Random Feature Expansions for Deep Gaussian Processes

The composition of multiple Gaussian Processes as a Deep Gaussian Process (DGP) enables a deep probabilistic nonparametric approach to flexibly tackle complex machine learning problems with sound quantification of uncertainty. Existing inference approaches for DGP models have limited scalability and are notoriously cumbersome to construct. In this work, we introduce a novel formulation of DGPs based on random feature expansions that we train using stochastic variational inference. This yields a practical learning framework which significantly advances the state-of-the-art in inference for DGPs, and enables accurate quantification of uncertainty. We extensively showcase the scalability and performance of our proposal on several datasets with up to 8 million observations, and various DGP architectures with up to 30 hidden layers.

==> data/depth/airline/airline-10.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.925400000000000444e-01,4.833999999999999964e-01,1.299100000000000000e+04
5.000000000000000000e+03,6.411200000000000232e-01,3.654999999999999916e-01,2.750050000000000000e+05
1.000000000000000000e+04,6.190999999999999837e-01,3.432999999999999940e-01,5.355440000000000000e+05
1.500000000000000000e+04,6.162400000000000100e-01,3.377000000000000002e-01,7.980990000000000000e+05
2.000000000000000000e+04,6.011900000000000022e-01,3.246999999999999886e-01,1.057086000000000000e+06
2.500000000000000000e+04,5.861600000000000144e-01,3.143000000000000238e-01,1.315074000000000000e+06
3.000000000000000000e+04,5.813500000000000334e-01,3.100999999999999868e-01,1.573056000000000000e+06
3.500000000000000000e+04,5.783500000000000307e-01,3.091999999999999749e-01,1.829842000000000000e+06
4.000000000000000000e+04,5.746999999999999886e-01,3.049999999999999933e-01,2.088095000000000000e+06
4.500000000000000000e+04,5.731899999999999773e-01,3.033000000000000140e-01,2.346670000000000000e+06
5.000000000000000000e+04,5.721100000000000074e-01,3.040999999999999814e-01,2.604594000000000000e+06
5.500000000000000000e+04,5.646900000000000253e-01,2.963000000000000078e-01,2.862563000000000000e+06
6.000000000000000000e+04,5.415900000000000158e-01,2.757999999999999896e-01,3.120936000000000000e+06
6.500000000000000000e+04,5.351399999999999491e-01,2.696999999999999953e-01,3.379134000000000000e+06
7.000000000000000000e+04,5.319599999999999884e-01,2.666999999999999926e-01,3.636823000000000000e+06
7.500000000000000000e+04,5.300200000000000466e-01,2.637999999999999790e-01,3.895599000000000000e+06
8.000000000000000000e+04,5.286600000000000188e-01,2.627999999999999781e-01,4.153789000000000000e+06
8.500000000000000000e+04,5.276300000000000434e-01,2.629000000000000226e-01,4.412348000000000000e+06
9.000000000000000000e+04,5.262900000000000356e-01,2.620999999999999996e-01,4.671140000000000000e+06
9.500000000000000000e+04,5.248800000000000132e-01,2.606999999999999873e-01,4.929107000000000000e+06
1.000000000000000000e+05,5.254900000000000126e-01,2.626999999999999891e-01,5.187287000000000000e+06
1.050000000000000000e+05,5.228099999999999969e-01,2.597999999999999754e-01,5.445135000000000000e+06
1.100000000000000000e+05,5.220700000000000340e-01,2.596999999999999864e-01,5.703627000000000000e+06
1.150000000000000000e+05,5.197199999999999598e-01,2.591999999999999860e-01,5.961989000000000000e+06
1.200000000000000000e+05,5.106300000000000283e-01,2.536999999999999811e-01,6.220641000000000000e+06
1.250000000000000000e+05,4.978699999999999792e-01,2.437000000000000000e-01,6.479143000000000000e+06
1.300000000000000000e+05,4.904399999999999871e-01,2.378000000000000114e-01,6.737953000000000000e+06
1.350000000000000000e+05,4.863000000000000100e-01,2.371000000000000052e-01,6.996282000000000000e+06
1.400000000000000000e+05,4.801000000000000267e-01,2.315000000000000113e-01,7.253756000000000000e+06
1.450000000000000000e+05,4.725800000000000001e-01,2.275999999999999968e-01,7.512707000000000000e+06
1.500000000000000000e+05,4.665300000000000002e-01,2.220999999999999919e-01,7.770919000000000000e+06
1.550000000000000000e+05,4.630600000000000271e-01,2.192999999999999949e-01,8.029693000000000000e+06
1.600000000000000000e+05,4.600799999999999890e-01,2.177999999999999936e-01,8.288378000000000000e+06
1.650000000000000000e+05,4.598900000000000210e-01,2.182999999999999940e-01,8.547111000000000000e+06
1.700000000000000000e+05,4.611299999999999844e-01,2.184000000000000108e-01,8.805992000000000000e+06
1.750000000000000000e+05,4.592100000000000071e-01,2.174000000000000099e-01,9.063759000000000000e+06
1.800000000000000000e+05,4.571200000000000263e-01,2.167000000000000037e-01,9.322197000000000000e+06
1.850000000000000000e+05,4.570899999999999963e-01,2.156000000000000139e-01,9.580867000000000000e+06
1.900000000000000000e+05,4.558800000000000074e-01,2.159999999999999976e-01,9.839724000000000000e+06
1.950000000000000000e+05,4.547900000000000276e-01,2.157999999999999918e-01,1.009828500000000000e+07
2.000000000000000000e+05,4.534699999999999842e-01,2.141000000000000125e-01,1.035653100000000000e+07
2.050000000000000000e+05,4.543800000000000061e-01,2.159000000000000086e-01,1.061521100000000000e+07
2.100000000000000000e+05,4.528900000000000148e-01,2.142000000000000015e-01,1.087264500000000000e+07
2.150000000000000000e+05,4.519199999999999884e-01,2.142999999999999905e-01,1.113121300000000000e+07
2.200000000000000000e+05,4.532999999999999807e-01,2.144000000000000072e-01,1.138958200000000000e+07
2.250000000000000000e+05,4.513300000000000090e-01,2.137000000000000011e-01,1.164780200000000000e+07
2.300000000000000000e+05,4.526100000000000123e-01,2.142000000000000015e-01,1.190630600000000000e+07
2.350000000000000000e+05,4.519400000000000084e-01,2.142000000000000015e-01,1.216529000000000000e+07
2.400000000000000000e+05,4.499600000000000266e-01,2.132000000000000006e-01,1.242378900000000000e+07
2.450000000000000000e+05,4.502700000000000036e-01,2.126000000000000112e-01,1.268149000000000000e+07
2.500000000000000000e+05,4.490799999999999792e-01,2.114999999999999936e-01,1.293992600000000000e+07
2.550000000000000000e+05,4.504199999999999871e-01,2.134000000000000064e-01,1.319796700000000000e+07
2.600000000000000000e+05,4.508400000000000185e-01,2.139000000000000068e-01,1.345660500000000000e+07
2.650000000000000000e+05,4.503499999999999726e-01,2.122999999999999887e-01,1.371494600000000000e+07
2.700000000000000000e+05,4.481200000000000183e-01,2.119999999999999940e-01,1.397328100000000000e+07
2.750000000000000000e+05,4.493199999999999972e-01,2.116000000000000103e-01,1.423195800000000000e+07
2.800000000000000000e+05,4.494299999999999962e-01,2.129000000000000059e-01,1.448925100000000000e+07
2.850000000000000000e+05,4.507499999999999840e-01,2.129000000000000059e-01,1.474753700000000000e+07
2.900000000000000000e+05,4.481600000000000028e-01,2.111000000000000099e-01,1.500556500000000000e+07
2.950000000000000000e+05,4.487300000000000177e-01,2.116999999999999993e-01,1.526461200000000000e+07
3.000000000000000000e+05,4.476499999999999924e-01,2.119000000000000050e-01,1.552379000000000000e+07
3.050000000000000000e+05,4.490000000000000102e-01,2.116000000000000103e-01,1.578256400000000000e+07
3.100000000000000000e+05,4.487800000000000122e-01,2.121000000000000107e-01,1.604089300000000000e+07
3.150000000000000000e+05,4.487499999999999822e-01,2.127999999999999892e-01,1.629838500000000000e+07
3.200000000000000000e+05,4.479199999999999848e-01,2.104000000000000037e-01,1.655651300000000000e+07
3.250000000000000000e+05,4.477400000000000269e-01,2.116999999999999993e-01,1.681456700000000000e+07
3.300000000000000000e+05,4.476100000000000079e-01,2.116999999999999993e-01,1.707274800000000000e+07
3.350000000000000000e+05,4.469600000000000239e-01,2.106000000000000094e-01,1.733126300000000000e+07
3.400000000000000000e+05,4.475700000000000234e-01,2.117999999999999883e-01,1.758987900000000000e+07
3.450000000000000000e+05,4.460100000000000176e-01,2.104000000000000037e-01,1.784859100000000000e+07
3.500000000000000000e+05,4.462999999999999745e-01,2.101000000000000090e-01,1.810539700000000000e+07
3.550000000000000000e+05,4.458500000000000241e-01,2.107999999999999874e-01,1.836411800000000000e+07
3.600000000000000000e+05,4.461399999999999810e-01,2.111000000000000099e-01,1.862205200000000000e+07
3.650000000000000000e+05,4.465000000000000080e-01,2.109000000000000041e-01,1.888039100000000000e+07
3.700000000000000000e+05,4.466300000000000270e-01,2.102999999999999869e-01,1.913910400000000000e+07
3.750000000000000000e+05,4.457300000000000151e-01,2.106000000000000094e-01,1.939781700000000000e+07
3.800000000000000000e+05,4.458500000000000241e-01,2.111000000000000099e-01,1.965591900000000000e+07
3.850000000000000000e+05,4.478800000000000003e-01,2.126000000000000112e-01,1.991301600000000000e+07
3.900000000000000000e+05,4.459199999999999831e-01,2.102999999999999869e-01,2.017127400000000000e+07
3.950000000000000000e+05,4.461899999999999755e-01,2.102999999999999869e-01,2.043001800000000000e+07
4.000000000000000000e+05,4.450399999999999912e-01,2.094999999999999918e-01,2.068880100000000000e+07
4.050000000000000000e+05,4.435100000000000153e-01,2.086000000000000076e-01,2.094758100000000000e+07
4.100000000000000000e+05,4.449000000000000177e-01,2.099999999999999922e-01,2.120563400000000000e+07
4.150000000000000000e+05,4.460100000000000176e-01,2.109000000000000041e-01,2.146394400000000000e+07
4.200000000000000000e+05,4.452900000000000191e-01,2.096999999999999975e-01,2.172178400000000000e+07
4.250000000000000000e+05,4.454099999999999726e-01,2.094999999999999918e-01,2.198052100000000000e+07
4.300000000000000000e+05,4.456100000000000061e-01,2.109000000000000041e-01,2.223893700000000000e+07
4.350000000000000000e+05,4.445899999999999852e-01,2.091999999999999971e-01,2.249717100000000000e+07
4.400000000000000000e+05,4.437499999999999778e-01,2.089999999999999913e-01,2.275517700000000000e+07
4.450000000000000000e+05,4.454699999999999771e-01,2.099999999999999922e-01,2.301332000000000000e+07
4.500000000000000000e+05,4.452200000000000046e-01,2.097999999999999865e-01,2.327125700000000000e+07
4.550000000000000000e+05,4.460100000000000176e-01,2.106000000000000094e-01,2.352859900000000000e+07
4.600000000000000000e+05,4.444600000000000217e-01,2.093000000000000138e-01,2.378645400000000000e+07
4.650000000000000000e+05,4.460100000000000176e-01,2.107999999999999874e-01,2.404443900000000000e+07
4.700000000000000000e+05,4.435999999999999943e-01,2.088000000000000134e-01,2.430268200000000000e+07
4.750000000000000000e+05,4.439799999999999858e-01,2.096999999999999975e-01,2.456056900000000000e+07
4.800000000000000000e+05,4.447800000000000087e-01,2.089999999999999913e-01,2.481879800000000000e+07
4.850000000000000000e+05,4.446200000000000152e-01,2.101000000000000090e-01,2.507696700000000000e+07
4.900000000000000000e+05,4.437400000000000233e-01,2.093000000000000138e-01,2.533330000000000000e+07
4.950000000000000000e+05,4.452900000000000191e-01,2.106999999999999984e-01,2.559184700000000000e+07
5.000000000000000000e+05,4.433599999999999763e-01,2.091999999999999971e-01,2.585030500000000000e+07
5.050000000000000000e+05,4.447499999999999787e-01,2.104000000000000037e-01,2.610850000000000000e+07
5.100000000000000000e+05,4.447300000000000142e-01,2.086000000000000076e-01,2.636700500000000000e+07
5.150000000000000000e+05,4.424699999999999744e-01,2.079999999999999905e-01,2.662516100000000000e+07
5.200000000000000000e+05,4.442300000000000137e-01,2.101999999999999980e-01,2.688359400000000000e+07
5.250000000000000000e+05,4.436399999999999788e-01,2.084999999999999909e-01,2.713984900000000000e+07
5.300000000000000000e+05,4.422200000000000020e-01,2.076999999999999957e-01,2.739844700000000000e+07
5.350000000000000000e+05,4.422900000000000165e-01,2.074999999999999900e-01,2.765719300000000000e+07
5.400000000000000000e+05,4.441700000000000093e-01,2.097999999999999865e-01,2.791634300000000000e+07
5.450000000000000000e+05,4.431599999999999984e-01,2.089000000000000024e-01,2.817561000000000000e+07
5.500000000000000000e+05,4.432900000000000174e-01,2.086999999999999966e-01,2.843530500000000000e+07
5.550000000000000000e+05,4.429799999999999849e-01,2.084000000000000019e-01,2.869420100000000000e+07
5.600000000000000000e+05,4.428799999999999959e-01,2.074999999999999900e-01,2.895167100000000000e+07
5.650000000000000000e+05,4.432499999999999774e-01,2.086000000000000076e-01,2.921099400000000000e+07
5.700000000000000000e+05,4.423799999999999955e-01,2.079999999999999905e-01,2.946993000000000000e+07
5.750000000000000000e+05,4.443500000000000227e-01,2.094999999999999918e-01,2.972915200000000000e+07
5.800000000000000000e+05,4.441700000000000093e-01,2.097999999999999865e-01,2.998787400000000000e+07
5.850000000000000000e+05,4.434199999999999808e-01,2.091999999999999971e-01,3.024661500000000000e+07
5.900000000000000000e+05,4.419199999999999795e-01,2.079000000000000015e-01,3.050533600000000000e+07
5.950000000000000000e+05,4.424100000000000255e-01,2.084999999999999909e-01,3.076327800000000000e+07
6.000000000000000000e+05,4.435700000000000198e-01,2.089000000000000024e-01,3.102240600000000000e+07
6.050000000000000000e+05,4.429400000000000004e-01,2.084999999999999909e-01,3.128091100000000000e+07
6.100000000000000000e+05,4.431999999999999829e-01,2.079999999999999905e-01,3.153929400000000000e+07
6.150000000000000000e+05,4.426399999999999779e-01,2.086000000000000076e-01,3.179802000000000000e+07
6.200000000000000000e+05,4.435100000000000153e-01,2.088000000000000134e-01,3.205695000000000000e+07
6.250000000000000000e+05,4.418300000000000005e-01,2.076999999999999957e-01,3.231534800000000000e+07
6.300000000000000000e+05,4.420100000000000140e-01,2.071999999999999953e-01,3.257349400000000000e+07
6.350000000000000000e+05,4.429100000000000259e-01,2.086000000000000076e-01,3.283236200000000000e+07
6.400000000000000000e+05,4.463300000000000045e-01,2.096999999999999975e-01,3.309120300000000000e+07
6.450000000000000000e+05,4.408099999999999796e-01,2.069999999999999896e-01,3.335009200000000000e+07
6.500000000000000000e+05,4.405299999999999772e-01,2.064999999999999891e-01,3.360898200000000000e+07
6.550000000000000000e+05,4.423799999999999955e-01,2.081000000000000072e-01,3.386758700000000000e+07
6.600000000000000000e+05,4.426899999999999724e-01,2.088000000000000134e-01,3.412698900000000000e+07
6.650000000000000000e+05,4.431899999999999729e-01,2.091000000000000081e-01,3.438448600000000000e+07
6.700000000000000000e+05,4.418199999999999905e-01,2.073000000000000120e-01,3.464330500000000000e+07
6.750000000000000000e+05,4.409699999999999731e-01,2.068000000000000116e-01,3.490190300000000000e+07
6.800000000000000000e+05,4.409000000000000141e-01,2.074999999999999900e-01,3.516081100000000000e+07
6.850000000000000000e+05,4.412599999999999856e-01,2.069000000000000006e-01,3.541971700000000000e+07
6.900000000000000000e+05,4.422599999999999865e-01,2.071000000000000063e-01,3.567856500000000000e+07
6.950000000000000000e+05,4.418799999999999950e-01,2.074000000000000010e-01,3.593781800000000000e+07
7.000000000000000000e+05,4.429600000000000204e-01,2.089999999999999913e-01,3.619529600000000000e+07
7.050000000000000000e+05,4.405999999999999917e-01,2.064000000000000001e-01,3.645370400000000000e+07
7.100000000000000000e+05,4.415000000000000036e-01,2.076000000000000068e-01,3.671242500000000000e+07
7.150000000000000000e+05,4.404399999999999982e-01,2.064000000000000001e-01,3.697113400000000000e+07
7.200000000000000000e+05,4.420200000000000240e-01,2.071000000000000063e-01,3.723010600000000000e+07
7.250000000000000000e+05,4.403500000000000192e-01,2.066000000000000059e-01,3.748874200000000000e+07
7.300000000000000000e+05,4.429699999999999749e-01,2.093000000000000138e-01,3.774748700000000000e+07
7.350000000000000000e+05,4.403299999999999992e-01,2.066999999999999948e-01,3.800539800000000000e+07
7.400000000000000000e+05,4.419500000000000095e-01,2.078000000000000125e-01,3.826298400000000000e+07
7.450000000000000000e+05,4.416700000000000070e-01,2.074000000000000010e-01,3.852152200000000000e+07
7.500000000000000000e+05,4.413400000000000101e-01,2.076999999999999957e-01,3.878033900000000000e+07
7.550000000000000000e+05,4.407099999999999906e-01,2.079000000000000015e-01,3.903895300000000000e+07
7.600000000000000000e+05,4.405999999999999917e-01,2.066000000000000059e-01,3.929749100000000000e+07
7.650000000000000000e+05,4.405100000000000127e-01,2.071000000000000063e-01,3.955583400000000000e+07
7.700000000000000000e+05,4.407800000000000051e-01,2.068000000000000116e-01,3.981343000000000000e+07
7.750000000000000000e+05,4.410299999999999776e-01,2.081000000000000072e-01,4.007200400000000000e+07
7.800000000000000000e+05,4.415499999999999980e-01,2.069000000000000006e-01,4.033079200000000000e+07
7.850000000000000000e+05,4.412499999999999756e-01,2.069000000000000006e-01,4.058945700000000000e+07
7.900000000000000000e+05,4.404100000000000237e-01,2.068000000000000116e-01,4.084792200000000000e+07
7.950000000000000000e+05,4.413900000000000046e-01,2.073000000000000120e-01,4.110661100000000000e+07
8.000000000000000000e+05,4.409899999999999931e-01,2.059999999999999887e-01,4.136525300000000000e+07
8.050000000000000000e+05,4.413400000000000101e-01,2.078000000000000125e-01,4.162305500000000000e+07
8.100000000000000000e+05,4.413199999999999901e-01,2.074999999999999900e-01,4.188207600000000000e+07
8.150000000000000000e+05,4.402499999999999747e-01,2.071999999999999953e-01,4.214093100000000000e+07
8.200000000000000000e+05,4.402499999999999747e-01,2.066000000000000059e-01,4.239956700000000000e+07
8.250000000000000000e+05,4.414899999999999936e-01,2.078000000000000125e-01,4.265855200000000000e+07
8.300000000000000000e+05,4.392599999999999838e-01,2.061000000000000054e-01,4.291755000000000000e+07
8.350000000000000000e+05,4.402900000000000147e-01,2.066999999999999948e-01,4.317620700000000000e+07


==> data/depth/airline/airline-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.981899999999999773e-01,4.964999999999999969e-01,2.947000000000000000e+03
5.000000000000000000e+03,6.444499999999999673e-01,3.699999999999999956e-01,6.299800000000000000e+04
1.000000000000000000e+04,6.200099999999999500e-01,3.467000000000000082e-01,1.240070000000000000e+05
1.500000000000000000e+04,6.167899999999999494e-01,3.412000000000000033e-01,1.844580000000000000e+05
2.000000000000000000e+04,5.958099999999999508e-01,3.216999999999999860e-01,2.440160000000000000e+05
2.500000000000000000e+04,5.835299999999999931e-01,3.125000000000000000e-01,3.038910000000000000e+05
3.000000000000000000e+04,5.806799999999999740e-01,3.105999999999999872e-01,3.636590000000000000e+05
3.500000000000000000e+04,5.772599999999999953e-01,3.074000000000000066e-01,4.224110000000000000e+05
4.000000000000000000e+04,5.743200000000000527e-01,3.039000000000000035e-01,4.819510000000000000e+05
4.500000000000000000e+04,5.727299999999999613e-01,3.033000000000000140e-01,5.416610000000000000e+05
5.000000000000000000e+04,5.457499999999999574e-01,2.792999999999999927e-01,6.012250000000000000e+05
5.500000000000000000e+04,5.370399999999999618e-01,2.708999999999999742e-01,6.607070000000000000e+05
6.000000000000000000e+04,5.340899999999999537e-01,2.702999999999999847e-01,7.204050000000000000e+05
6.500000000000000000e+04,5.331599999999999673e-01,2.684000000000000274e-01,7.797390000000000000e+05
7.000000000000000000e+04,5.306899999999999951e-01,2.651999999999999913e-01,8.383910000000000000e+05
7.500000000000000000e+04,5.305699999999999861e-01,2.659000000000000252e-01,8.981260000000000000e+05
8.000000000000000000e+04,5.294900000000000162e-01,2.641999999999999904e-01,9.578060000000000000e+05
8.500000000000000000e+04,5.290300000000000002e-01,2.650000000000000133e-01,1.017496000000000000e+06
9.000000000000000000e+04,5.288399999999999768e-01,2.645000000000000129e-01,1.076568000000000000e+06
9.500000000000000000e+04,5.278000000000000469e-01,2.632999999999999785e-01,1.136076000000000000e+06
1.000000000000000000e+05,5.279300000000000104e-01,2.637999999999999790e-01,1.195837000000000000e+06
1.050000000000000000e+05,5.271500000000000075e-01,2.625000000000000111e-01,1.254292000000000000e+06
1.100000000000000000e+05,5.272700000000000164e-01,2.620000000000000107e-01,1.313823000000000000e+06
1.150000000000000000e+05,5.272400000000000420e-01,2.626999999999999891e-01,1.373260000000000000e+06
1.200000000000000000e+05,5.265300000000000535e-01,2.625000000000000111e-01,1.433003000000000000e+06
1.250000000000000000e+05,5.263200000000000101e-01,2.611999999999999877e-01,1.492516000000000000e+06
1.300000000000000000e+05,5.260599999999999721e-01,2.615000000000000102e-01,1.552134000000000000e+06
1.350000000000000000e+05,5.254600000000000382e-01,2.601999999999999869e-01,1.611651000000000000e+06
1.400000000000000000e+05,5.257399999999999851e-01,2.605000000000000093e-01,1.670185000000000000e+06
1.450000000000000000e+05,5.248399999999999732e-01,2.594000000000000195e-01,1.730069000000000000e+06
1.500000000000000000e+05,5.246699999999999697e-01,2.602999999999999758e-01,1.789689000000000000e+06
1.550000000000000000e+05,5.255100000000000326e-01,2.599000000000000199e-01,1.849710000000000000e+06
1.600000000000000000e+05,5.247699999999999587e-01,2.586999999999999855e-01,1.909216000000000000e+06
1.650000000000000000e+05,5.242400000000000393e-01,2.590999999999999970e-01,1.969186000000000000e+06
1.700000000000000000e+05,5.244799999999999462e-01,2.592999999999999750e-01,2.029059000000000000e+06
1.750000000000000000e+05,5.235699999999999799e-01,2.580000000000000071e-01,2.087811000000000000e+06
1.800000000000000000e+05,5.237600000000000033e-01,2.589000000000000190e-01,2.147901000000000000e+06
1.850000000000000000e+05,5.232799999999999674e-01,2.584000000000000186e-01,2.207511000000000000e+06
1.900000000000000000e+05,5.228199999999999514e-01,2.571999999999999842e-01,2.267085000000000000e+06
1.950000000000000000e+05,5.229800000000000004e-01,2.575999999999999956e-01,2.327049000000000000e+06
2.000000000000000000e+05,5.229200000000000514e-01,2.585999999999999965e-01,2.386499000000000000e+06
2.050000000000000000e+05,5.223299999999999610e-01,2.576999999999999846e-01,2.446314000000000000e+06
2.100000000000000000e+05,5.219000000000000306e-01,2.567999999999999727e-01,2.504907000000000000e+06
2.150000000000000000e+05,5.213700000000000001e-01,2.570999999999999952e-01,2.564668000000000000e+06
2.200000000000000000e+05,5.215800000000000436e-01,2.575999999999999956e-01,2.624675000000000000e+06
2.250000000000000000e+05,5.211299999999999821e-01,2.560999999999999943e-01,2.684529000000000000e+06
2.300000000000000000e+05,5.209500000000000242e-01,2.577999999999999736e-01,2.744239000000000000e+06
2.350000000000000000e+05,5.152900000000000258e-01,2.538000000000000256e-01,2.803816000000000000e+06
2.400000000000000000e+05,5.108000000000000318e-01,2.528000000000000247e-01,2.863637000000000000e+06
2.450000000000000000e+05,5.083900000000000086e-01,2.516999999999999793e-01,2.922289000000000000e+06
2.500000000000000000e+05,5.054100000000000259e-01,2.500000000000000000e-01,2.982296000000000000e+06
2.550000000000000000e+05,5.036399999999999766e-01,2.487999999999999934e-01,3.041846000000000000e+06
2.600000000000000000e+05,5.031999999999999806e-01,2.477999999999999925e-01,3.101638000000000000e+06
2.650000000000000000e+05,5.018000000000000238e-01,2.462999999999999912e-01,3.161400000000000000e+06
2.700000000000000000e+05,5.018399999999999528e-01,2.475999999999999868e-01,3.221316000000000000e+06
2.750000000000000000e+05,4.991800000000000126e-01,2.457999999999999907e-01,3.281036000000000000e+06
2.800000000000000000e+05,4.966099999999999959e-01,2.431999999999999995e-01,3.339532000000000000e+06
2.850000000000000000e+05,4.918600000000000194e-01,2.389000000000000012e-01,3.399380000000000000e+06
2.900000000000000000e+05,4.862000000000000210e-01,2.336000000000000021e-01,3.459097000000000000e+06
2.950000000000000000e+05,4.862699999999999800e-01,2.349999999999999867e-01,3.518852000000000000e+06
3.000000000000000000e+05,4.835699999999999998e-01,2.316000000000000003e-01,3.578713000000000000e+06
3.050000000000000000e+05,4.834399999999999809e-01,2.328999999999999959e-01,3.638326000000000000e+06
3.100000000000000000e+05,4.807199999999999807e-01,2.313999999999999946e-01,3.698093000000000000e+06
3.150000000000000000e+05,4.793200000000000238e-01,2.308000000000000052e-01,3.756897000000000000e+06
3.200000000000000000e+05,4.786199999999999899e-01,2.291999999999999871e-01,3.816715000000000000e+06
3.250000000000000000e+05,4.768399999999999861e-01,2.280000000000000082e-01,3.876711000000000000e+06
3.300000000000000000e+05,4.769800000000000151e-01,2.295999999999999985e-01,3.936297000000000000e+06
3.350000000000000000e+05,4.757100000000000217e-01,2.272000000000000131e-01,3.996366000000000000e+06
3.400000000000000000e+05,4.748499999999999943e-01,2.265999999999999959e-01,4.056182000000000000e+06
3.450000000000000000e+05,4.748499999999999943e-01,2.265999999999999959e-01,4.116061000000000000e+06
3.500000000000000000e+05,4.734900000000000220e-01,2.245999999999999941e-01,4.174588000000000000e+06
3.550000000000000000e+05,4.731600000000000250e-01,2.255000000000000060e-01,4.234036000000000000e+06
3.600000000000000000e+05,4.732899999999999885e-01,2.262000000000000122e-01,4.293635000000000000e+06
3.650000000000000000e+05,4.720300000000000051e-01,2.240000000000000047e-01,4.353465000000000000e+06
3.700000000000000000e+05,4.717700000000000227e-01,2.255000000000000060e-01,4.413286000000000000e+06
3.750000000000000000e+05,4.721600000000000241e-01,2.250999999999999945e-01,4.472944000000000000e+06
3.800000000000000000e+05,4.703899999999999748e-01,2.248999999999999888e-01,4.532668000000000000e+06
3.850000000000000000e+05,4.716299999999999937e-01,2.242999999999999994e-01,4.591329000000000000e+06
3.900000000000000000e+05,4.692500000000000004e-01,2.228999999999999870e-01,4.651149000000000000e+06
3.950000000000000000e+05,4.682799999999999740e-01,2.228999999999999870e-01,4.710938000000000000e+06
4.000000000000000000e+05,4.699800000000000089e-01,2.242999999999999994e-01,4.770451000000000000e+06
4.050000000000000000e+05,4.674599999999999866e-01,2.217999999999999972e-01,4.830149000000000000e+06
4.100000000000000000e+05,4.668999999999999817e-01,2.215000000000000024e-01,4.889964000000000000e+06
4.150000000000000000e+05,4.678300000000000236e-01,2.227000000000000091e-01,4.949146000000000000e+06
4.200000000000000000e+05,4.675699999999999856e-01,2.225000000000000033e-01,5.007987000000000000e+06
4.250000000000000000e+05,4.674200000000000021e-01,2.225999999999999923e-01,5.067297000000000000e+06
4.300000000000000000e+05,4.680199999999999916e-01,2.225999999999999923e-01,5.127093000000000000e+06
4.350000000000000000e+05,4.665900000000000047e-01,2.210000000000000020e-01,5.186896000000000000e+06
4.400000000000000000e+05,4.657499999999999973e-01,2.204000000000000126e-01,5.246354000000000000e+06
4.450000000000000000e+05,4.655199999999999894e-01,2.205000000000000016e-01,5.306072000000000000e+06
4.500000000000000000e+05,4.658499999999999863e-01,2.204000000000000126e-01,5.365499000000000000e+06
4.550000000000000000e+05,4.673999999999999821e-01,2.222999999999999976e-01,5.424181000000000000e+06
4.600000000000000000e+05,4.669099999999999917e-01,2.210999999999999910e-01,5.483924000000000000e+06
4.650000000000000000e+05,4.655799999999999939e-01,2.207999999999999963e-01,5.543674000000000000e+06
4.700000000000000000e+05,4.652800000000000269e-01,2.212000000000000077e-01,5.603582000000000000e+06
4.750000000000000000e+05,4.641899999999999915e-01,2.202000000000000068e-01,5.663394000000000000e+06
4.800000000000000000e+05,4.666799999999999837e-01,2.233999999999999875e-01,5.723145000000000000e+06
4.850000000000000000e+05,4.651899999999999924e-01,2.212999999999999967e-01,5.782726000000000000e+06
4.900000000000000000e+05,4.646899999999999920e-01,2.202000000000000068e-01,5.841477000000000000e+06
4.950000000000000000e+05,4.662200000000000233e-01,2.212999999999999967e-01,5.901229000000000000e+06
5.000000000000000000e+05,4.639199999999999990e-01,2.190000000000000002e-01,5.961093000000000000e+06
5.050000000000000000e+05,4.645699999999999830e-01,2.194000000000000117e-01,6.020756000000000000e+06
5.100000000000000000e+05,4.644400000000000195e-01,2.202000000000000068e-01,6.080738000000000000e+06
5.150000000000000000e+05,4.639900000000000135e-01,2.187999999999999945e-01,6.140584000000000000e+06
5.200000000000000000e+05,4.645400000000000085e-01,2.209000000000000130e-01,6.200030000000000000e+06
5.250000000000000000e+05,4.650000000000000244e-01,2.212999999999999967e-01,6.258597000000000000e+06
5.300000000000000000e+05,4.629800000000000026e-01,2.180999999999999883e-01,6.318393000000000000e+06
5.350000000000000000e+05,4.648900000000000254e-01,2.199000000000000121e-01,6.377955000000000000e+06
5.400000000000000000e+05,4.637899999999999801e-01,2.200000000000000011e-01,6.437856000000000000e+06
5.450000000000000000e+05,4.638900000000000245e-01,2.205999999999999905e-01,6.497452000000000000e+06
5.500000000000000000e+05,4.643399999999999750e-01,2.195000000000000007e-01,6.557242000000000000e+06
5.550000000000000000e+05,4.635500000000000176e-01,2.195000000000000007e-01,6.617251000000000000e+06
5.600000000000000000e+05,4.637800000000000256e-01,2.199000000000000121e-01,6.675820000000000000e+06
5.650000000000000000e+05,4.649499999999999744e-01,2.210999999999999910e-01,6.735432000000000000e+06
5.700000000000000000e+05,4.636000000000000121e-01,2.197000000000000064e-01,6.795199000000000000e+06
5.750000000000000000e+05,4.645099999999999785e-01,2.204000000000000126e-01,6.854887000000000000e+06
5.800000000000000000e+05,4.637000000000000011e-01,2.189000000000000112e-01,6.914851000000000000e+06
5.850000000000000000e+05,4.655199999999999894e-01,2.217999999999999972e-01,6.974712000000000000e+06
5.900000000000000000e+05,4.635699999999999821e-01,2.187999999999999945e-01,7.034546000000000000e+06
5.950000000000000000e+05,4.638300000000000201e-01,2.199000000000000121e-01,7.093035000000000000e+06
6.000000000000000000e+05,4.626799999999999802e-01,2.187999999999999945e-01,7.153020000000000000e+06
6.050000000000000000e+05,4.637399999999999856e-01,2.197000000000000064e-01,7.212936000000000000e+06
6.100000000000000000e+05,4.631000000000000116e-01,2.184999999999999998e-01,7.272688000000000000e+06
6.150000000000000000e+05,4.632899999999999796e-01,2.199000000000000121e-01,7.332363000000000000e+06
6.200000000000000000e+05,4.630299999999999971e-01,2.177000000000000046e-01,7.392352000000000000e+06
6.250000000000000000e+05,4.628999999999999782e-01,2.184000000000000108e-01,7.452223000000000000e+06
6.300000000000000000e+05,4.622700000000000142e-01,2.182000000000000051e-01,7.511141000000000000e+06
6.350000000000000000e+05,4.621000000000000107e-01,2.187000000000000055e-01,7.570957000000000000e+06
6.400000000000000000e+05,4.638499999999999845e-01,2.207999999999999963e-01,7.630443000000000000e+06
6.450000000000000000e+05,4.618700000000000028e-01,2.177999999999999936e-01,7.690251000000000000e+06
6.500000000000000000e+05,4.618499999999999828e-01,2.172999999999999932e-01,7.750108000000000000e+06
6.550000000000000000e+05,4.625199999999999867e-01,2.187000000000000055e-01,7.809983000000000000e+06
6.600000000000000000e+05,4.629300000000000082e-01,2.197000000000000064e-01,7.869757000000000000e+06
6.650000000000000000e+05,4.625000000000000222e-01,2.190000000000000002e-01,7.928289000000000000e+06
6.700000000000000000e+05,4.618300000000000183e-01,2.180999999999999883e-01,7.988173000000000000e+06
6.750000000000000000e+05,4.608099999999999974e-01,2.164999999999999980e-01,8.048431000000000000e+06
6.800000000000000000e+05,4.621100000000000207e-01,2.175999999999999879e-01,8.107843000000000000e+06
6.850000000000000000e+05,4.613999999999999768e-01,2.177000000000000046e-01,8.167780000000000000e+06
6.900000000000000000e+05,4.642200000000000215e-01,2.192000000000000060e-01,8.227483000000000000e+06
6.950000000000000000e+05,4.616600000000000148e-01,2.169999999999999984e-01,8.287196000000000000e+06
7.000000000000000000e+05,4.627800000000000247e-01,2.187999999999999945e-01,8.346039000000000000e+06
7.050000000000000000e+05,4.608200000000000074e-01,2.169000000000000095e-01,8.405881000000000000e+06
7.100000000000000000e+05,4.612299999999999733e-01,2.184999999999999998e-01,8.465464000000000000e+06
7.150000000000000000e+05,4.623200000000000087e-01,2.180999999999999883e-01,8.525049000000000000e+06
7.200000000000000000e+05,4.629400000000000182e-01,2.195000000000000007e-01,8.584896000000000000e+06
7.250000000000000000e+05,4.614199999999999968e-01,2.170999999999999874e-01,8.644800000000000000e+06
7.300000000000000000e+05,4.616100000000000203e-01,2.179999999999999993e-01,8.704739000000000000e+06
7.350000000000000000e+05,4.607399999999999829e-01,2.167999999999999927e-01,8.763357000000000000e+06
7.400000000000000000e+05,4.618399999999999728e-01,2.187999999999999945e-01,8.823148000000000000e+06
7.450000000000000000e+05,4.610000000000000209e-01,2.180999999999999883e-01,8.882936000000000000e+06
7.500000000000000000e+05,4.621799999999999797e-01,2.182999999999999940e-01,8.942584000000000000e+06
7.550000000000000000e+05,4.619199999999999973e-01,2.179000000000000103e-01,9.002420000000000000e+06
7.600000000000000000e+05,4.601299999999999835e-01,2.172999999999999932e-01,9.062303000000000000e+06
7.650000000000000000e+05,4.607299999999999729e-01,2.177000000000000046e-01,9.122025000000000000e+06
7.700000000000000000e+05,4.608700000000000019e-01,2.172000000000000042e-01,9.180715000000000000e+06
7.750000000000000000e+05,4.616899999999999893e-01,2.184000000000000108e-01,9.240412000000000000e+06
7.800000000000000000e+05,4.619099999999999873e-01,2.180999999999999883e-01,9.300233000000000000e+06
7.850000000000000000e+05,4.613200000000000078e-01,2.187000000000000055e-01,9.359750000000000000e+06
7.900000000000000000e+05,4.601500000000000035e-01,2.164000000000000090e-01,9.419405000000000000e+06
7.950000000000000000e+05,4.608499999999999819e-01,2.177000000000000046e-01,9.479341000000000000e+06
8.000000000000000000e+05,4.606199999999999739e-01,2.172999999999999932e-01,9.539286000000000000e+06
8.050000000000000000e+05,4.611000000000000099e-01,2.172999999999999932e-01,9.598113000000000000e+06
8.100000000000000000e+05,4.616700000000000248e-01,2.182999999999999940e-01,9.657634000000000000e+06
8.150000000000000000e+05,4.614500000000000268e-01,2.177000000000000046e-01,9.717414000000000000e+06
8.200000000000000000e+05,4.603800000000000114e-01,2.165999999999999870e-01,9.777282000000000000e+06
8.250000000000000000e+05,4.612800000000000233e-01,2.174000000000000099e-01,9.837042000000000000e+06
8.300000000000000000e+05,4.610699999999999799e-01,2.182000000000000051e-01,9.896981000000000000e+06
8.350000000000000000e+05,4.615500000000000158e-01,2.190000000000000002e-01,9.956717000000000000e+06
8.400000000000000000e+05,4.610199999999999854e-01,2.180999999999999883e-01,1.001543200000000000e+07
8.450000000000000000e+05,4.599699999999999900e-01,2.169999999999999984e-01,1.007532700000000000e+07
8.500000000000000000e+05,4.601999999999999980e-01,2.169999999999999984e-01,1.013508300000000000e+07
8.550000000000000000e+05,4.607299999999999729e-01,2.164000000000000090e-01,1.019475300000000000e+07
8.600000000000000000e+05,4.606199999999999739e-01,2.174000000000000099e-01,1.025455600000000000e+07
8.650000000000000000e+05,4.608999999999999764e-01,2.179000000000000103e-01,1.031435600000000000e+07
8.700000000000000000e+05,4.606000000000000094e-01,2.180999999999999883e-01,1.037413000000000000e+07
8.750000000000000000e+05,4.621600000000000152e-01,2.185999999999999888e-01,1.043296400000000000e+07
8.800000000000000000e+05,4.601100000000000190e-01,2.169999999999999984e-01,1.049267900000000000e+07
8.850000000000000000e+05,4.607800000000000229e-01,2.174000000000000099e-01,1.055237700000000000e+07
8.900000000000000000e+05,4.597700000000000120e-01,2.162999999999999923e-01,1.061242000000000000e+07
8.950000000000000000e+05,4.597700000000000120e-01,2.157000000000000028e-01,1.067221200000000000e+07
9.000000000000000000e+05,4.613200000000000078e-01,2.174999999999999989e-01,1.073203500000000000e+07
9.050000000000000000e+05,4.604300000000000059e-01,2.169000000000000095e-01,1.079160000000000000e+07
9.100000000000000000e+05,4.618599999999999928e-01,2.184000000000000108e-01,1.085021900000000000e+07
9.150000000000000000e+05,4.610199999999999854e-01,2.179000000000000103e-01,1.091004500000000000e+07
9.200000000000000000e+05,4.599500000000000255e-01,2.162000000000000033e-01,1.096969200000000000e+07
9.250000000000000000e+05,4.599099999999999855e-01,2.169999999999999984e-01,1.102963400000000000e+07
9.300000000000000000e+05,4.597899999999999765e-01,2.174000000000000099e-01,1.108934100000000000e+07
9.350000000000000000e+05,4.600400000000000045e-01,2.167000000000000037e-01,1.114909400000000000e+07
9.400000000000000000e+05,4.628599999999999937e-01,2.197999999999999954e-01,1.120910800000000000e+07
9.450000000000000000e+05,4.610299999999999954e-01,2.182999999999999940e-01,1.126761700000000000e+07
9.500000000000000000e+05,4.617399999999999838e-01,2.179999999999999993e-01,1.132748900000000000e+07
9.550000000000000000e+05,4.602200000000000180e-01,2.174999999999999989e-01,1.138713200000000000e+07
9.600000000000000000e+05,4.606000000000000094e-01,2.172999999999999932e-01,1.144689500000000000e+07
9.650000000000000000e+05,4.607999999999999874e-01,2.177000000000000046e-01,1.150670500000000000e+07
9.700000000000000000e+05,4.598800000000000110e-01,2.160999999999999865e-01,1.156650900000000000e+07
9.750000000000000000e+05,4.614400000000000168e-01,2.180999999999999883e-01,1.162620400000000000e+07
9.800000000000000000e+05,4.601600000000000135e-01,2.165999999999999870e-01,1.168529200000000000e+07
9.850000000000000000e+05,4.606100000000000194e-01,2.174999999999999989e-01,1.174480800000000000e+07
9.900000000000000000e+05,4.603099999999999969e-01,2.159999999999999976e-01,1.180448000000000000e+07
9.950000000000000000e+05,4.597200000000000175e-01,2.169000000000000095e-01,1.186420800000000000e+07
1.000000000000000000e+06,4.590699999999999781e-01,2.172000000000000042e-01,1.192379700000000000e+07
1.005000000000000000e+06,4.597499999999999920e-01,2.157000000000000028e-01,1.198348600000000000e+07
1.010000000000000000e+06,4.612200000000000188e-01,2.174999999999999989e-01,1.204328000000000000e+07
1.015000000000000000e+06,4.601600000000000135e-01,2.165999999999999870e-01,1.210229400000000000e+07
1.020000000000000000e+06,4.601700000000000235e-01,2.177000000000000046e-01,1.216178200000000000e+07
1.025000000000000000e+06,4.597800000000000220e-01,2.165999999999999870e-01,1.222138100000000000e+07
1.030000000000000000e+06,4.596999999999999975e-01,2.167999999999999927e-01,1.228098800000000000e+07
1.035000000000000000e+06,4.600199999999999845e-01,2.167999999999999927e-01,1.234101300000000000e+07
1.040000000000000000e+06,4.615400000000000058e-01,2.180999999999999883e-01,1.240071400000000000e+07
1.045000000000000000e+06,4.604400000000000159e-01,2.177000000000000046e-01,1.246035400000000000e+07
1.050000000000000000e+06,4.591799999999999771e-01,2.162000000000000033e-01,1.251867000000000000e+07
1.055000000000000000e+06,4.595899999999999985e-01,2.160999999999999865e-01,1.257840800000000000e+07
1.060000000000000000e+06,4.589500000000000246e-01,2.162000000000000033e-01,1.263815900000000000e+07
1.065000000000000000e+06,4.595400000000000040e-01,2.165999999999999870e-01,1.269809800000000000e+07
1.070000000000000000e+06,4.596100000000000185e-01,2.157999999999999918e-01,1.275770100000000000e+07
1.075000000000000000e+06,4.591399999999999926e-01,2.164000000000000090e-01,1.281743100000000000e+07
1.080000000000000000e+06,4.587300000000000266e-01,2.157999999999999918e-01,1.287728200000000000e+07
1.085000000000000000e+06,4.596999999999999975e-01,2.159999999999999976e-01,1.293607500000000000e+07
1.090000000000000000e+06,4.610199999999999854e-01,2.170999999999999874e-01,1.299597900000000000e+07
1.095000000000000000e+06,4.607899999999999774e-01,2.162000000000000033e-01,1.305570800000000000e+07
1.100000000000000000e+06,4.593499999999999805e-01,2.152999999999999914e-01,1.311567000000000000e+07
1.105000000000000000e+06,4.600699999999999790e-01,2.170999999999999874e-01,1.317559000000000000e+07
1.110000000000000000e+06,4.601100000000000190e-01,2.172999999999999932e-01,1.323523900000000000e+07
1.115000000000000000e+06,4.588800000000000101e-01,2.154999999999999971e-01,1.329511700000000000e+07
1.120000000000000000e+06,4.601199999999999735e-01,2.160999999999999865e-01,1.335374200000000000e+07
1.125000000000000000e+06,4.592300000000000271e-01,2.162000000000000033e-01,1.341353200000000000e+07
1.130000000000000000e+06,4.591700000000000226e-01,2.159999999999999976e-01,1.347325500000000000e+07
1.135000000000000000e+06,4.605000000000000204e-01,2.175999999999999879e-01,1.353287600000000000e+07
1.140000000000000000e+06,4.599400000000000155e-01,2.156000000000000139e-01,1.359265000000000000e+07
1.145000000000000000e+06,4.602399999999999824e-01,2.164000000000000090e-01,1.365216900000000000e+07
1.150000000000000000e+06,4.598900000000000210e-01,2.167999999999999927e-01,1.371194300000000000e+07
1.155000000000000000e+06,4.603599999999999914e-01,2.160999999999999865e-01,1.377064800000000000e+07
1.160000000000000000e+06,4.581999999999999962e-01,2.149999999999999967e-01,1.383014000000000000e+07
1.165000000000000000e+06,4.589599999999999791e-01,2.157999999999999918e-01,1.388994400000000000e+07
1.170000000000000000e+06,4.596899999999999875e-01,2.151000000000000134e-01,1.394946400000000000e+07
1.175000000000000000e+06,4.601299999999999835e-01,2.170999999999999874e-01,1.400931600000000000e+07
1.180000000000000000e+06,4.599199999999999955e-01,2.169999999999999984e-01,1.406915300000000000e+07
1.185000000000000000e+06,4.595799999999999885e-01,2.170999999999999874e-01,1.412900000000000000e+07
1.190000000000000000e+06,4.581700000000000217e-01,2.152000000000000024e-01,1.418784300000000000e+07
1.195000000000000000e+06,4.590600000000000236e-01,2.159999999999999976e-01,1.424749600000000000e+07
1.200000000000000000e+06,4.586600000000000121e-01,2.157000000000000028e-01,1.430710200000000000e+07
1.205000000000000000e+06,4.595400000000000040e-01,2.156000000000000139e-01,1.436660700000000000e+07
1.210000000000000000e+06,4.592200000000000171e-01,2.156000000000000139e-01,1.442654300000000000e+07
1.215000000000000000e+06,4.588499999999999801e-01,2.156000000000000139e-01,1.448619700000000000e+07
1.220000000000000000e+06,4.595600000000000240e-01,2.164000000000000090e-01,1.454586900000000000e+07
1.225000000000000000e+06,4.612299999999999733e-01,2.169000000000000095e-01,1.460445000000000000e+07
1.230000000000000000e+06,4.591600000000000126e-01,2.164000000000000090e-01,1.466426300000000000e+07
1.235000000000000000e+06,4.585000000000000187e-01,2.152000000000000024e-01,1.472411000000000000e+07
1.240000000000000000e+06,4.594099999999999850e-01,2.152999999999999914e-01,1.478365700000000000e+07
1.245000000000000000e+06,4.595600000000000240e-01,2.162999999999999923e-01,1.484357000000000000e+07
1.250000000000000000e+06,4.598099999999999965e-01,2.169000000000000095e-01,1.490344600000000000e+07
1.255000000000000000e+06,4.587800000000000211e-01,2.159999999999999976e-01,1.496318300000000000e+07
1.260000000000000000e+06,4.580000000000000182e-01,2.156000000000000139e-01,1.502193600000000000e+07
1.265000000000000000e+06,4.600500000000000145e-01,2.156000000000000139e-01,1.508146600000000000e+07
1.270000000000000000e+06,4.585400000000000031e-01,2.152000000000000024e-01,1.514148900000000000e+07
1.275000000000000000e+06,4.602299999999999724e-01,2.174999999999999989e-01,1.520104600000000000e+07
1.280000000000000000e+06,4.579900000000000082e-01,2.157000000000000028e-01,1.526060900000000000e+07
1.285000000000000000e+06,4.585199999999999831e-01,2.160999999999999865e-01,1.532050900000000000e+07
1.290000000000000000e+06,4.599599999999999800e-01,2.169999999999999984e-01,1.537989600000000000e+07
1.295000000000000000e+06,4.586600000000000121e-01,2.162999999999999923e-01,1.543861300000000000e+07
1.300000000000000000e+06,4.593300000000000161e-01,2.164999999999999980e-01,1.549853800000000000e+07
1.305000000000000000e+06,4.585600000000000231e-01,2.152999999999999914e-01,1.555839100000000000e+07
1.310000000000000000e+06,4.583900000000000197e-01,2.144999999999999962e-01,1.561812500000000000e+07
1.315000000000000000e+06,4.580799999999999872e-01,2.154999999999999971e-01,1.567773800000000000e+07
1.320000000000000000e+06,4.580899999999999972e-01,2.157000000000000028e-01,1.573765100000000000e+07
1.325000000000000000e+06,4.584799999999999986e-01,2.152999999999999914e-01,1.579745500000000000e+07
1.330000000000000000e+06,4.579300000000000037e-01,2.142000000000000015e-01,1.585651000000000000e+07
1.335000000000000000e+06,4.595099999999999740e-01,2.157000000000000028e-01,1.591617900000000000e+07
1.340000000000000000e+06,4.586500000000000021e-01,2.157999999999999918e-01,1.597584800000000000e+07
1.345000000000000000e+06,4.578999999999999737e-01,2.151000000000000134e-01,1.603580400000000000e+07
1.350000000000000000e+06,4.585500000000000131e-01,2.154000000000000081e-01,1.609560500000000000e+07
1.355000000000000000e+06,4.588499999999999801e-01,2.159000000000000086e-01,1.615527800000000000e+07
1.360000000000000000e+06,4.590099999999999736e-01,2.162999999999999923e-01,1.621489000000000000e+07
1.365000000000000000e+06,4.578099999999999947e-01,2.152999999999999914e-01,1.627365600000000000e+07
1.370000000000000000e+06,4.580099999999999727e-01,2.147000000000000020e-01,1.633334800000000000e+07
1.375000000000000000e+06,4.583699999999999997e-01,2.154999999999999971e-01,1.639307800000000000e+07
1.380000000000000000e+06,4.578200000000000047e-01,2.142999999999999905e-01,1.645281800000000000e+07
1.385000000000000000e+06,4.591299999999999826e-01,2.162000000000000033e-01,1.651225300000000000e+07
1.390000000000000000e+06,4.581799999999999762e-01,2.149999999999999967e-01,1.657183300000000000e+07
1.395000000000000000e+06,4.599599999999999800e-01,2.170999999999999874e-01,1.663180300000000000e+07
1.400000000000000000e+06,4.586200000000000276e-01,2.137000000000000011e-01,1.669065800000000000e+07
1.405000000000000000e+06,4.581999999999999962e-01,2.152999999999999914e-01,1.675040900000000000e+07
1.410000000000000000e+06,4.590000000000000191e-01,2.174000000000000099e-01,1.681000500000000000e+07
1.415000000000000000e+06,4.580500000000000127e-01,2.154000000000000081e-01,1.686989900000000000e+07
1.420000000000000000e+06,4.579099999999999837e-01,2.147000000000000020e-01,1.692981900000000000e+07
1.425000000000000000e+06,4.571999999999999953e-01,2.144000000000000072e-01,1.699005400000000000e+07
1.430000000000000000e+06,4.575299999999999923e-01,2.151000000000000134e-01,1.704955400000000000e+07
1.435000000000000000e+06,4.580199999999999827e-01,2.149000000000000077e-01,1.710811100000000000e+07
1.440000000000000000e+06,4.587200000000000166e-01,2.165999999999999870e-01,1.716793600000000000e+07
1.445000000000000000e+06,4.585500000000000131e-01,2.147999999999999909e-01,1.722757900000000000e+07
1.450000000000000000e+06,4.582499999999999907e-01,2.146000000000000130e-01,1.728738800000000000e+07
1.455000000000000000e+06,4.591500000000000026e-01,2.175999999999999879e-01,1.734711900000000000e+07
1.460000000000000000e+06,4.579599999999999782e-01,2.152999999999999914e-01,1.740670100000000000e+07
1.465000000000000000e+06,4.580500000000000127e-01,2.156000000000000139e-01,1.746654300000000000e+07
1.470000000000000000e+06,4.576100000000000168e-01,2.141000000000000125e-01,1.752541000000000000e+07
1.475000000000000000e+06,4.588499999999999801e-01,2.146000000000000130e-01,1.758520900000000000e+07
1.480000000000000000e+06,4.578999999999999737e-01,2.147000000000000020e-01,1.764497000000000000e+07
1.485000000000000000e+06,4.585299999999999931e-01,2.149999999999999967e-01,1.770467200000000000e+07
1.490000000000000000e+06,4.576700000000000212e-01,2.159999999999999976e-01,1.776457900000000000e+07
1.495000000000000000e+06,4.575600000000000223e-01,2.147000000000000020e-01,1.782427300000000000e+07
1.500000000000000000e+06,4.573900000000000188e-01,2.151000000000000134e-01,1.788398200000000000e+07
1.505000000000000000e+06,4.581999999999999962e-01,2.162000000000000033e-01,1.794243400000000000e+07
1.510000000000000000e+06,4.580000000000000182e-01,2.151000000000000134e-01,1.800217400000000000e+07
1.515000000000000000e+06,4.579300000000000037e-01,2.162999999999999923e-01,1.806206900000000000e+07
1.520000000000000000e+06,4.590600000000000236e-01,2.164999999999999980e-01,1.812179200000000000e+07
1.525000000000000000e+06,4.580899999999999972e-01,2.157999999999999918e-01,1.818144200000000000e+07
1.530000000000000000e+06,4.571899999999999853e-01,2.157000000000000028e-01,1.824095900000000000e+07
1.535000000000000000e+06,4.579599999999999782e-01,2.152000000000000024e-01,1.830066500000000000e+07
1.540000000000000000e+06,4.587700000000000111e-01,2.162000000000000033e-01,1.835955600000000000e+07
1.545000000000000000e+06,4.568099999999999938e-01,2.146000000000000130e-01,1.841933600000000000e+07
1.550000000000000000e+06,4.584300000000000042e-01,2.157000000000000028e-01,1.847919500000000000e+07
1.555000000000000000e+06,4.573099999999999943e-01,2.146000000000000130e-01,1.853872800000000000e+07
1.560000000000000000e+06,4.571600000000000108e-01,2.154999999999999971e-01,1.859852700000000000e+07
1.565000000000000000e+06,4.581399999999999917e-01,2.156000000000000139e-01,1.865843300000000000e+07
1.570000000000000000e+06,4.573800000000000088e-01,2.157999999999999918e-01,1.871840700000000000e+07
1.575000000000000000e+06,4.579300000000000037e-01,2.149000000000000077e-01,1.877696200000000000e+07
1.580000000000000000e+06,4.573800000000000088e-01,2.146000000000000130e-01,1.883675800000000000e+07
1.585000000000000000e+06,4.580600000000000227e-01,2.152999999999999914e-01,1.889644900000000000e+07
1.590000000000000000e+06,4.579699999999999882e-01,2.147000000000000020e-01,1.895639200000000000e+07
1.595000000000000000e+06,4.585899999999999976e-01,2.144999999999999962e-01,1.901614500000000000e+07
1.600000000000000000e+06,4.597200000000000175e-01,2.160999999999999865e-01,1.907578800000000000e+07
1.605000000000000000e+06,4.576399999999999912e-01,2.151000000000000134e-01,1.913557500000000000e+07
1.610000000000000000e+06,4.583200000000000052e-01,2.159999999999999976e-01,1.919427500000000000e+07
1.615000000000000000e+06,4.579400000000000137e-01,2.162999999999999923e-01,1.925412600000000000e+07
1.620000000000000000e+06,4.573999999999999733e-01,2.157999999999999918e-01,1.931416400000000000e+07
1.625000000000000000e+06,4.577100000000000057e-01,2.167999999999999927e-01,1.937380000000000000e+07
1.630000000000000000e+06,4.585699999999999776e-01,2.164000000000000090e-01,1.943340800000000000e+07
1.635000000000000000e+06,4.570799999999999863e-01,2.146000000000000130e-01,1.949327500000000000e+07
1.640000000000000000e+06,4.572200000000000153e-01,2.144999999999999962e-01,1.955307600000000000e+07
1.645000000000000000e+06,4.575199999999999823e-01,2.144999999999999962e-01,1.961200700000000000e+07
1.650000000000000000e+06,4.597600000000000020e-01,2.167999999999999927e-01,1.967174700000000000e+07
1.655000000000000000e+06,4.574900000000000078e-01,2.152999999999999914e-01,1.973148900000000000e+07
1.660000000000000000e+06,4.575400000000000023e-01,2.147999999999999909e-01,1.979122600000000000e+07
1.665000000000000000e+06,4.582700000000000107e-01,2.162999999999999923e-01,1.985124600000000000e+07
1.670000000000000000e+06,4.567300000000000249e-01,2.147000000000000020e-01,1.991092800000000000e+07
1.675000000000000000e+06,4.570400000000000018e-01,2.139999999999999958e-01,1.997059900000000000e+07
1.680000000000000000e+06,4.571899999999999853e-01,2.142999999999999905e-01,2.002937200000000000e+07
1.685000000000000000e+06,4.581500000000000017e-01,2.159000000000000086e-01,2.008916600000000000e+07
1.690000000000000000e+06,4.579599999999999782e-01,2.152999999999999914e-01,2.014905500000000000e+07
1.695000000000000000e+06,4.568400000000000238e-01,2.142999999999999905e-01,2.020881800000000000e+07
1.700000000000000000e+06,4.585299999999999931e-01,2.157000000000000028e-01,2.026862300000000000e+07
1.705000000000000000e+06,4.580699999999999772e-01,2.152000000000000024e-01,2.032852400000000000e+07
1.710000000000000000e+06,4.572100000000000053e-01,2.147999999999999909e-01,2.038819800000000000e+07
1.715000000000000000e+06,4.571999999999999953e-01,2.142000000000000015e-01,2.044684600000000000e+07
1.720000000000000000e+06,4.586000000000000076e-01,2.152000000000000024e-01,2.050653800000000000e+07
1.725000000000000000e+06,4.574300000000000033e-01,2.147999999999999909e-01,2.056630800000000000e+07
1.730000000000000000e+06,4.569599999999999773e-01,2.142999999999999905e-01,2.062600100000000000e+07
1.735000000000000000e+06,4.572999999999999843e-01,2.141000000000000125e-01,2.068551200000000000e+07
1.740000000000000000e+06,4.573999999999999733e-01,2.147000000000000020e-01,2.074521000000000000e+07
1.745000000000000000e+06,4.567300000000000249e-01,2.134999999999999953e-01,2.080472600000000000e+07
1.750000000000000000e+06,4.574199999999999933e-01,2.147000000000000020e-01,2.086337400000000000e+07
1.755000000000000000e+06,4.573900000000000188e-01,2.144000000000000072e-01,2.092325700000000000e+07
1.760000000000000000e+06,4.565600000000000214e-01,2.139999999999999958e-01,2.098312700000000000e+07
1.765000000000000000e+06,4.573800000000000088e-01,2.149999999999999967e-01,2.104289900000000000e+07
1.770000000000000000e+06,4.588999999999999746e-01,2.170999999999999874e-01,2.110237900000000000e+07
1.775000000000000000e+06,4.583099999999999952e-01,2.149999999999999967e-01,2.116215700000000000e+07
1.780000000000000000e+06,4.585199999999999831e-01,2.169000000000000095e-01,2.122190200000000000e+07
1.785000000000000000e+06,4.565500000000000114e-01,2.144999999999999962e-01,2.128068600000000000e+07
1.790000000000000000e+06,4.589300000000000046e-01,2.159000000000000086e-01,2.134050400000000000e+07
1.795000000000000000e+06,4.564300000000000024e-01,2.151000000000000134e-01,2.140014700000000000e+07
1.800000000000000000e+06,4.572700000000000098e-01,2.147999999999999909e-01,2.145996600000000000e+07
1.805000000000000000e+06,4.569199999999999928e-01,2.146000000000000130e-01,2.151979400000000000e+07
1.810000000000000000e+06,4.568699999999999983e-01,2.151000000000000134e-01,2.157960900000000000e+07
1.815000000000000000e+06,4.561600000000000099e-01,2.142000000000000015e-01,2.163921200000000000e+07
1.820000000000000000e+06,4.579500000000000237e-01,2.159999999999999976e-01,2.169795400000000000e+07
1.825000000000000000e+06,4.580000000000000182e-01,2.141000000000000125e-01,2.175784200000000000e+07
1.830000000000000000e+06,4.574199999999999933e-01,2.141000000000000125e-01,2.181771000000000000e+07
1.835000000000000000e+06,4.591199999999999726e-01,2.174999999999999989e-01,2.187751300000000000e+07
1.840000000000000000e+06,4.570699999999999763e-01,2.137000000000000011e-01,2.193708800000000000e+07
1.845000000000000000e+06,4.570500000000000118e-01,2.146000000000000130e-01,2.199683900000000000e+07
1.850000000000000000e+06,4.573300000000000143e-01,2.134999999999999953e-01,2.205672600000000000e+07
1.855000000000000000e+06,4.578499999999999792e-01,2.147999999999999909e-01,2.211538700000000000e+07
1.860000000000000000e+06,4.571899999999999853e-01,2.136000000000000121e-01,2.217513500000000000e+07
1.865000000000000000e+06,4.577399999999999802e-01,2.149999999999999967e-01,2.223471800000000000e+07
1.870000000000000000e+06,4.572899999999999743e-01,2.154000000000000081e-01,2.229430000000000000e+07
1.875000000000000000e+06,4.567899999999999738e-01,2.141000000000000125e-01,2.235420800000000000e+07
1.880000000000000000e+06,4.577300000000000257e-01,2.144000000000000072e-01,2.241401700000000000e+07
1.885000000000000000e+06,4.579400000000000137e-01,2.149999999999999967e-01,2.247385700000000000e+07
1.890000000000000000e+06,4.580000000000000182e-01,2.149000000000000077e-01,2.253242200000000000e+07
1.895000000000000000e+06,4.571600000000000108e-01,2.142000000000000015e-01,2.259196800000000000e+07
1.900000000000000000e+06,4.587499999999999911e-01,2.174999999999999989e-01,2.265163600000000000e+07
1.905000000000000000e+06,4.572899999999999743e-01,2.142000000000000015e-01,2.271132000000000000e+07
1.910000000000000000e+06,4.571999999999999953e-01,2.147000000000000020e-01,2.277107100000000000e+07
1.915000000000000000e+06,4.580699999999999772e-01,2.151000000000000134e-01,2.283094200000000000e+07
1.920000000000000000e+06,4.575299999999999923e-01,2.142999999999999905e-01,2.289065900000000000e+07
1.925000000000000000e+06,4.579500000000000237e-01,2.159999999999999976e-01,2.294937500000000000e+07
1.930000000000000000e+06,4.572200000000000153e-01,2.142999999999999905e-01,2.300983900000000000e+07
1.935000000000000000e+06,4.567999999999999838e-01,2.142999999999999905e-01,2.306905000000000000e+07
1.940000000000000000e+06,4.571200000000000263e-01,2.142000000000000015e-01,2.312900900000000000e+07
1.945000000000000000e+06,4.576000000000000068e-01,2.154999999999999971e-01,2.318904800000000000e+07
1.950000000000000000e+06,4.589300000000000046e-01,2.162000000000000033e-01,2.324879800000000000e+07
1.955000000000000000e+06,4.569199999999999928e-01,2.152999999999999914e-01,2.330871300000000000e+07
1.960000000000000000e+06,4.566799999999999748e-01,2.152999999999999914e-01,2.336704300000000000e+07
1.965000000000000000e+06,4.562399999999999789e-01,2.142000000000000015e-01,2.342718800000000000e+07
1.970000000000000000e+06,4.581100000000000172e-01,2.154000000000000081e-01,2.348704500000000000e+07
1.975000000000000000e+06,4.575799999999999867e-01,2.157999999999999918e-01,2.354674400000000000e+07
1.980000000000000000e+06,4.566500000000000004e-01,2.147000000000000020e-01,2.360652100000000000e+07
1.985000000000000000e+06,4.574900000000000078e-01,2.146000000000000130e-01,2.366625400000000000e+07
1.990000000000000000e+06,4.562800000000000189e-01,2.144000000000000072e-01,2.372604100000000000e+07
1.995000000000000000e+06,4.573400000000000243e-01,2.149000000000000077e-01,2.378487000000000000e+07
2.000000000000000000e+06,4.580099999999999727e-01,2.152000000000000024e-01,2.384462400000000000e+07
2.005000000000000000e+06,4.586399999999999921e-01,2.159999999999999976e-01,2.390449000000000000e+07
2.010000000000000000e+06,4.567999999999999838e-01,2.137000000000000011e-01,2.396425000000000000e+07


==> data/depth/airline/airline-20.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.984299999999999953e-01,5.381000000000000227e-01,2.606900000000000000e+04
5.000000000000000000e+03,6.518699999999999495e-01,3.800000000000000044e-01,5.554480000000000000e+05
1.000000000000000000e+04,6.261999999999999789e-01,3.557000000000000162e-01,1.080769000000000000e+06
1.500000000000000000e+04,6.191200000000000037e-01,3.428999999999999826e-01,1.601460000000000000e+06
2.000000000000000000e+04,6.007599999999999607e-01,3.250000000000000111e-01,2.117067000000000000e+06
2.500000000000000000e+04,5.871899999999999897e-01,3.145000000000000018e-01,2.632721000000000000e+06
3.000000000000000000e+04,5.810300000000000464e-01,3.096999999999999753e-01,3.148561000000000000e+06
3.500000000000000000e+04,5.779900000000000038e-01,3.064000000000000057e-01,3.663466000000000000e+06
4.000000000000000000e+04,5.748699999999999921e-01,3.032000000000000250e-01,4.178615000000000000e+06
4.500000000000000000e+04,5.733599999999999808e-01,3.039000000000000035e-01,4.694093000000000000e+06
5.000000000000000000e+04,5.717799999999999550e-01,3.022000000000000242e-01,5.209491000000000000e+06
5.500000000000000000e+04,5.698499999999999677e-01,2.993999999999999995e-01,5.726208000000000000e+06
6.000000000000000000e+04,5.506499999999999728e-01,2.847999999999999976e-01,6.242074000000000000e+06
6.500000000000000000e+04,5.432500000000000107e-01,2.786000000000000143e-01,6.758658000000000000e+06
7.000000000000000000e+04,5.356300000000000505e-01,2.706000000000000072e-01,7.273720000000000000e+06
7.500000000000000000e+04,5.319800000000000084e-01,2.667999999999999816e-01,7.790091000000000000e+06
8.000000000000000000e+04,5.307100000000000151e-01,2.647999999999999798e-01,8.305293000000000000e+06
8.500000000000000000e+04,5.284600000000000408e-01,2.636000000000000010e-01,8.820503000000000000e+06
9.000000000000000000e+04,5.268199999999999550e-01,2.631999999999999895e-01,9.336945000000000000e+06
9.500000000000000000e+04,5.257199999999999651e-01,2.631000000000000005e-01,9.853506000000000000e+06
1.000000000000000000e+05,5.248099999999999987e-01,2.624000000000000221e-01,1.036902500000000000e+07
1.050000000000000000e+05,5.234900000000000109e-01,2.592999999999999750e-01,1.088401800000000000e+07
1.100000000000000000e+05,5.240799999999999903e-01,2.592999999999999750e-01,1.140017400000000000e+07
1.150000000000000000e+05,5.214499999999999691e-01,2.580000000000000071e-01,1.191564900000000000e+07
1.200000000000000000e+05,5.206499999999999462e-01,2.581999999999999851e-01,1.243240200000000000e+07
1.250000000000000000e+05,5.201000000000000068e-01,2.554000000000000159e-01,1.294778200000000000e+07
1.300000000000000000e+05,5.182799999999999629e-01,2.562999999999999723e-01,1.346411700000000000e+07
1.350000000000000000e+05,5.087199999999999500e-01,2.519000000000000128e-01,1.398080900000000000e+07
1.400000000000000000e+05,4.950300000000000256e-01,2.432999999999999885e-01,1.449475600000000000e+07
1.450000000000000000e+05,4.887900000000000023e-01,2.388000000000000123e-01,1.501061400000000000e+07
1.500000000000000000e+05,4.788899999999999824e-01,2.305999999999999994e-01,1.552552600000000000e+07
1.550000000000000000e+05,4.752700000000000258e-01,2.280999999999999972e-01,1.604078100000000000e+07
1.600000000000000000e+05,4.700199999999999934e-01,2.237000000000000099e-01,1.655638500000000000e+07
1.650000000000000000e+05,4.689099999999999935e-01,2.243999999999999884e-01,1.707150000000000000e+07
1.700000000000000000e+05,4.672999999999999932e-01,2.210000000000000020e-01,1.758732600000000000e+07
1.750000000000000000e+05,4.683999999999999830e-01,2.220999999999999919e-01,1.810247100000000000e+07
1.800000000000000000e+05,4.662600000000000078e-01,2.232999999999999985e-01,1.861909300000000000e+07
1.850000000000000000e+05,4.640900000000000025e-01,2.222000000000000086e-01,1.913491100000000000e+07
1.900000000000000000e+05,4.617800000000000238e-01,2.197999999999999954e-01,1.965140600000000000e+07
1.950000000000000000e+05,4.612800000000000233e-01,2.194000000000000117e-01,2.016785700000000000e+07
2.000000000000000000e+05,4.603300000000000169e-01,2.184999999999999998e-01,2.068352600000000000e+07
2.050000000000000000e+05,4.592800000000000216e-01,2.187999999999999945e-01,2.119903100000000000e+07
2.100000000000000000e+05,4.579799999999999982e-01,2.179000000000000103e-01,2.171362900000000000e+07
2.150000000000000000e+05,4.575299999999999923e-01,2.174000000000000099e-01,2.223060700000000000e+07
2.200000000000000000e+05,4.564300000000000024e-01,2.167999999999999927e-01,2.274677400000000000e+07
2.250000000000000000e+05,4.568400000000000238e-01,2.169000000000000095e-01,2.326210200000000000e+07
2.300000000000000000e+05,4.562399999999999789e-01,2.160999999999999865e-01,2.377813800000000000e+07
2.350000000000000000e+05,4.568800000000000083e-01,2.162999999999999923e-01,2.429458700000000000e+07
2.400000000000000000e+05,4.542499999999999871e-01,2.157000000000000028e-01,2.480955100000000000e+07
2.450000000000000000e+05,4.549099999999999810e-01,2.144000000000000072e-01,2.532408700000000000e+07
2.500000000000000000e+05,4.536100000000000132e-01,2.147000000000000020e-01,2.583880600000000000e+07
2.550000000000000000e+05,4.544699999999999851e-01,2.141000000000000125e-01,2.635435000000000000e+07
2.600000000000000000e+05,4.547499999999999876e-01,2.151000000000000134e-01,2.687105500000000000e+07
2.650000000000000000e+05,4.549900000000000055e-01,2.157999999999999918e-01,2.738616900000000000e+07
2.700000000000000000e+05,4.522399999999999753e-01,2.142000000000000015e-01,2.790139400000000000e+07
2.750000000000000000e+05,4.527399999999999758e-01,2.134000000000000064e-01,2.841639000000000000e+07
2.800000000000000000e+05,4.531700000000000172e-01,2.141000000000000125e-01,2.893041200000000000e+07
2.850000000000000000e+05,4.532599999999999962e-01,2.147000000000000020e-01,2.944695500000000000e+07
2.900000000000000000e+05,4.516600000000000059e-01,2.121999999999999997e-01,2.996336500000000000e+07
2.950000000000000000e+05,4.526000000000000023e-01,2.142000000000000015e-01,3.047926200000000000e+07
3.000000000000000000e+05,4.514699999999999824e-01,2.127000000000000002e-01,3.099532300000000000e+07
3.050000000000000000e+05,4.519599999999999729e-01,2.134999999999999953e-01,3.151141300000000000e+07
3.100000000000000000e+05,4.513199999999999990e-01,2.129000000000000059e-01,3.202739400000000000e+07
3.150000000000000000e+05,4.514699999999999824e-01,2.137999999999999901e-01,3.254235400000000000e+07
3.200000000000000000e+05,4.525100000000000233e-01,2.142000000000000015e-01,3.305932400000000000e+07
3.250000000000000000e+05,4.510899999999999910e-01,2.129000000000000059e-01,3.357541500000000000e+07
3.300000000000000000e+05,4.509799999999999920e-01,2.127000000000000002e-01,3.409227800000000000e+07
3.350000000000000000e+05,4.506200000000000205e-01,2.127000000000000002e-01,3.460823500000000000e+07
3.400000000000000000e+05,4.514099999999999779e-01,2.136000000000000121e-01,3.512475200000000000e+07
3.450000000000000000e+05,4.506800000000000250e-01,2.137000000000000011e-01,3.564116200000000000e+07
3.500000000000000000e+05,4.502499999999999836e-01,2.124000000000000055e-01,3.615630200000000000e+07
3.550000000000000000e+05,4.495100000000000207e-01,2.121000000000000107e-01,3.667228200000000000e+07
3.600000000000000000e+05,4.493900000000000117e-01,2.119000000000000050e-01,3.718826500000000000e+07
3.650000000000000000e+05,4.495399999999999952e-01,2.119999999999999940e-01,3.770538600000000000e+07
3.700000000000000000e+05,4.494900000000000007e-01,2.121000000000000107e-01,3.822132000000000000e+07
3.750000000000000000e+05,4.504799999999999915e-01,2.122999999999999887e-01,3.873754600000000000e+07
3.800000000000000000e+05,4.491999999999999882e-01,2.117999999999999883e-01,3.925420100000000000e+07
3.850000000000000000e+05,4.532900000000000262e-01,2.142999999999999905e-01,3.976900600000000000e+07
3.900000000000000000e+05,4.489600000000000257e-01,2.109999999999999931e-01,4.028519700000000000e+07
3.950000000000000000e+05,4.486100000000000088e-01,2.112999999999999878e-01,4.080124700000000000e+07
4.000000000000000000e+05,4.482999999999999763e-01,2.111000000000000099e-01,4.131708200000000000e+07
4.050000000000000000e+05,4.473900000000000099e-01,2.096000000000000085e-01,4.183336800000000000e+07
4.100000000000000000e+05,4.494199999999999862e-01,2.116999999999999993e-01,4.235036600000000000e+07
4.150000000000000000e+05,4.485000000000000098e-01,2.106999999999999984e-01,4.286699900000000000e+07


==> data/depth/airline/airline-30.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.874000000000000110e-01,4.601000000000000090e-01,3.907900000000000000e+04
5.000000000000000000e+03,6.466899999999999871e-01,3.734000000000000097e-01,8.448950000000000000e+05
1.000000000000000000e+04,6.236300000000000177e-01,3.578999999999999959e-01,1.636604000000000000e+06
1.500000000000000000e+04,6.172699999999999854e-01,3.412999999999999923e-01,2.417068000000000000e+06
2.000000000000000000e+04,6.010100000000000442e-01,3.259000000000000230e-01,3.184168000000000000e+06
2.500000000000000000e+04,5.876799999999999802e-01,3.175999999999999934e-01,3.952414000000000000e+06
3.000000000000000000e+04,5.814500000000000224e-01,3.119999999999999996e-01,4.719523000000000000e+06
3.500000000000000000e+04,5.775400000000000533e-01,3.074000000000000066e-01,5.485779000000000000e+06
4.000000000000000000e+04,5.745900000000000452e-01,3.028000000000000136e-01,6.253154000000000000e+06
4.500000000000000000e+04,5.730699999999999683e-01,3.019999999999999907e-01,7.020901000000000000e+06
5.000000000000000000e+04,5.715000000000000080e-01,3.022000000000000242e-01,7.788670000000000000e+06
5.500000000000000000e+04,5.432000000000000162e-01,2.780000000000000249e-01,8.554782000000000000e+06
6.000000000000000000e+04,5.359300000000000175e-01,2.715000000000000191e-01,9.323171000000000000e+06
6.500000000000000000e+04,5.321000000000000174e-01,2.681000000000000050e-01,1.009183800000000000e+07
7.000000000000000000e+04,5.282299999999999773e-01,2.639000000000000234e-01,1.085866600000000000e+07
7.500000000000000000e+04,5.271400000000000530e-01,2.629000000000000226e-01,1.162611300000000000e+07
8.000000000000000000e+04,5.241299999999999848e-01,2.590000000000000080e-01,1.239473300000000000e+07
8.500000000000000000e+04,5.229599999999999804e-01,2.595999999999999974e-01,1.316303700000000000e+07
9.000000000000000000e+04,5.210000000000000187e-01,2.587999999999999745e-01,1.393015900000000000e+07
9.500000000000000000e+04,5.201500000000000012e-01,2.575999999999999956e-01,1.469691800000000000e+07
1.000000000000000000e+05,5.194900000000000073e-01,2.576999999999999846e-01,1.546377900000000000e+07
1.050000000000000000e+05,5.177399999999999780e-01,2.559000000000000163e-01,1.623071200000000000e+07
1.100000000000000000e+05,5.180399999999999450e-01,2.565000000000000058e-01,1.699809100000000000e+07
1.150000000000000000e+05,5.074100000000000277e-01,2.516999999999999793e-01,1.776426100000000000e+07
1.200000000000000000e+05,4.945200000000000151e-01,2.399000000000000021e-01,1.853373700000000000e+07
1.250000000000000000e+05,4.895399999999999752e-01,2.351999999999999924e-01,1.930169500000000000e+07
1.300000000000000000e+05,4.857600000000000251e-01,2.346000000000000030e-01,2.006965500000000000e+07
1.350000000000000000e+05,4.852600000000000247e-01,2.338999999999999968e-01,2.083766400000000000e+07
1.400000000000000000e+05,4.868000000000000105e-01,2.344999999999999862e-01,2.160542900000000000e+07
1.450000000000000000e+05,4.807100000000000262e-01,2.318999999999999950e-01,2.237512000000000000e+07
1.500000000000000000e+05,4.724499999999999811e-01,2.238999999999999879e-01,2.314508600000000000e+07
1.550000000000000000e+05,4.708899999999999753e-01,2.223999999999999866e-01,2.391366400000000000e+07
1.600000000000000000e+05,4.682700000000000196e-01,2.212999999999999967e-01,2.468350500000000000e+07
1.650000000000000000e+05,4.704499999999999793e-01,2.250000000000000056e-01,2.545179000000000000e+07
1.700000000000000000e+05,4.678800000000000181e-01,2.204000000000000126e-01,2.622037300000000000e+07
1.750000000000000000e+05,4.659099999999999908e-01,2.197999999999999954e-01,2.698721000000000000e+07
1.800000000000000000e+05,4.657999999999999918e-01,2.210000000000000020e-01,2.775669100000000000e+07
1.850000000000000000e+05,4.647999999999999909e-01,2.210000000000000020e-01,2.852561700000000000e+07
1.900000000000000000e+05,4.652999999999999914e-01,2.197000000000000064e-01,2.929511600000000000e+07
1.950000000000000000e+05,4.644800000000000040e-01,2.202000000000000068e-01,3.006522900000000000e+07
2.000000000000000000e+05,4.625600000000000267e-01,2.177999999999999936e-01,3.083355600000000000e+07
2.050000000000000000e+05,4.621899999999999897e-01,2.180999999999999883e-01,3.160272800000000000e+07
2.100000000000000000e+05,4.622700000000000142e-01,2.180999999999999883e-01,3.237147200000000000e+07
2.150000000000000000e+05,4.632899999999999796e-01,2.199000000000000121e-01,3.314158800000000000e+07
2.200000000000000000e+05,4.612299999999999733e-01,2.175999999999999879e-01,3.391129200000000000e+07
2.250000000000000000e+05,4.611199999999999743e-01,2.182999999999999940e-01,3.468073100000000000e+07
2.300000000000000000e+05,4.609800000000000009e-01,2.162999999999999923e-01,3.545042300000000000e+07
2.350000000000000000e+05,4.617299999999999738e-01,2.179000000000000103e-01,3.621966800000000000e+07
2.400000000000000000e+05,4.607499999999999929e-01,2.177999999999999936e-01,3.698885700000000000e+07
2.450000000000000000e+05,4.609699999999999909e-01,2.174000000000000099e-01,3.775729500000000000e+07
2.500000000000000000e+05,4.601100000000000190e-01,2.162000000000000033e-01,3.852656400000000000e+07
2.550000000000000000e+05,4.604800000000000004e-01,2.169000000000000095e-01,3.929475200000000000e+07
2.600000000000000000e+05,4.610099999999999754e-01,2.187999999999999945e-01,4.006369300000000000e+07
2.650000000000000000e+05,4.611799999999999788e-01,2.169000000000000095e-01,4.083343300000000000e+07
2.700000000000000000e+05,4.607600000000000029e-01,2.170999999999999874e-01,4.160344500000000000e+07
2.750000000000000000e+05,4.599300000000000055e-01,2.177000000000000046e-01,4.237270200000000000e+07
2.800000000000000000e+05,4.601500000000000035e-01,2.167000000000000037e-01,4.314063100000000000e+07


==> data/depth/airline/airline_10_res.txt <==
('mean', 2603668.5279999999)
('median', 2603470.3500000001)
('75% percentile', 2612441.9749999996)
('25% percentile', 2593662.6499999999)
('max', 2640991.7999999998)
('min', 2563988.2000000002)


==> data/depth/airline/airline_20_res.txt <==
('mean', 2654529.3829999999)
('median', 2655084.1499999999)
('75% percentile', 2662271.25)
('25% percentile', 2647143.9749999996)
('max', 2692237.7999999998)
('min', 2609379.5)


==> data/depth/airline/airline_2_res.txt <==
('mean', 2681619.6040000003)
('median', 2681305.3500000001)
('75% percentile', 2689782.0750000002)
('25% percentile', 2672372.8250000002)
('max', 2729489.7999999998)
('min', 2643680.7999999998)


==> data/depth/airline/airline_30_res.txt <==
('mean', 2727520.3200000008)
('median', 2725621.6499999999)
('75% percentile', 2736577.9000000004)
('25% percentile', 2718494.5250000004)
('max', 2760369.2000000002)
('min', 2698674.0)


==> data/eeg/arc1-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.953100000000000946e-01,5.284333333333333105e-01,1.105333333333333258e+03
5.000000000000000000e+03,6.489699999999999358e-01,4.065000000000000280e-01,1.543100000000000000e+04
1.000000000000000000e+04,6.254400000000001070e-01,3.739999999999999436e-01,2.988666666666666788e+04
1.500000000000000000e+04,5.869466666666666166e-01,3.468999999999999861e-01,4.491000000000000000e+04
2.000000000000000000e+04,5.174999999999999600e-01,2.763999999999999790e-01,5.946366666666666424e+04
2.500000000000000000e+04,4.906133333333333457e-01,2.547333333333333116e-01,7.421100000000000000e+04
3.000000000000000000e+04,4.644766666666666488e-01,2.466000000000000136e-01,8.895233333333332848e+04
3.500000000000000000e+04,4.522100000000000009e-01,2.167999999999999927e-01,1.035846666666666715e+05
4.000000000000000000e+04,4.230366666666666720e-01,1.978333333333333333e-01,1.183683333333333285e+05
4.500000000000000000e+04,4.196199999999999375e-01,1.788666666666666460e-01,1.328483333333333430e+05
5.000000000000000000e+04,3.887633333333333496e-01,1.707333333333333203e-01,1.474536666666666570e+05
5.500000000000000000e+04,3.822499999999999787e-01,1.653333333333333321e-01,1.623243333333333430e+05
6.000000000000000000e+04,3.693500000000000116e-01,1.734333333333333282e-01,1.768416666666666570e+05
6.500000000000000000e+04,3.556833333333333513e-01,1.599000000000000143e-01,1.913136666666666570e+05
7.000000000000000000e+04,3.483066666666667088e-01,1.463666666666666727e-01,2.058956666666666570e+05
7.500000000000000000e+04,3.483633333333333582e-01,1.517666666666666886e-01,2.206413333333333430e+05
8.000000000000000000e+04,3.296133333333333137e-01,1.408999999999999975e-01,2.348666666666666570e+05
8.500000000000000000e+04,3.130766666666666698e-01,1.273666666666666558e-01,2.493623333333333430e+05
9.000000000000000000e+04,3.292733333333333623e-01,1.300999999999999934e-01,2.641803333333333139e+05
9.500000000000000000e+04,3.109333333333333393e-01,1.382333333333333192e-01,2.786783333333333139e+05
1.000000000000000000e+05,3.150700000000000167e-01,1.355333333333333112e-01,2.931936666666666861e+05
1.050000000000000000e+05,3.150433333333333419e-01,1.328333333333333310e-01,3.077823333333333139e+05
1.100000000000000000e+05,3.120433333333332837e-01,1.490666666666666806e-01,3.223593333333333139e+05
1.150000000000000000e+05,3.243333333333333068e-01,1.436333333333333073e-01,3.371533333333333139e+05
1.200000000000000000e+05,2.878700000000000148e-01,1.219666666666666677e-01,3.514503333333333139e+05
1.250000000000000000e+05,2.934166666666666590e-01,1.354999999999999816e-01,3.659293333333333139e+05
1.300000000000000000e+05,2.856833333333333447e-01,1.246666666666666617e-01,3.804873333333333139e+05
1.350000000000000000e+05,2.803366666666666784e-01,1.165666666666666657e-01,3.951003333333333139e+05
1.400000000000000000e+05,2.784966666666666701e-01,1.246666666666666617e-01,4.095866666666666861e+05
1.450000000000000000e+05,2.729966666666666653e-01,1.057000000000000023e-01,4.240953333333333139e+05
1.500000000000000000e+05,2.644000000000000239e-01,1.029999999999999943e-01,4.386856666666666861e+05
1.550000000000000000e+05,2.787466666666666426e-01,1.246666666666666617e-01,4.531750000000000000e+05
1.600000000000000000e+05,2.592033333333333411e-01,1.164999999999999925e-01,4.679086666666666861e+05
1.650000000000000000e+05,2.603966666666666652e-01,1.192333333333333439e-01,4.822580000000000000e+05
1.700000000000000000e+05,2.498700000000000088e-01,1.110999999999999904e-01,4.967693333333333139e+05
1.750000000000000000e+05,2.458133333333333281e-01,1.111333333333333478e-01,5.112223333333333139e+05
1.800000000000000000e+05,2.499500000000000055e-01,1.138333333333333280e-01,5.257760000000000000e+05
1.850000000000000000e+05,2.617366666666666730e-01,1.057000000000000023e-01,5.405370000000000000e+05
1.900000000000000000e+05,2.558166666666666367e-01,1.219666666666666677e-01,5.549673333333333721e+05
1.950000000000000000e+05,2.500000000000000000e-01,1.002666666666666706e-01,5.695613333333333721e+05
2.000000000000000000e+05,2.614100000000000312e-01,1.192666666666666736e-01,5.840620000000000000e+05
2.050000000000000000e+05,2.599100000000000299e-01,1.165333333333333221e-01,5.986486666666666279e+05
2.100000000000000000e+05,2.468200000000000394e-01,1.083999999999999964e-01,6.132156666666666279e+05
2.150000000000000000e+05,2.545333333333333337e-01,1.083999999999999964e-01,6.278210000000000000e+05
2.200000000000000000e+05,2.679666666666666863e-01,1.138333333333333419e-01,6.426753333333333721e+05
2.250000000000000000e+05,2.559333333333333460e-01,1.057000000000000023e-01,6.569406666666666279e+05
2.300000000000000000e+05,2.569666666666666210e-01,1.110999999999999904e-01,6.715080000000000000e+05
2.350000000000000000e+05,2.567900000000000182e-01,1.084333333333333399e-01,6.860246666666666279e+05
2.400000000000000000e+05,2.518033333333333235e-01,1.057000000000000023e-01,7.005986666666666279e+05
2.450000000000000000e+05,2.717333333333333267e-01,1.219333333333333241e-01,7.151286666666666279e+05
2.500000000000000000e+05,2.627366666666666739e-01,1.083999999999999964e-01,7.298186666666666279e+05
2.550000000000000000e+05,2.481066666666666698e-01,1.165333333333333360e-01,7.442603333333333721e+05
2.600000000000000000e+05,2.696433333333332905e-01,1.138333333333333419e-01,7.587873333333333721e+05
2.650000000000000000e+05,2.440366666666666795e-01,1.219333333333333380e-01,7.733356666666666279e+05
2.700000000000000000e+05,2.549233333333333351e-01,1.192333333333333439e-01,7.878436666666666279e+05
2.750000000000000000e+05,2.452966666666666351e-01,1.111333333333333478e-01,8.022766666666666279e+05
2.800000000000000000e+05,2.468900000000000261e-01,1.138333333333333419e-01,8.168466666666666279e+05
2.850000000000000000e+05,2.708633333333333448e-01,1.165333333333333360e-01,8.314596666666666279e+05
2.900000000000000000e+05,2.485633333333333306e-01,1.003000000000000003e-01,8.462380000000000000e+05
2.950000000000000000e+05,2.701666666666666661e-01,1.165333333333333360e-01,8.602520000000000000e+05
3.000000000000000000e+05,2.389333333333333309e-01,1.192333333333333162e-01,8.747453333333333721e+05
3.050000000000000000e+05,2.615899999999999892e-01,1.056666666666666449e-01,8.892773333333333721e+05
3.100000000000000000e+05,2.434566666666666823e-01,1.057000000000000023e-01,9.038366666666666279e+05
3.150000000000000000e+05,2.444466666666666732e-01,1.084333333333333399e-01,9.183586666666666279e+05
3.200000000000000000e+05,2.436766666666666525e-01,1.084333333333333399e-01,9.329063333333333721e+05
3.250000000000000000e+05,2.371966666666666390e-01,1.083999999999999964e-01,9.476866666666666279e+05
3.300000000000000000e+05,2.381966666666666954e-01,1.002666666666666706e-01,9.619833333333333721e+05
3.350000000000000000e+05,2.432300000000000295e-01,1.138333333333333419e-01,9.766016666666666279e+05
3.400000000000000000e+05,2.486333333333333451e-01,1.110999999999999904e-01,9.911790000000000000e+05
3.450000000000000000e+05,2.342133333333333012e-01,9.486666666666665471e-02,1.005746666666666628e+06
3.500000000000000000e+05,2.403066666666666684e-01,1.003000000000000003e-01,1.020300333333333372e+06
3.550000000000000000e+05,2.491533333333333378e-01,1.029999999999999943e-01,1.034840333333333372e+06
3.600000000000000000e+05,2.329733333333333378e-01,8.669999999999999929e-02,1.049288666666666744e+06
3.650000000000000000e+05,2.381266666666666809e-01,1.029999999999999943e-01,1.063790666666666744e+06
3.700000000000000000e+05,2.418800000000000117e-01,9.756666666666667653e-02,1.078272333333333256e+06
3.750000000000000000e+05,2.393833333333333091e-01,1.083999999999999964e-01,1.093281000000000000e+06
3.800000000000000000e+05,2.366499999999999992e-01,1.056666666666666726e-01,1.107339000000000000e+06
3.850000000000000000e+05,2.506800000000000139e-01,1.029666666666666647e-01,1.121894666666666744e+06
3.900000000000000000e+05,2.345899999999999930e-01,1.002666666666666567e-01,1.136408000000000000e+06
3.950000000000000000e+05,2.559966666666666502e-01,1.165666666666666657e-01,1.150991333333333256e+06
4.000000000000000000e+05,2.373699999999999977e-01,1.029999999999999943e-01,1.165533666666666744e+06
4.050000000000000000e+05,2.526833333333333709e-01,1.002666666666666567e-01,1.180082000000000000e+06
4.100000000000000000e+05,2.324900000000000022e-01,9.216666666666667451e-02,1.194546666666666744e+06
4.150000000000000000e+05,2.346600000000000075e-01,9.756666666666667653e-02,1.209241666666666744e+06
4.200000000000000000e+05,2.406999999999999973e-01,1.029999999999999943e-01,1.223566000000000000e+06
4.250000000000000000e+05,2.306966666666666610e-01,1.003000000000000003e-01,1.238075333333333256e+06
4.300000000000000000e+05,2.278033333333333299e-01,9.213333333333333097e-02,1.252701000000000000e+06
4.350000000000000000e+05,2.352833333333333166e-01,9.760000000000000620e-02,1.267235333333333256e+06
4.400000000000000000e+05,2.334866666666667034e-01,1.057000000000000023e-01,1.281808000000000000e+06
4.450000000000000000e+05,2.293533333333333257e-01,1.002666666666666567e-01,1.296323000000000000e+06
4.500000000000000000e+05,2.418966666666666765e-01,1.029666666666666647e-01,1.310827000000000000e+06
4.550000000000000000e+05,2.267366666666666697e-01,9.213333333333333097e-02,1.325347333333333256e+06
4.600000000000000000e+05,2.252966666666666729e-01,1.003000000000000003e-01,1.339881666666666744e+06
4.650000000000000000e+05,2.218700000000000117e-01,9.213333333333333097e-02,1.354510666666666744e+06
4.700000000000000000e+05,2.184566666666666601e-01,8.943333333333332302e-02,1.368827666666666744e+06
4.750000000000000000e+05,2.344299999999999995e-01,1.111333333333333478e-01,1.383947666666666744e+06
4.800000000000000000e+05,2.397299999999999986e-01,9.756666666666664878e-02,1.398027333333333256e+06
4.850000000000000000e+05,2.280033333333333356e-01,9.213333333333333097e-02,1.412493333333333256e+06
4.900000000000000000e+05,2.326333333333333309e-01,1.138000000000000123e-01,1.427047333333333256e+06
4.950000000000000000e+05,2.265533333333333565e-01,8.403333333333333488e-02,1.441609000000000000e+06
5.000000000000000000e+05,2.227300000000000113e-01,9.486666666666665471e-02,1.456082333333333256e+06
5.050000000000000000e+05,2.241766666666666630e-01,9.213333333333333097e-02,1.470582333333333256e+06
5.100000000000000000e+05,2.303900000000000114e-01,9.760000000000000620e-02,1.485188666666666744e+06
5.150000000000000000e+05,2.400933333333333530e-01,9.486666666666666858e-02,1.499688333333333256e+06
5.200000000000000000e+05,2.204633333333333445e-01,9.216666666666667451e-02,1.514181000000000000e+06
5.250000000000000000e+05,2.456399999999999972e-01,1.110999999999999904e-01,1.528725333333333256e+06
5.300000000000000000e+05,2.236633333333333251e-01,8.400000000000000522e-02,1.543440666666666744e+06
5.350000000000000000e+05,2.294500000000000151e-01,1.057000000000000023e-01,1.557773666666666744e+06
5.400000000000000000e+05,2.490866666666666784e-01,9.753333333333331912e-02,1.572260000000000000e+06
5.450000000000000000e+05,2.187300000000000078e-01,8.400000000000000522e-02,1.586698333333333256e+06
5.500000000000000000e+05,2.148966666666666525e-01,9.486666666666666858e-02,1.601182000000000000e+06
5.550000000000000000e+05,2.223533333333333195e-01,9.483333333333332504e-02,1.615814666666666744e+06
5.600000000000000000e+05,2.204666666666666719e-01,8.673333333333332895e-02,1.630323000000000000e+06
5.650000000000000000e+05,2.343100000000000183e-01,1.029666666666666647e-01,1.644940333333333256e+06
5.700000000000000000e+05,2.382866666666666744e-01,1.002666666666666567e-01,1.659496333333333256e+06
5.750000000000000000e+05,2.243199999999999916e-01,8.403333333333333488e-02,1.673957333333333256e+06
5.800000000000000000e+05,2.180366666666666564e-01,9.486666666666666858e-02,1.688503333333333256e+06
5.850000000000000000e+05,2.357766666666667177e-01,9.486666666666666858e-02,1.702965000000000000e+06
5.900000000000000000e+05,2.351266666666666783e-01,9.213333333333333097e-02,1.717509333333333256e+06
5.950000000000000000e+05,2.203533333333333177e-01,9.486666666666666858e-02,1.731969333333333256e+06
6.000000000000000000e+05,2.117333333333333290e-01,8.673333333333332895e-02,1.746561666666666744e+06
6.050000000000000000e+05,2.185600000000000043e-01,8.129999999999999727e-02,1.761580666666666744e+06
6.100000000000000000e+05,2.234466666666666823e-01,8.943333333333332302e-02,1.775575666666666744e+06
6.150000000000000000e+05,2.208866666666666756e-01,9.756666666666667653e-02,1.790116333333333256e+06
6.200000000000000000e+05,2.187099999999999878e-01,8.673333333333332895e-02,1.804555000000000000e+06
6.250000000000000000e+05,2.208766666666666934e-01,8.943333333333332302e-02,1.819028666666666744e+06
6.300000000000000000e+05,2.118033333333333434e-01,8.943333333333332302e-02,1.833646333333333256e+06
6.350000000000000000e+05,2.228366666666666551e-01,8.129999999999999727e-02,1.848032333333333256e+06
6.400000000000000000e+05,2.132199999999999929e-01,8.943333333333332302e-02,1.862425666666666744e+06
6.450000000000000000e+05,2.241366666666666507e-01,9.756666666666667653e-02,1.876912666666666744e+06
6.500000000000000000e+05,2.191500000000000392e-01,7.586666666666666559e-02,1.891585000000000000e+06
6.550000000000000000e+05,2.153866666666666430e-01,8.673333333333332895e-02,1.906158333333333256e+06
6.600000000000000000e+05,2.068733333333333257e-01,7.586666666666665171e-02,1.920572000000000000e+06
6.650000000000000000e+05,2.031033333333333302e-01,8.129999999999999727e-02,1.935419333333333256e+06
6.700000000000000000e+05,2.029966666666666308e-01,8.129999999999999727e-02,1.949555000000000000e+06
6.750000000000000000e+05,2.079266666666666763e-01,8.129999999999999727e-02,1.964081333333333256e+06
6.800000000000000000e+05,2.117599999999999760e-01,8.669999999999999929e-02,1.978621000000000000e+06
6.850000000000000000e+05,2.081833333333333036e-01,8.943333333333335078e-02,1.993052333333333256e+06
6.900000000000000000e+05,2.062766666666666637e-01,7.316666666666665764e-02,2.007648000000000000e+06
6.950000000000000000e+05,1.991066666666666540e-01,7.860000000000000320e-02,2.022158333333333256e+06
7.000000000000000000e+05,2.040933333333333488e-01,8.129999999999999727e-02,2.036750000000000000e+06
7.050000000000000000e+05,2.147799999999999987e-01,8.129999999999999727e-02,2.051304333333333256e+06
7.100000000000000000e+05,2.082566666666666733e-01,7.860000000000000320e-02,2.065935666666666744e+06
7.150000000000000000e+05,2.016766666666666985e-01,8.400000000000000522e-02,2.080495333333333256e+06
7.200000000000000000e+05,2.084733333333333161e-01,8.129999999999999727e-02,2.095084333333333256e+06
7.250000000000000000e+05,2.045166666666666799e-01,7.860000000000000320e-02,2.109512333333333489e+06
7.300000000000000000e+05,2.115599999999999981e-01,8.943333333333332302e-02,2.123739000000000000e+06
7.350000000000000000e+05,2.372900000000000009e-01,9.756666666666667653e-02,2.138352000000000000e+06
7.400000000000000000e+05,2.119800000000000295e-01,7.586666666666665171e-02,2.152977333333333489e+06
7.450000000000000000e+05,2.033933333333333426e-01,7.046666666666666357e-02,2.167500333333333489e+06
7.500000000000000000e+05,2.126633333333333431e-01,8.403333333333333488e-02,2.182092333333333489e+06
7.550000000000000000e+05,2.005666666666666709e-01,7.043333333333333390e-02,2.197184000000000000e+06
7.600000000000000000e+05,2.150900000000000034e-01,8.673333333333334283e-02,2.211137333333333489e+06
7.650000000000000000e+05,2.061300000000000077e-01,7.586666666666665171e-02,2.225603666666666511e+06
7.700000000000000000e+05,2.008466666666666456e-01,7.316666666666665764e-02,2.240097333333333489e+06
7.750000000000000000e+05,2.118466666666666554e-01,8.400000000000000522e-02,2.254499666666666511e+06
7.800000000000000000e+05,2.136200000000000043e-01,9.216666666666667451e-02,2.268909666666666511e+06
7.850000000000000000e+05,2.084099999999999842e-01,8.669999999999999929e-02,2.283355000000000000e+06
7.900000000000000000e+05,2.142366666666666586e-01,8.673333333333332895e-02,2.297772000000000000e+06
7.950000000000000000e+05,2.114266666666666517e-01,7.316666666666665764e-02,2.312231666666666511e+06
8.000000000000000000e+05,2.120599999999999985e-01,8.129999999999999727e-02,2.326801333333333489e+06
8.050000000000000000e+05,2.093899999999999928e-01,8.133333333333332693e-02,2.341267333333333489e+06
8.100000000000000000e+05,2.194133333333333213e-01,8.400000000000000522e-02,2.355788000000000000e+06
8.150000000000000000e+05,2.052699999999999803e-01,7.860000000000000320e-02,2.370187333333333489e+06
8.200000000000000000e+05,2.068733333333333257e-01,7.586666666666665171e-02,2.384541666666666511e+06
8.250000000000000000e+05,2.067933333333333012e-01,7.860000000000000320e-02,2.399127000000000000e+06
8.300000000000000000e+05,2.097533333333333472e-01,8.946666666666668044e-02,2.413498000000000000e+06
8.350000000000000000e+05,2.024566666666666459e-01,7.586666666666666559e-02,2.428343666666666511e+06
8.400000000000000000e+05,2.070133333333333547e-01,7.860000000000000320e-02,2.442496000000000000e+06
8.450000000000000000e+05,2.168400000000000050e-01,7.860000000000000320e-02,2.456801000000000000e+06
8.500000000000000000e+05,2.288900000000000101e-01,8.400000000000000522e-02,2.471342333333333489e+06
8.550000000000000000e+05,2.172466666666666713e-01,8.669999999999999929e-02,2.485690666666666511e+06
8.600000000000000000e+05,2.133166666666666822e-01,9.216666666666667451e-02,2.500154000000000000e+06
8.650000000000000000e+05,2.130266666666666697e-01,7.860000000000000320e-02,2.514523333333333489e+06
8.700000000000000000e+05,2.176233333333333075e-01,8.943333333333332302e-02,2.529148333333333489e+06
8.750000000000000000e+05,2.480533333333333201e-01,8.400000000000000522e-02,2.543486666666666511e+06
8.800000000000000000e+05,2.068299999999999861e-01,7.586666666666667946e-02,2.558010000000000000e+06
8.850000000000000000e+05,2.088499999999999801e-01,8.400000000000000522e-02,2.572574000000000000e+06
8.900000000000000000e+05,2.116433333333333222e-01,8.129999999999999727e-02,2.587149333333333489e+06
8.950000000000000000e+05,2.265433333333333188e-01,9.216666666666667451e-02,2.601509666666666511e+06
9.000000000000000000e+05,2.178066666666666762e-01,8.403333333333333488e-02,2.615934333333333489e+06
9.050000000000000000e+05,2.157366666666666599e-01,8.943333333333332302e-02,2.630403666666666511e+06
9.100000000000000000e+05,2.127466666666666395e-01,8.669999999999999929e-02,2.644792000000000000e+06
9.150000000000000000e+05,2.200533333333333230e-01,9.486666666666666858e-02,2.659317000000000000e+06
9.200000000000000000e+05,2.042399999999999771e-01,7.590000000000000913e-02,2.673806333333333489e+06
9.250000000000000000e+05,2.082366666666666533e-01,7.860000000000000320e-02,2.688291666666666511e+06
9.300000000000000000e+05,2.054666666666666863e-01,8.669999999999999929e-02,2.702889000000000000e+06
9.350000000000000000e+05,2.151333333333333153e-01,1.029999999999999943e-01,2.717362666666666511e+06
9.400000000000000000e+05,2.079233333333333211e-01,8.673333333333332895e-02,2.732388333333333489e+06
9.450000000000000000e+05,2.050066666666666704e-01,8.669999999999999929e-02,2.746141666666666511e+06
9.500000000000000000e+05,2.408599999999999908e-01,1.002666666666666706e-01,2.760654666666666511e+06
9.550000000000000000e+05,2.162466666666666704e-01,8.946666666666668044e-02,2.775114666666666511e+06
9.600000000000000000e+05,2.269366666666666754e-01,8.400000000000000522e-02,2.789599000000000000e+06
9.650000000000000000e+05,2.095966666666666534e-01,8.673333333333332895e-02,2.804067000000000000e+06
9.700000000000000000e+05,2.108266666666666900e-01,7.043333333333333390e-02,2.818519333333333489e+06
9.750000000000000000e+05,2.131333333333333691e-01,7.590000000000000913e-02,2.832968000000000000e+06
9.800000000000000000e+05,2.157633333333333348e-01,9.213333333333333097e-02,2.847261666666666511e+06
9.850000000000000000e+05,2.088033333333333408e-01,8.129999999999999727e-02,2.861799000000000000e+06
9.900000000000000000e+05,2.085766666666666602e-01,7.856666666666665966e-02,2.876324666666666511e+06
9.950000000000000000e+05,2.155200000000000171e-01,9.760000000000000620e-02,2.890775333333333489e+06
1.000000000000000000e+06,2.052799999999999903e-01,8.400000000000000522e-02,2.905138333333333489e+06
1.005000000000000000e+06,2.082166666666666333e-01,8.129999999999999727e-02,2.919638000000000000e+06
1.010000000000000000e+06,2.139133333333333165e-01,7.860000000000000320e-02,2.934129666666666511e+06
1.015000000000000000e+06,2.077533333333333454e-01,8.400000000000000522e-02,2.948593333333333489e+06
1.020000000000000000e+06,2.102900000000000047e-01,8.669999999999999929e-02,2.963152000000000000e+06
1.025000000000000000e+06,2.070499999999999841e-01,9.216666666666667451e-02,2.977645000000000000e+06
1.030000000000000000e+06,2.125766666666666638e-01,9.486666666666666858e-02,2.992058000000000000e+06
1.035000000000000000e+06,2.141800000000000093e-01,7.856666666666665966e-02,3.006787000000000000e+06
1.040000000000000000e+06,2.087066666666666792e-01,8.673333333333332895e-02,3.020858666666666511e+06
1.045000000000000000e+06,1.978699999999999903e-01,7.590000000000000913e-02,3.035359000000000000e+06
1.050000000000000000e+06,1.968533333333333246e-01,7.856666666666665966e-02,3.049826666666666511e+06
1.055000000000000000e+06,2.153633333333333510e-01,9.216666666666667451e-02,3.064328333333333489e+06
1.060000000000000000e+06,2.012533333333333119e-01,7.316666666666665764e-02,3.078864333333333489e+06
1.065000000000000000e+06,2.257866666666666633e-01,8.673333333333332895e-02,3.093393666666666511e+06
1.070000000000000000e+06,2.040300000000000169e-01,8.943333333333332302e-02,3.107853666666666511e+06
1.075000000000000000e+06,1.953233333333333210e-01,7.586666666666665171e-02,3.122236000000000000e+06
1.080000000000000000e+06,2.154000000000000081e-01,8.400000000000000522e-02,3.136349333333333489e+06
1.085000000000000000e+06,2.121866666666666623e-01,8.400000000000000522e-02,3.150839000000000000e+06
1.090000000000000000e+06,2.085966666666666802e-01,8.400000000000000522e-02,3.165452666666666511e+06
1.095000000000000000e+06,2.145500000000000185e-01,9.486666666666666858e-02,3.179948666666666511e+06
1.100000000000000000e+06,2.035466666666666535e-01,7.590000000000000913e-02,3.194543000000000000e+06
1.105000000000000000e+06,2.149133333333333173e-01,8.400000000000000522e-02,3.209057333333333489e+06
1.110000000000000000e+06,2.050899999999999945e-01,8.669999999999999929e-02,3.223586333333333489e+06
1.115000000000000000e+06,2.268999999999999906e-01,8.673333333333332895e-02,3.238059000000000000e+06
1.120000000000000000e+06,2.064566666666666495e-01,8.400000000000000522e-02,3.252535000000000000e+06
1.125000000000000000e+06,2.002066666666666439e-01,7.856666666666665966e-02,3.267026000000000000e+06
1.130000000000000000e+06,2.042100000000000026e-01,8.673333333333334283e-02,3.281474000000000000e+06
1.135000000000000000e+06,2.063866666666666905e-01,8.129999999999999727e-02,3.295961000000000000e+06
1.140000000000000000e+06,2.024100000000000066e-01,8.403333333333333488e-02,3.310348333333333489e+06
1.145000000000000000e+06,2.137033333333333285e-01,8.403333333333333488e-02,3.324865333333333489e+06
1.150000000000000000e+06,2.033599999999999852e-01,8.403333333333333488e-02,3.339313666666666511e+06
1.155000000000000000e+06,2.000866666666666627e-01,8.673333333333332895e-02,3.353890333333333489e+06
1.160000000000000000e+06,2.063099999999999934e-01,8.943333333333332302e-02,3.368344666666666511e+06
1.165000000000000000e+06,2.158066666666666744e-01,8.129999999999999727e-02,3.383484000000000000e+06
1.170000000000000000e+06,2.227300000000000113e-01,8.943333333333332302e-02,3.397053333333333489e+06
1.175000000000000000e+06,2.110666666666666524e-01,9.213333333333333097e-02,3.411384333333333489e+06
1.180000000000000000e+06,2.198966666666666570e-01,9.486666666666666858e-02,3.425843000000000000e+06
1.185000000000000000e+06,2.056766666666666465e-01,8.400000000000000522e-02,3.440323333333333489e+06
1.190000000000000000e+06,2.131833333333333635e-01,9.486666666666666858e-02,3.454728333333333489e+06
1.195000000000000000e+06,2.051533333333333264e-01,7.856666666666665966e-02,3.469201333333333489e+06
1.200000000000000000e+06,2.006400000000000128e-01,7.316666666666665764e-02,3.483569333333333489e+06
1.205000000000000000e+06,2.157533333333333525e-01,8.126666666666665373e-02,3.498010666666666511e+06
1.210000000000000000e+06,2.037066666666666748e-01,8.126666666666665373e-02,3.512552333333333489e+06
1.215000000000000000e+06,2.107333333333333281e-01,8.403333333333333488e-02,3.526982666666666511e+06
1.220000000000000000e+06,2.072199999999999875e-01,8.939999999999999336e-02,3.541607000000000000e+06
1.225000000000000000e+06,2.117733333333333412e-01,9.216666666666667451e-02,3.555882333333333489e+06
1.230000000000000000e+06,2.029733333333333389e-01,8.669999999999999929e-02,3.570470666666666511e+06
1.235000000000000000e+06,2.004299999999999971e-01,8.129999999999999727e-02,3.584950000000000000e+06
1.240000000000000000e+06,2.058133333333333204e-01,8.943333333333332302e-02,3.599422333333333489e+06
1.245000000000000000e+06,2.087799999999999934e-01,7.860000000000000320e-02,3.613865666666666511e+06
1.250000000000000000e+06,2.011966666666666625e-01,7.590000000000000913e-02,3.628244333333333489e+06
1.255000000000000000e+06,2.096933333333333149e-01,8.400000000000000522e-02,3.642713000000000000e+06
1.260000000000000000e+06,2.134933333333333405e-01,9.486666666666666858e-02,3.657119000000000000e+06
1.265000000000000000e+06,2.084899999999999809e-01,8.943333333333332302e-02,3.671661000000000000e+06
1.270000000000000000e+06,2.026966666666666639e-01,8.943333333333332302e-02,3.686170666666666511e+06
1.275000000000000000e+06,2.071433333333333460e-01,8.939999999999999336e-02,3.700654000000000000e+06
1.280000000000000000e+06,2.154633333333333400e-01,7.860000000000000320e-02,3.715610666666666511e+06
1.285000000000000000e+06,2.061433333333333451e-01,8.403333333333333488e-02,3.729679666666666511e+06
1.290000000000000000e+06,2.040533333333333366e-01,7.586666666666665171e-02,3.744118000000000000e+06
1.295000000000000000e+06,2.098933333333333484e-01,8.939999999999999336e-02,3.758689000000000000e+06
1.300000000000000000e+06,2.087966666666666582e-01,9.756666666666667653e-02,3.773128000000000000e+06
1.305000000000000000e+06,1.971966666666666590e-01,7.316666666666665764e-02,3.787672333333333489e+06
1.310000000000000000e+06,2.236799999999999899e-01,9.486666666666666858e-02,3.802089000000000000e+06
1.315000000000000000e+06,2.046233333333333515e-01,8.400000000000000522e-02,3.816593666666666511e+06
1.320000000000000000e+06,2.150733333333333108e-01,8.943333333333332302e-02,3.830986333333333489e+06
1.325000000000000000e+06,2.011900000000000077e-01,7.856666666666665966e-02,3.845414000000000000e+06
1.330000000000000000e+06,2.081566666666666565e-01,9.216666666666667451e-02,3.859994333333333489e+06
1.335000000000000000e+06,2.082266666666666710e-01,8.400000000000000522e-02,3.874452000000000000e+06
1.340000000000000000e+06,2.041499999999999704e-01,9.483333333333332504e-02,3.888970000000000000e+06
1.345000000000000000e+06,2.001633333333333320e-01,9.216666666666667451e-02,3.903263333333333489e+06
1.350000000000000000e+06,2.007966666666666511e-01,8.400000000000000522e-02,3.917809666666666511e+06
1.355000000000000000e+06,2.034366666666666823e-01,8.400000000000000522e-02,3.932255666666666511e+06
1.360000000000000000e+06,1.983966666666666656e-01,8.126666666666665373e-02,3.946771333333333489e+06
1.365000000000000000e+06,1.993299999999999794e-01,7.856666666666665966e-02,3.961258000000000000e+06
1.370000000000000000e+06,2.094233333333333225e-01,9.216666666666667451e-02,3.975690333333333489e+06
1.375000000000000000e+06,2.054933333333333334e-01,8.943333333333332302e-02,3.990233333333333489e+06
1.380000000000000000e+06,1.978699999999999903e-01,7.586666666666666559e-02,4.004719666666666511e+06
1.385000000000000000e+06,1.946566666666667000e-01,8.400000000000000522e-02,4.019262000000000000e+06
1.390000000000000000e+06,2.035800000000000110e-01,7.860000000000000320e-02,4.033744666666666511e+06
1.395000000000000000e+06,1.960966666666666691e-01,7.316666666666665764e-02,4.048239000000000000e+06
1.400000000000000000e+06,1.952133333333333221e-01,8.126666666666665373e-02,4.062676000000000000e+06
1.405000000000000000e+06,2.062500000000000167e-01,8.400000000000000522e-02,4.077040666666666511e+06
1.410000000000000000e+06,2.096033333333333359e-01,9.753333333333334687e-02,4.091487000000000000e+06
1.415000000000000000e+06,2.009466666666666901e-01,7.860000000000000320e-02,4.105905000000000000e+06
1.420000000000000000e+06,1.942366666666666963e-01,8.943333333333332302e-02,4.120448333333333489e+06
1.425000000000000000e+06,1.936066666666666769e-01,7.043333333333333390e-02,4.134965000000000000e+06
1.430000000000000000e+06,2.041933333333333378e-01,7.590000000000000913e-02,4.149223666666666511e+06
1.435000000000000000e+06,2.043333333333333390e-01,7.590000000000000913e-02,4.163641666666666511e+06
1.440000000000000000e+06,1.967233333333333334e-01,8.400000000000000522e-02,4.179142000000000000e+06
1.445000000000000000e+06,1.993999999999999939e-01,8.400000000000000522e-02,4.192754333333333489e+06
1.450000000000000000e+06,2.029266666666666996e-01,8.943333333333332302e-02,4.207147333333333023e+06
1.455000000000000000e+06,1.932933333333333170e-01,8.133333333333332693e-02,4.221588000000000000e+06
1.460000000000000000e+06,1.921800000000000175e-01,7.316666666666667151e-02,4.236312333333333023e+06
1.465000000000000000e+06,2.152333333333333598e-01,8.946666666666668044e-02,4.250705333333333023e+06
1.470000000000000000e+06,1.923799999999999955e-01,7.590000000000000913e-02,4.265212000000000000e+06
1.475000000000000000e+06,2.103133333333333521e-01,8.943333333333332302e-02,4.279754333333333023e+06
1.480000000000000000e+06,1.991733333333333411e-01,7.860000000000000320e-02,4.294214000000000000e+06
1.485000000000000000e+06,2.048600000000000143e-01,8.673333333333332895e-02,4.308730000000000000e+06
1.490000000000000000e+06,2.007866666666666688e-01,8.400000000000000522e-02,4.323132666666666977e+06
1.495000000000000000e+06,2.010933333333333461e-01,7.860000000000000320e-02,4.337678000000000000e+06
1.500000000000000000e+06,1.944799999999999862e-01,7.046666666666666357e-02,4.352185666666666977e+06
1.505000000000000000e+06,2.004833333333333467e-01,9.760000000000000620e-02,4.366590666666666977e+06
1.510000000000000000e+06,1.988733333333333464e-01,8.943333333333332302e-02,4.381172333333333023e+06
1.515000000000000000e+06,2.073833333333333362e-01,8.669999999999999929e-02,4.395559333333333023e+06
1.520000000000000000e+06,2.068600000000000161e-01,6.773333333333332595e-02,4.410166666666666977e+06
1.525000000000000000e+06,1.964066666666666461e-01,7.860000000000000320e-02,4.424649000000000000e+06
1.530000000000000000e+06,2.021499999999999686e-01,8.669999999999999929e-02,4.439101333333333023e+06
1.535000000000000000e+06,1.961566666666666736e-01,8.673333333333332895e-02,4.453494000000000000e+06
1.540000000000000000e+06,1.974033333333333473e-01,8.673333333333332895e-02,4.467971333333333023e+06
1.545000000000000000e+06,2.041733333333333178e-01,8.129999999999999727e-02,4.482543666666666977e+06
1.550000000000000000e+06,1.927299999999999847e-01,8.403333333333333488e-02,4.496987666666666977e+06
1.555000000000000000e+06,1.948999999999999899e-01,7.860000000000000320e-02,4.511488666666666977e+06
1.560000000000000000e+06,1.941699999999999815e-01,7.856666666666665966e-02,4.526026000000000000e+06
1.565000000000000000e+06,1.948666666666666603e-01,8.129999999999999727e-02,4.540431666666666977e+06
1.570000000000000000e+06,2.122900000000000065e-01,8.673333333333332895e-02,4.554962666666666977e+06
1.575000000000000000e+06,2.035433333333333261e-01,8.129999999999999727e-02,4.569919333333333023e+06
1.580000000000000000e+06,1.977600000000000191e-01,7.860000000000000320e-02,4.583915333333333023e+06
1.585000000000000000e+06,2.079066666666666841e-01,8.400000000000000522e-02,4.598342666666666977e+06
1.590000000000000000e+06,1.964466666666666583e-01,8.403333333333333488e-02,4.612855000000000000e+06
1.595000000000000000e+06,1.956600000000000283e-01,8.129999999999999727e-02,4.627312333333333023e+06
1.600000000000000000e+06,1.993433333333333446e-01,7.860000000000000320e-02,4.641755000000000000e+06
1.605000000000000000e+06,1.944099999999999995e-01,7.860000000000000320e-02,4.656313666666666977e+06
1.610000000000000000e+06,1.941666666666666818e-01,7.586666666666665171e-02,4.670882000000000000e+06
1.615000000000000000e+06,1.954433333333333300e-01,8.129999999999999727e-02,4.685440000000000000e+06
1.620000000000000000e+06,1.996600000000000319e-01,8.400000000000000522e-02,4.699950666666666977e+06
1.625000000000000000e+06,1.922033333333333094e-01,8.400000000000000522e-02,4.714506333333333023e+06
1.630000000000000000e+06,1.922633333333333416e-01,7.316666666666665764e-02,4.728977666666666977e+06
1.635000000000000000e+06,2.005099999999999938e-01,8.400000000000000522e-02,4.743537666666666977e+06
1.640000000000000000e+06,2.152033333333333298e-01,8.943333333333332302e-02,4.757990333333333023e+06
1.645000000000000000e+06,1.988733333333333186e-01,7.586666666666665171e-02,4.772453666666666977e+06
1.650000000000000000e+06,2.088633333333333175e-01,8.403333333333333488e-02,4.787006333333333023e+06
1.655000000000000000e+06,1.970866666666666600e-01,7.860000000000000320e-02,4.801448000000000000e+06
1.660000000000000000e+06,1.906966666666666532e-01,8.403333333333333488e-02,4.815919000000000000e+06
1.665000000000000000e+06,1.958533333333333515e-01,8.133333333333332693e-02,4.830472000000000000e+06
1.670000000000000000e+06,1.926833333333333176e-01,7.860000000000000320e-02,4.844988666666666977e+06
1.675000000000000000e+06,1.934933333333333227e-01,8.129999999999999727e-02,4.859532000000000000e+06
1.680000000000000000e+06,1.916500000000000148e-01,8.400000000000000522e-02,4.873916666666666977e+06
1.685000000000000000e+06,2.014166666666666883e-01,8.400000000000000522e-02,4.888420333333333023e+06
1.690000000000000000e+06,1.922333333333333394e-01,7.586666666666666559e-02,4.902935000000000000e+06
1.695000000000000000e+06,1.958199999999999941e-01,8.946666666666668044e-02,4.917511333333333023e+06
1.700000000000000000e+06,1.984399999999999775e-01,8.129999999999999727e-02,4.931852333333333023e+06
1.705000000000000000e+06,2.031733333333333169e-01,8.129999999999999727e-02,4.946246333333333023e+06
1.710000000000000000e+06,2.012366666666666470e-01,7.316666666666667151e-02,4.960728000000000000e+06
1.715000000000000000e+06,2.069433333333333402e-01,9.213333333333333097e-02,4.975244666666666977e+06
1.720000000000000000e+06,1.857933333333333381e-01,7.586666666666665171e-02,4.989756333333333023e+06
1.725000000000000000e+06,1.888433333333333353e-01,7.316666666666667151e-02,5.004327333333333023e+06
1.730000000000000000e+06,1.962533333333333074e-01,8.403333333333333488e-02,5.018764000000000000e+06
1.735000000000000000e+06,1.938366666666666571e-01,7.860000000000000320e-02,5.033111333333333023e+06
1.740000000000000000e+06,2.005433333333333235e-01,8.400000000000000522e-02,5.047579666666666977e+06
1.745000000000000000e+06,1.947033333333333394e-01,7.860000000000000320e-02,5.062216333333333023e+06
1.750000000000000000e+06,1.890100000000000113e-01,7.856666666666667354e-02,5.076709666666666977e+06
1.755000000000000000e+06,1.985900000000000165e-01,8.129999999999999727e-02,5.091070000000000000e+06
1.760000000000000000e+06,1.996599999999999764e-01,8.400000000000000522e-02,5.105577333333333023e+06
1.765000000000000000e+06,1.968100000000000127e-01,8.129999999999999727e-02,5.120067333333333023e+06
1.770000000000000000e+06,1.914200000000000068e-01,7.043333333333333390e-02,5.135700333333333023e+06
1.775000000000000000e+06,1.975800000000000056e-01,7.586666666666665171e-02,5.149177666666666977e+06
1.780000000000000000e+06,1.943933333333333346e-01,7.860000000000000320e-02,5.163600666666666977e+06
1.785000000000000000e+06,1.945633333333333104e-01,7.316666666666667151e-02,5.178083666666666977e+06
1.790000000000000000e+06,1.987033333333333429e-01,8.669999999999999929e-02,5.192592666666666977e+06
1.795000000000000000e+06,1.950266666666666815e-01,8.669999999999999929e-02,5.207110333333333023e+06
1.800000000000000000e+06,1.969233333333333391e-01,8.673333333333332895e-02,5.221654333333333023e+06
1.805000000000000000e+06,1.917333333333333112e-01,7.586666666666667946e-02,5.236171000000000000e+06
1.810000000000000000e+06,2.182499999999999718e-01,8.400000000000000522e-02,5.250580000000000000e+06
1.815000000000000000e+06,1.903966666666666585e-01,7.860000000000000320e-02,5.265036666666666977e+06
1.820000000000000000e+06,1.917066666666666919e-01,6.773333333333332595e-02,5.279576333333333023e+06
1.825000000000000000e+06,1.901866666666666428e-01,7.586666666666666559e-02,5.294080666666666977e+06
1.830000000000000000e+06,1.869566666666666599e-01,8.669999999999999929e-02,5.308533666666666977e+06
1.835000000000000000e+06,1.895533333333333237e-01,7.586666666666665171e-02,5.323066666666666977e+06
1.840000000000000000e+06,1.928766666666666685e-01,8.673333333333332895e-02,5.337625333333333023e+06
1.845000000000000000e+06,1.910233333333333228e-01,7.316666666666665764e-02,5.352002000000000000e+06
1.850000000000000000e+06,1.984533333333333427e-01,8.943333333333332302e-02,5.366587000000000000e+06
1.855000000000000000e+06,2.135733333333333095e-01,8.943333333333332302e-02,5.381112000000000000e+06
1.860000000000000000e+06,1.831166666666666776e-01,7.316666666666667151e-02,5.395720000000000000e+06
1.865000000000000000e+06,1.989733333333333354e-01,7.586666666666666559e-02,5.410218666666666977e+06
1.870000000000000000e+06,1.886733333333333318e-01,8.129999999999999727e-02,5.424572333333333023e+06
1.875000000000000000e+06,1.993933333333333113e-01,8.673333333333332895e-02,5.439043333333333023e+06
1.880000000000000000e+06,1.892333333333333367e-01,6.776666666666666949e-02,5.453618000000000000e+06
1.885000000000000000e+06,1.952933333333333188e-01,7.860000000000000320e-02,5.468033000000000000e+06
1.890000000000000000e+06,1.947400000000000242e-01,7.313333333333332797e-02,5.482631333333333023e+06
1.895000000000000000e+06,1.864166666666666750e-01,7.586666666666667946e-02,5.497159000000000000e+06
1.900000000000000000e+06,1.910433333333333428e-01,8.129999999999999727e-02,5.511525666666666977e+06
1.905000000000000000e+06,1.893033333333333512e-01,8.129999999999999727e-02,5.526008333333333023e+06
1.910000000000000000e+06,1.961333333333333540e-01,8.400000000000000522e-02,5.540433666666666977e+06
1.915000000000000000e+06,1.954799999999999871e-01,8.126666666666666761e-02,5.554854333333333023e+06
1.920000000000000000e+06,1.969866666666666710e-01,8.400000000000000522e-02,5.569323000000000000e+06
1.925000000000000000e+06,1.951766666666666650e-01,7.860000000000000320e-02,5.583716333333333023e+06
1.930000000000000000e+06,1.882366666666666910e-01,8.403333333333333488e-02,5.598228333333333023e+06
1.935000000000000000e+06,1.909566666666666634e-01,7.586666666666665171e-02,5.612856333333333023e+06
1.940000000000000000e+06,2.061833333333333018e-01,7.856666666666665966e-02,5.627997333333333023e+06
1.945000000000000000e+06,1.892633333333333390e-01,7.313333333333332797e-02,5.641934666666666977e+06
1.950000000000000000e+06,1.945999999999999952e-01,7.586666666666666559e-02,5.656444333333333023e+06
1.955000000000000000e+06,1.925733333333333464e-01,8.129999999999999727e-02,5.670933333333333023e+06
1.960000000000000000e+06,1.881966666666666510e-01,9.213333333333333097e-02,5.685439333333333023e+06
1.965000000000000000e+06,1.907699999999999951e-01,7.590000000000000913e-02,5.699886666666666977e+06
1.970000000000000000e+06,1.920300000000000062e-01,8.669999999999999929e-02,5.714460666666666977e+06
1.975000000000000000e+06,1.835299999999999987e-01,7.313333333333332797e-02,5.728906333333333023e+06
1.980000000000000000e+06,2.009433333333333349e-01,8.133333333333332693e-02,5.743400666666666977e+06
1.985000000000000000e+06,2.063200000000000311e-01,8.403333333333333488e-02,5.757927333333333023e+06
1.990000000000000000e+06,1.881133333333333268e-01,8.129999999999999727e-02,5.772423666666666977e+06
1.995000000000000000e+06,1.953366666666666307e-01,8.129999999999999727e-02,5.786924666666666977e+06
2.000000000000000000e+06,1.935866666666666569e-01,7.313333333333332797e-02,5.801504000000000000e+06
2.005000000000000000e+06,1.835333333333333261e-01,6.503333333333333188e-02,5.815810000000000000e+06
2.010000000000000000e+06,1.954066666666666452e-01,8.126666666666666761e-02,5.830342000000000000e+06
2.015000000000000000e+06,1.886666666666666492e-01,7.856666666666667354e-02,5.844858000000000000e+06
2.020000000000000000e+06,1.873899999999999733e-01,7.046666666666667744e-02,5.859272666666666977e+06
2.025000000000000000e+06,1.834833333333333316e-01,7.860000000000000320e-02,5.873570000000000000e+06
2.030000000000000000e+06,1.850466666666666649e-01,7.586666666666667946e-02,5.887982000000000000e+06
2.035000000000000000e+06,1.957333333333333147e-01,7.590000000000000913e-02,5.902517666666666977e+06
2.040000000000000000e+06,1.928366666666666562e-01,8.403333333333333488e-02,5.916990666666666977e+06
2.045000000000000000e+06,1.881133333333333546e-01,6.506666666666667542e-02,5.931485000000000000e+06
2.050000000000000000e+06,1.978733333333333455e-01,8.400000000000000522e-02,5.945951000000000000e+06
2.055000000000000000e+06,1.942199999999999760e-01,6.503333333333333188e-02,5.960404666666666977e+06
2.060000000000000000e+06,1.905166666666666675e-01,7.586666666666666559e-02,5.974978333333333023e+06
2.065000000000000000e+06,1.799733333333333185e-01,6.773333333333332595e-02,5.989600000000000000e+06
2.070000000000000000e+06,1.937500000000000056e-01,7.860000000000000320e-02,6.004038000000000000e+06
2.075000000000000000e+06,1.971733333333333393e-01,8.129999999999999727e-02,6.018491666666666977e+06
2.080000000000000000e+06,2.018699999999999939e-01,7.860000000000000320e-02,6.032977000000000000e+06
2.085000000000000000e+06,1.986266666666666458e-01,8.129999999999999727e-02,6.047410000000000000e+06
2.090000000000000000e+06,2.078366666666666696e-01,8.939999999999999336e-02,6.061944666666666977e+06
2.095000000000000000e+06,1.876266666666666916e-01,7.856666666666667354e-02,6.076289000000000000e+06
2.100000000000000000e+06,1.902266666666666828e-01,7.043333333333333390e-02,6.090801000000000000e+06
2.105000000000000000e+06,1.940333333333333632e-01,7.590000000000000913e-02,6.105282333333333023e+06
2.110000000000000000e+06,1.848499999999999865e-01,7.316666666666667151e-02,6.119783333333333023e+06
2.115000000000000000e+06,1.893433333333333357e-01,8.400000000000000522e-02,6.134346333333333023e+06
2.120000000000000000e+06,2.063599999999999879e-01,7.316666666666667151e-02,6.148852666666666977e+06
2.125000000000000000e+06,1.831566666666666621e-01,6.500000000000000222e-02,6.163450666666666977e+06
2.130000000000000000e+06,1.952699999999999714e-01,8.129999999999999727e-02,6.177824666666666977e+06
2.135000000000000000e+06,2.131933333333333458e-01,9.486666666666665471e-02,6.192322333333333023e+06
2.140000000000000000e+06,1.948199999999999932e-01,6.503333333333333188e-02,6.206821333333333023e+06
2.145000000000000000e+06,1.928433333333333388e-01,8.669999999999999929e-02,6.221314000000000000e+06
2.150000000000000000e+06,1.926733333333333353e-01,7.320000000000000118e-02,6.235943666666666977e+06
2.155000000000000000e+06,2.255733333333333201e-01,8.129999999999999727e-02,6.250381666666666977e+06
2.160000000000000000e+06,1.922700000000000242e-01,7.316666666666667151e-02,6.264948000000000000e+06
2.165000000000000000e+06,1.839600000000000124e-01,7.316666666666667151e-02,6.279341333333333023e+06
2.170000000000000000e+06,1.965133333333333177e-01,7.046666666666666357e-02,6.293833666666666977e+06
2.175000000000000000e+06,1.949133333333333551e-01,7.320000000000000118e-02,6.309730666666666977e+06
2.180000000000000000e+06,2.103899999999999937e-01,8.400000000000000522e-02,6.322812666666666977e+06
2.185000000000000000e+06,2.083133333333333226e-01,8.400000000000000522e-02,6.337310000000000000e+06
2.190000000000000000e+06,1.975833333333333330e-01,8.129999999999999727e-02,6.351892666666666977e+06
2.195000000000000000e+06,1.833033333333333459e-01,7.043333333333333390e-02,6.366363333333333023e+06
2.200000000000000000e+06,1.970533333333333303e-01,8.403333333333333488e-02,6.380931666666666977e+06
2.205000000000000000e+06,2.043133333333333468e-01,7.860000000000000320e-02,6.395303000000000000e+06
2.210000000000000000e+06,1.896100000000000285e-01,7.046666666666666357e-02,6.409721333333333023e+06
2.215000000000000000e+06,2.033766666666666778e-01,7.586666666666666559e-02,6.424224333333333023e+06
2.220000000000000000e+06,1.854733333333333511e-01,7.316666666666667151e-02,6.438718666666666977e+06
2.225000000000000000e+06,1.952233333333333321e-01,8.400000000000000522e-02,6.453318000000000000e+06
2.230000000000000000e+06,1.940399999999999903e-01,8.129999999999999727e-02,6.467775666666666977e+06
2.235000000000000000e+06,2.002066666666666439e-01,8.129999999999999727e-02,6.482239000000000000e+06
2.240000000000000000e+06,1.995699999999999974e-01,7.860000000000000320e-02,6.496634666666666977e+06
2.245000000000000000e+06,1.866366666666666729e-01,7.586666666666667946e-02,6.511170000000000000e+06
2.250000000000000000e+06,1.935766666666666469e-01,7.860000000000000320e-02,6.525658666666666977e+06
2.255000000000000000e+06,1.899700000000000000e-01,8.403333333333333488e-02,6.540231000000000000e+06
2.260000000000000000e+06,1.904666666666666730e-01,8.129999999999999727e-02,6.554808000000000000e+06
2.265000000000000000e+06,1.903233333333333166e-01,7.586666666666666559e-02,6.569239000000000000e+06
2.270000000000000000e+06,1.949299999999999644e-01,8.400000000000000522e-02,6.583763000000000000e+06
2.275000000000000000e+06,1.974733333333333618e-01,8.403333333333333488e-02,6.598255000000000000e+06
2.280000000000000000e+06,1.976099999999999801e-01,7.860000000000000320e-02,6.612786333333333023e+06
2.285000000000000000e+06,1.876833333333333409e-01,8.669999999999999929e-02,6.627212333333333023e+06
2.290000000000000000e+06,1.922633333333333416e-01,7.586666666666666559e-02,6.641575333333333023e+06
2.295000000000000000e+06,2.017233333333333378e-01,9.213333333333333097e-02,6.656045000000000000e+06
2.300000000000000000e+06,1.950066666666666615e-01,7.586666666666665171e-02,6.670458333333333023e+06
2.305000000000000000e+06,2.133300000000000196e-01,8.943333333333332302e-02,6.684937333333333023e+06
2.310000000000000000e+06,1.907466666666667032e-01,7.860000000000000320e-02,6.699348000000000000e+06
2.315000000000000000e+06,1.978966666666666929e-01,7.860000000000000320e-02,6.713922333333333023e+06
2.320000000000000000e+06,1.872766666666666746e-01,8.400000000000000522e-02,6.728166666666666977e+06
2.325000000000000000e+06,1.881333333333333468e-01,6.776666666666666949e-02,6.742668666666666977e+06
2.330000000000000000e+06,1.869200000000000028e-01,7.316666666666667151e-02,6.757248000000000000e+06
2.335000000000000000e+06,1.901700000000000335e-01,7.586666666666666559e-02,6.771781000000000000e+06
2.340000000000000000e+06,1.911000000000000199e-01,8.129999999999999727e-02,6.786470333333333023e+06
2.345000000000000000e+06,1.915333333333333332e-01,7.316666666666667151e-02,6.800808666666666977e+06
2.350000000000000000e+06,1.979466666666666874e-01,7.860000000000000320e-02,6.815236333333333023e+06
2.355000000000000000e+06,1.942633333333333434e-01,7.050000000000000711e-02,6.829795666666666977e+06
2.360000000000000000e+06,1.951033333333333231e-01,7.860000000000000320e-02,6.844350333333333023e+06
2.365000000000000000e+06,1.914500000000000091e-01,7.590000000000000913e-02,6.858735333333333023e+06
2.370000000000000000e+06,1.879200000000000037e-01,7.320000000000000118e-02,6.873334000000000000e+06
2.375000000000000000e+06,1.969633333333333514e-01,8.126666666666666761e-02,6.888608666666666977e+06
2.380000000000000000e+06,1.885233333333333483e-01,8.400000000000000522e-02,6.902393000000000000e+06
2.385000000000000000e+06,1.887466666666667015e-01,7.043333333333333390e-02,6.916871000000000000e+06
2.390000000000000000e+06,1.914566666666666916e-01,7.313333333333332797e-02,6.931290000000000000e+06
2.395000000000000000e+06,1.988833333333333286e-01,7.586666666666666559e-02,6.945811333333333023e+06
2.400000000000000000e+06,1.909233333333333338e-01,7.316666666666667151e-02,6.960158000000000000e+06
2.405000000000000000e+06,1.915066666666666306e-01,7.856666666666667354e-02,6.974602666666666977e+06
2.410000000000000000e+06,1.943300000000000027e-01,8.669999999999999929e-02,6.989169666666666977e+06
2.415000000000000000e+06,2.048833333333333340e-01,8.126666666666666761e-02,7.003567333333333023e+06
2.420000000000000000e+06,1.949066666666666725e-01,7.043333333333333390e-02,7.017954333333333023e+06
2.425000000000000000e+06,1.994666666666666810e-01,8.403333333333333488e-02,7.032344666666666977e+06
2.430000000000000000e+06,2.044066666666666532e-01,7.860000000000000320e-02,7.046908333333333023e+06
2.435000000000000000e+06,1.907766666666666777e-01,7.856666666666667354e-02,7.061253000000000000e+06
2.440000000000000000e+06,1.898600000000000010e-01,6.776666666666666949e-02,7.075670000000000000e+06
2.445000000000000000e+06,2.116166666666666751e-01,7.046666666666666357e-02,7.090183666666666977e+06


==> data/eeg/arc1-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.913466666666666649e-01,4.336333333333333151e-01,1.382666666666666742e+03
5.000000000000000000e+03,6.605400000000000160e-01,4.309000000000000052e-01,1.910500000000000000e+04
1.000000000000000000e+04,6.401133333333333120e-01,3.875333333333332853e-01,3.718633333333333576e+04
1.500000000000000000e+04,6.364033333333333209e-01,4.146333333333333537e-01,5.578166666666666424e+04
2.000000000000000000e+04,6.342499999999998694e-01,4.146000000000000241e-01,7.347900000000000000e+04
2.500000000000000000e+04,6.331066666666667064e-01,4.092333333333333378e-01,9.114466666666667152e+04
3.000000000000000000e+04,6.292966666666667264e-01,4.037999999999999368e-01,1.090383333333333285e+05
3.500000000000000000e+04,6.333133333333332837e-01,3.956666666666666110e-01,1.264316666666666715e+05
4.000000000000000000e+04,6.245066666666666544e-01,3.875333333333332853e-01,1.437690000000000000e+05
4.500000000000000000e+04,6.280533333333333523e-01,3.902666666666665951e-01,1.611500000000000000e+05
5.000000000000000000e+04,6.189266666666667360e-01,3.766999999999999793e-01,1.783753333333333430e+05
5.500000000000000000e+04,5.923500000000000432e-01,3.442000000000000060e-01,1.960803333333333430e+05
6.000000000000000000e+04,5.382699999999999152e-01,2.872666666666666702e-01,2.138130000000000000e+05
6.500000000000000000e+04,5.278800000000000159e-01,3.062666666666666870e-01,2.309206666666666570e+05
7.000000000000000000e+04,5.216599999999999016e-01,2.818666666666666543e-01,2.484840000000000000e+05
7.500000000000000000e+04,4.988633333333332698e-01,2.683000000000000385e-01,2.661263333333333139e+05
8.000000000000000000e+04,4.831333333333333591e-01,2.520666666666666611e-01,2.837923333333333139e+05
8.500000000000000000e+04,4.815499999999999781e-01,2.520000000000000018e-01,3.009783333333333139e+05
9.000000000000000000e+04,4.556300000000000350e-01,2.249333333333333462e-01,3.182343333333333139e+05
9.500000000000000000e+04,4.391700000000000048e-01,2.195333333333333581e-01,3.358880000000000000e+05
1.000000000000000000e+05,4.350133333333333074e-01,2.195333333333333581e-01,3.531026666666666861e+05
1.050000000000000000e+05,4.370866666666666234e-01,2.195000000000000007e-01,3.704293333333333139e+05
1.100000000000000000e+05,4.124066666666666436e-01,1.897000000000000075e-01,3.877580000000000000e+05
1.150000000000000000e+05,3.917066666666666475e-01,1.897000000000000075e-01,4.051260000000000000e+05
1.200000000000000000e+05,3.696400000000000241e-01,1.598999999999999866e-01,4.225520000000000000e+05
1.250000000000000000e+05,3.749133333333333762e-01,1.625999999999999945e-01,4.398460000000000000e+05
1.300000000000000000e+05,3.324499999999999678e-01,1.571999999999999786e-01,4.572013333333333139e+05
1.350000000000000000e+05,3.283966666666666701e-01,1.300999999999999934e-01,4.752070000000000000e+05
1.400000000000000000e+05,3.087266666666666493e-01,1.408999999999999975e-01,4.923250000000000000e+05
1.450000000000000000e+05,2.936333333333333573e-01,1.273999999999999855e-01,5.098773333333333139e+05
1.500000000000000000e+05,3.009733333333333150e-01,1.219666666666666677e-01,5.272816666666666279e+05
1.550000000000000000e+05,2.893833333333333258e-01,1.138333333333333419e-01,5.447143333333333721e+05
1.600000000000000000e+05,2.912333333333332885e-01,1.246666666666666617e-01,5.620790000000000000e+05
1.650000000000000000e+05,2.902133333333333232e-01,1.273666666666666558e-01,5.796176666666666279e+05
1.700000000000000000e+05,2.928566666666667095e-01,1.381999999999999895e-01,5.969860000000000000e+05
1.750000000000000000e+05,2.739633333333333365e-01,1.192666666666666736e-01,6.148253333333333721e+05
1.800000000000000000e+05,2.765566666666667284e-01,1.192333333333333162e-01,6.326406666666666279e+05
1.850000000000000000e+05,2.747633333333333039e-01,1.165333333333333360e-01,6.497260000000000000e+05
1.900000000000000000e+05,2.617666666666666475e-01,1.002666666666666706e-01,6.671350000000000000e+05
1.950000000000000000e+05,2.794266666666666565e-01,1.192666666666666736e-01,6.846130000000000000e+05
2.000000000000000000e+05,2.690300000000000469e-01,1.083999999999999964e-01,7.019020000000000000e+05
2.050000000000000000e+05,2.665766666666666285e-01,1.273666666666666558e-01,7.192420000000000000e+05
2.100000000000000000e+05,2.616366666666666840e-01,1.110999999999999904e-01,7.365446666666666279e+05
2.150000000000000000e+05,2.529366666666666985e-01,1.111000000000000182e-01,7.539970000000000000e+05
2.200000000000000000e+05,2.503299999999999970e-01,1.084333333333333399e-01,7.714503333333333721e+05
2.250000000000000000e+05,2.503033333333333221e-01,1.057333333333333458e-01,7.889143333333333721e+05
2.300000000000000000e+05,2.486233333333333351e-01,1.057000000000000023e-01,8.064413333333333721e+05
2.350000000000000000e+05,3.545566666666666866e-01,1.734666666666666579e-01,8.238390000000000000e+05
2.400000000000000000e+05,2.363733333333333242e-01,1.029999999999999943e-01,8.417366666666666279e+05
2.450000000000000000e+05,2.478933333333333267e-01,1.084333333333333399e-01,8.588096666666666279e+05
2.500000000000000000e+05,2.635533333333333617e-01,1.111333333333333478e-01,8.762546666666666279e+05
2.550000000000000000e+05,2.811066666666666158e-01,1.246666666666666617e-01,8.934093333333333721e+05
2.600000000000000000e+05,2.450166666666666604e-01,1.029999999999999943e-01,9.101710000000000000e+05
2.650000000000000000e+05,2.511099999999999999e-01,1.002666666666666706e-01,9.271853333333333721e+05
2.700000000000000000e+05,2.661566666666666525e-01,1.002666666666666706e-01,9.444100000000000000e+05
2.750000000000000000e+05,2.400566666666666682e-01,1.029999999999999943e-01,9.616626666666666279e+05
2.800000000000000000e+05,2.533833333333333493e-01,1.111333333333333478e-01,9.785450000000000000e+05
2.850000000000000000e+05,2.458166666666666833e-01,1.029666666666666647e-01,9.960586666666666279e+05
2.900000000000000000e+05,2.436066666666666658e-01,1.138666666666666716e-01,1.013073666666666628e+06
2.950000000000000000e+05,2.387666666666666826e-01,1.111333333333333478e-01,1.030064000000000000e+06
3.000000000000000000e+05,2.539499999999999535e-01,1.138333333333333419e-01,1.047487000000000000e+06
3.050000000000000000e+05,2.420966666666666545e-01,9.756666666666667653e-02,1.064900000000000000e+06
3.100000000000000000e+05,2.448700000000000043e-01,1.057000000000000023e-01,1.082763666666666744e+06
3.150000000000000000e+05,2.317833333333333135e-01,9.486666666666666858e-02,1.099346333333333256e+06
3.200000000000000000e+05,2.493066666666666764e-01,1.029999999999999943e-01,1.116178000000000000e+06
3.250000000000000000e+05,2.418299999999999894e-01,1.029999999999999943e-01,1.133447666666666744e+06
3.300000000000000000e+05,2.474233333333333285e-01,1.029999999999999943e-01,1.150775333333333256e+06
3.350000000000000000e+05,2.407666666666666566e-01,1.029999999999999943e-01,1.168386000000000000e+06
3.400000000000000000e+05,3.020400000000000307e-01,1.300999999999999934e-01,1.185391333333333256e+06
3.450000000000000000e+05,2.449099999999999888e-01,1.084333333333333399e-01,1.202724000000000000e+06
3.500000000000000000e+05,2.333399999999999919e-01,9.213333333333333097e-02,1.220094666666666744e+06
3.550000000000000000e+05,2.497033333333333049e-01,1.084333333333333399e-01,1.237322000000000000e+06
3.600000000000000000e+05,2.391866666666666585e-01,9.753333333333331912e-02,1.254517000000000000e+06
3.650000000000000000e+05,2.444966666666666677e-01,1.029666666666666647e-01,1.271459666666666744e+06
3.700000000000000000e+05,2.510666666666666602e-01,9.483333333333332504e-02,1.288258666666666744e+06
3.750000000000000000e+05,2.797533333333332983e-01,1.246666666666666617e-01,1.305550000000000000e+06
3.800000000000000000e+05,2.499800000000000078e-01,1.029666666666666647e-01,1.322819666666666744e+06
3.850000000000000000e+05,2.375799999999999856e-01,1.056666666666666726e-01,1.340087000000000000e+06
3.900000000000000000e+05,2.495600000000000041e-01,9.756666666666667653e-02,1.357177333333333256e+06
3.950000000000000000e+05,2.433299999999999630e-01,1.029666666666666508e-01,1.375298666666666744e+06
4.000000000000000000e+05,2.242166666666666475e-01,8.673333333333332895e-02,1.391988000000000000e+06
4.050000000000000000e+05,2.375433333333333286e-01,9.760000000000000620e-02,1.409440666666666744e+06
4.100000000000000000e+05,2.352233333333333398e-01,1.083999999999999964e-01,1.426852000000000000e+06
4.150000000000000000e+05,2.354633333333333578e-01,1.003000000000000003e-01,1.444003000000000000e+06
4.200000000000000000e+05,2.389033333333333287e-01,1.056666666666666449e-01,1.461264333333333256e+06
4.250000000000000000e+05,2.369300000000000017e-01,1.002666666666666567e-01,1.478390000000000000e+06
4.300000000000000000e+05,2.424233333333333240e-01,1.029666666666666647e-01,1.495603000000000000e+06
4.350000000000000000e+05,2.175633333333333308e-01,9.483333333333332504e-02,1.512838000000000000e+06
4.400000000000000000e+05,2.521499999999999853e-01,9.213333333333333097e-02,1.529447000000000000e+06
4.450000000000000000e+05,2.360733333333333295e-01,9.760000000000000620e-02,1.546125666666666744e+06
4.500000000000000000e+05,2.266700000000000104e-01,9.213333333333333097e-02,1.563635666666666744e+06
4.550000000000000000e+05,2.859999999999999765e-01,1.111000000000000182e-01,1.581044000000000000e+06
4.600000000000000000e+05,2.356966666666666654e-01,9.756666666666667653e-02,1.598093000000000000e+06
4.650000000000000000e+05,2.448133333333333272e-01,1.029999999999999943e-01,1.614897333333333256e+06
4.700000000000000000e+05,2.320933333333333459e-01,1.084000000000000102e-01,1.632028666666666744e+06
4.750000000000000000e+05,2.453133333333333554e-01,1.165000000000000063e-01,1.649102333333333256e+06
4.800000000000000000e+05,2.237900000000000167e-01,9.756666666666664878e-02,1.666280000000000000e+06
4.850000000000000000e+05,2.285000000000000087e-01,8.673333333333332895e-02,1.683294333333333256e+06
4.900000000000000000e+05,2.303633333333333366e-01,9.756666666666664878e-02,1.700473666666666744e+06
4.950000000000000000e+05,2.333199999999999719e-01,1.029999999999999943e-01,1.718516666666666744e+06
5.000000000000000000e+05,2.283300000000000052e-01,9.216666666666666063e-02,1.735319666666666744e+06
5.050000000000000000e+05,2.251166666666666594e-01,1.057000000000000023e-01,1.752368333333333256e+06
5.100000000000000000e+05,2.366233333333333244e-01,1.057000000000000023e-01,1.769534333333333256e+06
5.150000000000000000e+05,2.319466666666666621e-01,9.216666666666666063e-02,1.786662666666666744e+06
5.200000000000000000e+05,2.216000000000000192e-01,1.029666666666666508e-01,1.803692666666666744e+06
5.250000000000000000e+05,2.303066666666666595e-01,9.486666666666665471e-02,1.821032000000000000e+06
5.300000000000000000e+05,2.294066666666666754e-01,9.756666666666664878e-02,1.838137666666666744e+06
5.350000000000000000e+05,2.277566666666666906e-01,9.213333333333333097e-02,1.854862000000000000e+06
5.400000000000000000e+05,2.266100000000000059e-01,1.002666666666666567e-01,1.872171666666666744e+06
5.450000000000000000e+05,2.337333333333333485e-01,9.486666666666665471e-02,1.889103000000000000e+06
5.500000000000000000e+05,2.529866666666666375e-01,9.756666666666664878e-02,1.906197000000000000e+06
5.550000000000000000e+05,2.257166666666666488e-01,9.486666666666665471e-02,1.923042333333333256e+06
5.600000000000000000e+05,2.154266666666666552e-01,8.673333333333332895e-02,1.940245333333333256e+06
5.650000000000000000e+05,2.302833333333333121e-01,1.029999999999999943e-01,1.957568000000000000e+06
5.700000000000000000e+05,2.243966666666666609e-01,1.002666666666666567e-01,1.974867000000000000e+06
5.750000000000000000e+05,2.212800000000000045e-01,9.486666666666665471e-02,1.992053666666666744e+06
5.800000000000000000e+05,2.188599999999999712e-01,9.216666666666666063e-02,2.009515333333333256e+06
5.850000000000000000e+05,2.264633333333333221e-01,9.756666666666664878e-02,2.027042000000000000e+06
5.900000000000000000e+05,2.283666666666666900e-01,8.129999999999999727e-02,2.044289666666666744e+06
5.950000000000000000e+05,2.169399999999999940e-01,9.213333333333333097e-02,2.061329333333333256e+06
6.000000000000000000e+05,2.182433333333333447e-01,9.486666666666665471e-02,2.078518000000000000e+06
6.050000000000000000e+05,2.261933333333333296e-01,9.486666666666665471e-02,2.095884000000000000e+06
6.100000000000000000e+05,2.168100000000000305e-01,8.673333333333332895e-02,2.113245000000000000e+06
6.150000000000000000e+05,2.273566666666666514e-01,9.486666666666666858e-02,2.130685000000000000e+06
6.200000000000000000e+05,2.319333333333333247e-01,8.403333333333333488e-02,2.148808333333333489e+06
6.250000000000000000e+05,2.205300000000000038e-01,9.483333333333332504e-02,2.164979000000000000e+06
6.300000000000000000e+05,2.257633333333333159e-01,9.486666666666665471e-02,2.182288666666666511e+06
6.350000000000000000e+05,2.277166666666666783e-01,1.002666666666666567e-01,2.199645666666666511e+06
6.400000000000000000e+05,2.592599999999999905e-01,1.137999999999999984e-01,2.216906000000000000e+06
6.450000000000000000e+05,2.171333333333333171e-01,8.669999999999999929e-02,2.234166333333333489e+06
6.500000000000000000e+05,2.409066666666666856e-01,1.029999999999999943e-01,2.251518666666666511e+06
6.550000000000000000e+05,2.290533333333333310e-01,9.213333333333333097e-02,2.268758000000000000e+06
6.600000000000000000e+05,2.642533333333332846e-01,1.111333333333333478e-01,2.285999000000000000e+06
6.650000000000000000e+05,2.279799999999999882e-01,9.483333333333332504e-02,2.303090666666666511e+06
6.700000000000000000e+05,2.261433333333333351e-01,8.669999999999999929e-02,2.320350333333333489e+06
6.750000000000000000e+05,2.330933333333333468e-01,9.753333333333331912e-02,2.337648666666666511e+06
6.800000000000000000e+05,2.239799999999999847e-01,9.486666666666665471e-02,2.354849666666666511e+06
6.850000000000000000e+05,2.423133333333332973e-01,1.002666666666666567e-01,2.372288333333333489e+06
6.900000000000000000e+05,2.259733333333333594e-01,1.057000000000000023e-01,2.389564000000000000e+06
6.950000000000000000e+05,2.196499999999999841e-01,8.673333333333332895e-02,2.406488000000000000e+06
7.000000000000000000e+05,2.274366666666666481e-01,1.029999999999999943e-01,2.423482333333333489e+06
7.050000000000000000e+05,2.301866666666666783e-01,9.486666666666665471e-02,2.440563666666666511e+06
7.100000000000000000e+05,2.293500000000000261e-01,9.486666666666665471e-02,2.457657666666666511e+06
7.150000000000000000e+05,2.304966666666666553e-01,9.756666666666664878e-02,2.474618000000000000e+06
7.200000000000000000e+05,2.251466666666666894e-01,9.756666666666664878e-02,2.491954333333333489e+06
7.250000000000000000e+05,2.211466666666666858e-01,1.002666666666666706e-01,2.509315333333333489e+06
7.300000000000000000e+05,2.261599999999999999e-01,1.056666666666666726e-01,2.526743666666666511e+06
7.350000000000000000e+05,2.417866666666666775e-01,1.084000000000000102e-01,2.544005000000000000e+06
7.400000000000000000e+05,2.221233333333333393e-01,8.943333333333332302e-02,2.561590000000000000e+06
7.450000000000000000e+05,2.202300000000000091e-01,9.486666666666665471e-02,2.578569000000000000e+06
7.500000000000000000e+05,2.205833333333333535e-01,9.486666666666665471e-02,2.595546000000000000e+06
7.550000000000000000e+05,2.167599999999999805e-01,9.213333333333333097e-02,2.612753666666666511e+06
7.600000000000000000e+05,2.286566666666666470e-01,1.029666666666666508e-01,2.630132666666666511e+06
7.650000000000000000e+05,2.389933333333333076e-01,1.083999999999999964e-01,2.648332666666666511e+06
7.700000000000000000e+05,2.194599999999999884e-01,8.943333333333332302e-02,2.664494333333333489e+06
7.750000000000000000e+05,2.216766666666666608e-01,8.400000000000000522e-02,2.681764333333333489e+06
7.800000000000000000e+05,2.306466666666666665e-01,9.756666666666664878e-02,2.698937666666666511e+06
7.850000000000000000e+05,2.782700000000000173e-01,1.192333333333333439e-01,2.716165333333333489e+06
7.900000000000000000e+05,2.323699999999999932e-01,1.056666666666666449e-01,2.733351666666666511e+06
7.950000000000000000e+05,2.179066666666666652e-01,9.486666666666665471e-02,2.750665666666666511e+06
8.000000000000000000e+05,2.172800000000000009e-01,9.486666666666666858e-02,2.766982000000000000e+06
8.050000000000000000e+05,2.180866666666666787e-01,9.483333333333332504e-02,2.784203333333333489e+06
8.100000000000000000e+05,2.398499999999999799e-01,1.057000000000000023e-01,2.801449000000000000e+06
8.150000000000000000e+05,2.261666666666666548e-01,1.002666666666666567e-01,2.818615666666666511e+06
8.200000000000000000e+05,2.218966666666666587e-01,9.216666666666666063e-02,2.835763333333333489e+06
8.250000000000000000e+05,2.188400000000000067e-01,1.029999999999999943e-01,2.852815333333333489e+06
8.300000000000000000e+05,2.298966666666666381e-01,1.029999999999999943e-01,2.869898333333333489e+06
8.350000000000000000e+05,2.184366666666666401e-01,1.002666666666666567e-01,2.887179333333333489e+06
8.400000000000000000e+05,2.183766666666666634e-01,1.057000000000000023e-01,2.904410000000000000e+06
8.450000000000000000e+05,2.184000000000000108e-01,1.057000000000000023e-01,2.921470333333333489e+06
8.500000000000000000e+05,2.238533333333333208e-01,9.483333333333332504e-02,2.938804333333333489e+06
8.550000000000000000e+05,2.280166666666666730e-01,1.110999999999999904e-01,2.955968333333333489e+06
8.600000000000000000e+05,2.199833333333333363e-01,9.756666666666667653e-02,2.973331333333333489e+06
8.650000000000000000e+05,2.282666666666667010e-01,9.213333333333334485e-02,2.990497666666666511e+06
8.700000000000000000e+05,2.255933333333333402e-01,9.486666666666665471e-02,3.007745666666666511e+06
8.750000000000000000e+05,2.250233333333333530e-01,9.486666666666666858e-02,3.024921333333333489e+06
8.800000000000000000e+05,2.148299999999999932e-01,9.216666666666666063e-02,3.041977000000000000e+06
8.850000000000000000e+05,2.205700000000000160e-01,9.486666666666665471e-02,3.059088333333333489e+06
8.900000000000000000e+05,2.192066666666666608e-01,1.003000000000000003e-01,3.076307000000000000e+06
8.950000000000000000e+05,2.097266666666667001e-01,8.126666666666665373e-02,3.093556333333333489e+06
9.000000000000000000e+05,2.243666666666666865e-01,8.943333333333332302e-02,3.110785666666666511e+06
9.050000000000000000e+05,2.182866666666666566e-01,9.483333333333332504e-02,3.128085000000000000e+06
9.100000000000000000e+05,2.321600000000000052e-01,9.213333333333333097e-02,3.145187000000000000e+06
9.150000000000000000e+05,2.142300000000000038e-01,8.943333333333332302e-02,3.162316666666666511e+06
9.200000000000000000e+05,2.288733333333333453e-01,1.003000000000000003e-01,3.179674000000000000e+06
9.250000000000000000e+05,2.191666666666666485e-01,1.057000000000000023e-01,3.197000333333333489e+06
9.300000000000000000e+05,2.190633333333333044e-01,9.486666666666665471e-02,3.214162000000000000e+06
9.350000000000000000e+05,2.173833333333333451e-01,9.486666666666665471e-02,3.231207333333333489e+06
9.400000000000000000e+05,2.201899999999999968e-01,1.057000000000000023e-01,3.248815333333333489e+06
9.450000000000000000e+05,2.279600000000000237e-01,8.943333333333332302e-02,3.267448333333333489e+06
9.500000000000000000e+05,2.187633333333333374e-01,1.002666666666666567e-01,3.283415000000000000e+06
9.550000000000000000e+05,2.237433333333333219e-01,1.111000000000000182e-01,3.300817666666666511e+06
9.600000000000000000e+05,2.150866666666666482e-01,8.129999999999999727e-02,3.318003333333333489e+06
9.650000000000000000e+05,2.287200000000000066e-01,1.057000000000000023e-01,3.334775333333333489e+06
9.700000000000000000e+05,2.179133333333333200e-01,9.486666666666665471e-02,3.351923000000000000e+06
9.750000000000000000e+05,2.137366666666666859e-01,9.486666666666665471e-02,3.369283000000000000e+06
9.800000000000000000e+05,2.208066666666666789e-01,9.760000000000000620e-02,3.386620666666666511e+06
9.850000000000000000e+05,2.230199999999999960e-01,9.213333333333333097e-02,3.403771000000000000e+06
9.900000000000000000e+05,2.145766666666666378e-01,9.756666666666664878e-02,3.421134666666666511e+06
9.950000000000000000e+05,2.138999999999999790e-01,8.673333333333332895e-02,3.438566000000000000e+06
1.000000000000000000e+06,2.216900000000000259e-01,1.029999999999999943e-01,3.455975000000000000e+06
1.005000000000000000e+06,2.191600000000000215e-01,1.002666666666666567e-01,3.473300333333333489e+06
1.010000000000000000e+06,2.345833333333333659e-01,1.003000000000000003e-01,3.490620666666666511e+06
1.015000000000000000e+06,2.124933333333333396e-01,8.673333333333332895e-02,3.507544000000000000e+06
1.020000000000000000e+06,2.257866666666666633e-01,9.486666666666666858e-02,3.525107333333333489e+06
1.025000000000000000e+06,2.175533333333333486e-01,8.403333333333333488e-02,3.542099333333333489e+06
1.030000000000000000e+06,2.142933333333333357e-01,9.486666666666666858e-02,3.558873000000000000e+06
1.035000000000000000e+06,2.345099999999999962e-01,1.083999999999999964e-01,3.575538000000000000e+06
1.040000000000000000e+06,2.119933333333333392e-01,1.138333333333333419e-01,3.593069000000000000e+06
1.045000000000000000e+06,2.143299999999999927e-01,9.760000000000000620e-02,3.610468333333333489e+06
1.050000000000000000e+06,2.193299999999999972e-01,8.943333333333332302e-02,3.627714333333333489e+06
1.055000000000000000e+06,2.163166666666666293e-01,8.669999999999999929e-02,3.644521000000000000e+06
1.060000000000000000e+06,2.137333333333333307e-01,8.943333333333332302e-02,3.661643666666666511e+06
1.065000000000000000e+06,2.383566666666666611e-01,1.083999999999999964e-01,3.678797000000000000e+06
1.070000000000000000e+06,2.211133333333333562e-01,9.756666666666664878e-02,3.695722666666666511e+06
1.075000000000000000e+06,2.233766666666666678e-01,9.213333333333333097e-02,3.713041000000000000e+06
1.080000000000000000e+06,2.191433333333333289e-01,8.673333333333332895e-02,3.730359333333333489e+06
1.085000000000000000e+06,2.207333333333333369e-01,8.943333333333332302e-02,3.747538666666666511e+06
1.090000000000000000e+06,2.136533333333333340e-01,8.673333333333332895e-02,3.764814333333333489e+06
1.095000000000000000e+06,2.243966666666666609e-01,9.486666666666666858e-02,3.782008000000000000e+06
1.100000000000000000e+06,2.208266666666666433e-01,9.760000000000000620e-02,3.799122666666666511e+06
1.105000000000000000e+06,2.282499999999999807e-01,9.483333333333333892e-02,3.816495666666666511e+06
1.110000000000000000e+06,2.257233333333333591e-01,1.003000000000000003e-01,3.833875333333333489e+06
1.115000000000000000e+06,2.204533333333333067e-01,8.673333333333332895e-02,3.851236333333333489e+06
1.120000000000000000e+06,2.419933333333333658e-01,1.111333333333333478e-01,3.868456000000000000e+06
1.125000000000000000e+06,2.177133333333333420e-01,8.403333333333333488e-02,3.885686666666666511e+06
1.130000000000000000e+06,2.241799999999999626e-01,9.756666666666664878e-02,3.902999000000000000e+06
1.135000000000000000e+06,2.084966666666666912e-01,8.943333333333335078e-02,3.920180666666666511e+06
1.140000000000000000e+06,2.290700000000000236e-01,1.137999999999999984e-01,3.937114333333333489e+06
1.145000000000000000e+06,2.168833333333333169e-01,9.213333333333333097e-02,3.954525666666666511e+06
1.150000000000000000e+06,2.222966666666666702e-01,1.057333333333333458e-01,3.971708666666666511e+06
1.155000000000000000e+06,2.109766666666666735e-01,9.486666666666666858e-02,3.989104666666666511e+06
1.160000000000000000e+06,2.173199999999999854e-01,8.669999999999999929e-02,4.007915666666666511e+06
1.165000000000000000e+06,2.229700000000000015e-01,8.400000000000000522e-02,4.023636333333333489e+06
1.170000000000000000e+06,2.224199999999999788e-01,1.083999999999999964e-01,4.041080000000000000e+06
1.175000000000000000e+06,2.262899999999999912e-01,1.002666666666666567e-01,4.058610000000000000e+06
1.180000000000000000e+06,2.256366666666666798e-01,1.029999999999999943e-01,4.075832000000000000e+06
1.185000000000000000e+06,2.247500000000000053e-01,9.486666666666666858e-02,4.093316666666666511e+06
1.190000000000000000e+06,2.510600000000000054e-01,1.138333333333333419e-01,4.110521333333333489e+06
1.195000000000000000e+06,2.132799999999999974e-01,8.943333333333332302e-02,4.127596000000000000e+06
1.200000000000000000e+06,2.196833333333333416e-01,1.003000000000000003e-01,4.144622333333333489e+06
1.205000000000000000e+06,2.184466666666666779e-01,9.756666666666667653e-02,4.161388666666666511e+06
1.210000000000000000e+06,2.145233333333333159e-01,9.486666666666665471e-02,4.178494666666666511e+06
1.215000000000000000e+06,2.171199999999999797e-01,9.486666666666666858e-02,4.195692333333333023e+06
1.220000000000000000e+06,2.134599999999999831e-01,7.860000000000000320e-02,4.212837000000000000e+06
1.225000000000000000e+06,2.200400000000000134e-01,9.216666666666666063e-02,4.229258000000000000e+06
1.230000000000000000e+06,2.217466666666666752e-01,9.760000000000000620e-02,4.246076666666666977e+06
1.235000000000000000e+06,2.205466666666666686e-01,1.003000000000000003e-01,4.263316666666666977e+06
1.240000000000000000e+06,2.179866666666666619e-01,8.943333333333332302e-02,4.280680000000000000e+06
1.245000000000000000e+06,2.116166666666666474e-01,8.403333333333333488e-02,4.298082000000000000e+06
1.250000000000000000e+06,2.199533333333333340e-01,9.756666666666664878e-02,4.314929333333333023e+06
1.255000000000000000e+06,2.203266666666666707e-01,9.213333333333333097e-02,4.331892000000000000e+06
1.260000000000000000e+06,2.214533333333333631e-01,8.400000000000000522e-02,4.349169333333333023e+06
1.265000000000000000e+06,2.190366666666666573e-01,9.756666666666664878e-02,4.366137333333333023e+06
1.270000000000000000e+06,2.250966666666666949e-01,1.056666666666666726e-01,4.383277666666666977e+06
1.275000000000000000e+06,2.170700000000000129e-01,1.029666666666666647e-01,4.400559666666666977e+06
1.280000000000000000e+06,2.150466666666666915e-01,8.129999999999999727e-02,4.417729666666666977e+06
1.285000000000000000e+06,2.211466666666666858e-01,1.003000000000000003e-01,4.434941666666666977e+06
1.290000000000000000e+06,2.150866666666666482e-01,9.213333333333333097e-02,4.452445000000000000e+06
1.295000000000000000e+06,2.155366666666666819e-01,8.939999999999999336e-02,4.469730000000000000e+06
1.300000000000000000e+06,2.184633333333333427e-01,9.486666666666665471e-02,4.486907333333333023e+06
1.305000000000000000e+06,2.219433333333332981e-01,8.939999999999999336e-02,4.504385333333333023e+06
1.310000000000000000e+06,2.136566666666666892e-01,9.213333333333333097e-02,4.521733333333333023e+06
1.315000000000000000e+06,2.237966666666666438e-01,9.486666666666666858e-02,4.538998666666666977e+06
1.320000000000000000e+06,2.269933333333333525e-01,9.756666666666667653e-02,4.556086000000000000e+06
1.325000000000000000e+06,2.189133333333333209e-01,8.943333333333332302e-02,4.573442000000000000e+06
1.330000000000000000e+06,2.176099999999999979e-01,1.003000000000000003e-01,4.590576333333333023e+06
1.335000000000000000e+06,2.367233333333333134e-01,9.756666666666667653e-02,4.607949000000000000e+06
1.340000000000000000e+06,2.293433333333333435e-01,1.029666666666666508e-01,4.624996666666666977e+06
1.345000000000000000e+06,2.186233333333333084e-01,9.486666666666665471e-02,4.642368000000000000e+06
1.350000000000000000e+06,2.103533333333333089e-01,8.400000000000000522e-02,4.659791666666666977e+06
1.355000000000000000e+06,2.184999999999999998e-01,9.216666666666666063e-02,4.677228666666666977e+06
1.360000000000000000e+06,2.222333333333333105e-01,1.003000000000000003e-01,4.694321333333333023e+06
1.365000000000000000e+06,2.403533333333333077e-01,9.486666666666665471e-02,4.711656333333333023e+06
1.370000000000000000e+06,2.261266666666666703e-01,9.756666666666664878e-02,4.728887666666666977e+06
1.375000000000000000e+06,2.196466666666666567e-01,1.002666666666666567e-01,4.746262666666666977e+06
1.380000000000000000e+06,2.469066666666666909e-01,1.057000000000000023e-01,4.763471666666666977e+06
1.385000000000000000e+06,2.213366666666666538e-01,9.486666666666665471e-02,4.780943000000000000e+06
1.390000000000000000e+06,2.134466666666666734e-01,9.213333333333334485e-02,4.798256333333333023e+06
1.395000000000000000e+06,2.724066666666666858e-01,1.138333333333333419e-01,4.815648000000000000e+06
1.400000000000000000e+06,2.229266666666666341e-01,1.002666666666666706e-01,4.832682666666666977e+06
1.405000000000000000e+06,2.179999999999999993e-01,9.483333333333332504e-02,4.850158000000000000e+06
1.410000000000000000e+06,2.223133333333333628e-01,9.756666666666664878e-02,4.867377333333333023e+06
1.415000000000000000e+06,2.166400000000000270e-01,8.943333333333335078e-02,4.884876333333333023e+06
1.420000000000000000e+06,2.149799999999999767e-01,9.486666666666665471e-02,4.903872666666666977e+06
1.425000000000000000e+06,2.135633333333333272e-01,8.939999999999999336e-02,4.919581333333333023e+06
1.430000000000000000e+06,2.256733333333333646e-01,9.216666666666667451e-02,4.936752000000000000e+06
1.435000000000000000e+06,2.298900000000000110e-01,9.756666666666667653e-02,4.954010666666666977e+06
1.440000000000000000e+06,2.292399999999999993e-01,9.486666666666665471e-02,4.971292666666666977e+06
1.445000000000000000e+06,2.114700000000000191e-01,8.673333333333332895e-02,4.988580000000000000e+06
1.450000000000000000e+06,2.330233333333333601e-01,9.483333333333332504e-02,5.005993000000000000e+06
1.455000000000000000e+06,2.236266666666666403e-01,9.486666666666666858e-02,5.023415666666666977e+06
1.460000000000000000e+06,2.070766666666666589e-01,9.483333333333333892e-02,5.040895666666666977e+06
1.465000000000000000e+06,2.929899999999999727e-01,1.355000000000000093e-01,5.058298000000000000e+06
1.470000000000000000e+06,2.375500000000000111e-01,1.192333333333333439e-01,5.075509000000000000e+06
1.475000000000000000e+06,2.225800000000000001e-01,8.943333333333332302e-02,5.092684333333333023e+06
1.480000000000000000e+06,2.320099999999999663e-01,9.760000000000000620e-02,5.110084000000000000e+06
1.485000000000000000e+06,2.196433333333333293e-01,8.943333333333332302e-02,5.127519333333333023e+06
1.490000000000000000e+06,2.119533333333333547e-01,9.756666666666667653e-02,5.144670333333333023e+06
1.495000000000000000e+06,2.320733333333333537e-01,9.483333333333333892e-02,5.161837333333333023e+06
1.500000000000000000e+06,2.184700000000000253e-01,8.943333333333332302e-02,5.179455333333333023e+06
1.505000000000000000e+06,2.595500000000000029e-01,1.003000000000000003e-01,5.196744000000000000e+06
1.510000000000000000e+06,2.310366666666666680e-01,1.057000000000000023e-01,5.213992000000000000e+06
1.515000000000000000e+06,2.284199999999999842e-01,9.756666666666667653e-02,5.231455000000000000e+06
1.520000000000000000e+06,2.309100000000000319e-01,9.756666666666667653e-02,5.248793333333333023e+06
1.525000000000000000e+06,2.227699999999999958e-01,9.213333333333334485e-02,5.266320333333333023e+06
1.530000000000000000e+06,2.238999999999999879e-01,9.483333333333333892e-02,5.283890666666666977e+06
1.535000000000000000e+06,2.267400000000000249e-01,9.756666666666667653e-02,5.301121000000000000e+06
1.540000000000000000e+06,2.342200000000000115e-01,9.760000000000000620e-02,5.318297666666666977e+06
1.545000000000000000e+06,2.250833333333333297e-01,9.756666666666667653e-02,5.335522666666666977e+06
1.550000000000000000e+06,2.205833333333333535e-01,1.003000000000000003e-01,5.352723666666666977e+06
1.555000000000000000e+06,2.401566666666666572e-01,9.213333333333333097e-02,5.370094333333333023e+06
1.560000000000000000e+06,2.254133333333333267e-01,1.002666666666666706e-01,5.387248333333333023e+06
1.565000000000000000e+06,2.244566666666666654e-01,9.216666666666667451e-02,5.404728333333333023e+06
1.570000000000000000e+06,2.215266666666666495e-01,9.756666666666667653e-02,5.422156666666666977e+06
1.575000000000000000e+06,2.285800000000000054e-01,1.057000000000000023e-01,5.439484333333333023e+06
1.580000000000000000e+06,2.256599999999999995e-01,9.213333333333333097e-02,5.456618000000000000e+06
1.585000000000000000e+06,2.262133333333333496e-01,1.029999999999999943e-01,5.473884666666666977e+06
1.590000000000000000e+06,2.317233333333333645e-01,9.756666666666664878e-02,5.491220333333333023e+06
1.595000000000000000e+06,2.250133333333333152e-01,1.002666666666666706e-01,5.508657666666666977e+06
1.600000000000000000e+06,2.260533333333333283e-01,1.029666666666666508e-01,5.525975333333333023e+06
1.605000000000000000e+06,2.165033333333333532e-01,9.756666666666667653e-02,5.543268333333333023e+06
1.610000000000000000e+06,2.236100000000000032e-01,9.756666666666667653e-02,5.560521666666666977e+06
1.615000000000000000e+06,2.126099999999999934e-01,9.753333333333334687e-02,5.577697666666666977e+06
1.620000000000000000e+06,2.183299999999999963e-01,8.943333333333332302e-02,5.595134000000000000e+06
1.625000000000000000e+06,2.247266666666666579e-01,1.029999999999999943e-01,5.612520000000000000e+06
1.630000000000000000e+06,2.127833333333333243e-01,1.002666666666666706e-01,5.629633000000000000e+06
1.635000000000000000e+06,2.236000000000000210e-01,9.756666666666667653e-02,5.647364333333333023e+06
1.640000000000000000e+06,2.242233333333333578e-01,1.057000000000000023e-01,5.664653333333333023e+06
1.645000000000000000e+06,2.247566666666666324e-01,1.002666666666666706e-01,5.681869333333333023e+06
1.650000000000000000e+06,2.228099999999999803e-01,9.483333333333332504e-02,5.699148666666666977e+06
1.655000000000000000e+06,2.176566666666666927e-01,8.943333333333335078e-02,5.716609333333333023e+06
1.660000000000000000e+06,2.333433333333333470e-01,9.756666666666667653e-02,5.733885000000000000e+06
1.665000000000000000e+06,2.243266666666666465e-01,9.756666666666667653e-02,5.751358000000000000e+06
1.670000000000000000e+06,2.200833333333333253e-01,8.673333333333332895e-02,5.768632000000000000e+06
1.675000000000000000e+06,2.262066666666666670e-01,1.003000000000000003e-01,5.785958333333333023e+06
1.680000000000000000e+06,2.261733333333333373e-01,8.673333333333332895e-02,5.803280333333333023e+06
1.685000000000000000e+06,2.306133333333333368e-01,1.165666666666666657e-01,5.820656000000000000e+06
1.690000000000000000e+06,2.168499999999999872e-01,8.943333333333332302e-02,5.837878666666666977e+06
1.695000000000000000e+06,2.151233333333333331e-01,9.216666666666666063e-02,5.855076000000000000e+06
1.700000000000000000e+06,2.193633333333333546e-01,9.483333333333332504e-02,5.872464666666666977e+06
1.705000000000000000e+06,2.162266666666666781e-01,1.002666666666666706e-01,5.889727333333333023e+06
1.710000000000000000e+06,2.207199999999999995e-01,9.756666666666667653e-02,5.907054666666666977e+06
1.715000000000000000e+06,2.329966666666666575e-01,1.057000000000000023e-01,5.924330333333333023e+06
1.720000000000000000e+06,2.233799999999999952e-01,9.483333333333333892e-02,5.941506000000000000e+06
1.725000000000000000e+06,2.101633333333333409e-01,8.939999999999999336e-02,5.958857333333333023e+06
1.730000000000000000e+06,2.130833333333333190e-01,9.756666666666667653e-02,5.978385666666666977e+06
1.735000000000000000e+06,2.215200000000000224e-01,9.756666666666667653e-02,5.993731333333333023e+06
1.740000000000000000e+06,2.279500000000000137e-01,1.029999999999999943e-01,6.010944333333333023e+06
1.745000000000000000e+06,2.133666666666666767e-01,9.756666666666664878e-02,6.028151000000000000e+06
1.750000000000000000e+06,2.167966666666666653e-01,9.756666666666667653e-02,6.045428666666666977e+06
1.755000000000000000e+06,2.199266666666666314e-01,9.760000000000000620e-02,6.063006000000000000e+06
1.760000000000000000e+06,2.199233333333333318e-01,9.756666666666667653e-02,6.080294333333333023e+06
1.765000000000000000e+06,2.250033333333333330e-01,1.029999999999999943e-01,6.097633333333333023e+06
1.770000000000000000e+06,2.216033333333333466e-01,9.486666666666666858e-02,6.115060000000000000e+06
1.775000000000000000e+06,2.208133333333333059e-01,9.753333333333334687e-02,6.132429333333333023e+06
1.780000000000000000e+06,2.155499999999999916e-01,9.486666666666665471e-02,6.149790333333333023e+06
1.785000000000000000e+06,2.219133333333333236e-01,9.753333333333331912e-02,6.166776666666666977e+06
1.790000000000000000e+06,2.163199999999999845e-01,8.943333333333332302e-02,6.184029000000000000e+06
1.795000000000000000e+06,2.178900000000000003e-01,9.216666666666667451e-02,6.201251000000000000e+06
1.800000000000000000e+06,2.213266666666666715e-01,1.083999999999999964e-01,6.218288000000000000e+06
1.805000000000000000e+06,2.219866666666666655e-01,1.029999999999999943e-01,6.235589666666666977e+06
1.810000000000000000e+06,2.251266666666666694e-01,1.083999999999999964e-01,6.252734666666666977e+06
1.815000000000000000e+06,2.188066666666666771e-01,1.002666666666666706e-01,6.269899000000000000e+06
1.820000000000000000e+06,2.176799999999999846e-01,9.213333333333334485e-02,6.287429666666666977e+06
1.825000000000000000e+06,2.178366666666666784e-01,9.756666666666667653e-02,6.304679333333333023e+06
1.830000000000000000e+06,2.205833333333333257e-01,9.486666666666666858e-02,6.321862666666666977e+06
1.835000000000000000e+06,2.263866666666666527e-01,8.669999999999999929e-02,6.339260333333333023e+06
1.840000000000000000e+06,2.254366666666666463e-01,8.943333333333332302e-02,6.356652000000000000e+06
1.845000000000000000e+06,2.176299999999999901e-01,9.486666666666666858e-02,6.373916666666666977e+06
1.850000000000000000e+06,2.198499999999999899e-01,1.002666666666666706e-01,6.391438333333333023e+06
1.855000000000000000e+06,2.268966666666666632e-01,9.486666666666666858e-02,6.408924333333333023e+06
1.860000000000000000e+06,2.163833333333333442e-01,1.029666666666666647e-01,6.426335000000000000e+06
1.865000000000000000e+06,2.195800000000000252e-01,1.003000000000000003e-01,6.443550333333333023e+06
1.870000000000000000e+06,2.128100000000000269e-01,1.003000000000000003e-01,6.460837333333333023e+06
1.875000000000000000e+06,2.292166666666666519e-01,1.084333333333333399e-01,6.478323333333333023e+06
1.880000000000000000e+06,2.208699999999999830e-01,1.029666666666666647e-01,6.495445333333333023e+06
1.885000000000000000e+06,2.221433333333333315e-01,1.002666666666666706e-01,6.512441666666666977e+06
1.890000000000000000e+06,2.274566666666666681e-01,1.029999999999999943e-01,6.529918333333333023e+06
1.895000000000000000e+06,2.182800000000000018e-01,9.486666666666666858e-02,6.547352000000000000e+06
1.900000000000000000e+06,2.105299999999999949e-01,8.943333333333335078e-02,6.564736333333333023e+06
1.905000000000000000e+06,2.171733333333333293e-01,9.756666666666667653e-02,6.581797000000000000e+06
1.910000000000000000e+06,2.231466666666666876e-01,1.057000000000000023e-01,6.599216000000000000e+06
1.915000000000000000e+06,2.196200000000000097e-01,9.216666666666667451e-02,6.616712333333333023e+06
1.920000000000000000e+06,2.194566666666666610e-01,1.056666666666666726e-01,6.633942333333333023e+06
1.925000000000000000e+06,2.188900000000000012e-01,1.029666666666666508e-01,6.651461000000000000e+06
1.930000000000000000e+06,2.159233333333333282e-01,1.002666666666666706e-01,6.668720000000000000e+06
1.935000000000000000e+06,2.197533333333333283e-01,8.943333333333332302e-02,6.686106666666666977e+06
1.940000000000000000e+06,2.361533333333333262e-01,1.029999999999999943e-01,6.703377333333333023e+06
1.945000000000000000e+06,2.215366666666666873e-01,9.486666666666666858e-02,6.720721333333333023e+06
1.950000000000000000e+06,2.208066666666666789e-01,9.213333333333333097e-02,6.737832333333333023e+06
1.955000000000000000e+06,2.293433333333333157e-01,1.083999999999999964e-01,6.755250000000000000e+06
1.960000000000000000e+06,2.148966666666666525e-01,8.939999999999999336e-02,6.772618333333333023e+06
1.965000000000000000e+06,2.447966666666666902e-01,1.029999999999999943e-01,6.790106000000000000e+06
1.970000000000000000e+06,2.238700000000000134e-01,8.943333333333335078e-02,6.807629333333333023e+06
1.975000000000000000e+06,2.126133333333333209e-01,9.483333333333332504e-02,6.825031333333333023e+06
1.980000000000000000e+06,2.239733333333333298e-01,1.002666666666666567e-01,6.842080000000000000e+06
1.985000000000000000e+06,2.106166666666666742e-01,9.756666666666667653e-02,6.859335666666666977e+06
1.990000000000000000e+06,2.318900000000000128e-01,1.003000000000000003e-01,6.876593666666666977e+06
1.995000000000000000e+06,2.199366666666666692e-01,9.486666666666665471e-02,6.893864000000000000e+06
2.000000000000000000e+06,2.245733333333333193e-01,1.029666666666666647e-01,6.911358666666666977e+06
2.005000000000000000e+06,2.235533333333333539e-01,1.029999999999999943e-01,6.928593666666666977e+06
2.010000000000000000e+06,2.236399999999999777e-01,1.002666666666666706e-01,6.945613333333333023e+06
2.015000000000000000e+06,2.272566666666666624e-01,1.083999999999999964e-01,6.962927000000000000e+06
2.020000000000000000e+06,2.168133333333333024e-01,1.029999999999999943e-01,6.980335000000000000e+06
2.025000000000000000e+06,2.157566666666666799e-01,1.057000000000000023e-01,6.997617666666666977e+06
2.030000000000000000e+06,2.125433333333333341e-01,9.486666666666666858e-02,7.014967333333333023e+06
2.035000000000000000e+06,2.167200000000000237e-01,8.943333333333335078e-02,7.032214333333333023e+06
2.040000000000000000e+06,2.115433333333333332e-01,9.486666666666666858e-02,7.049623333333333023e+06
2.045000000000000000e+06,2.172633333333333361e-01,1.083999999999999964e-01,7.066940000000000000e+06
2.050000000000000000e+06,2.168266666666666398e-01,9.756666666666667653e-02,7.084420000000000000e+06


==> data/eeg/arc1-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.921433333333334437e-01,4.634000000000000341e-01,1.039666666666666742e+03
5.000000000000000000e+03,5.954233333333333045e-01,3.279333333333333544e-01,1.152066666666666606e+04
1.000000000000000000e+04,5.596166666666665401e-01,2.927000000000000157e-01,2.205033333333333212e+04
1.500000000000000000e+04,4.655566666666666187e-01,2.412333333333333274e-01,3.450933333333333576e+04
2.000000000000000000e+04,4.133700000000000152e-01,2.086999999999999966e-01,4.821500000000000000e+04
2.500000000000000000e+04,3.909066666666666801e-01,1.761666666666666659e-01,6.217600000000000000e+04
3.000000000000000000e+04,3.949699999999999878e-01,1.815666666666666540e-01,7.535733333333332848e+04
3.500000000000000000e+04,3.799733333333333296e-01,1.843000000000000194e-01,8.897133333333332848e+04
4.000000000000000000e+04,3.729399999999999937e-01,1.626333333333333242e-01,1.026450000000000000e+05
4.500000000000000000e+04,3.751766666666667138e-01,1.598999999999999866e-01,1.156130000000000000e+05
5.000000000000000000e+04,3.690266666666666695e-01,1.544999999999999984e-01,1.290876666666666715e+05
5.500000000000000000e+04,3.776966666666666250e-01,1.571999999999999786e-01,1.419266666666666570e+05
6.000000000000000000e+04,3.706766666666667098e-01,1.571666666666666490e-01,1.546123333333333430e+05
6.500000000000000000e+04,3.621333333333333626e-01,1.490333333333333232e-01,1.670843333333333430e+05
7.000000000000000000e+04,3.722300000000000053e-01,1.598999999999999866e-01,1.803236666666666570e+05
7.500000000000000000e+04,4.113433333333333386e-01,2.114000000000000046e-01,1.934856666666666570e+05
8.000000000000000000e+04,3.626433333333333731e-01,1.599333333333333440e-01,2.065583333333333430e+05
8.500000000000000000e+04,3.688133333333333819e-01,1.653000000000000025e-01,2.193960000000000000e+05
9.000000000000000000e+04,3.720499999999999918e-01,1.734666666666666579e-01,2.322450000000000000e+05
9.500000000000000000e+04,3.819600000000000217e-01,1.653333333333333321e-01,2.450413333333333430e+05
1.000000000000000000e+05,3.776499999999999857e-01,1.788666666666666460e-01,2.581206666666666570e+05
1.050000000000000000e+05,3.611266666666666514e-01,1.544666666666666688e-01,2.712083333333333139e+05
1.100000000000000000e+05,3.651199999999999446e-01,1.625999999999999945e-01,2.838073333333333139e+05
1.150000000000000000e+05,3.782066666666666355e-01,1.869999999999999718e-01,2.968816666666666861e+05
1.200000000000000000e+05,3.443099999999999494e-01,1.599000000000000143e-01,3.100243333333333139e+05
1.250000000000000000e+05,3.533366666666666878e-01,1.598666666666666569e-01,3.231143333333333139e+05
1.300000000000000000e+05,3.530866666666667153e-01,1.571666666666666767e-01,3.352060000000000000e+05
1.350000000000000000e+05,3.691566666666667440e-01,1.734666666666666579e-01,3.483123333333333139e+05
1.400000000000000000e+05,3.537433333333332985e-01,1.490333333333333232e-01,3.612363333333333139e+05
1.450000000000000000e+05,3.473166666666666624e-01,1.544666666666666688e-01,3.737740000000000000e+05
1.500000000000000000e+05,3.622066666666666213e-01,1.625999999999999945e-01,3.864643333333333139e+05
1.550000000000000000e+05,3.540966666666666707e-01,1.626333333333333242e-01,3.993090000000000000e+05
1.600000000000000000e+05,3.422366666666666890e-01,1.571999999999999786e-01,4.123010000000000000e+05
1.650000000000000000e+05,3.540666666666666962e-01,1.625666666666666649e-01,4.255636666666666861e+05
1.700000000000000000e+05,3.568733333333333202e-01,1.680333333333333401e-01,4.389393333333333139e+05
1.750000000000000000e+05,3.568666666666667209e-01,1.680000000000000104e-01,4.519923333333333139e+05
1.800000000000000000e+05,3.495033333333332770e-01,1.653333333333333321e-01,4.641200000000000000e+05
1.850000000000000000e+05,3.518366666666666309e-01,1.571666666666666767e-01,4.767436666666666861e+05
1.900000000000000000e+05,3.574100000000000055e-01,1.734333333333333282e-01,4.896700000000000000e+05
1.950000000000000000e+05,3.624799999999999689e-01,1.680333333333333401e-01,5.030533333333333139e+05
2.000000000000000000e+05,3.472299999999999831e-01,1.544666666666666688e-01,5.157036666666666861e+05
2.050000000000000000e+05,3.454966666666667297e-01,1.598999999999999866e-01,5.288480000000000000e+05
2.100000000000000000e+05,3.494266666666667187e-01,1.653000000000000025e-01,5.418703333333333721e+05
2.150000000000000000e+05,3.522733333333333827e-01,1.680333333333333401e-01,5.549146666666666279e+05
2.200000000000000000e+05,3.547866666666666391e-01,1.653333333333333321e-01,5.678246666666666279e+05
2.250000000000000000e+05,3.560500000000000331e-01,1.598666666666666847e-01,5.806863333333333721e+05
2.300000000000000000e+05,3.486433333333333606e-01,1.734666666666666579e-01,5.935883333333333721e+05
2.350000000000000000e+05,3.484166666666666523e-01,1.680000000000000104e-01,6.064150000000000000e+05
2.400000000000000000e+05,3.418766666666666620e-01,1.761666666666666659e-01,6.186743333333333721e+05
2.450000000000000000e+05,3.473233333333333728e-01,1.625999999999999945e-01,6.312580000000000000e+05
2.500000000000000000e+05,3.564766666666666084e-01,1.571999999999999786e-01,6.440810000000000000e+05
2.550000000000000000e+05,3.621066666666666323e-01,1.625999999999999945e-01,6.569966666666666279e+05
2.600000000000000000e+05,3.596166666666666956e-01,1.625999999999999945e-01,6.699363333333333721e+05
2.650000000000000000e+05,3.366800000000000348e-01,1.490333333333333232e-01,6.829303333333333721e+05
2.700000000000000000e+05,3.459966666666666746e-01,1.653000000000000025e-01,6.962636666666666279e+05
2.750000000000000000e+05,3.436466666666666558e-01,1.463333333333333430e-01,7.091793333333333721e+05
2.800000000000000000e+05,3.762466666666666737e-01,1.707666666666666500e-01,7.217530000000000000e+05
2.850000000000000000e+05,3.464033333333333409e-01,1.625999999999999945e-01,7.347733333333333721e+05
2.900000000000000000e+05,3.643899999999999917e-01,1.761666666666666659e-01,7.477570000000000000e+05
2.950000000000000000e+05,3.469866666666667210e-01,1.599000000000000143e-01,7.602866666666666279e+05
3.000000000000000000e+05,3.614600000000000590e-01,1.625999999999999945e-01,7.727863333333333721e+05
3.050000000000000000e+05,3.536633333333332740e-01,1.652999999999999747e-01,7.860120000000000000e+05
3.100000000000000000e+05,3.472866666666666879e-01,1.598666666666666847e-01,7.982990000000000000e+05
3.150000000000000000e+05,3.587533333333333130e-01,1.544666666666666410e-01,8.102643333333333721e+05
3.200000000000000000e+05,3.555133333333333479e-01,1.626333333333333242e-01,8.226596666666666279e+05
3.250000000000000000e+05,3.446933333333333516e-01,1.653333333333333321e-01,8.351520000000000000e+05
3.300000000000000000e+05,3.593799999999999772e-01,1.734333333333333282e-01,8.476706666666666279e+05
3.350000000000000000e+05,3.551733333333333409e-01,1.816000000000000114e-01,8.600533333333333721e+05
3.400000000000000000e+05,3.608100000000000196e-01,1.761666666666666936e-01,8.724693333333333721e+05
3.450000000000000000e+05,3.491333333333333511e-01,1.653000000000000025e-01,8.843520000000000000e+05
3.500000000000000000e+05,3.516200000000000436e-01,1.734333333333333282e-01,8.970863333333333721e+05
3.550000000000000000e+05,3.463600000000000012e-01,1.544999999999999984e-01,9.094203333333333721e+05
3.600000000000000000e+05,3.631566666666666277e-01,1.761333333333333362e-01,9.218486666666666279e+05
3.650000000000000000e+05,3.553033333333333599e-01,1.653000000000000025e-01,9.339016666666666279e+05
3.700000000000000000e+05,3.580533333333333346e-01,1.734333333333333282e-01,9.468660000000000000e+05
3.750000000000000000e+05,3.593200000000000283e-01,1.625999999999999945e-01,9.596230000000000000e+05
3.800000000000000000e+05,3.398366666666666203e-01,1.598999999999999866e-01,9.726680000000000000e+05
3.850000000000000000e+05,3.481299999999999950e-01,1.544666666666666688e-01,9.848343333333333721e+05
3.900000000000000000e+05,3.477466666666666484e-01,1.652999999999999747e-01,9.974533333333333721e+05
3.950000000000000000e+05,3.615033333333332877e-01,1.734666666666666579e-01,1.010198666666666628e+06
4.000000000000000000e+05,3.568100000000000160e-01,1.680333333333333401e-01,1.022827000000000000e+06
4.050000000000000000e+05,3.546833333333332949e-01,1.788666666666666460e-01,1.034617333333333372e+06
4.100000000000000000e+05,3.527499999999999525e-01,1.625999999999999945e-01,1.047073333333333372e+06
4.150000000000000000e+05,3.475233333333333507e-01,1.680333333333333401e-01,1.059643333333333256e+06
4.200000000000000000e+05,3.472000000000000086e-01,1.571999999999999786e-01,1.071908333333333256e+06
4.250000000000000000e+05,3.480766666666666453e-01,1.788666666666666460e-01,1.084402000000000000e+06
4.300000000000000000e+05,3.827966666666666740e-01,1.842999999999999916e-01,1.096481333333333256e+06
4.350000000000000000e+05,3.541533333333333755e-01,1.680333333333333401e-01,1.108592000000000000e+06
4.400000000000000000e+05,3.436833333333333407e-01,1.653000000000000025e-01,1.121091000000000000e+06
4.450000000000000000e+05,3.547600000000000198e-01,1.544666666666666688e-01,1.133003333333333256e+06
4.500000000000000000e+05,3.582566666666666677e-01,1.680000000000000104e-01,1.145012000000000000e+06
4.550000000000000000e+05,3.708899999999999975e-01,1.599000000000000143e-01,1.157623333333333256e+06
4.600000000000000000e+05,3.460199999999999942e-01,1.571666666666666767e-01,1.169799000000000000e+06
4.650000000000000000e+05,3.471699999999999786e-01,1.680333333333333401e-01,1.182141000000000000e+06
4.700000000000000000e+05,3.409999999999999698e-01,1.544666666666666688e-01,1.194245666666666744e+06
4.750000000000000000e+05,3.525866666666666593e-01,1.517666666666666608e-01,1.206811666666666744e+06
4.800000000000000000e+05,3.618666666666667253e-01,1.707333333333333203e-01,1.219110000000000000e+06
4.850000000000000000e+05,3.561733333333332863e-01,1.707333333333333203e-01,1.231210333333333256e+06
4.900000000000000000e+05,3.446233333333333371e-01,1.544666666666666688e-01,1.243466000000000000e+06
4.950000000000000000e+05,3.353900000000000214e-01,1.490666666666666529e-01,1.255283333333333256e+06
5.000000000000000000e+05,3.804866666666666397e-01,1.680333333333333401e-01,1.267446000000000000e+06
5.050000000000000000e+05,3.529700000000000060e-01,1.571666666666666767e-01,1.279720333333333256e+06
5.100000000000000000e+05,3.454499999999999793e-01,1.598666666666666847e-01,1.292048666666666744e+06
5.150000000000000000e+05,3.509966666666666790e-01,1.653333333333333321e-01,1.303623666666666744e+06
5.200000000000000000e+05,3.457733333333333214e-01,1.599000000000000143e-01,1.315837000000000000e+06
5.250000000000000000e+05,3.609133333333333638e-01,1.788666666666666460e-01,1.327528666666666744e+06
5.300000000000000000e+05,3.632366666666667077e-01,1.680333333333333401e-01,1.339726000000000000e+06
5.350000000000000000e+05,3.422499999999999432e-01,1.517333333333333589e-01,1.351647000000000000e+06
5.400000000000000000e+05,3.430199999999999361e-01,1.571999999999999786e-01,1.363865333333333256e+06
5.450000000000000000e+05,3.359399999999999609e-01,1.625999999999999945e-01,1.376217333333333256e+06
5.500000000000000000e+05,3.508466666666666955e-01,1.707333333333333203e-01,1.388330333333333256e+06
5.550000000000000000e+05,3.475900000000000101e-01,1.680000000000000104e-01,1.400231666666666744e+06
5.600000000000000000e+05,3.510699999999999932e-01,1.706999999999999906e-01,1.412187000000000000e+06
5.650000000000000000e+05,3.591366666666666596e-01,1.625999999999999945e-01,1.424252000000000000e+06
5.700000000000000000e+05,3.453400000000000358e-01,1.788666666666666460e-01,1.436809666666666744e+06
5.750000000000000000e+05,3.393033333333333457e-01,1.625666666666666649e-01,1.448895000000000000e+06
5.800000000000000000e+05,3.631200000000000538e-01,1.707333333333333203e-01,1.461560666666666744e+06
5.850000000000000000e+05,3.608100000000000196e-01,1.788666666666666460e-01,1.473395666666666744e+06
5.900000000000000000e+05,4.011799999999999256e-01,1.950999999999999679e-01,1.485463333333333256e+06
5.950000000000000000e+05,3.499466666666666836e-01,1.599000000000000143e-01,1.497198666666666744e+06
6.000000000000000000e+05,3.589633333333333565e-01,1.653000000000000025e-01,1.509082333333333256e+06
6.050000000000000000e+05,3.404933333333333145e-01,1.517333333333333589e-01,1.521703666666666744e+06
6.100000000000000000e+05,3.599899999999999767e-01,1.599000000000000143e-01,1.534044333333333256e+06
6.150000000000000000e+05,3.548366666666666336e-01,1.680333333333333401e-01,1.546176333333333256e+06
6.200000000000000000e+05,3.603766666666666230e-01,1.707333333333333203e-01,1.558527666666666744e+06
6.250000000000000000e+05,3.455633333333333890e-01,1.571999999999999786e-01,1.571295000000000000e+06
6.300000000000000000e+05,3.761499999999999844e-01,1.680333333333333401e-01,1.583358333333333256e+06
6.350000000000000000e+05,3.551566666666666205e-01,1.707333333333333203e-01,1.595776333333333256e+06
6.400000000000000000e+05,3.650400000000000311e-01,1.734333333333333282e-01,1.608051000000000000e+06
6.450000000000000000e+05,3.450200000000000489e-01,1.626333333333333242e-01,1.620267666666666744e+06
6.500000000000000000e+05,3.511766666666666925e-01,1.436333333333333073e-01,1.631782000000000000e+06
6.550000000000000000e+05,3.421733333333333849e-01,1.680000000000000104e-01,1.643891666666666744e+06
6.600000000000000000e+05,3.439633333333333987e-01,1.544999999999999984e-01,1.656039666666666744e+06
6.650000000000000000e+05,3.413466666666666316e-01,1.680000000000000104e-01,1.668596333333333256e+06
6.700000000000000000e+05,3.500266666666666526e-01,1.598999999999999866e-01,1.680797333333333256e+06
6.750000000000000000e+05,3.615466666666666828e-01,1.734333333333333282e-01,1.693214000000000000e+06
6.800000000000000000e+05,3.412699999999999623e-01,1.571666666666666490e-01,1.705234333333333256e+06
6.850000000000000000e+05,3.497233333333333305e-01,1.490333333333333232e-01,1.717346333333333256e+06
6.900000000000000000e+05,3.542899999999999938e-01,1.761666666666666659e-01,1.729988666666666744e+06
6.950000000000000000e+05,3.396300000000000430e-01,1.625999999999999945e-01,1.742417666666666744e+06
7.000000000000000000e+05,3.495533333333333270e-01,1.734666666666666579e-01,1.754754333333333256e+06
7.050000000000000000e+05,3.537433333333332985e-01,1.761666666666666659e-01,1.767284000000000000e+06
7.100000000000000000e+05,3.357100000000000084e-01,1.544666666666666688e-01,1.779385333333333256e+06
7.150000000000000000e+05,3.504766666666666031e-01,1.572000000000000064e-01,1.791692333333333256e+06
7.200000000000000000e+05,3.506966666666666566e-01,1.598666666666666847e-01,1.803890666666666744e+06
7.250000000000000000e+05,3.599166666666666625e-01,1.842666666666666619e-01,1.815917666666666744e+06
7.300000000000000000e+05,3.482266666666666843e-01,1.463333333333333153e-01,1.827907000000000000e+06
7.350000000000000000e+05,3.802099999999999924e-01,1.761666666666666659e-01,1.839783333333333256e+06
7.400000000000000000e+05,3.591166666666666951e-01,1.707333333333333203e-01,1.852229666666666744e+06
7.450000000000000000e+05,3.552066666666666706e-01,1.598666666666666847e-01,1.864015333333333256e+06
7.500000000000000000e+05,3.509466666666666845e-01,1.680333333333333401e-01,1.876167000000000000e+06
7.550000000000000000e+05,3.538533333333333530e-01,1.707333333333333203e-01,1.888343666666666744e+06
7.600000000000000000e+05,3.405333333333333545e-01,1.517333333333333589e-01,1.900317666666666744e+06
7.650000000000000000e+05,3.457200000000000273e-01,1.734333333333333282e-01,1.912497000000000000e+06
7.700000000000000000e+05,3.598266666666666835e-01,1.680333333333333401e-01,1.924561666666666744e+06
7.750000000000000000e+05,3.455933333333333635e-01,1.680333333333333401e-01,1.936447666666666744e+06
7.800000000000000000e+05,3.448833333333333750e-01,1.572000000000000064e-01,1.948767666666666744e+06
7.850000000000000000e+05,3.552400000000000002e-01,1.653000000000000025e-01,1.961316333333333256e+06
7.900000000000000000e+05,3.483399999999999275e-01,1.625999999999999945e-01,1.973648333333333256e+06
7.950000000000000000e+05,3.375866666666667015e-01,1.463333333333333153e-01,1.985851000000000000e+06
8.000000000000000000e+05,4.069800000000000639e-01,1.978333333333333055e-01,1.998084333333333256e+06
8.050000000000000000e+05,3.487433333333333496e-01,1.761666666666666659e-01,2.010261666666666744e+06
8.100000000000000000e+05,3.479099999999999970e-01,1.436666666666666647e-01,2.022697666666666744e+06
8.150000000000000000e+05,3.361133333333333195e-01,1.409333333333333271e-01,2.034263000000000000e+06
8.200000000000000000e+05,3.402566666666667072e-01,1.490333333333333232e-01,2.046462000000000000e+06
8.250000000000000000e+05,3.510199999999999432e-01,1.599000000000000143e-01,2.058220000000000000e+06
8.300000000000000000e+05,3.430966666666666609e-01,1.490333333333333232e-01,2.070197333333333256e+06
8.350000000000000000e+05,3.385833333333332917e-01,1.490333333333333510e-01,2.082418666666666744e+06
8.400000000000000000e+05,3.574333333333333251e-01,1.761333333333333362e-01,2.094583666666666744e+06
8.450000000000000000e+05,3.572299999999999920e-01,1.653000000000000025e-01,2.106684000000000000e+06
8.500000000000000000e+05,3.403766666666666052e-01,1.517666666666666608e-01,2.118951666666666511e+06
8.550000000000000000e+05,3.288700000000000512e-01,1.381999999999999895e-01,2.131365333333333489e+06
8.600000000000000000e+05,3.479833333333333112e-01,1.544999999999999984e-01,2.143225000000000000e+06
8.650000000000000000e+05,3.541166666666666352e-01,1.544999999999999984e-01,2.155284000000000000e+06
8.700000000000000000e+05,3.359666666666665802e-01,1.490666666666666529e-01,2.167986000000000000e+06
8.750000000000000000e+05,3.435933333333333617e-01,1.436000000000000054e-01,2.179874666666666511e+06
8.800000000000000000e+05,3.492200000000000304e-01,1.680333333333333401e-01,2.191950333333333489e+06
8.850000000000000000e+05,3.659799999999999720e-01,1.869666666666666421e-01,2.204073333333333489e+06
8.900000000000000000e+05,3.479466666666666264e-01,1.571999999999999786e-01,2.216504333333333489e+06
8.950000000000000000e+05,3.388233333333333097e-01,1.463333333333333430e-01,2.228686333333333489e+06
9.000000000000000000e+05,3.366000000000000103e-01,1.625666666666666649e-01,2.240932666666666511e+06
9.050000000000000000e+05,3.581733333333333991e-01,1.734666666666666579e-01,2.253285666666666511e+06
9.100000000000000000e+05,3.315666666666666207e-01,1.354999999999999816e-01,2.265033333333333489e+06
9.150000000000000000e+05,3.583000000000000074e-01,1.571666666666666767e-01,2.277250333333333489e+06
9.200000000000000000e+05,3.352400000000000380e-01,1.463333333333333430e-01,2.289614666666666511e+06
9.250000000000000000e+05,3.483533333333332926e-01,1.680000000000000104e-01,2.302017333333333489e+06
9.300000000000000000e+05,3.408533333333333970e-01,1.625999999999999945e-01,2.314276000000000000e+06
9.350000000000000000e+05,3.521066666666666234e-01,1.598666666666666847e-01,2.326642666666666511e+06
9.400000000000000000e+05,3.404933333333333145e-01,1.571666666666666490e-01,2.338457666666666511e+06
9.450000000000000000e+05,3.751966666666666783e-01,1.788333333333333164e-01,2.350586000000000000e+06
9.500000000000000000e+05,3.633033333333333115e-01,1.761666666666666659e-01,2.362885000000000000e+06
9.550000000000000000e+05,3.435300000000000575e-01,1.626333333333333242e-01,2.375382333333333489e+06
9.600000000000000000e+05,3.678600000000000203e-01,1.734666666666666579e-01,2.387222666666666511e+06
9.650000000000000000e+05,3.458866666666666756e-01,1.490666666666666529e-01,2.399598333333333489e+06
9.700000000000000000e+05,3.430400000000000116e-01,1.734333333333333282e-01,2.411849333333333489e+06
9.750000000000000000e+05,3.606599999999999806e-01,1.571666666666666767e-01,2.423964000000000000e+06
9.800000000000000000e+05,3.515733333333333488e-01,1.653333333333333321e-01,2.436649666666666511e+06
9.850000000000000000e+05,3.586466666666667247e-01,1.625999999999999945e-01,2.449268000000000000e+06
9.900000000000000000e+05,3.399300000000000099e-01,1.381999999999999895e-01,2.461844000000000000e+06
9.950000000000000000e+05,3.436400000000000010e-01,1.680333333333333401e-01,2.473893000000000000e+06
1.000000000000000000e+06,3.868400000000000172e-01,1.978666666666666629e-01,2.486019666666666511e+06
1.005000000000000000e+06,3.404466666666666197e-01,1.571999999999999786e-01,2.498652333333333489e+06
1.010000000000000000e+06,3.504766666666667141e-01,1.680333333333333401e-01,2.511181666666666511e+06
1.015000000000000000e+06,3.486966666666666548e-01,1.599000000000000143e-01,2.522589666666666511e+06
1.020000000000000000e+06,3.434233333333333582e-01,1.571666666666666767e-01,2.534367333333333489e+06
1.025000000000000000e+06,3.603600000000000136e-01,1.571666666666666767e-01,2.546324000000000000e+06
1.030000000000000000e+06,3.556999999999999607e-01,1.788666666666666460e-01,2.558546666666666511e+06
1.035000000000000000e+06,3.566899999999999515e-01,1.761666666666666659e-01,2.570386666666666511e+06
1.040000000000000000e+06,3.466000000000000192e-01,1.490666666666666529e-01,2.582500333333333489e+06
1.045000000000000000e+06,3.555999999999999717e-01,1.625999999999999945e-01,2.594634000000000000e+06
1.050000000000000000e+06,3.759066666666666667e-01,2.032666666666666788e-01,2.606721666666666511e+06
1.055000000000000000e+06,3.593933333333332869e-01,1.571666666666666767e-01,2.618987000000000000e+06
1.060000000000000000e+06,3.382900000000000351e-01,1.409333333333333271e-01,2.630942666666666511e+06
1.065000000000000000e+06,3.480599999999999805e-01,1.734333333333333282e-01,2.643311666666666511e+06
1.070000000000000000e+06,3.779766666666666275e-01,1.842666666666666619e-01,2.655441000000000000e+06
1.075000000000000000e+06,3.590500000000000358e-01,1.761666666666666659e-01,2.668013000000000000e+06
1.080000000000000000e+06,3.388633333333332942e-01,1.490666666666666806e-01,2.679984666666666511e+06
1.085000000000000000e+06,3.414299999999999558e-01,1.490333333333333232e-01,2.692470000000000000e+06
1.090000000000000000e+06,3.718799999999999883e-01,1.815666666666666540e-01,2.704687666666666511e+06
1.095000000000000000e+06,3.514033333333333453e-01,1.680000000000000104e-01,2.716275000000000000e+06
1.100000000000000000e+06,3.416233333333333344e-01,1.544666666666666688e-01,2.728842666666666511e+06
1.105000000000000000e+06,3.580366666666667252e-01,1.571999999999999786e-01,2.740863666666666511e+06
1.110000000000000000e+06,3.526466666666666083e-01,1.625999999999999945e-01,2.753179666666666511e+06
1.115000000000000000e+06,3.394366666666666643e-01,1.463333333333333430e-01,2.765792333333333489e+06
1.120000000000000000e+06,3.568800000000000305e-01,1.707333333333333203e-01,2.777762666666666511e+06
1.125000000000000000e+06,3.585133333333332950e-01,1.761666666666666659e-01,2.789779000000000000e+06
1.130000000000000000e+06,3.400233333333333441e-01,1.517666666666666886e-01,2.801724666666666511e+06
1.135000000000000000e+06,3.341633333333333122e-01,1.517666666666666886e-01,2.814063666666666511e+06
1.140000000000000000e+06,3.651066666666666349e-01,1.680000000000000104e-01,2.825724666666666511e+06
1.145000000000000000e+06,3.370999999999999552e-01,1.571999999999999786e-01,2.838007000000000000e+06
1.150000000000000000e+06,3.533366666666666878e-01,1.490666666666666529e-01,2.850234333333333489e+06
1.155000000000000000e+06,3.402933333333333366e-01,1.463666666666666449e-01,2.862628666666666511e+06
1.160000000000000000e+06,3.618033333333333101e-01,1.680000000000000104e-01,2.875164666666666511e+06
1.165000000000000000e+06,3.460266666666667046e-01,1.463333333333333153e-01,2.887044000000000000e+06
1.170000000000000000e+06,3.399300000000000099e-01,1.544666666666666688e-01,2.899384666666666511e+06
1.175000000000000000e+06,3.435199999999999920e-01,1.653333333333333321e-01,2.911616000000000000e+06
1.180000000000000000e+06,3.525300000000000100e-01,1.571666666666666767e-01,2.923567666666666511e+06
1.185000000000000000e+06,3.591533333333332689e-01,1.599000000000000143e-01,2.935884666666666511e+06
1.190000000000000000e+06,3.784466666666666534e-01,1.951333333333333531e-01,2.947635333333333489e+06
1.195000000000000000e+06,3.591799999999999993e-01,1.680333333333333401e-01,2.959969333333333489e+06
1.200000000000000000e+06,3.582933333333332970e-01,1.571666666666666767e-01,2.972234000000000000e+06
1.205000000000000000e+06,3.355933333333333546e-01,1.544999999999999984e-01,2.984258666666666511e+06
1.210000000000000000e+06,3.622699999999999254e-01,1.761666666666666659e-01,2.996888000000000000e+06
1.215000000000000000e+06,3.410633333333333295e-01,1.517666666666666331e-01,3.008771000000000000e+06
1.220000000000000000e+06,3.565200000000000036e-01,1.572000000000000064e-01,3.020774666666666511e+06
1.225000000000000000e+06,3.415133333333333354e-01,1.598666666666666569e-01,3.033175333333333489e+06
1.230000000000000000e+06,3.565566666666666884e-01,1.544999999999999984e-01,3.045493333333333489e+06
1.235000000000000000e+06,3.473233333333333728e-01,1.680000000000000104e-01,3.057573333333333489e+06
1.240000000000000000e+06,3.482833333333333337e-01,1.572000000000000064e-01,3.069632000000000000e+06
1.245000000000000000e+06,3.534600000000000519e-01,1.734666666666666579e-01,3.081725000000000000e+06
1.250000000000000000e+06,3.801566666666666428e-01,1.950999999999999679e-01,3.093665666666666511e+06
1.255000000000000000e+06,3.626933333333333120e-01,1.599000000000000143e-01,3.106615666666666511e+06
1.260000000000000000e+06,3.430566666666667319e-01,1.490333333333333232e-01,3.118031333333333489e+06
1.265000000000000000e+06,3.444800000000000639e-01,1.517666666666666608e-01,3.130044666666666511e+06
1.270000000000000000e+06,3.494333333333333180e-01,1.409333333333333271e-01,3.142437000000000000e+06
1.275000000000000000e+06,3.537333333333332885e-01,1.788666666666666460e-01,3.154347000000000000e+06
1.280000000000000000e+06,3.397233333333333216e-01,1.463666666666666727e-01,3.166331333333333489e+06
1.285000000000000000e+06,3.526233333333332887e-01,1.625999999999999945e-01,3.178581333333333489e+06
1.290000000000000000e+06,3.715433333333333366e-01,1.653000000000000025e-01,3.190259666666666511e+06
1.295000000000000000e+06,3.619366666666666288e-01,1.599000000000000143e-01,3.202876666666666511e+06
1.300000000000000000e+06,3.390166666666666884e-01,1.571666666666666767e-01,3.214765666666666511e+06
1.305000000000000000e+06,3.488566666666666483e-01,1.625999999999999945e-01,3.226677000000000000e+06
1.310000000000000000e+06,3.563566666666666549e-01,1.571666666666666767e-01,3.238644333333333489e+06
1.315000000000000000e+06,3.486366666666667058e-01,1.653333333333333321e-01,3.250447333333333489e+06
1.320000000000000000e+06,3.302700000000000080e-01,1.517333333333333589e-01,3.262555666666666511e+06
1.325000000000000000e+06,3.415733333333332844e-01,1.490333333333333510e-01,3.275112666666666511e+06
1.330000000000000000e+06,3.417699999999999627e-01,1.707666666666666500e-01,3.286929333333333489e+06
1.335000000000000000e+06,3.491966666666666552e-01,1.680333333333333401e-01,3.298855000000000000e+06
1.340000000000000000e+06,3.400833333333332931e-01,1.409333333333333271e-01,3.310484666666666511e+06
1.345000000000000000e+06,3.587366666666667037e-01,1.599000000000000143e-01,3.322342333333333489e+06
1.350000000000000000e+06,3.546566666666666201e-01,1.571666666666666767e-01,3.335153000000000000e+06
1.355000000000000000e+06,3.314699999999999869e-01,1.409333333333333271e-01,3.347825000000000000e+06
1.360000000000000000e+06,3.455699999999999883e-01,1.517666666666666608e-01,3.360317333333333489e+06
1.365000000000000000e+06,3.353766666666666563e-01,1.436333333333333073e-01,3.372028666666666511e+06
1.370000000000000000e+06,3.516533333333333178e-01,1.571666666666666767e-01,3.384598666666666511e+06
1.375000000000000000e+06,3.356266666666666842e-01,1.409333333333333271e-01,3.396898666666666511e+06
1.380000000000000000e+06,3.486100000000000310e-01,1.653333333333333321e-01,3.408562000000000000e+06
1.385000000000000000e+06,3.396933333333333471e-01,1.490666666666666529e-01,3.420780000000000000e+06
1.390000000000000000e+06,3.493400000000000394e-01,1.625999999999999945e-01,3.432933666666666511e+06
1.395000000000000000e+06,3.515666666666666385e-01,1.653333333333333321e-01,3.444732666666666511e+06
1.400000000000000000e+06,3.349000000000000310e-01,1.598999999999999866e-01,3.457413333333333489e+06
1.405000000000000000e+06,3.320966666666666511e-01,1.598666666666666847e-01,3.469368000000000000e+06
1.410000000000000000e+06,3.296333333333333893e-01,1.463333333333333153e-01,3.481599666666666511e+06
1.415000000000000000e+06,3.494366666666666732e-01,1.598666666666666847e-01,3.494019666666666511e+06
1.420000000000000000e+06,3.515266666666667095e-01,1.653000000000000025e-01,3.505507666666666511e+06
1.425000000000000000e+06,3.440799999999999970e-01,1.544333333333333391e-01,3.517406666666666511e+06
1.430000000000000000e+06,3.480233333333333512e-01,1.490666666666666529e-01,3.529419666666666511e+06
1.435000000000000000e+06,3.411733333333333285e-01,1.544666666666666688e-01,3.541222333333333489e+06
1.440000000000000000e+06,3.435533333333333772e-01,1.544999999999999984e-01,3.553638000000000000e+06
1.445000000000000000e+06,3.365733333333333355e-01,1.571666666666666767e-01,3.565998666666666511e+06
1.450000000000000000e+06,3.513766666666666705e-01,1.598666666666666847e-01,3.577535666666666511e+06
1.455000000000000000e+06,3.457500000000000018e-01,1.761666666666666659e-01,3.589599000000000000e+06
1.460000000000000000e+06,3.342166666666666619e-01,1.490666666666666529e-01,3.601901333333333489e+06
1.465000000000000000e+06,4.134566666666666390e-01,2.032666666666666788e-01,3.614044000000000000e+06
1.470000000000000000e+06,3.657933333333333592e-01,1.680333333333333401e-01,3.626313666666666511e+06
1.475000000000000000e+06,3.493833333333333235e-01,1.571666666666666767e-01,3.638606666666666511e+06
1.480000000000000000e+06,3.602666666666666795e-01,1.463333333333333153e-01,3.650630333333333489e+06
1.485000000000000000e+06,3.397800000000000264e-01,1.599000000000000143e-01,3.663054333333333489e+06
1.490000000000000000e+06,3.427466666666666995e-01,1.707333333333333203e-01,3.674926000000000000e+06
1.495000000000000000e+06,3.527966666666666473e-01,1.544666666666666688e-01,3.686891666666666511e+06
1.500000000000000000e+06,3.478900000000000325e-01,1.490333333333333232e-01,3.698786666666666511e+06
1.505000000000000000e+06,3.999466666666666725e-01,1.923999999999999877e-01,3.710424000000000000e+06
1.510000000000000000e+06,3.381566666666666610e-01,1.354999999999999816e-01,3.722691000000000000e+06
1.515000000000000000e+06,3.594800000000000217e-01,1.680333333333333401e-01,3.735035000000000000e+06
1.520000000000000000e+06,3.429433333333333223e-01,1.653333333333333321e-01,3.747210000000000000e+06
1.525000000000000000e+06,3.476000000000000756e-01,1.544333333333333391e-01,3.758745333333333489e+06
1.530000000000000000e+06,3.498333333333332740e-01,1.599000000000000143e-01,3.770511666666666511e+06
1.535000000000000000e+06,3.491366666666667062e-01,1.544666666666666410e-01,3.782718000000000000e+06
1.540000000000000000e+06,3.484700000000000020e-01,1.598666666666666847e-01,3.795412666666666511e+06
1.545000000000000000e+06,3.437566666666667103e-01,1.626333333333333242e-01,3.808058666666666511e+06
1.550000000000000000e+06,3.497366666666666402e-01,1.653000000000000025e-01,3.819758333333333489e+06
1.555000000000000000e+06,3.493333333333333290e-01,1.707333333333333203e-01,3.832761666666666511e+06
1.560000000000000000e+06,3.587733333333333330e-01,1.517333333333333589e-01,3.843799000000000000e+06
1.565000000000000000e+06,3.459666666666667001e-01,1.517666666666666886e-01,3.856327333333333489e+06
1.570000000000000000e+06,3.645700000000000607e-01,1.599000000000000143e-01,3.868743000000000000e+06
1.575000000000000000e+06,3.470833333333333548e-01,1.816000000000000114e-01,3.880760333333333489e+06
1.580000000000000000e+06,3.382966666666666344e-01,1.463333333333333153e-01,3.892479666666666511e+06
1.585000000000000000e+06,3.458233333333333159e-01,1.544666666666666688e-01,3.905152000000000000e+06
1.590000000000000000e+06,3.375199999999999867e-01,1.598999999999999866e-01,3.917060666666666511e+06
1.595000000000000000e+06,3.407566666666666522e-01,1.354999999999999816e-01,3.928973666666666511e+06
1.600000000000000000e+06,3.583133333333333170e-01,1.761666666666666659e-01,3.941190333333333489e+06
1.605000000000000000e+06,3.548100000000000143e-01,1.680333333333333401e-01,3.953019333333333489e+06
1.610000000000000000e+06,3.423633333333333528e-01,1.571666666666666767e-01,3.965372666666666511e+06
1.615000000000000000e+06,3.438433333333333342e-01,1.408999999999999975e-01,3.977645000000000000e+06
1.620000000000000000e+06,3.549899999999999722e-01,1.599000000000000143e-01,3.989839666666666511e+06
1.625000000000000000e+06,3.622233333333333416e-01,1.598666666666666292e-01,4.001767000000000000e+06
1.630000000000000000e+06,3.425866666666666505e-01,1.517666666666666331e-01,4.013756000000000000e+06
1.635000000000000000e+06,3.411000000000000143e-01,1.517666666666666331e-01,4.025714333333333489e+06
1.640000000000000000e+06,3.603700000000000236e-01,1.571666666666666490e-01,4.037627666666666511e+06
1.645000000000000000e+06,3.563300000000000356e-01,1.517666666666666331e-01,4.049836333333333489e+06
1.650000000000000000e+06,3.399966666666666693e-01,1.653000000000000025e-01,4.061769000000000000e+06
1.655000000000000000e+06,3.362566666666667037e-01,1.490333333333333232e-01,4.074257666666666511e+06
1.660000000000000000e+06,3.313200000000000034e-01,1.463333333333333153e-01,4.086777000000000000e+06
1.665000000000000000e+06,3.471533333333332583e-01,1.572000000000000064e-01,4.098856000000000000e+06
1.670000000000000000e+06,3.546700000000000408e-01,1.653333333333333321e-01,4.111111666666666511e+06
1.675000000000000000e+06,3.371066666666666656e-01,1.544666666666666688e-01,4.123079666666666511e+06
1.680000000000000000e+06,3.698766666666666869e-01,1.706999999999999906e-01,4.134933333333333489e+06
1.685000000000000000e+06,3.443799999999999639e-01,1.409333333333333271e-01,4.147306000000000000e+06
1.690000000000000000e+06,3.447733333333333205e-01,1.653333333333333321e-01,4.159376666666666511e+06
1.695000000000000000e+06,3.387666666666666604e-01,1.544666666666666688e-01,4.171521000000000000e+06
1.700000000000000000e+06,3.635466666666666846e-01,1.788666666666667016e-01,4.183432666666666511e+06
1.705000000000000000e+06,3.401266666666666882e-01,1.544666666666666688e-01,4.195473333333333023e+06
1.710000000000000000e+06,3.810533333333332995e-01,1.653000000000000025e-01,4.207697333333333023e+06
1.715000000000000000e+06,3.529100000000000570e-01,1.707333333333333203e-01,4.219889000000000000e+06
1.720000000000000000e+06,3.665533333333333421e-01,1.707666666666666500e-01,4.231776333333333023e+06
1.725000000000000000e+06,3.418266666666666675e-01,1.571999999999999786e-01,4.243999333333333023e+06
1.730000000000000000e+06,3.296166666666666689e-01,1.328333333333333310e-01,4.256260666666666977e+06
1.735000000000000000e+06,3.653333333333333433e-01,1.734666666666666579e-01,4.268528333333333023e+06
1.740000000000000000e+06,3.617066666666666208e-01,1.869999999999999718e-01,4.280503333333333023e+06
1.745000000000000000e+06,3.436866666666666403e-01,1.436333333333333351e-01,4.292828000000000000e+06
1.750000000000000000e+06,3.454766666666666541e-01,1.517666666666666886e-01,4.305370666666666977e+06
1.755000000000000000e+06,3.396799999999999820e-01,1.571666666666666490e-01,4.317214333333333023e+06
1.760000000000000000e+06,3.379633333333333378e-01,1.409333333333333271e-01,4.329880000000000000e+06
1.765000000000000000e+06,3.416699999999999737e-01,1.463666666666666727e-01,4.342320000000000000e+06
1.770000000000000000e+06,3.534800000000000164e-01,1.707333333333333203e-01,4.354351666666666977e+06
1.775000000000000000e+06,3.559200000000000141e-01,1.815666666666666540e-01,4.366143000000000000e+06
1.780000000000000000e+06,3.391666666666666718e-01,1.517333333333333589e-01,4.378428666666666977e+06
1.785000000000000000e+06,3.370800000000000463e-01,1.463666666666666727e-01,4.390357666666666977e+06
1.790000000000000000e+06,3.641433333333332634e-01,1.707333333333333203e-01,4.402490666666666977e+06
1.795000000000000000e+06,3.401433333333332976e-01,1.490666666666666529e-01,4.414638666666666977e+06
1.800000000000000000e+06,3.555500000000000327e-01,1.544666666666666688e-01,4.427240666666666977e+06
1.805000000000000000e+06,3.419466666666666765e-01,1.382000000000000173e-01,4.439270000000000000e+06
1.810000000000000000e+06,3.561866666666666514e-01,1.544999999999999984e-01,4.451542000000000000e+06
1.815000000000000000e+06,3.457799999999999763e-01,1.382333333333333192e-01,4.463819666666666977e+06
1.820000000000000000e+06,3.358566666666666922e-01,1.354999999999999816e-01,4.475748333333333023e+06
1.825000000000000000e+06,3.415400000000000102e-01,1.761666666666666659e-01,4.487764000000000000e+06
1.830000000000000000e+06,3.421233333333333348e-01,1.381999999999999895e-01,4.500438000000000000e+06
1.835000000000000000e+06,3.796233333333333682e-01,1.870000000000000273e-01,4.512341000000000000e+06
1.840000000000000000e+06,3.440033333333333831e-01,1.436333333333333073e-01,4.524826666666666977e+06
1.845000000000000000e+06,3.464566666666666350e-01,1.436333333333333073e-01,4.537057000000000000e+06
1.850000000000000000e+06,3.714433333333332921e-01,1.842666666666666619e-01,4.548712333333333023e+06
1.855000000000000000e+06,3.371433333333333504e-01,1.409333333333333271e-01,4.560466333333333023e+06
1.860000000000000000e+06,3.552199999999999247e-01,1.734666666666666579e-01,4.573059666666666977e+06
1.865000000000000000e+06,3.507899999999999352e-01,1.599000000000000143e-01,4.585606666666666977e+06
1.870000000000000000e+06,3.476366666666666494e-01,1.707333333333333203e-01,4.597623333333333023e+06
1.875000000000000000e+06,3.454366666666666696e-01,1.544666666666666688e-01,4.609601000000000000e+06
1.880000000000000000e+06,3.417733333333333179e-01,1.517666666666666886e-01,4.621791333333333023e+06
1.885000000000000000e+06,3.690566666666666440e-01,1.734333333333333282e-01,4.634116000000000000e+06
1.890000000000000000e+06,3.483466666666666378e-01,1.625999999999999945e-01,4.646018333333333023e+06
1.895000000000000000e+06,3.423400000000000332e-01,1.625999999999999945e-01,4.658222000000000000e+06
1.900000000000000000e+06,3.629433333333333400e-01,1.788666666666666460e-01,4.670273666666666977e+06
1.905000000000000000e+06,3.447466666666667012e-01,1.653000000000000025e-01,4.682833000000000000e+06
1.910000000000000000e+06,3.483566666666666478e-01,1.707333333333333203e-01,4.694759333333333023e+06
1.915000000000000000e+06,3.409866666666667157e-01,1.408999999999999975e-01,4.706595333333333023e+06
1.920000000000000000e+06,3.632799999999999918e-01,1.734333333333333282e-01,4.719740000000000000e+06
1.925000000000000000e+06,3.635800000000000143e-01,1.680000000000000104e-01,4.730857000000000000e+06
1.930000000000000000e+06,3.503600000000000048e-01,1.544666666666666688e-01,4.742942333333333023e+06
1.935000000000000000e+06,3.642766666666666375e-01,1.707333333333333203e-01,4.754983666666666977e+06
1.940000000000000000e+06,3.712766666666666437e-01,1.599000000000000143e-01,4.767083666666666977e+06
1.945000000000000000e+06,3.353533333333333366e-01,1.490333333333333232e-01,4.779200666666666977e+06
1.950000000000000000e+06,3.519366666666666199e-01,1.625666666666666649e-01,4.791785666666666977e+06
1.955000000000000000e+06,3.421533333333333649e-01,1.571666666666666767e-01,4.803694333333333023e+06
1.960000000000000000e+06,3.379333333333333633e-01,1.571666666666666767e-01,4.816227666666666977e+06
1.965000000000000000e+06,3.426500000000000656e-01,1.761666666666666659e-01,4.828671333333333023e+06
1.970000000000000000e+06,3.404200000000000004e-01,1.409333333333333271e-01,4.840575666666666977e+06
1.975000000000000000e+06,3.434833333333333627e-01,1.517333333333333312e-01,4.852695000000000000e+06
1.980000000000000000e+06,3.474766666666666559e-01,1.544666666666666688e-01,4.864125333333333023e+06
1.985000000000000000e+06,3.379000000000000337e-01,1.463333333333333430e-01,4.876522000000000000e+06
1.990000000000000000e+06,3.367300000000000293e-01,1.599000000000000143e-01,4.888413000000000000e+06
1.995000000000000000e+06,3.510866666666666025e-01,1.707333333333333203e-01,4.900571000000000000e+06
2.000000000000000000e+06,3.314133333333333375e-01,1.436333333333333073e-01,4.912206333333333023e+06
2.005000000000000000e+06,3.423366666666666780e-01,1.625999999999999945e-01,4.924405000000000000e+06
2.010000000000000000e+06,3.351133333333333741e-01,1.571666666666666490e-01,4.936592666666666977e+06
2.015000000000000000e+06,3.610366666666666724e-01,1.653333333333333321e-01,4.949048333333333023e+06
2.020000000000000000e+06,3.349466666666667258e-01,1.354999999999999816e-01,4.961447333333333023e+06
2.025000000000000000e+06,3.502433333333332954e-01,1.625666666666666649e-01,4.973198333333333023e+06
2.030000000000000000e+06,3.710566666666666458e-01,1.734333333333333282e-01,4.985136000000000000e+06
2.035000000000000000e+06,3.413433333333333319e-01,1.653333333333333321e-01,4.997187000000000000e+06
2.040000000000000000e+06,3.296499999999999986e-01,1.435999999999999777e-01,5.009621666666666977e+06
2.045000000000000000e+06,3.379266666666667085e-01,1.436666666666666370e-01,5.021872000000000000e+06
2.050000000000000000e+06,3.513333333333332753e-01,1.734333333333333282e-01,5.034096000000000000e+06
2.055000000000000000e+06,3.392899999999999250e-01,1.544666666666666410e-01,5.046643333333333023e+06
2.060000000000000000e+06,3.411899999999999378e-01,1.328000000000000014e-01,5.058396000000000000e+06
2.065000000000000000e+06,3.384933333333333128e-01,1.517666666666666331e-01,5.070518333333333023e+06
2.070000000000000000e+06,3.620933333333333226e-01,1.544333333333333391e-01,5.082261000000000000e+06
2.075000000000000000e+06,3.507866666666666355e-01,1.924000000000000155e-01,5.094430000000000000e+06
2.080000000000000000e+06,3.633733333333333260e-01,1.625999999999999945e-01,5.106743666666666977e+06
2.085000000000000000e+06,3.537033333333333140e-01,1.680333333333333401e-01,5.118888666666666977e+06
2.090000000000000000e+06,3.355166666666666853e-01,1.300666666666666638e-01,5.130685000000000000e+06
2.095000000000000000e+06,3.364466666666667272e-01,1.490333333333333232e-01,5.142394333333333023e+06
2.100000000000000000e+06,3.386566666666666614e-01,1.435999999999999777e-01,5.154052666666666977e+06
2.105000000000000000e+06,3.796433333333333326e-01,1.599000000000000143e-01,5.166384000000000000e+06
2.110000000000000000e+06,3.384699999999999931e-01,1.599000000000000143e-01,5.178553333333333023e+06
2.115000000000000000e+06,3.650533333333332853e-01,1.599000000000000143e-01,5.190846000000000000e+06
2.120000000000000000e+06,3.390533333333333732e-01,1.436333333333333351e-01,5.202846333333333023e+06
2.125000000000000000e+06,3.638066666666666671e-01,1.599000000000000143e-01,5.215193000000000000e+06
2.130000000000000000e+06,3.422700000000000187e-01,1.354999999999999816e-01,5.227408333333333023e+06
2.135000000000000000e+06,3.633500000000000063e-01,1.653000000000000025e-01,5.239496000000000000e+06
2.140000000000000000e+06,3.485333333333333616e-01,1.598999999999999866e-01,5.252325333333333023e+06
2.145000000000000000e+06,3.600233333333333618e-01,1.599000000000000143e-01,5.264832333333333023e+06
2.150000000000000000e+06,4.167466666666666542e-01,2.059333333333333294e-01,5.276887666666666977e+06
2.155000000000000000e+06,3.515233333333333543e-01,1.490666666666666529e-01,5.289255333333333023e+06
2.160000000000000000e+06,3.939833333333333520e-01,1.788666666666667016e-01,5.301300666666666977e+06
2.165000000000000000e+06,3.597633333333333794e-01,1.734333333333333282e-01,5.313736333333333023e+06
2.170000000000000000e+06,3.337866666666666760e-01,1.517333333333333034e-01,5.326134000000000000e+06
2.175000000000000000e+06,3.418666666666665965e-01,1.544666666666666410e-01,5.338438666666666977e+06
2.180000000000000000e+06,3.495666666666667477e-01,1.517666666666666331e-01,5.350399000000000000e+06
2.185000000000000000e+06,3.726100000000000523e-01,1.842999999999999916e-01,5.362676000000000000e+06
2.190000000000000000e+06,3.444666666666666432e-01,1.571666666666666767e-01,5.374871666666666977e+06
2.195000000000000000e+06,3.464400000000000257e-01,1.598666666666666292e-01,5.386484333333333023e+06
2.200000000000000000e+06,3.549866666666667281e-01,1.571666666666666767e-01,5.398166000000000000e+06
2.205000000000000000e+06,3.626699999999999924e-01,1.490666666666666529e-01,5.410045000000000000e+06
2.210000000000000000e+06,3.807666666666666977e-01,1.951333333333333531e-01,5.421853333333333023e+06
2.215000000000000000e+06,3.418933333333333269e-01,1.463000000000000134e-01,5.433865333333333023e+06
2.220000000000000000e+06,3.443366666666666798e-01,1.517333333333333312e-01,5.446022333333333023e+06
2.225000000000000000e+06,4.141966666666667130e-01,1.923999999999999877e-01,5.457617666666666977e+06
2.230000000000000000e+06,3.319233333333333480e-01,1.436333333333333073e-01,5.469832666666666977e+06
2.235000000000000000e+06,3.652566666666666184e-01,1.544666666666666688e-01,5.481571666666666977e+06
2.240000000000000000e+06,3.384899999999999576e-01,1.517666666666666331e-01,5.493626333333333023e+06
2.245000000000000000e+06,3.296366666666666334e-01,1.436333333333333073e-01,5.505586333333333023e+06
2.250000000000000000e+06,3.428800000000000181e-01,1.625999999999999945e-01,5.517818666666666977e+06
2.255000000000000000e+06,3.524333333333333207e-01,1.653000000000000025e-01,5.529858666666666977e+06
2.260000000000000000e+06,3.388133333333333552e-01,1.328333333333333310e-01,5.542378666666666977e+06
2.265000000000000000e+06,3.536500000000000199e-01,1.517666666666666608e-01,5.554497333333333023e+06
2.270000000000000000e+06,3.384099999999999331e-01,1.625666666666666649e-01,5.566687666666666977e+06
2.275000000000000000e+06,3.578366666666666362e-01,1.599333333333333440e-01,5.578742666666666977e+06
2.280000000000000000e+06,3.391533333333333622e-01,1.544666666666666688e-01,5.590695666666666977e+06
2.285000000000000000e+06,3.510500000000000287e-01,1.734666666666666579e-01,5.601987000000000000e+06
2.290000000000000000e+06,3.495933333333332560e-01,1.490666666666666529e-01,5.613119666666666977e+06
2.295000000000000000e+06,3.370233333333332859e-01,1.408999999999999975e-01,5.625004333333333023e+06
2.300000000000000000e+06,3.559166666666666590e-01,1.598666666666666847e-01,5.636953666666666977e+06
2.305000000000000000e+06,3.418499999999999872e-01,1.490333333333333510e-01,5.649161000000000000e+06
2.310000000000000000e+06,3.512166666666666770e-01,1.490666666666666529e-01,5.661222666666666977e+06
2.315000000000000000e+06,3.735966666666666325e-01,1.896999999999999797e-01,5.673355000000000000e+06
2.320000000000000000e+06,3.524166666666666559e-01,1.653000000000000025e-01,5.685710000000000000e+06
2.325000000000000000e+06,3.613999999999999990e-01,1.734666666666666579e-01,5.698089000000000000e+06
2.330000000000000000e+06,3.311499999999999999e-01,1.544666666666666688e-01,5.710283000000000000e+06
2.335000000000000000e+06,3.514999999999999791e-01,1.707333333333333203e-01,5.722574333333333023e+06
2.340000000000000000e+06,3.470199999999999396e-01,1.707333333333333203e-01,5.734562666666666977e+06
2.345000000000000000e+06,3.416566666666666641e-01,1.517333333333333312e-01,5.746522666666666977e+06
2.350000000000000000e+06,3.429866666666667174e-01,1.517333333333333312e-01,5.759732666666666977e+06
2.355000000000000000e+06,3.474933333333333763e-01,1.625999999999999945e-01,5.771454333333333023e+06
2.360000000000000000e+06,3.679399999999999893e-01,1.815666666666666540e-01,5.783856333333333023e+06
2.365000000000000000e+06,3.437433333333332897e-01,1.572000000000000064e-01,5.797380000000000000e+06
2.370000000000000000e+06,3.445533333333333226e-01,1.490666666666666529e-01,5.808240000000000000e+06
2.375000000000000000e+06,3.382066666666667110e-01,1.436333333333333351e-01,5.820439666666666977e+06
2.380000000000000000e+06,3.614399999999999835e-01,1.680000000000000104e-01,5.832921666666666977e+06
2.385000000000000000e+06,3.466766666666666885e-01,1.707333333333333203e-01,5.845416000000000000e+06
2.390000000000000000e+06,3.461733333333332774e-01,1.571999999999999786e-01,5.857050333333333023e+06
2.395000000000000000e+06,3.580433333333333246e-01,1.382000000000000173e-01,5.869027666666666977e+06
2.400000000000000000e+06,3.573766666666666758e-01,1.734333333333333282e-01,5.880999000000000000e+06
2.405000000000000000e+06,3.440266666666667028e-01,1.625999999999999945e-01,5.893179666666666977e+06
2.410000000000000000e+06,3.439633333333333431e-01,1.598666666666666847e-01,5.905608000000000000e+06
2.415000000000000000e+06,3.525766666666667049e-01,1.517666666666666608e-01,5.918054000000000000e+06
2.420000000000000000e+06,3.346399999999999930e-01,1.463333333333333153e-01,5.930361000000000000e+06
2.425000000000000000e+06,3.507433333333333514e-01,1.653000000000000025e-01,5.941292000000000000e+06
2.430000000000000000e+06,3.596033333333333304e-01,1.842999999999999916e-01,5.953163000000000000e+06
2.435000000000000000e+06,3.480933333333333657e-01,1.598666666666666569e-01,5.965184333333333023e+06
2.440000000000000000e+06,3.565300000000000136e-01,1.680000000000000104e-01,5.977672333333333023e+06
2.445000000000000000e+06,3.491599999999999704e-01,1.680333333333333401e-01,5.989519333333333023e+06
2.450000000000000000e+06,3.464866666666666650e-01,1.517666666666666331e-01,6.001726000000000000e+06
2.455000000000000000e+06,3.339266666666666494e-01,1.408999999999999975e-01,6.014253333333333023e+06
2.460000000000000000e+06,3.445933333333333071e-01,1.653000000000000025e-01,6.026300666666666977e+06
2.465000000000000000e+06,3.542833333333333390e-01,1.463333333333333153e-01,6.038401666666666977e+06
2.470000000000000000e+06,3.987733333333333685e-01,1.815666666666666540e-01,6.050831000000000000e+06
2.475000000000000000e+06,3.425433333333333663e-01,1.680333333333333401e-01,6.063291000000000000e+06
2.480000000000000000e+06,3.469233333333333058e-01,1.544666666666666410e-01,6.075425000000000000e+06
2.485000000000000000e+06,3.399600000000000399e-01,1.544666666666666688e-01,6.087463333333333023e+06
2.490000000000000000e+06,3.475266666666667059e-01,1.463333333333333153e-01,6.099646333333333023e+06
2.495000000000000000e+06,3.749066666666666658e-01,1.842666666666666619e-01,6.111868333333333023e+06
2.500000000000000000e+06,3.402100000000000679e-01,1.599000000000000143e-01,6.124176666666666977e+06
2.505000000000000000e+06,3.436300000000000465e-01,1.598999999999999866e-01,6.136070000000000000e+06
2.510000000000000000e+06,3.451733333333333320e-01,1.680000000000000104e-01,6.148394000000000000e+06
2.515000000000000000e+06,3.572733333333333317e-01,1.599000000000000143e-01,6.160162666666666977e+06
2.520000000000000000e+06,3.374099999999999877e-01,1.599000000000000143e-01,6.172655666666666977e+06
2.525000000000000000e+06,3.393933333333333802e-01,1.517666666666666608e-01,6.184988333333333023e+06
2.530000000000000000e+06,3.889533333333333176e-01,1.869999999999999718e-01,6.197363000000000000e+06
2.535000000000000000e+06,3.407933333333333370e-01,1.517666666666666331e-01,6.209798666666666977e+06
2.540000000000000000e+06,3.479433333333333267e-01,1.490666666666666529e-01,6.222283000000000000e+06
2.545000000000000000e+06,3.416733333333333289e-01,1.463333333333333153e-01,6.234176000000000000e+06
2.550000000000000000e+06,3.619833333333333236e-01,1.625999999999999945e-01,6.246553333333333023e+06
2.555000000000000000e+06,3.389400000000000190e-01,1.517666666666666886e-01,6.259109666666666977e+06
2.560000000000000000e+06,3.414233333333333564e-01,1.680333333333333401e-01,6.270957000000000000e+06
2.565000000000000000e+06,3.320500000000000118e-01,1.354999999999999816e-01,6.283022666666666977e+06
2.570000000000000000e+06,3.453400000000000358e-01,1.544333333333333391e-01,6.295833000000000000e+06
2.575000000000000000e+06,3.645366666666666755e-01,1.707333333333333203e-01,6.307922666666666977e+06
2.580000000000000000e+06,3.463666666666666560e-01,1.680333333333333401e-01,6.320151000000000000e+06
2.585000000000000000e+06,3.431266666666666354e-01,1.653333333333333321e-01,6.332176666666666977e+06
2.590000000000000000e+06,3.460633333333333894e-01,1.517666666666666331e-01,6.344269666666666977e+06
2.595000000000000000e+06,3.375133333333333319e-01,1.409333333333333271e-01,6.356034000000000000e+06
2.600000000000000000e+06,3.638899999999999912e-01,1.625999999999999945e-01,6.368293333333333023e+06
2.605000000000000000e+06,3.485300000000000065e-01,1.544999999999999984e-01,6.380215333333333023e+06
2.610000000000000000e+06,3.543566666666667087e-01,1.599000000000000143e-01,6.392770666666666977e+06
2.615000000000000000e+06,3.328200000000000602e-01,1.328000000000000014e-01,6.404906333333333023e+06
2.620000000000000000e+06,3.620466666666666278e-01,1.734333333333333282e-01,6.417515666666666977e+06
2.625000000000000000e+06,3.479766666666666564e-01,1.436333333333333073e-01,6.429762000000000000e+06
2.630000000000000000e+06,3.422000000000000042e-01,1.436333333333333073e-01,6.442045666666666977e+06
2.635000000000000000e+06,3.595366666666666711e-01,1.788666666666666460e-01,6.453942333333333023e+06
2.640000000000000000e+06,3.454733333333332990e-01,1.544666666666666410e-01,6.465782666666666977e+06
2.645000000000000000e+06,3.430799999999999961e-01,1.571666666666666490e-01,6.477949666666666977e+06
2.650000000000000000e+06,3.511433333333333628e-01,1.625999999999999945e-01,6.489785000000000000e+06
2.655000000000000000e+06,3.515833333333333588e-01,1.598666666666666847e-01,6.502148666666666977e+06
2.660000000000000000e+06,3.516766666666666374e-01,1.816000000000000114e-01,6.513980666666666977e+06
2.665000000000000000e+06,3.337866666666666760e-01,1.436333333333333073e-01,6.526469666666666977e+06
2.670000000000000000e+06,3.436366666666666458e-01,1.490333333333333510e-01,6.538601666666666977e+06
2.675000000000000000e+06,3.444800000000000639e-01,1.707333333333333203e-01,6.550722666666666977e+06
2.680000000000000000e+06,3.350633333333333241e-01,1.435999999999999777e-01,6.562718000000000000e+06
2.685000000000000000e+06,3.378200000000000092e-01,1.300666666666666638e-01,6.574640666666666977e+06
2.690000000000000000e+06,3.337366666666666259e-01,1.436333333333333073e-01,6.586758333333333023e+06
2.695000000000000000e+06,3.558066666666666600e-01,1.544666666666666688e-01,6.599291000000000000e+06
2.700000000000000000e+06,4.023733333333333051e-01,2.086666666666666670e-01,6.611261666666666977e+06
2.705000000000000000e+06,3.395233333333333436e-01,1.571999999999999786e-01,6.623744666666666977e+06
2.710000000000000000e+06,3.376666666666666150e-01,1.571999999999999786e-01,6.635828333333333023e+06
2.715000000000000000e+06,3.607233333333333403e-01,1.653000000000000025e-01,6.648193000000000000e+06
2.720000000000000000e+06,3.615400000000000280e-01,1.599000000000000143e-01,6.660114000000000000e+06
2.725000000000000000e+06,3.528166666666667228e-01,1.707333333333333203e-01,6.671815000000000000e+06
2.730000000000000000e+06,3.297933333333333272e-01,1.246666666666666617e-01,6.684161333333333023e+06
2.735000000000000000e+06,3.635366666666666191e-01,1.572000000000000064e-01,6.696327666666666977e+06
2.740000000000000000e+06,3.464966666666666750e-01,1.653333333333333321e-01,6.708329333333333023e+06
2.745000000000000000e+06,3.632933333333333015e-01,1.626333333333333242e-01,6.720455333333333023e+06
2.750000000000000000e+06,3.508366666666666300e-01,1.680333333333333401e-01,6.732976333333333023e+06
2.755000000000000000e+06,3.540800000000000058e-01,1.653000000000000025e-01,6.744840666666666977e+06
2.760000000000000000e+06,3.303366666666666673e-01,1.354999999999999816e-01,6.756335666666666977e+06
2.765000000000000000e+06,3.400966666666666582e-01,1.625999999999999945e-01,6.768429333333333023e+06
2.770000000000000000e+06,3.580333333333333701e-01,1.653333333333333321e-01,6.780300000000000000e+06
2.775000000000000000e+06,3.559399999999999786e-01,1.517666666666666608e-01,6.792258000000000000e+06
2.780000000000000000e+06,3.604966666666666875e-01,1.706999999999999906e-01,6.804457000000000000e+06
2.785000000000000000e+06,3.313999999999999724e-01,1.599000000000000143e-01,6.816137000000000000e+06
2.790000000000000000e+06,3.460300000000000042e-01,1.572000000000000064e-01,6.828065666666666977e+06
2.795000000000000000e+06,3.529133333333333566e-01,1.517666666666666331e-01,6.840245333333333023e+06
2.800000000000000000e+06,3.615233333333333632e-01,1.625999999999999945e-01,6.852622666666666977e+06
2.805000000000000000e+06,3.456899999999999973e-01,1.625999999999999945e-01,6.864481333333333023e+06
2.810000000000000000e+06,3.558466666666666445e-01,1.788999999999999757e-01,6.876494333333333023e+06
2.815000000000000000e+06,3.623033333333333661e-01,1.896999999999999797e-01,6.888828666666666977e+06
2.820000000000000000e+06,3.473233333333333728e-01,1.653333333333333321e-01,6.901164666666666977e+06
2.825000000000000000e+06,3.535333333333333106e-01,1.626333333333333242e-01,6.912936000000000000e+06
2.830000000000000000e+06,3.452200000000000268e-01,1.463666666666666727e-01,6.925171000000000000e+06
2.835000000000000000e+06,3.644566666666666510e-01,1.788333333333333164e-01,6.937346000000000000e+06
2.840000000000000000e+06,3.914666666666666850e-01,1.978333333333333055e-01,6.949571000000000000e+06
2.845000000000000000e+06,3.429500000000000326e-01,1.354999999999999816e-01,6.961656666666666977e+06
2.850000000000000000e+06,3.494399999999999729e-01,1.463666666666666449e-01,6.973718666666666977e+06
2.855000000000000000e+06,3.543633333333333080e-01,1.571999999999999786e-01,6.985835000000000000e+06
2.860000000000000000e+06,3.677666666666666306e-01,1.680333333333333401e-01,6.997886666666666977e+06
2.865000000000000000e+06,3.409699999999999953e-01,1.517666666666666886e-01,7.009800000000000000e+06
2.870000000000000000e+06,3.563899999999999846e-01,1.734333333333333282e-01,7.022294666666666977e+06
2.875000000000000000e+06,3.525200000000000000e-01,1.354999999999999816e-01,7.034488333333333023e+06
2.880000000000000000e+06,3.410866666666667046e-01,1.517666666666666608e-01,7.047170333333333023e+06
2.885000000000000000e+06,3.459333333333332594e-01,1.571999999999999786e-01,7.059354000000000000e+06


==> data/eeg/arc1-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.934566666666667212e-01,4.959333333333333371e-01,1.533666666666666742e+03
5.000000000000000000e+03,5.979133333333334077e-01,3.387666666666667159e-01,1.670066666666666788e+04
1.000000000000000000e+04,5.409700000000000619e-01,2.845666666666666345e-01,3.236266666666666788e+04
1.500000000000000000e+04,4.354766666666666786e-01,2.086666666666666670e-01,4.993300000000000000e+04
2.000000000000000000e+04,3.998033333333332884e-01,1.869999999999999718e-01,6.835333333333332848e+04
2.500000000000000000e+04,3.981200000000000294e-01,1.707333333333333203e-01,8.695300000000000000e+04
3.000000000000000000e+04,4.086566666666666681e-01,2.032333333333333492e-01,1.056063333333333285e+05
3.500000000000000000e+04,3.780466666666666420e-01,1.924333333333333451e-01,1.244210000000000000e+05
4.000000000000000000e+04,3.629066666666666552e-01,1.842666666666666619e-01,1.434113333333333430e+05
4.500000000000000000e+04,3.617033333333333212e-01,1.599000000000000143e-01,1.617343333333333430e+05
5.000000000000000000e+04,3.601633333333333353e-01,1.598666666666666847e-01,1.806636666666666570e+05
5.500000000000000000e+04,3.568133333333333712e-01,1.544999999999999984e-01,1.990336666666666570e+05
6.000000000000000000e+04,3.351800000000000335e-01,1.517333333333333034e-01,2.177860000000000000e+05
6.500000000000000000e+04,3.356833333333333336e-01,1.436333333333333351e-01,2.368363333333333430e+05
7.000000000000000000e+04,3.639533333333333509e-01,1.599000000000000143e-01,2.553416666666666570e+05
7.500000000000000000e+04,3.473999999999999866e-01,1.273666666666666558e-01,2.741990000000000000e+05
8.000000000000000000e+04,3.306100000000000150e-01,1.354999999999999816e-01,2.931030000000000000e+05
8.500000000000000000e+04,4.027799999999999714e-01,1.626333333333333242e-01,3.119253333333333139e+05
9.000000000000000000e+04,3.329233333333333489e-01,1.463666666666666449e-01,3.305803333333333139e+05
9.500000000000000000e+04,3.237733333333333019e-01,1.463333333333333153e-01,3.496496666666666861e+05
1.000000000000000000e+05,3.217266666666666608e-01,1.192666666666666736e-01,3.688316666666666861e+05
1.050000000000000000e+05,3.137199999999999989e-01,1.625999999999999945e-01,3.872540000000000000e+05
1.100000000000000000e+05,3.148833333333333484e-01,1.165666666666666657e-01,4.060516666666666861e+05
1.150000000000000000e+05,3.430466666666666664e-01,1.517333333333333034e-01,4.248156666666666861e+05
1.200000000000000000e+05,3.158566666666666189e-01,1.653000000000000025e-01,4.437113333333333139e+05
1.250000000000000000e+05,2.963466666666667026e-01,1.219333333333333380e-01,4.625460000000000000e+05
1.300000000000000000e+05,3.167966666666666709e-01,1.381999999999999895e-01,4.814120000000000000e+05
1.350000000000000000e+05,3.093466666666666587e-01,1.057000000000000023e-01,4.986786666666666861e+05
1.400000000000000000e+05,3.179200000000000359e-01,1.328000000000000014e-01,5.169346666666666861e+05
1.450000000000000000e+05,2.932633333333332648e-01,1.300999999999999934e-01,5.352660000000000000e+05
1.500000000000000000e+05,3.192499999999999782e-01,1.246999999999999914e-01,5.539963333333333721e+05
1.550000000000000000e+05,3.174500000000000099e-01,1.490666666666666529e-01,5.727743333333333721e+05
1.600000000000000000e+05,3.027833333333333488e-01,1.328000000000000014e-01,5.915586666666666279e+05
1.650000000000000000e+05,2.988799999999999790e-01,1.273666666666666558e-01,6.104246666666666279e+05
1.700000000000000000e+05,3.458533333333332904e-01,1.815999999999999837e-01,6.293226666666666279e+05
1.750000000000000000e+05,2.840266666666667050e-01,1.110999999999999904e-01,6.481283333333333721e+05
1.800000000000000000e+05,3.490766666666666462e-01,1.571666666666666767e-01,6.667873333333333721e+05
1.850000000000000000e+05,3.190233333333333809e-01,1.409333333333333271e-01,6.845663333333333721e+05
1.900000000000000000e+05,3.062500000000000222e-01,1.408999999999999975e-01,7.025036666666666279e+05
1.950000000000000000e+05,3.287233333333333118e-01,1.544999999999999984e-01,7.202176666666666279e+05
2.000000000000000000e+05,2.942100000000000271e-01,1.273999999999999855e-01,7.384360000000000000e+05
2.050000000000000000e+05,3.110933333333332773e-01,1.219666666666666677e-01,7.567506666666666279e+05
2.100000000000000000e+05,2.984033333333332982e-01,1.300666666666666638e-01,7.749256666666666279e+05
2.150000000000000000e+05,3.066266666666666585e-01,1.381999999999999895e-01,7.935653333333333721e+05
2.200000000000000000e+05,3.123133333333333317e-01,1.273666666666666558e-01,8.123400000000000000e+05
2.250000000000000000e+05,3.118799999999999906e-01,1.273666666666666558e-01,8.310983333333333721e+05
2.300000000000000000e+05,3.059066666666666601e-01,1.300999999999999934e-01,8.495016666666666279e+05
2.350000000000000000e+05,2.936166666666666925e-01,1.083666666666666667e-01,8.678466666666666279e+05
2.400000000000000000e+05,3.230133333333333190e-01,1.490333333333333510e-01,8.858383333333333721e+05
2.450000000000000000e+05,3.099199999999999733e-01,1.354999999999999816e-01,9.045040000000000000e+05
2.500000000000000000e+05,3.116366666666666174e-01,1.463333333333333153e-01,9.218073333333333721e+05
2.550000000000000000e+05,3.042400000000000104e-01,1.300999999999999934e-01,9.404273333333333721e+05
2.600000000000000000e+05,3.257466666666666844e-01,1.463333333333333430e-01,9.585383333333333721e+05
2.650000000000000000e+05,3.090933333333333866e-01,1.246999999999999914e-01,9.763336666666666279e+05
2.700000000000000000e+05,3.091966666666667307e-01,1.409333333333333271e-01,9.949640000000000000e+05
2.750000000000000000e+05,2.905933333333333146e-01,1.165333333333333360e-01,1.013635000000000000e+06
2.800000000000000000e+05,3.285533333333333084e-01,1.490333333333333232e-01,1.031843000000000000e+06
2.850000000000000000e+05,2.818533333333333446e-01,1.192666666666666736e-01,1.049242000000000000e+06
2.900000000000000000e+05,2.776866666666666372e-01,1.165333333333333360e-01,1.066924666666666744e+06
2.950000000000000000e+05,2.764300000000000090e-01,1.192666666666666736e-01,1.084947000000000000e+06
3.000000000000000000e+05,3.326700000000000212e-01,1.381999999999999895e-01,1.102612666666666744e+06
3.050000000000000000e+05,2.967533333333333689e-01,1.300999999999999934e-01,1.120478000000000000e+06
3.100000000000000000e+05,2.926599999999999757e-01,1.327666666666666717e-01,1.138832666666666744e+06
3.150000000000000000e+05,2.810933333333333617e-01,1.246666666666666617e-01,1.156312333333333256e+06
3.200000000000000000e+05,2.812600000000000100e-01,1.273666666666666558e-01,1.173978000000000000e+06
3.250000000000000000e+05,3.011566666666666836e-01,1.544333333333333391e-01,1.191213666666666744e+06
3.300000000000000000e+05,2.911333333333333551e-01,1.328000000000000014e-01,1.208841333333333256e+06
3.350000000000000000e+05,2.820400000000000129e-01,1.083999999999999964e-01,1.226442333333333256e+06
3.400000000000000000e+05,2.867033333333333101e-01,1.273999999999999855e-01,1.244700333333333256e+06
3.450000000000000000e+05,2.738400000000000278e-01,1.165666666666666518e-01,1.262126000000000000e+06
3.500000000000000000e+05,2.733433333333333271e-01,1.165333333333333360e-01,1.279549666666666744e+06
3.550000000000000000e+05,2.926199999999999912e-01,1.300666666666666638e-01,1.297083666666666744e+06
3.600000000000000000e+05,2.705400000000000027e-01,1.165333333333333360e-01,1.314541666666666744e+06
3.650000000000000000e+05,2.846333333333332938e-01,1.273666666666666558e-01,1.332119333333333256e+06
3.700000000000000000e+05,2.963399999999999923e-01,1.327666666666666717e-01,1.349542000000000000e+06
3.750000000000000000e+05,2.629400000000000071e-01,1.083999999999999964e-01,1.366510333333333256e+06
3.800000000000000000e+05,2.986199999999999966e-01,1.327666666666666717e-01,1.384120666666666744e+06
3.850000000000000000e+05,2.906666666666666843e-01,1.192666666666666736e-01,1.401733000000000000e+06
3.900000000000000000e+05,3.423499999999999877e-01,1.436666666666666925e-01,1.419169666666666744e+06
3.950000000000000000e+05,2.839166666666666505e-01,1.137999999999999984e-01,1.436869333333333256e+06
4.000000000000000000e+05,2.840699999999999892e-01,1.273666666666666558e-01,1.454603333333333256e+06
4.050000000000000000e+05,2.784200000000000008e-01,1.219666666666666538e-01,1.473010666666666744e+06
4.100000000000000000e+05,2.752133333333333653e-01,1.246666666666666617e-01,1.489753666666666744e+06
4.150000000000000000e+05,2.652066666666666461e-01,1.138333333333333419e-01,1.507524000000000000e+06
4.200000000000000000e+05,2.838066666666666515e-01,1.219333333333333241e-01,1.525067666666666744e+06
4.250000000000000000e+05,3.067633333333333323e-01,1.246666666666666617e-01,1.543415333333333256e+06
4.300000000000000000e+05,3.104733333333333234e-01,1.517666666666666886e-01,1.562016000000000000e+06
4.350000000000000000e+05,2.724366666666666603e-01,1.300999999999999934e-01,1.580538666666666744e+06
4.400000000000000000e+05,2.953933333333333411e-01,1.219666666666666677e-01,1.599104666666666744e+06
4.450000000000000000e+05,2.910833333333333051e-01,1.273666666666666558e-01,1.617707000000000000e+06
4.500000000000000000e+05,2.831933333333333525e-01,1.165333333333333360e-01,1.636220333333333256e+06
4.550000000000000000e+05,2.753999999999999782e-01,1.138333333333333280e-01,1.654585666666666744e+06
4.600000000000000000e+05,2.807233333333333802e-01,1.192333333333333439e-01,1.673199333333333256e+06
4.650000000000000000e+05,2.908433333333333426e-01,1.408999999999999975e-01,1.691816000000000000e+06
4.700000000000000000e+05,2.850400000000000156e-01,1.300666666666666638e-01,1.710422666666666744e+06
4.750000000000000000e+05,2.770266666666666433e-01,1.246666666666666617e-01,1.729169000000000000e+06
4.800000000000000000e+05,2.824899999999999634e-01,1.246999999999999914e-01,1.747529333333333256e+06
4.850000000000000000e+05,3.400333333333333541e-01,1.544666666666666410e-01,1.766076000000000000e+06
4.900000000000000000e+05,2.801000000000000156e-01,1.192666666666666736e-01,1.784473666666666744e+06
4.950000000000000000e+05,2.681199999999999695e-01,1.057000000000000023e-01,1.802782666666666744e+06
5.000000000000000000e+05,2.906800000000000495e-01,1.328000000000000014e-01,1.821922666666666744e+06
5.050000000000000000e+05,2.945200000000000595e-01,1.327666666666666717e-01,1.839842666666666744e+06
5.100000000000000000e+05,2.792399999999999882e-01,1.246666666666666617e-01,1.858467000000000000e+06
5.150000000000000000e+05,2.883999999999999897e-01,1.328000000000000014e-01,1.876849333333333256e+06
5.200000000000000000e+05,2.790166666666666906e-01,1.436333333333333351e-01,1.895202666666666744e+06
5.250000000000000000e+05,3.038899999999999935e-01,1.273666666666666558e-01,1.913485333333333256e+06
5.300000000000000000e+05,2.839933333333333199e-01,1.246999999999999914e-01,1.931917333333333256e+06
5.350000000000000000e+05,2.912333333333332885e-01,1.192333333333333162e-01,1.949587000000000000e+06
5.400000000000000000e+05,2.936900000000000066e-01,1.327666666666666440e-01,1.966754000000000000e+06
5.450000000000000000e+05,2.961966666666666637e-01,1.381999999999999895e-01,1.984825333333333256e+06
5.500000000000000000e+05,2.845933333333333093e-01,1.219666666666666677e-01,2.003379333333333256e+06
5.550000000000000000e+05,2.843233333333333168e-01,1.246666666666666617e-01,2.022007333333333256e+06
5.600000000000000000e+05,3.899566666666666737e-01,2.086666666666666670e-01,2.040371000000000000e+06
5.650000000000000000e+05,2.874366666666667292e-01,1.328000000000000014e-01,2.058836333333333256e+06
5.700000000000000000e+05,3.149133333333333784e-01,1.328000000000000014e-01,2.077153333333333256e+06
5.750000000000000000e+05,2.863033333333333541e-01,1.246666666666666617e-01,2.095681666666666744e+06
5.800000000000000000e+05,2.673166666666666469e-01,1.111333333333333478e-01,2.114297666666666511e+06
5.850000000000000000e+05,2.627700000000000036e-01,1.192333333333333162e-01,2.132824333333333489e+06
5.900000000000000000e+05,2.790433333333333654e-01,1.246333333333333182e-01,2.151426666666666511e+06
5.950000000000000000e+05,2.960200000000000053e-01,1.408999999999999975e-01,2.170157666666666511e+06
6.000000000000000000e+05,2.850633333333332797e-01,1.246666666666666479e-01,2.188781000000000000e+06
6.050000000000000000e+05,2.925266666666666571e-01,1.165666666666666657e-01,2.207424000000000000e+06
6.100000000000000000e+05,2.692366666666666242e-01,1.273666666666666558e-01,2.225968000000000000e+06
6.150000000000000000e+05,2.720633333333333237e-01,1.219666666666666677e-01,2.244439666666666511e+06
6.200000000000000000e+05,2.929200000000000137e-01,1.219666666666666677e-01,2.263115333333333489e+06
6.250000000000000000e+05,2.844433333333333258e-01,1.328000000000000014e-01,2.281587666666666511e+06
6.300000000000000000e+05,2.955133333333333501e-01,1.328000000000000014e-01,2.301016000000000000e+06
6.350000000000000000e+05,2.832899999999999863e-01,1.138333333333333419e-01,2.318919666666666511e+06
6.400000000000000000e+05,2.590333333333333377e-01,1.002666666666666706e-01,2.337512000000000000e+06
6.450000000000000000e+05,2.810100000000000375e-01,1.192333333333333439e-01,2.356292333333333489e+06
6.500000000000000000e+05,2.730133333333333301e-01,1.165333333333333360e-01,2.374773333333333489e+06
6.550000000000000000e+05,2.746399999999999952e-01,1.111333333333333478e-01,2.393591333333333489e+06
6.600000000000000000e+05,2.880100000000000438e-01,1.355000000000000093e-01,2.411853000000000000e+06
6.650000000000000000e+05,2.896066666666666789e-01,1.300666666666666638e-01,2.429360666666666511e+06
6.700000000000000000e+05,3.240200000000000302e-01,1.246666666666666617e-01,2.446677000000000000e+06
6.750000000000000000e+05,2.804633333333333423e-01,1.354999999999999816e-01,2.463614333333333489e+06
6.800000000000000000e+05,2.712166666666666615e-01,1.111333333333333201e-01,2.480573000000000000e+06
6.850000000000000000e+05,3.271633333333333060e-01,1.328000000000000014e-01,2.497700666666666511e+06
6.900000000000000000e+05,2.900800000000000600e-01,1.300666666666666360e-01,2.516041333333333489e+06
6.950000000000000000e+05,2.769366666666666643e-01,1.138666666666666716e-01,2.534586333333333489e+06
7.000000000000000000e+05,2.732233333333333181e-01,1.165666666666666657e-01,2.552935333333333489e+06
7.050000000000000000e+05,2.708766666666666545e-01,1.273666666666666558e-01,2.571576000000000000e+06
7.100000000000000000e+05,2.711633333333333673e-01,1.165666666666666657e-01,2.590299666666666511e+06
7.150000000000000000e+05,2.666466666666666430e-01,1.165333333333333360e-01,2.608984333333333489e+06
7.200000000000000000e+05,3.060366666666666791e-01,1.436333333333333351e-01,2.627637000000000000e+06
7.250000000000000000e+05,2.866633333333333256e-01,1.246999999999999914e-01,2.646019000000000000e+06
7.300000000000000000e+05,2.677933333333333832e-01,1.219333333333333241e-01,2.664697000000000000e+06
7.350000000000000000e+05,3.003033333333333110e-01,1.246666666666666617e-01,2.683319000000000000e+06
7.400000000000000000e+05,2.780933333333333590e-01,1.246666666666666617e-01,2.701753000000000000e+06
7.450000000000000000e+05,2.776233333333332776e-01,1.029666666666666647e-01,2.720387666666666511e+06
7.500000000000000000e+05,2.820099999999999829e-01,1.273333333333333262e-01,2.738934666666666511e+06
7.550000000000000000e+05,2.663300000000000112e-01,1.138333333333333280e-01,2.757456666666666511e+06
7.600000000000000000e+05,2.733899999999999664e-01,1.138333333333333280e-01,2.775924000000000000e+06
7.650000000000000000e+05,2.754233333333332978e-01,1.300999999999999934e-01,2.794402000000000000e+06
7.700000000000000000e+05,2.720400000000000040e-01,1.110999999999999904e-01,2.813131000000000000e+06
7.750000000000000000e+05,2.584666666666666779e-01,1.138333333333333280e-01,2.831887000000000000e+06
7.800000000000000000e+05,3.234233333333333404e-01,1.517666666666666331e-01,2.851133666666666511e+06
7.850000000000000000e+05,2.750500000000000167e-01,1.219333333333333241e-01,2.868603000000000000e+06
7.900000000000000000e+05,2.679366666666666563e-01,1.110999999999999904e-01,2.886908666666666511e+06
7.950000000000000000e+05,2.812933333333333397e-01,1.219666666666666538e-01,2.905348666666666511e+06
8.000000000000000000e+05,2.810299999999999465e-01,1.273999999999999855e-01,2.923865000000000000e+06
8.050000000000000000e+05,2.696766666666666201e-01,1.057000000000000023e-01,2.941954666666666511e+06
8.100000000000000000e+05,2.873733333333333140e-01,1.300666666666666638e-01,2.959861333333333489e+06
8.150000000000000000e+05,2.680566666666666653e-01,1.192333333333333162e-01,2.978325000000000000e+06
8.200000000000000000e+05,2.973799999999999777e-01,1.436333333333333628e-01,2.996593333333333489e+06
8.250000000000000000e+05,2.977466666666666595e-01,1.246666666666666617e-01,3.014946000000000000e+06
8.300000000000000000e+05,3.033899999999999930e-01,1.463333333333333430e-01,3.033177666666666511e+06
8.350000000000000000e+05,2.902266666666666883e-01,1.300999999999999934e-01,3.051430333333333489e+06
8.400000000000000000e+05,2.956766666666666432e-01,1.192333333333333162e-01,3.069658666666666511e+06
8.450000000000000000e+05,2.777866666666666817e-01,1.111333333333333478e-01,3.087990333333333489e+06
8.500000000000000000e+05,2.826633333333333220e-01,1.300999999999999934e-01,3.106287333333333489e+06
8.550000000000000000e+05,2.793599999999999972e-01,1.300666666666666915e-01,3.124641000000000000e+06
8.600000000000000000e+05,2.570399999999999907e-01,1.057000000000000023e-01,3.142873666666666511e+06
8.650000000000000000e+05,2.732999999999999319e-01,1.273333333333333262e-01,3.161321666666666511e+06
8.700000000000000000e+05,2.859866666666666668e-01,1.273666666666666558e-01,3.179759000000000000e+06
8.750000000000000000e+05,2.867466666666667052e-01,1.057000000000000023e-01,3.198087666666666511e+06
8.800000000000000000e+05,2.758833333333333138e-01,1.273666666666666558e-01,3.216473333333333489e+06
8.850000000000000000e+05,2.797966666666666380e-01,1.219666666666666677e-01,3.235079333333333489e+06
8.900000000000000000e+05,2.731199999999999739e-01,1.300666666666666638e-01,3.253516333333333489e+06
8.950000000000000000e+05,2.814733333333332976e-01,1.463666666666666727e-01,3.271741000000000000e+06
9.000000000000000000e+05,2.751100000000000212e-01,1.192666666666666736e-01,3.290244333333333489e+06
9.050000000000000000e+05,2.622199999999999531e-01,1.084333333333333260e-01,3.308685000000000000e+06
9.100000000000000000e+05,2.666733333333333178e-01,1.138333333333333280e-01,3.327184000000000000e+06
9.150000000000000000e+05,2.746899999999999897e-01,1.165333333333333221e-01,3.345369333333333489e+06
9.200000000000000000e+05,2.580199999999999716e-01,1.138333333333333280e-01,3.363904333333333489e+06
9.250000000000000000e+05,2.622433333333333283e-01,1.192333333333333162e-01,3.382395333333333489e+06
9.300000000000000000e+05,2.941333333333333022e-01,1.381999999999999895e-01,3.400905333333333489e+06
9.350000000000000000e+05,2.813033333333333497e-01,1.327666666666666717e-01,3.419756333333333489e+06
9.400000000000000000e+05,2.685433333333333561e-01,1.003000000000000003e-01,3.438079666666666511e+06
9.450000000000000000e+05,2.958866666666666312e-01,1.381999999999999895e-01,3.456641000000000000e+06
9.500000000000000000e+05,2.797433333333333438e-01,1.273666666666666558e-01,3.475085000000000000e+06
9.550000000000000000e+05,2.581100000000000061e-01,1.138333333333333419e-01,3.493687333333333489e+06
9.600000000000000000e+05,2.976366666666666050e-01,1.382333333333333192e-01,3.513016333333333489e+06
9.650000000000000000e+05,2.937766666666666304e-01,1.219666666666666677e-01,3.530254000000000000e+06
9.700000000000000000e+05,3.095100000000000073e-01,1.246333333333333321e-01,3.548727333333333489e+06
9.750000000000000000e+05,2.864166666666666528e-01,1.408999999999999975e-01,3.566945000000000000e+06
9.800000000000000000e+05,2.745166666666666866e-01,1.246999999999999914e-01,3.585384000000000000e+06
9.850000000000000000e+05,2.850400000000000156e-01,1.273666666666666558e-01,3.603256000000000000e+06
9.900000000000000000e+05,2.711833333333333318e-01,1.057000000000000023e-01,3.621163333333333489e+06
9.950000000000000000e+05,2.842600000000000127e-01,1.300666666666666638e-01,3.639697333333333489e+06
1.000000000000000000e+06,2.786000000000000143e-01,1.192000000000000143e-01,3.657695000000000000e+06
1.005000000000000000e+06,3.255300000000000415e-01,1.463666666666666449e-01,3.675793333333333489e+06
1.010000000000000000e+06,2.699033333333333284e-01,1.111333333333333478e-01,3.694558000000000000e+06
1.015000000000000000e+06,2.705866666666666975e-01,1.003000000000000003e-01,3.713014000000000000e+06
1.020000000000000000e+06,2.844466666666666810e-01,1.327666666666666717e-01,3.731632000000000000e+06
1.025000000000000000e+06,2.882666666666666710e-01,1.463333333333333430e-01,3.749875666666666511e+06
1.030000000000000000e+06,2.745833333333333459e-01,1.219666666666666677e-01,3.768329666666666511e+06
1.035000000000000000e+06,2.834600000000000453e-01,1.300999999999999934e-01,3.786620666666666511e+06
1.040000000000000000e+06,2.810966666666667169e-01,1.246666666666666617e-01,3.805257333333333489e+06
1.045000000000000000e+06,2.798633333333332973e-01,1.409333333333333271e-01,3.823869000000000000e+06
1.050000000000000000e+06,2.921966666666666601e-01,1.273999999999999855e-01,3.842480000000000000e+06
1.055000000000000000e+06,2.723633333333333462e-01,1.137999999999999984e-01,3.861031333333333489e+06
1.060000000000000000e+06,2.761533333333333617e-01,1.165333333333333221e-01,3.879307666666666511e+06
1.065000000000000000e+06,3.015366666666666196e-01,1.463333333333333153e-01,3.898092333333333489e+06
1.070000000000000000e+06,2.846599999999999686e-01,1.381999999999999895e-01,3.916806666666666511e+06
1.075000000000000000e+06,2.714599999999999791e-01,1.192666666666666736e-01,3.935480333333333489e+06
1.080000000000000000e+06,2.940566666666666884e-01,1.300666666666666360e-01,3.954200000000000000e+06
1.085000000000000000e+06,2.857033333333333647e-01,1.300999999999999934e-01,3.973068000000000000e+06
1.090000000000000000e+06,2.912766666666666837e-01,1.381999999999999895e-01,3.991905666666666511e+06
1.095000000000000000e+06,2.669799999999999951e-01,1.192666666666666458e-01,4.010569666666666511e+06
1.100000000000000000e+06,2.764933333333333132e-01,1.192333333333333162e-01,4.029309000000000000e+06
1.105000000000000000e+06,2.694000000000000283e-01,1.083999999999999964e-01,4.047834333333333489e+06
1.110000000000000000e+06,2.750566666666666715e-01,1.083999999999999964e-01,4.066592000000000000e+06
1.115000000000000000e+06,2.757499999999999951e-01,1.273666666666666558e-01,4.085096333333333489e+06
1.120000000000000000e+06,2.686600000000000099e-01,9.216666666666667451e-02,4.103663666666666511e+06
1.125000000000000000e+06,3.027866666666667039e-01,1.354999999999999816e-01,4.122386333333333489e+06
1.130000000000000000e+06,2.738700000000000023e-01,1.138333333333333280e-01,4.141180333333333489e+06
1.135000000000000000e+06,3.168366666666666553e-01,1.300999999999999934e-01,4.159946333333333489e+06
1.140000000000000000e+06,2.846266666666666389e-01,1.165666666666666657e-01,4.178663333333333489e+06
1.145000000000000000e+06,2.820533333333333226e-01,1.246666666666666617e-01,4.197272333333333023e+06
1.150000000000000000e+06,2.587433333333333252e-01,9.486666666666666858e-02,4.216078666666666977e+06
1.155000000000000000e+06,2.773866666666667258e-01,1.246666666666666617e-01,4.234626333333333023e+06
1.160000000000000000e+06,2.695833333333333415e-01,1.138333333333333419e-01,4.253227666666666977e+06
1.165000000000000000e+06,2.975133333333333518e-01,1.381999999999999895e-01,4.271992333333333023e+06
1.170000000000000000e+06,2.770733333333333381e-01,1.273666666666666558e-01,4.292037666666666977e+06
1.175000000000000000e+06,2.831066666666666731e-01,1.273666666666666558e-01,4.309344000000000000e+06
1.180000000000000000e+06,3.564666666666666539e-01,1.544999999999999984e-01,4.327930333333333023e+06
1.185000000000000000e+06,2.824433333333333240e-01,1.219333333333333241e-01,4.346557333333333023e+06
1.190000000000000000e+06,2.950066666666666393e-01,1.381999999999999895e-01,4.365038666666666977e+06
1.195000000000000000e+06,3.049466666666666437e-01,1.300666666666666360e-01,4.383641000000000000e+06
1.200000000000000000e+06,2.872500000000000053e-01,1.300999999999999934e-01,4.402222666666666977e+06
1.205000000000000000e+06,2.852666666666666684e-01,1.327666666666666717e-01,4.420055333333333023e+06
1.210000000000000000e+06,2.673866666666666614e-01,1.192666666666666736e-01,4.438741000000000000e+06
1.215000000000000000e+06,2.901400000000000090e-01,1.273666666666666558e-01,4.457619000000000000e+06
1.220000000000000000e+06,2.915899999999999603e-01,1.300666666666666360e-01,4.476269666666666977e+06
1.225000000000000000e+06,2.762066666666666559e-01,1.246666666666666617e-01,4.495111000000000000e+06
1.230000000000000000e+06,2.917366666666666997e-01,1.165333333333333221e-01,4.512908666666666977e+06
1.235000000000000000e+06,3.085066666666666513e-01,1.463666666666666727e-01,4.530868000000000000e+06
1.240000000000000000e+06,2.647366666666666202e-01,1.057000000000000023e-01,4.549492666666666977e+06
1.245000000000000000e+06,2.750299999999999967e-01,1.246666666666666479e-01,4.567560666666666977e+06
1.250000000000000000e+06,2.906766666666666388e-01,1.382333333333333192e-01,4.584868666666666977e+06
1.255000000000000000e+06,2.957799999999999874e-01,1.328000000000000014e-01,4.602586333333333023e+06
1.260000000000000000e+06,2.913899999999999824e-01,1.246666666666666617e-01,4.619827666666666977e+06
1.265000000000000000e+06,2.927566666666666650e-01,1.409333333333333271e-01,4.637046000000000000e+06
1.270000000000000000e+06,2.751933333333333453e-01,1.246666666666666479e-01,4.655457333333333023e+06
1.275000000000000000e+06,2.791666666666666186e-01,1.219666666666666677e-01,4.673158666666666977e+06
1.280000000000000000e+06,2.785466666666666646e-01,1.246666666666666617e-01,4.690164000000000000e+06
1.285000000000000000e+06,2.853633333333333577e-01,1.571666666666666767e-01,4.707463000000000000e+06
1.290000000000000000e+06,2.918199999999999683e-01,1.355333333333333112e-01,4.724592000000000000e+06
1.295000000000000000e+06,2.882299999999999862e-01,1.219666666666666677e-01,4.742480000000000000e+06
1.300000000000000000e+06,2.965833333333333655e-01,1.300666666666666638e-01,4.760261666666666977e+06
1.305000000000000000e+06,2.793800000000000172e-01,1.246666666666666617e-01,4.777664000000000000e+06
1.310000000000000000e+06,2.794800000000000062e-01,1.219666666666666538e-01,4.794932000000000000e+06
1.315000000000000000e+06,2.973799999999999777e-01,1.273666666666666558e-01,4.811862666666666977e+06
1.320000000000000000e+06,3.576233333333333486e-01,1.598999999999999866e-01,4.830105666666666977e+06
1.325000000000000000e+06,2.831233333333333380e-01,1.246666666666666617e-01,4.847341333333333023e+06
1.330000000000000000e+06,2.747599999999999487e-01,1.300666666666666638e-01,4.864772333333333023e+06
1.335000000000000000e+06,2.783033333333333470e-01,1.246666666666666617e-01,4.883172333333333023e+06
1.340000000000000000e+06,2.907933333333332926e-01,1.219666666666666677e-01,4.900623333333333023e+06
1.345000000000000000e+06,2.736133333333333195e-01,1.219333333333333241e-01,4.917822666666666977e+06
1.350000000000000000e+06,2.807433333333333447e-01,1.165666666666666657e-01,4.935625000000000000e+06
1.355000000000000000e+06,2.696266666666666256e-01,1.165333333333333360e-01,4.953267000000000000e+06
1.360000000000000000e+06,2.912633333333333741e-01,1.354999999999999816e-01,4.970401333333333023e+06
1.365000000000000000e+06,2.883933333333333349e-01,1.300999999999999934e-01,4.987792333333333023e+06
1.370000000000000000e+06,2.731166666666666742e-01,1.084333333333333399e-01,5.005123666666666977e+06
1.375000000000000000e+06,2.963500000000000023e-01,1.354999999999999816e-01,5.022195000000000000e+06
1.380000000000000000e+06,2.797566666666666535e-01,1.300999999999999934e-01,5.039809666666666977e+06
1.385000000000000000e+06,2.845899999999999541e-01,1.246999999999999914e-01,5.057250000000000000e+06
1.390000000000000000e+06,2.641366666666666863e-01,1.029999999999999943e-01,5.074494333333333023e+06
1.395000000000000000e+06,2.790866666666666496e-01,1.165333333333333360e-01,5.091835666666666977e+06
1.400000000000000000e+06,2.764233333333332987e-01,1.165333333333333360e-01,5.109229666666666977e+06
1.405000000000000000e+06,3.274066666666666792e-01,1.517666666666666608e-01,5.126428333333333023e+06
1.410000000000000000e+06,2.773266666666666658e-01,1.328000000000000014e-01,5.143686333333333023e+06
1.415000000000000000e+06,2.685066666666666713e-01,1.300999999999999934e-01,5.160642000000000000e+06
1.420000000000000000e+06,2.827533333333333565e-01,1.138333333333333280e-01,5.178478000000000000e+06
1.425000000000000000e+06,2.632266666666666644e-01,1.273666666666666558e-01,5.196210333333333023e+06
1.430000000000000000e+06,2.960766666666666547e-01,1.327666666666666717e-01,5.213503666666666977e+06
1.435000000000000000e+06,3.103699999999999792e-01,1.328000000000000014e-01,5.232775333333333023e+06
1.440000000000000000e+06,2.868333333333333290e-01,1.219666666666666677e-01,5.248502000000000000e+06
1.445000000000000000e+06,2.765799999999999925e-01,1.192666666666666736e-01,5.266008333333333023e+06
1.450000000000000000e+06,2.798799999999999621e-01,1.219666666666666677e-01,5.283971333333333023e+06
1.455000000000000000e+06,3.029133333333333677e-01,1.436333333333333073e-01,5.301513666666666977e+06
1.460000000000000000e+06,2.802000000000000046e-01,1.165333333333333360e-01,5.318991000000000000e+06
1.465000000000000000e+06,2.746200000000000307e-01,1.273666666666666558e-01,5.336965000000000000e+06
1.470000000000000000e+06,2.954766666666666652e-01,1.273666666666666558e-01,5.354813666666666977e+06
1.475000000000000000e+06,2.629466666666666619e-01,1.192333333333333162e-01,5.372565666666666977e+06
1.480000000000000000e+06,2.698400000000000243e-01,1.328000000000000014e-01,5.390332000000000000e+06
1.485000000000000000e+06,2.985933333333333217e-01,1.408999999999999975e-01,5.408730000000000000e+06
1.490000000000000000e+06,2.877866666666666906e-01,1.354999999999999816e-01,5.426780666666666977e+06
1.495000000000000000e+06,2.829399999999999693e-01,1.409333333333333271e-01,5.444565666666666977e+06
1.500000000000000000e+06,2.670699999999999741e-01,1.111333333333333201e-01,5.462183333333333023e+06
1.505000000000000000e+06,2.818533333333333446e-01,1.219333333333333380e-01,5.479984333333333023e+06
1.510000000000000000e+06,2.862633333333333141e-01,1.382333333333333192e-01,5.497913000000000000e+06
1.515000000000000000e+06,2.787766666666666726e-01,1.165666666666666657e-01,5.515642000000000000e+06
1.520000000000000000e+06,2.725233333333332841e-01,1.219666666666666538e-01,5.533928333333333023e+06
1.525000000000000000e+06,3.037533333333333752e-01,1.273666666666666558e-01,5.551946000000000000e+06
1.530000000000000000e+06,2.803633333333333533e-01,1.192333333333333439e-01,5.569965333333333023e+06
1.535000000000000000e+06,2.927366666666666450e-01,1.355333333333333112e-01,5.587769333333333023e+06
1.540000000000000000e+06,2.827600000000000113e-01,1.219666666666666677e-01,5.605804666666666977e+06
1.545000000000000000e+06,2.716933333333333422e-01,1.300999999999999934e-01,5.623818000000000000e+06
1.550000000000000000e+06,2.823066666666666502e-01,1.219333333333333241e-01,5.641812000000000000e+06
1.555000000000000000e+06,3.121500000000000385e-01,1.490666666666666529e-01,5.659646666666666977e+06
1.560000000000000000e+06,2.932433333333333558e-01,1.328000000000000014e-01,5.677298000000000000e+06
1.565000000000000000e+06,2.797666666666666635e-01,1.355000000000000093e-01,5.694698666666666977e+06
1.570000000000000000e+06,2.931999999999999607e-01,1.219666666666666677e-01,5.712700333333333023e+06
1.575000000000000000e+06,2.825699999999999878e-01,1.246666666666666479e-01,5.730442666666666977e+06
1.580000000000000000e+06,2.879366666666666741e-01,1.192333333333333162e-01,5.748406666666666977e+06
1.585000000000000000e+06,3.069600000000000106e-01,1.273666666666666558e-01,5.766536333333333023e+06
1.590000000000000000e+06,2.865433333333333721e-01,1.436333333333333073e-01,5.784730333333333023e+06
1.595000000000000000e+06,2.887199999999999767e-01,1.327666666666666717e-01,5.802611000000000000e+06
1.600000000000000000e+06,2.767566666666667063e-01,1.111333333333333478e-01,5.820308333333333023e+06
1.605000000000000000e+06,3.243600000000000372e-01,1.354666666666666797e-01,5.838191666666666977e+06
1.610000000000000000e+06,3.024666666666666615e-01,1.463666666666666449e-01,5.855767000000000000e+06
1.615000000000000000e+06,2.874566666666666381e-01,1.192333333333333439e-01,5.874022333333333023e+06
1.620000000000000000e+06,2.963033333333333630e-01,1.382000000000000173e-01,5.892688333333333023e+06
1.625000000000000000e+06,2.940800000000000636e-01,1.273666666666666558e-01,5.910744000000000000e+06
1.630000000000000000e+06,2.780166666666666342e-01,1.192333333333333439e-01,5.928454000000000000e+06
1.635000000000000000e+06,2.725899999999999435e-01,1.165666666666666657e-01,5.945904000000000000e+06
1.640000000000000000e+06,2.891933333333333578e-01,1.598999999999999866e-01,5.963611000000000000e+06
1.645000000000000000e+06,2.926033333333333264e-01,1.409333333333333271e-01,5.981888000000000000e+06
1.650000000000000000e+06,2.798566666666666425e-01,1.111333333333333201e-01,5.999720666666666977e+06
1.655000000000000000e+06,2.810266666666666469e-01,1.192333333333333439e-01,6.017806333333333023e+06
1.660000000000000000e+06,2.681999999999999940e-01,1.056666666666666726e-01,6.036089000000000000e+06
1.665000000000000000e+06,2.811933333333333507e-01,1.138333333333333419e-01,6.053651333333333023e+06
1.670000000000000000e+06,2.833399999999999808e-01,1.219999999999999973e-01,6.071581666666666977e+06
1.675000000000000000e+06,2.813166666666666593e-01,1.246666666666666617e-01,6.089540333333333023e+06
1.680000000000000000e+06,2.733333333333333171e-01,1.165333333333333221e-01,6.107765666666666977e+06
1.685000000000000000e+06,2.692700000000000093e-01,1.057000000000000023e-01,6.125309666666666977e+06
1.690000000000000000e+06,2.700966666666666516e-01,1.083999999999999964e-01,6.143543333333333023e+06
1.695000000000000000e+06,2.937199999999999811e-01,1.490666666666666529e-01,6.161758000000000000e+06
1.700000000000000000e+06,2.825533333333333785e-01,1.328000000000000014e-01,6.180159333333333023e+06
1.705000000000000000e+06,2.837033333333333074e-01,1.273999999999999855e-01,6.198248333333333023e+06
1.710000000000000000e+06,2.860733333333333461e-01,1.355333333333333112e-01,6.216005333333333023e+06
1.715000000000000000e+06,2.790366666666666551e-01,1.328000000000000014e-01,6.233665333333333023e+06
1.720000000000000000e+06,2.729500000000000259e-01,1.165333333333333221e-01,6.251500000000000000e+06
1.725000000000000000e+06,2.735533333333333705e-01,1.111333333333333478e-01,6.269130666666666977e+06
1.730000000000000000e+06,2.931300000000000572e-01,1.273666666666666558e-01,6.286474333333333023e+06
1.735000000000000000e+06,2.778633333333333510e-01,1.165333333333333360e-01,6.303988333333333023e+06
1.740000000000000000e+06,2.735633333333333250e-01,1.110999999999999904e-01,6.321960666666666977e+06
1.745000000000000000e+06,3.304699999999999860e-01,1.517666666666666608e-01,6.339631333333333023e+06
1.750000000000000000e+06,2.763566666666666394e-01,1.219333333333333241e-01,6.357477333333333023e+06
1.755000000000000000e+06,3.061500000000000332e-01,1.111333333333333201e-01,6.375163333333333023e+06
1.760000000000000000e+06,2.776700000000000279e-01,1.164999999999999925e-01,6.394474333333333023e+06
1.765000000000000000e+06,2.957933333333333525e-01,1.409333333333333271e-01,6.410192666666666977e+06
1.770000000000000000e+06,2.847999999999999421e-01,1.165666666666666657e-01,6.427976666666666977e+06
1.775000000000000000e+06,2.826033333333333175e-01,1.219666666666666677e-01,6.446199333333333023e+06
1.780000000000000000e+06,2.701333333333333364e-01,1.084333333333333260e-01,6.464119666666666977e+06
1.785000000000000000e+06,2.748799999999999577e-01,1.219333333333333241e-01,6.482340000000000000e+06
1.790000000000000000e+06,3.248200000000000531e-01,1.518000000000000183e-01,6.500698666666666977e+06
1.795000000000000000e+06,2.680699999999999750e-01,1.110999999999999904e-01,6.518275333333333023e+06
1.800000000000000000e+06,2.716700000000000226e-01,1.110999999999999904e-01,6.535781000000000000e+06
1.805000000000000000e+06,2.786133333333333795e-01,1.029999999999999943e-01,6.553620333333333023e+06
1.810000000000000000e+06,2.857166666666666743e-01,1.138333333333333280e-01,6.571426666666666977e+06
1.815000000000000000e+06,3.242400000000000282e-01,1.327666666666666717e-01,6.589116666666666977e+06
1.820000000000000000e+06,2.863933333333333331e-01,1.354666666666666797e-01,6.607603666666666977e+06
1.825000000000000000e+06,2.795300000000000007e-01,1.273333333333333262e-01,6.625236333333333023e+06
1.830000000000000000e+06,3.150100000000000122e-01,1.328333333333333310e-01,6.643700666666666977e+06
1.835000000000000000e+06,2.676366666666666894e-01,1.138333333333333280e-01,6.661902333333333023e+06
1.840000000000000000e+06,2.731800000000000339e-01,1.219333333333333241e-01,6.680030333333333023e+06
1.845000000000000000e+06,2.812300000000000355e-01,1.327666666666666717e-01,6.697712333333333023e+06
1.850000000000000000e+06,2.776700000000000279e-01,1.300999999999999934e-01,6.715225666666666977e+06
1.855000000000000000e+06,2.919533333333333425e-01,1.328000000000000014e-01,6.732916333333333023e+06
1.860000000000000000e+06,2.817100000000000160e-01,1.273999999999999855e-01,6.750770000000000000e+06
1.865000000000000000e+06,2.825566666666666227e-01,1.192333333333333162e-01,6.768596333333333023e+06
1.870000000000000000e+06,3.310000000000000164e-01,1.571666666666666490e-01,6.786669666666666977e+06
1.875000000000000000e+06,2.823900000000000299e-01,1.273666666666666558e-01,6.804853333333333023e+06
1.880000000000000000e+06,2.683500000000000330e-01,1.165333333333333221e-01,6.822358333333333023e+06
1.885000000000000000e+06,3.028766666666666274e-01,1.355333333333333112e-01,6.840690666666666977e+06


==> data/eeg/arc1-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.928433333333333666e-01,4.932000000000000273e-01,1.120000000000000000e+03
5.000000000000000000e+03,4.832966666666666522e-01,2.439333333333333353e-01,1.457533333333333394e+04
1.000000000000000000e+04,4.485300000000000398e-01,2.249333333333333185e-01,2.833466666666666788e+04
1.500000000000000000e+04,3.572333333333332916e-01,1.653333333333333321e-01,4.250200000000000000e+04
2.000000000000000000e+04,2.998433333333332951e-01,1.273999999999999855e-01,5.605300000000000000e+04
2.500000000000000000e+04,2.493233333333333412e-01,1.057000000000000023e-01,6.965066666666667152e+04
3.000000000000000000e+04,1.997566666666666657e-01,8.669999999999999929e-02,8.335866666666667152e+04
3.500000000000000000e+04,2.029566666666666741e-01,8.673333333333332895e-02,9.697100000000000000e+04
4.000000000000000000e+04,1.867900000000000116e-01,7.046666666666666357e-02,1.105410000000000000e+05
4.500000000000000000e+04,1.550566666666666482e-01,6.233333333333333087e-02,1.243593333333333285e+05
5.000000000000000000e+04,1.254966666666666730e-01,4.606666666666667243e-02,1.378260000000000000e+05
5.500000000000000000e+04,1.503733333333333311e-01,5.690000000000000613e-02,1.514203333333333430e+05
6.000000000000000000e+04,1.563733333333333364e-01,5.963333333333333680e-02,1.651033333333333430e+05
6.500000000000000000e+04,1.659866666666666435e-01,5.149999999999999717e-02,1.787280000000000000e+05
7.000000000000000000e+04,1.371866666666666790e-01,5.149999999999999717e-02,1.922810000000000000e+05
7.500000000000000000e+04,1.312399999999999956e-01,5.423333333333333478e-02,2.060813333333333430e+05
8.000000000000000000e+04,1.154200000000000087e-01,3.796666666666666939e-02,2.194076666666666570e+05
8.500000000000000000e+04,1.276066666666666738e-01,4.876666666666667344e-02,2.329696666666666570e+05
9.000000000000000000e+04,1.226499999999999951e-01,5.419999999999999818e-02,2.465196666666666570e+05
9.500000000000000000e+04,1.679333333333333511e-01,6.503333333333333188e-02,2.602683333333333430e+05
1.000000000000000000e+05,1.139499999999999957e-01,4.336666666666666448e-02,2.735843333333333139e+05
1.050000000000000000e+05,1.094200000000000034e-01,4.606666666666666549e-02,2.872123333333333139e+05
1.100000000000000000e+05,1.037866666666666521e-01,4.339999999999999414e-02,3.007113333333333139e+05
1.150000000000000000e+05,7.446666666666666712e-02,3.520000000000000212e-02,3.146630000000000000e+05
1.200000000000000000e+05,1.090133333333333371e-01,4.340000000000000108e-02,3.281073333333333139e+05
1.250000000000000000e+05,1.034566666666666551e-01,3.796666666666666939e-02,3.416266666666666861e+05
1.300000000000000000e+05,1.326100000000000056e-01,6.233333333333333087e-02,3.553666666666666861e+05
1.350000000000000000e+05,9.537666666666666515e-02,3.526666666666666838e-02,3.687633333333333139e+05
1.400000000000000000e+05,8.700999999999999013e-02,2.983333333333333323e-02,3.825730000000000000e+05
1.450000000000000000e+05,1.305800000000000016e-01,3.793333333333333973e-02,3.959310000000000000e+05
1.500000000000000000e+05,1.000400000000000039e-01,4.063333333333333380e-02,4.095606666666666861e+05
1.550000000000000000e+05,1.098366666666666797e-01,3.523333333333333872e-02,4.231256666666666861e+05
1.600000000000000000e+05,1.035066666666666774e-01,4.880000000000000310e-02,4.367506666666666861e+05
1.650000000000000000e+05,1.399766666666666659e-01,4.880000000000000310e-02,4.505226666666666861e+05
1.700000000000000000e+05,1.099399999999999961e-01,4.066666666666666347e-02,4.639126666666666861e+05
1.750000000000000000e+05,1.146800000000000042e-01,4.606666666666667243e-02,4.774206666666666861e+05
1.800000000000000000e+05,1.119899999999999923e-01,4.610000000000000209e-02,4.909686666666666861e+05
1.850000000000000000e+05,1.428266666666666851e-01,4.336666666666667141e-02,5.043613333333333139e+05
1.900000000000000000e+05,9.424666666666665915e-02,3.253333333333333771e-02,5.178336666666666861e+05
1.950000000000000000e+05,1.216400000000000120e-01,4.880000000000000310e-02,5.314930000000000000e+05
2.000000000000000000e+05,1.396866666666666812e-01,5.150000000000001105e-02,5.449423333333333721e+05
2.050000000000000000e+05,1.406366666666666598e-01,5.149999999999999717e-02,5.585440000000000000e+05
2.100000000000000000e+05,1.103833333333333333e-01,4.066666666666666347e-02,5.721786666666666279e+05
2.150000000000000000e+05,1.059366666666666651e-01,5.153333333333334071e-02,5.858310000000000000e+05
2.200000000000000000e+05,1.065666666666666568e-01,3.796666666666666939e-02,5.993723333333333721e+05
2.250000000000000000e+05,8.939333333333332465e-02,3.253333333333333771e-02,6.131123333333333721e+05
2.300000000000000000e+05,1.047233333333333349e-01,3.796666666666666939e-02,6.264836666666666279e+05
2.350000000000000000e+05,1.029999999999999943e-01,3.793333333333333973e-02,6.398993333333333721e+05
2.400000000000000000e+05,1.079866666666666752e-01,4.070000000000000007e-02,6.534033333333333721e+05
2.450000000000000000e+05,1.243133333333333312e-01,4.610000000000000209e-02,6.670346666666666279e+05
2.500000000000000000e+05,1.130866666666666687e-01,4.880000000000000310e-02,6.807130000000000000e+05
2.550000000000000000e+05,1.042300000000000032e-01,3.523333333333333872e-02,6.942390000000000000e+05
2.600000000000000000e+05,1.168933333333333352e-01,4.876666666666665956e-02,7.078983333333333721e+05
2.650000000000000000e+05,9.657000000000000306e-02,3.523333333333333178e-02,7.217030000000000000e+05
2.700000000000000000e+05,1.366966666666666608e-01,5.146666666666666751e-02,7.351603333333333721e+05
2.750000000000000000e+05,9.476000000000001089e-02,2.983333333333333323e-02,7.486386666666666279e+05
2.800000000000000000e+05,1.083066666666666622e-01,4.336666666666667141e-02,7.623593333333333721e+05
2.850000000000000000e+05,1.137933333333333158e-01,3.796666666666666939e-02,7.758810000000000000e+05
2.900000000000000000e+05,1.078366666666666779e-01,4.066666666666667040e-02,7.894160000000000000e+05
2.950000000000000000e+05,9.022666666666666335e-02,3.523333333333333872e-02,8.029330000000000000e+05
3.000000000000000000e+05,8.956999999999999684e-02,4.066666666666666347e-02,8.168533333333333721e+05
3.050000000000000000e+05,9.547333333333334060e-02,3.793333333333333973e-02,8.299360000000000000e+05
3.100000000000000000e+05,1.002199999999999896e-01,4.066666666666667040e-02,8.436826666666666279e+05
3.150000000000000000e+05,1.170800000000000035e-01,4.876666666666667344e-02,8.572276666666666279e+05
3.200000000000000000e+05,9.263666666666665883e-02,2.710000000000000256e-02,8.708870000000000000e+05
3.250000000000000000e+05,8.776333333333331821e-02,3.523333333333333178e-02,8.844490000000000000e+05
3.300000000000000000e+05,8.767000000000001181e-02,3.526666666666666838e-02,8.979753333333333721e+05
3.350000000000000000e+05,8.866999999999998494e-02,2.983333333333333323e-02,9.114686666666666279e+05
3.400000000000000000e+05,1.003033333333333416e-01,3.523333333333333178e-02,9.249993333333333721e+05
3.450000000000000000e+05,1.048566666666666675e-01,4.066666666666666347e-02,9.386786666666666279e+05
3.500000000000000000e+05,1.014333333333333337e-01,2.980000000000000357e-02,9.521676666666666279e+05
3.550000000000000000e+05,1.051099999999999951e-01,2.980000000000000357e-02,9.656386666666666279e+05
3.600000000000000000e+05,1.618933333333333335e-01,5.690000000000000613e-02,9.792950000000000000e+05
3.650000000000000000e+05,8.927333333333332954e-02,2.440000000000000155e-02,9.927843333333333721e+05
3.700000000000000000e+05,6.987999999999999767e-02,2.983333333333333323e-02,1.006492000000000000e+06
3.750000000000000000e+05,8.302999999999999270e-02,2.440000000000000155e-02,1.019896666666666628e+06
3.800000000000000000e+05,9.842666666666666231e-02,2.980000000000000357e-02,1.033576666666666628e+06
3.850000000000000000e+05,8.164333333333333165e-02,2.983333333333333323e-02,1.047023000000000000e+06
3.900000000000000000e+05,7.306999999999999607e-02,2.436666666666666495e-02,1.060879666666666744e+06
3.950000000000000000e+05,7.492999999999999661e-02,2.710000000000000256e-02,1.073949000000000000e+06
4.000000000000000000e+05,9.927333333333332455e-02,4.336666666666666448e-02,1.087529000000000000e+06
4.050000000000000000e+05,9.601333333333333941e-02,3.793333333333333279e-02,1.100940666666666744e+06
4.100000000000000000e+05,9.273333333333333428e-02,2.713333333333333222e-02,1.114661333333333256e+06
4.150000000000000000e+05,1.368399999999999894e-01,4.610000000000000209e-02,1.128164000000000000e+06
4.200000000000000000e+05,7.718666666666666731e-02,2.713333333333333222e-02,1.141814666666666744e+06
4.250000000000000000e+05,8.540666666666667239e-02,3.793333333333333279e-02,1.155321666666666744e+06
4.300000000000000000e+05,9.051333333333333453e-02,3.523333333333333178e-02,1.169064666666666744e+06
4.350000000000000000e+05,8.150333333333333041e-02,3.523333333333333178e-02,1.182547333333333256e+06
4.400000000000000000e+05,9.674666666666666137e-02,3.253333333333333077e-02,1.196246666666666744e+06
4.450000000000000000e+05,9.212999999999998968e-02,2.983333333333333670e-02,1.209587000000000000e+06
4.500000000000000000e+05,8.153666666666666007e-02,1.899999999999999953e-02,1.223143000000000000e+06
4.550000000000000000e+05,9.700999999999999901e-02,2.709999999999999909e-02,1.236640000000000000e+06
4.600000000000000000e+05,7.968000000000001470e-02,2.710000000000000256e-02,1.250259000000000000e+06
4.650000000000000000e+05,8.835666666666665281e-02,3.793333333333333279e-02,1.263802000000000000e+06
4.700000000000000000e+05,1.009933333333333377e-01,4.336666666666666448e-02,1.277423333333333256e+06
4.750000000000000000e+05,9.799999999999998990e-02,4.880000000000000310e-02,1.290950333333333256e+06
4.800000000000000000e+05,7.938333333333331965e-02,3.523333333333333178e-02,1.304421666666666744e+06
4.850000000000000000e+05,8.507666666666664768e-02,3.253333333333333077e-02,1.318044666666666744e+06
4.900000000000000000e+05,1.171233333333333154e-01,5.149999999999999717e-02,1.331399000000000000e+06
4.950000000000000000e+05,7.102000000000001367e-02,3.253333333333333771e-02,1.345503000000000000e+06
5.000000000000000000e+05,6.237333333333333618e-02,2.166666666666666741e-02,1.358440666666666744e+06
5.050000000000000000e+05,1.007799999999999946e-01,4.333333333333333481e-02,1.372126666666666744e+06
5.100000000000000000e+05,8.811666666666666259e-02,3.796666666666666939e-02,1.385905333333333256e+06
5.150000000000000000e+05,8.234666666666666524e-02,2.440000000000000155e-02,1.399520000000000000e+06
5.200000000000000000e+05,8.959999999999999909e-02,3.523333333333333178e-02,1.413152000000000000e+06
5.250000000000000000e+05,9.384666666666667545e-02,3.523333333333333178e-02,1.426620333333333256e+06
5.300000000000000000e+05,8.354000000000000314e-02,3.523333333333333178e-02,1.440248333333333256e+06
5.350000000000000000e+05,7.577000000000000401e-02,2.709999999999999909e-02,1.453670333333333256e+06
5.400000000000000000e+05,8.787999999999999978e-02,2.710000000000000256e-02,1.467379000000000000e+06
5.450000000000000000e+05,8.524333333333333762e-02,3.523333333333333178e-02,1.480860666666666744e+06
5.500000000000000000e+05,8.061333333333332851e-02,3.250000000000000111e-02,1.494465333333333256e+06
5.550000000000000000e+05,7.956333333333333313e-02,2.983333333333333323e-02,1.507659666666666744e+06
5.600000000000000000e+05,1.207566666666666649e-01,3.253333333333333771e-02,1.521197333333333256e+06
5.650000000000000000e+05,7.008666666666667211e-02,3.793333333333333973e-02,1.534986000000000000e+06
5.700000000000000000e+05,7.066666666666666929e-02,2.980000000000000357e-02,1.548083000000000000e+06
5.750000000000000000e+05,1.112799999999999900e-01,4.876666666666665956e-02,1.561720666666666744e+06
5.800000000000000000e+05,1.091366666666666596e-01,4.880000000000000310e-02,1.575196000000000000e+06
5.850000000000000000e+05,1.159966666666666785e-01,3.796666666666666939e-02,1.588722333333333256e+06
5.900000000000000000e+05,5.779666666666666980e-02,1.896666666666666987e-02,1.602201666666666744e+06
5.950000000000000000e+05,6.695333333333332304e-02,1.899999999999999953e-02,1.615887333333333256e+06
6.000000000000000000e+05,8.585333333333333705e-02,3.250000000000000111e-02,1.629279666666666744e+06
6.050000000000000000e+05,1.195833333333333331e-01,4.333333333333333481e-02,1.642901666666666744e+06
6.100000000000000000e+05,8.151666666666666783e-02,2.713333333333333222e-02,1.656649000000000000e+06
6.150000000000000000e+05,9.089999999999999469e-02,3.256666666666666737e-02,1.670212333333333256e+06
6.200000000000000000e+05,9.151333333333333542e-02,3.250000000000000111e-02,1.683808000000000000e+06
6.250000000000000000e+05,8.525666666666666116e-02,2.983333333333333670e-02,1.697275333333333256e+06
6.300000000000000000e+05,8.802999999999999714e-02,2.983333333333333323e-02,1.711027333333333256e+06
6.350000000000000000e+05,1.093899999999999872e-01,4.336666666666666448e-02,1.725019333333333256e+06
6.400000000000000000e+05,8.276333333333334152e-02,2.710000000000000256e-02,1.738188333333333256e+06
6.450000000000000000e+05,9.152333333333333154e-02,4.066666666666666347e-02,1.751791333333333256e+06
6.500000000000000000e+05,7.504666666666666430e-02,2.980000000000000357e-02,1.765321666666666744e+06
6.550000000000000000e+05,8.023666666666666447e-02,3.253333333333333771e-02,1.778847333333333256e+06
6.600000000000000000e+05,9.147333333333333705e-02,2.983333333333333323e-02,1.792404333333333256e+06
6.650000000000000000e+05,8.916666666666665797e-02,2.983333333333333323e-02,1.806053000000000000e+06
6.700000000000000000e+05,7.167666666666668018e-02,2.980000000000000357e-02,1.819705000000000000e+06
6.750000000000000000e+05,7.068333333333333413e-02,2.710000000000000256e-02,1.833292333333333256e+06
6.800000000000000000e+05,7.588333333333333042e-02,1.896666666666666987e-02,1.846736666666666744e+06
6.850000000000000000e+05,8.914999999999999314e-02,3.793333333333333973e-02,1.860234333333333256e+06
6.900000000000000000e+05,9.181333333333331626e-02,3.256666666666666737e-02,1.873753666666666744e+06
6.950000000000000000e+05,1.156466666666666754e-01,4.609999999999999515e-02,1.887176666666666744e+06
7.000000000000000000e+05,8.439999999999998892e-02,3.523333333333333178e-02,1.900785666666666744e+06
7.050000000000000000e+05,8.280999999999999472e-02,3.796666666666666939e-02,1.914356000000000000e+06
7.100000000000000000e+05,1.050133333333333335e-01,3.253333333333333771e-02,1.928238333333333256e+06
7.150000000000000000e+05,8.825333333333333641e-02,3.253333333333333771e-02,1.941449000000000000e+06
7.200000000000000000e+05,8.297999999999999821e-02,3.253333333333333771e-02,1.954994333333333256e+06
7.250000000000000000e+05,7.842999999999999972e-02,2.979999999999999663e-02,1.968561000000000000e+06
7.300000000000000000e+05,7.359333333333333005e-02,2.713333333333333222e-02,1.981996666666666744e+06
7.350000000000000000e+05,9.464333333333334319e-02,2.980000000000000357e-02,1.995493666666666744e+06
7.400000000000000000e+05,6.438666666666666150e-02,2.170000000000000054e-02,2.009109000000000000e+06
7.450000000000000000e+05,8.029666666666666897e-02,2.166666666666666741e-02,2.022672666666666744e+06
7.500000000000000000e+05,1.009866666666666690e-01,3.793333333333333973e-02,2.036300000000000000e+06
7.550000000000000000e+05,8.160333333333333328e-02,2.980000000000000357e-02,2.049800666666666744e+06
7.600000000000000000e+05,9.001666666666667538e-02,3.253333333333333771e-02,2.063246666666666744e+06
7.650000000000000000e+05,6.980666666666666964e-02,3.253333333333333771e-02,2.076776666666666744e+06
7.700000000000000000e+05,2.220999999999999919e-01,4.606666666666666549e-02,2.090181000000000000e+06
7.750000000000000000e+05,1.750033333333333163e-01,7.316666666666667151e-02,2.103664666666666511e+06
7.800000000000000000e+05,7.255000000000000338e-02,2.709999999999999909e-02,2.117205666666666511e+06
7.850000000000000000e+05,6.234333333333334087e-02,2.713333333333333222e-02,2.130776000000000000e+06
7.900000000000000000e+05,8.977333333333332999e-02,3.253333333333333077e-02,2.144359666666666511e+06
7.950000000000000000e+05,7.368000000000000937e-02,2.709999999999999909e-02,2.158432000000000000e+06
8.000000000000000000e+05,8.156666666666666232e-02,4.336666666666667141e-02,2.171520333333333489e+06
8.050000000000000000e+05,1.009966666666666790e-01,3.253333333333333771e-02,2.185085000000000000e+06
8.100000000000000000e+05,8.240999999999999714e-02,2.166666666666666741e-02,2.198663000000000000e+06
8.150000000000000000e+05,1.008100000000000107e-01,3.253333333333333077e-02,2.212167333333333489e+06
8.200000000000000000e+05,8.251333333333334130e-02,3.250000000000000111e-02,2.225875000000000000e+06
8.250000000000000000e+05,9.536000000000000032e-02,3.523333333333333872e-02,2.239474666666666511e+06
8.300000000000000000e+05,1.208299999999999930e-01,3.253333333333333771e-02,2.252954666666666511e+06
8.350000000000000000e+05,9.991666666666666752e-02,2.980000000000000357e-02,2.266553000000000000e+06
8.400000000000000000e+05,7.144999999999999962e-02,2.983333333333333323e-02,2.280096000000000000e+06
8.450000000000000000e+05,8.443333333333331858e-02,2.710000000000000256e-02,2.293664666666666511e+06
8.500000000000000000e+05,1.018166666666666664e-01,3.793333333333333973e-02,2.307245333333333489e+06
8.550000000000000000e+05,1.158133333333333237e-01,4.066666666666666347e-02,2.320647333333333489e+06
8.600000000000000000e+05,9.111333333333332396e-02,3.526666666666666838e-02,2.334055333333333489e+06
8.650000000000000000e+05,9.471333333333332993e-02,2.436666666666666495e-02,2.347694666666666511e+06
8.700000000000000000e+05,9.889666666666667438e-02,3.796666666666666939e-02,2.361006666666666511e+06
8.750000000000000000e+05,7.914000000000000201e-02,2.713333333333333222e-02,2.374717000000000000e+06
8.800000000000000000e+05,1.094333333333333269e-01,5.149999999999999717e-02,2.388245333333333489e+06
8.850000000000000000e+05,8.766666666666667052e-02,3.253333333333333771e-02,2.401939666666666511e+06
8.900000000000000000e+05,8.107666666666667188e-02,2.440000000000000155e-02,2.415318666666666511e+06
8.950000000000000000e+05,8.728666666666667906e-02,3.523333333333333178e-02,2.428983666666666511e+06
9.000000000000000000e+05,8.413666666666667904e-02,3.253333333333333077e-02,2.442387333333333489e+06
9.050000000000000000e+05,7.329333333333333533e-02,2.440000000000000155e-02,2.455985666666666511e+06
9.100000000000000000e+05,8.713666666666668170e-02,3.253333333333333771e-02,2.469396000000000000e+06
9.150000000000000000e+05,8.214333333333333209e-02,2.709999999999999909e-02,2.483092666666666511e+06
9.200000000000000000e+05,6.482999999999999874e-02,1.896666666666666987e-02,2.496583000000000000e+06
9.250000000000000000e+05,1.141733333333333350e-01,4.066666666666666347e-02,2.509914000000000000e+06
9.300000000000000000e+05,7.664999999999999591e-02,3.523333333333333178e-02,2.523421666666666511e+06
9.350000000000000000e+05,9.305999999999998995e-02,3.793333333333333973e-02,2.536716666666666511e+06
9.400000000000000000e+05,8.206000000000000794e-02,2.980000000000000357e-02,2.550176000000000000e+06
9.450000000000000000e+05,8.168333333333333002e-02,2.440000000000000155e-02,2.563595000000000000e+06
9.500000000000000000e+05,7.602000000000000424e-02,2.440000000000000155e-02,2.577048666666666511e+06
9.550000000000000000e+05,1.163866666666666799e-01,3.253333333333333771e-02,2.590420333333333489e+06
9.600000000000000000e+05,8.331999999999999129e-02,2.710000000000000256e-02,2.603766666666666511e+06
9.650000000000000000e+05,1.168133333333333246e-01,2.980000000000000357e-02,2.617349000000000000e+06
9.700000000000000000e+05,7.567999999999999727e-02,3.253333333333333077e-02,2.630716333333333489e+06
9.750000000000000000e+05,6.987333333333332896e-02,2.440000000000000155e-02,2.644344666666666511e+06
9.800000000000000000e+05,8.794333333333333169e-02,3.253333333333333771e-02,2.657633333333333489e+06
9.850000000000000000e+05,6.881666666666666488e-02,1.626666666666666886e-02,2.671699333333333489e+06
9.900000000000000000e+05,7.380666666666667319e-02,3.253333333333333077e-02,2.684386666666666511e+06
9.950000000000000000e+05,6.927333333333333953e-02,2.709999999999999909e-02,2.697848333333333489e+06
1.000000000000000000e+06,8.123000000000001053e-02,3.796666666666666939e-02,2.711361666666666511e+06
1.005000000000000000e+06,7.845666666666666067e-02,2.983333333333333323e-02,2.724875000000000000e+06
1.010000000000000000e+06,9.692000000000000615e-02,2.983333333333333323e-02,2.738546333333333489e+06
1.015000000000000000e+06,9.373666666666667646e-02,3.523333333333333178e-02,2.751968666666666511e+06
1.020000000000000000e+06,9.900666666666667337e-02,3.796666666666666939e-02,2.765605333333333489e+06
1.025000000000000000e+06,9.145666666666667222e-02,2.983333333333333323e-02,2.779230333333333489e+06
1.030000000000000000e+06,9.303666666666665641e-02,2.440000000000000155e-02,2.792870333333333489e+06
1.035000000000000000e+06,6.411999999999999644e-02,2.436666666666666495e-02,2.806309666666666511e+06
1.040000000000000000e+06,7.927666666666666195e-02,3.526666666666666144e-02,2.819925000000000000e+06
1.045000000000000000e+06,9.389333333333334253e-02,3.523333333333333178e-02,2.833290333333333489e+06
1.050000000000000000e+06,1.183266666666666772e-01,4.876666666666667344e-02,2.846700666666666511e+06
1.055000000000000000e+06,9.855333333333334001e-02,3.253333333333333077e-02,2.860452333333333489e+06
1.060000000000000000e+06,1.072133333333333272e-01,3.253333333333333771e-02,2.873807333333333489e+06
1.065000000000000000e+06,9.344999999999999141e-02,2.983333333333333670e-02,2.887269000000000000e+06
1.070000000000000000e+06,1.195899999999999880e-01,4.063333333333333380e-02,2.900866000000000000e+06
1.075000000000000000e+06,6.553000000000000491e-02,2.440000000000000155e-02,2.914330000000000000e+06
1.080000000000000000e+06,8.374999999999999112e-02,2.710000000000000256e-02,2.927962333333333489e+06
1.085000000000000000e+06,9.454333333333332645e-02,3.793333333333333973e-02,2.941477333333333489e+06
1.090000000000000000e+06,7.684000000000000552e-02,2.980000000000000357e-02,2.954990000000000000e+06
1.095000000000000000e+06,6.353999999999999926e-02,2.170000000000000054e-02,2.968683000000000000e+06
1.100000000000000000e+06,8.962333333333333263e-02,3.250000000000000111e-02,2.982197333333333489e+06
1.105000000000000000e+06,8.253666666666666096e-02,2.713333333333333222e-02,2.995795000000000000e+06
1.110000000000000000e+06,1.080533333333333346e-01,4.333333333333333481e-02,3.009760666666666511e+06
1.115000000000000000e+06,7.346999999999999365e-02,3.523333333333333178e-02,3.022908000000000000e+06
1.120000000000000000e+06,6.771666666666666112e-02,3.523333333333333178e-02,3.036545666666666511e+06
1.125000000000000000e+06,8.340999999999999803e-02,2.709999999999999909e-02,3.050100333333333489e+06
1.130000000000000000e+06,9.424333333333333174e-02,3.796666666666666939e-02,3.063674333333333489e+06
1.135000000000000000e+06,8.198666666666666603e-02,2.713333333333333222e-02,3.077277666666666511e+06
1.140000000000000000e+06,7.703666666666666996e-02,2.983333333333333323e-02,3.090511333333333489e+06
1.145000000000000000e+06,7.136000000000000676e-02,2.166666666666666741e-02,3.104210333333333489e+06
1.150000000000000000e+06,8.915666666666666185e-02,3.793333333333333279e-02,3.117594666666666511e+06
1.155000000000000000e+06,6.612333333333332563e-02,2.170000000000000054e-02,3.130780666666666511e+06
1.160000000000000000e+06,7.300666666666666416e-02,3.253333333333333077e-02,3.144105000000000000e+06
1.165000000000000000e+06,6.646333333333333260e-02,2.980000000000000357e-02,3.157667666666666511e+06
1.170000000000000000e+06,6.994666666666667088e-02,2.170000000000000054e-02,3.171261666666666511e+06
1.175000000000000000e+06,6.292666666666667241e-02,2.166666666666666741e-02,3.184849000000000000e+06
1.180000000000000000e+06,8.531333333333333824e-02,2.166666666666666741e-02,3.198403000000000000e+06
1.185000000000000000e+06,6.699666666666666270e-02,2.169999999999999707e-02,3.211734333333333489e+06
1.190000000000000000e+06,6.885999999999999066e-02,1.896666666666666293e-02,3.225174666666666511e+06
1.195000000000000000e+06,7.128333333333332356e-02,2.440000000000000155e-02,3.238711666666666511e+06
1.200000000000000000e+06,8.590333333333333155e-02,1.896666666666666987e-02,3.252234666666666511e+06
1.205000000000000000e+06,8.595666666666666733e-02,2.166666666666666741e-02,3.265879000000000000e+06
1.210000000000000000e+06,9.684999999999999165e-02,4.333333333333333481e-02,3.279543666666666511e+06
1.215000000000000000e+06,1.804699999999999915e-01,7.050000000000000711e-02,3.293067000000000000e+06
1.220000000000000000e+06,7.418666666666666465e-02,2.440000000000000155e-02,3.306572333333333489e+06
1.225000000000000000e+06,9.300333333333332675e-02,2.983333333333333323e-02,3.320051333333333489e+06
1.230000000000000000e+06,1.024100000000000010e-01,2.980000000000000357e-02,3.334492000000000000e+06
1.235000000000000000e+06,7.753666666666665652e-02,2.983333333333333323e-02,3.347147666666666511e+06
1.240000000000000000e+06,8.878999999999999393e-02,2.169999999999999707e-02,3.360734333333333489e+06
1.245000000000000000e+06,6.864000000000000656e-02,2.170000000000000054e-02,3.374124000000000000e+06
1.250000000000000000e+06,9.674000000000000654e-02,3.253333333333333077e-02,3.387780333333333489e+06
1.255000000000000000e+06,7.912666666666666460e-02,2.440000000000000155e-02,3.401342666666666511e+06
1.260000000000000000e+06,9.300666666666666804e-02,2.983333333333333323e-02,3.414828000000000000e+06
1.265000000000000000e+06,9.230000000000000704e-02,3.793333333333333973e-02,3.428568000000000000e+06
1.270000000000000000e+06,9.084333333333333149e-02,4.066666666666666347e-02,3.442134666666666511e+06
1.275000000000000000e+06,8.720333333333334103e-02,2.440000000000000155e-02,3.455638666666666511e+06
1.280000000000000000e+06,8.307666666666667366e-02,2.983333333333333323e-02,3.469229000000000000e+06
1.285000000000000000e+06,8.206666666666666277e-02,3.253333333333333077e-02,3.482853000000000000e+06
1.290000000000000000e+06,7.728666666666667018e-02,2.983333333333333323e-02,3.496382333333333489e+06
1.295000000000000000e+06,9.221666666666665513e-02,3.250000000000000111e-02,3.509898666666666511e+06
1.300000000000000000e+06,8.754000000000000670e-02,2.980000000000000357e-02,3.523526333333333489e+06
1.305000000000000000e+06,7.302999999999999770e-02,3.253333333333333771e-02,3.537007000000000000e+06
1.310000000000000000e+06,7.700666666666666771e-02,2.440000000000000155e-02,3.550567666666666511e+06
1.315000000000000000e+06,4.634333333333332666e-02,1.896666666666666293e-02,3.564106000000000000e+06
1.320000000000000000e+06,7.259999999999999787e-02,2.436666666666666495e-02,3.577495333333333489e+06
1.325000000000000000e+06,7.757000000000000006e-02,2.436666666666666495e-02,3.591176666666666511e+06
1.330000000000000000e+06,7.042666666666666520e-02,2.170000000000000054e-02,3.604547666666666511e+06
1.335000000000000000e+06,6.819333333333334191e-02,2.709999999999999909e-02,3.617987333333333489e+06
1.340000000000000000e+06,1.186233333333333445e-01,4.880000000000000310e-02,3.631663000000000000e+06
1.345000000000000000e+06,1.071099999999999969e-01,3.796666666666666939e-02,3.645049333333333489e+06
1.350000000000000000e+06,8.168333333333333002e-02,2.440000000000000155e-02,3.658565333333333489e+06
1.355000000000000000e+06,1.016699999999999965e-01,2.709999999999999909e-02,3.672267666666666511e+06
1.360000000000000000e+06,9.692000000000000615e-02,2.983333333333333323e-02,3.685909666666666511e+06
1.365000000000000000e+06,1.135999999999999927e-01,5.149999999999999717e-02,3.699319000000000000e+06
1.370000000000000000e+06,8.963333333333332875e-02,3.523333333333333178e-02,3.713388333333333489e+06
1.375000000000000000e+06,6.804333333333333067e-02,2.440000000000000155e-02,3.726635666666666511e+06
1.380000000000000000e+06,8.161000000000000199e-02,2.980000000000000357e-02,3.739898000000000000e+06
1.385000000000000000e+06,7.341999999999999915e-02,3.253333333333333771e-02,3.753503333333333489e+06
1.390000000000000000e+06,9.971333333333333437e-02,3.523333333333333872e-02,3.767004666666666511e+06
1.395000000000000000e+06,8.813000000000000000e-02,3.526666666666666144e-02,3.780627666666666511e+06
1.400000000000000000e+06,7.187999999999999945e-02,2.440000000000000155e-02,3.794278000000000000e+06
1.405000000000000000e+06,9.283999999999999198e-02,3.253333333333333077e-02,3.807692000000000000e+06
1.410000000000000000e+06,7.844333333333333713e-02,2.983333333333333323e-02,3.821223333333333489e+06
1.415000000000000000e+06,6.804999999999999938e-02,2.980000000000000357e-02,3.834632000000000000e+06
1.420000000000000000e+06,7.328999999999999404e-02,3.253333333333333771e-02,3.848012333333333489e+06
1.425000000000000000e+06,7.478666666666665408e-02,2.983333333333333323e-02,3.861505000000000000e+06
1.430000000000000000e+06,7.613999999999999935e-02,2.980000000000000357e-02,3.875186333333333489e+06
1.435000000000000000e+06,7.713666666666667282e-02,2.166666666666666741e-02,3.888659000000000000e+06
1.440000000000000000e+06,7.219666666666667287e-02,2.983333333333333670e-02,3.902259333333333489e+06
1.445000000000000000e+06,1.085166666666666641e-01,3.793333333333333973e-02,3.915787333333333489e+06
1.450000000000000000e+06,6.761333333333333084e-02,3.253333333333333771e-02,3.929465666666666511e+06
1.455000000000000000e+06,7.699666666666665771e-02,2.980000000000000357e-02,3.943086333333333489e+06
1.460000000000000000e+06,6.607999999999998597e-02,2.166666666666666741e-02,3.956772666666666511e+06
1.465000000000000000e+06,7.673333333333333395e-02,2.979999999999999663e-02,3.970358333333333489e+06
1.470000000000000000e+06,1.052000000000000018e-01,3.793333333333333279e-02,3.983909333333333489e+06
1.475000000000000000e+06,7.911333333333332718e-02,1.896666666666666987e-02,3.997294666666666511e+06
1.480000000000000000e+06,9.163666666666665794e-02,2.983333333333333323e-02,4.010746333333333489e+06
1.485000000000000000e+06,9.728666666666667406e-02,3.793333333333333279e-02,4.024335000000000000e+06
1.490000000000000000e+06,7.701999999999999125e-02,3.523333333333333178e-02,4.038106000000000000e+06
1.495000000000000000e+06,9.806666666666664922e-02,2.166666666666666741e-02,4.051571000000000000e+06
1.500000000000000000e+06,7.767333333333333034e-02,2.440000000000000155e-02,4.064988666666666511e+06
1.505000000000000000e+06,8.110333333333333283e-02,2.713333333333333222e-02,4.078470666666666511e+06
1.510000000000000000e+06,7.234000000000000152e-02,2.166666666666666741e-02,4.091850000000000000e+06
1.515000000000000000e+06,6.239333333333333537e-02,2.170000000000000054e-02,4.106626333333333489e+06
1.520000000000000000e+06,8.470333333333333881e-02,3.523333333333333178e-02,4.119008333333333489e+06
1.525000000000000000e+06,8.199666666666666215e-02,2.709999999999999909e-02,4.132521666666666511e+06
1.530000000000000000e+06,9.396333333333332927e-02,2.980000000000000357e-02,4.146149666666666511e+06
1.535000000000000000e+06,8.308000000000000107e-02,2.440000000000000155e-02,4.159753000000000000e+06
1.540000000000000000e+06,7.411666666666666403e-02,2.440000000000000155e-02,4.173335000000000000e+06
1.545000000000000000e+06,7.233000000000000540e-02,2.980000000000000357e-02,4.186988333333333489e+06
1.550000000000000000e+06,6.289333333333334275e-02,2.713333333333333222e-02,4.200550333333333023e+06
1.555000000000000000e+06,6.296333333333332949e-02,2.979999999999999663e-02,4.213879000000000000e+06
1.560000000000000000e+06,6.756333333333333635e-02,3.253333333333333771e-02,4.227477000000000000e+06
1.565000000000000000e+06,9.015333333333332144e-02,3.250000000000000111e-02,4.240977333333333023e+06
1.570000000000000000e+06,8.452999999999999403e-02,2.980000000000000357e-02,4.254512000000000000e+06
1.575000000000000000e+06,7.398333333333333151e-02,2.709999999999999909e-02,4.267956000000000000e+06
1.580000000000000000e+06,7.345000000000000140e-02,2.440000000000000155e-02,4.281631000000000000e+06
1.585000000000000000e+06,7.989000000000000268e-02,2.166666666666666741e-02,4.295116000000000000e+06
1.590000000000000000e+06,8.434333333333332572e-02,2.710000000000000256e-02,4.308754333333333023e+06
1.595000000000000000e+06,1.118766666666666659e-01,4.336666666666666448e-02,4.322215000000000000e+06
1.600000000000000000e+06,5.627999999999999670e-02,1.356666666666666611e-02,4.335646333333333023e+06
1.605000000000000000e+06,9.264666666666665495e-02,3.253333333333333077e-02,4.349269333333333023e+06
1.610000000000000000e+06,5.674333333333333312e-02,1.896666666666666987e-02,4.362725333333333023e+06
1.615000000000000000e+06,7.480666666666667408e-02,2.440000000000000155e-02,4.376397333333333023e+06
1.620000000000000000e+06,1.130033333333333306e-01,3.793333333333333973e-02,4.389810666666666977e+06
1.625000000000000000e+06,8.866000000000000270e-02,3.253333333333333077e-02,4.403565333333333023e+06
1.630000000000000000e+06,7.357666666666666522e-02,2.709999999999999909e-02,4.417056000000000000e+06
1.635000000000000000e+06,9.638000000000000733e-02,3.250000000000000111e-02,4.430701000000000000e+06
1.640000000000000000e+06,7.470333333333332992e-02,3.796666666666666939e-02,4.444153000000000000e+06
1.645000000000000000e+06,8.660666666666666513e-02,2.983333333333333670e-02,4.457801666666666977e+06
1.650000000000000000e+06,7.400666666666667892e-02,2.709999999999999909e-02,4.471283666666666977e+06
1.655000000000000000e+06,7.932666666666667032e-02,2.440000000000000155e-02,4.484818333333333023e+06
1.660000000000000000e+06,7.943666666666666931e-02,2.440000000000000155e-02,4.498323000000000000e+06
1.665000000000000000e+06,6.550666666666667137e-02,2.170000000000000054e-02,4.511965000000000000e+06
1.670000000000000000e+06,9.208333333333333648e-02,2.440000000000000155e-02,4.525520000000000000e+06
1.675000000000000000e+06,7.073666666666665603e-02,2.170000000000000054e-02,4.539024333333333023e+06
1.680000000000000000e+06,8.999999999999998279e-02,4.333333333333333481e-02,4.552620000000000000e+06
1.685000000000000000e+06,8.917999999999999539e-02,3.523333333333333178e-02,4.566790333333333023e+06
1.690000000000000000e+06,7.648333333333333373e-02,2.166666666666666741e-02,4.579726000000000000e+06
1.695000000000000000e+06,9.527999999999998970e-02,3.520000000000000212e-02,4.593148333333333023e+06
1.700000000000000000e+06,8.054999999999999660e-02,2.166666666666666741e-02,4.606653000000000000e+06
1.705000000000000000e+06,7.282999999999999197e-02,3.253333333333333077e-02,4.620154333333333023e+06
1.710000000000000000e+06,7.670666666666667299e-02,2.710000000000000256e-02,4.633746666666666977e+06
1.715000000000000000e+06,7.479666666666666408e-02,3.253333333333333771e-02,4.647226000000000000e+06
1.720000000000000000e+06,9.949999999999997735e-02,2.713333333333333222e-02,4.661036333333333023e+06
1.725000000000000000e+06,1.102433333333333182e-01,4.063333333333333380e-02,4.674487666666666977e+06
1.730000000000000000e+06,8.329333333333334421e-02,3.253333333333333771e-02,4.687821000000000000e+06
1.735000000000000000e+06,1.052366666666666589e-01,4.336666666666667141e-02,4.701442666666666977e+06
1.740000000000000000e+06,1.109600000000000031e-01,4.610000000000000209e-02,4.715194333333333023e+06
1.745000000000000000e+06,9.829000000000000237e-02,3.526666666666666838e-02,4.728757666666666977e+06
1.750000000000000000e+06,1.018933333333333358e-01,3.523333333333333178e-02,4.742484333333333023e+06
1.755000000000000000e+06,8.259666666666666546e-02,2.979999999999999663e-02,4.755986000000000000e+06
1.760000000000000000e+06,7.339999999999999303e-02,2.710000000000000256e-02,4.769628333333333023e+06
1.765000000000000000e+06,9.650999999999998469e-02,2.980000000000000357e-02,4.783071333333333023e+06
1.770000000000000000e+06,8.920000000000000151e-02,2.440000000000000155e-02,4.796773333333333023e+06
1.775000000000000000e+06,7.746999999999999720e-02,2.980000000000000357e-02,4.810316000000000000e+06
1.780000000000000000e+06,8.074666666666667492e-02,2.709999999999999909e-02,4.823796666666666977e+06
1.785000000000000000e+06,7.260333333333333916e-02,2.983333333333333323e-02,4.837403000000000000e+06
1.790000000000000000e+06,7.784333333333333382e-02,2.713333333333333222e-02,4.851035333333333023e+06
1.795000000000000000e+06,9.623333333333332351e-02,2.436666666666666495e-02,4.864561000000000000e+06
1.800000000000000000e+06,6.429999999999999605e-02,2.713333333333333222e-02,4.878055333333333023e+06
1.805000000000000000e+06,6.300999999999999657e-02,2.169999999999999707e-02,4.891529000000000000e+06
1.810000000000000000e+06,7.029666666666667396e-02,2.709999999999999909e-02,4.905252333333333023e+06
1.815000000000000000e+06,9.008666666666666212e-02,2.983333333333333670e-02,4.918624666666666977e+06
1.820000000000000000e+06,9.086666666666666503e-02,3.250000000000000111e-02,4.932286333333333023e+06
1.825000000000000000e+06,7.891666666666666274e-02,3.523333333333333178e-02,4.945798333333333023e+06
1.830000000000000000e+06,1.109499999999999931e-01,2.713333333333333222e-02,4.959343333333333023e+06
1.835000000000000000e+06,7.464666666666666672e-02,1.899999999999999953e-02,4.973006000000000000e+06
1.840000000000000000e+06,6.007333333333333275e-02,2.710000000000000256e-02,4.986566333333333023e+06
1.845000000000000000e+06,8.891666666666665775e-02,3.523333333333333178e-02,5.000044000000000000e+06
1.850000000000000000e+06,9.033000000000000751e-02,2.709999999999999909e-02,5.013437000000000000e+06
1.855000000000000000e+06,1.064766666666666778e-01,3.793333333333333973e-02,5.027029000000000000e+06
1.860000000000000000e+06,8.232333333333334557e-02,2.440000000000000155e-02,5.041865000000000000e+06
1.865000000000000000e+06,6.500999999999999834e-02,1.626666666666666539e-02,5.054038000000000000e+06
1.870000000000000000e+06,7.104666666666666075e-02,1.896666666666666987e-02,5.067666000000000000e+06
1.875000000000000000e+06,7.982999999999999818e-02,2.440000000000000155e-02,5.081200666666666977e+06
1.880000000000000000e+06,8.422000000000000319e-02,2.440000000000000155e-02,5.094857666666666977e+06
1.885000000000000000e+06,8.029333333333332767e-02,2.709999999999999909e-02,5.108292333333333023e+06
1.890000000000000000e+06,7.396333333333333926e-02,2.440000000000000155e-02,5.121954666666666977e+06
1.895000000000000000e+06,7.399000000000000021e-02,2.440000000000000155e-02,5.135644000000000000e+06
1.900000000000000000e+06,7.642999999999999794e-02,2.709999999999999909e-02,5.148970666666666977e+06
1.905000000000000000e+06,9.591333333333333655e-02,3.253333333333333077e-02,5.162557666666666977e+06
1.910000000000000000e+06,7.746000000000000107e-02,2.709999999999999909e-02,5.175964666666666977e+06
1.915000000000000000e+06,7.548333333333333284e-02,2.710000000000000256e-02,5.189553333333333023e+06
1.920000000000000000e+06,9.117333333333334233e-02,2.166666666666666741e-02,5.203170333333333023e+06
1.925000000000000000e+06,8.243999999999999939e-02,2.710000000000000256e-02,5.216591666666666977e+06
1.930000000000000000e+06,9.467333333333333156e-02,2.709999999999999909e-02,5.230113000000000000e+06
1.935000000000000000e+06,8.877333333333332910e-02,2.709999999999999909e-02,5.243594333333333023e+06
1.940000000000000000e+06,7.237999999999999989e-02,2.710000000000000256e-02,5.257195000000000000e+06
1.945000000000000000e+06,9.309333333333331961e-02,4.066666666666666347e-02,5.270840000000000000e+06
1.950000000000000000e+06,6.058333333333332932e-02,1.626666666666666539e-02,5.284451666666666977e+06
1.955000000000000000e+06,6.287666666666667792e-02,2.169999999999999707e-02,5.297982333333333023e+06
1.960000000000000000e+06,9.578000000000001790e-02,3.793333333333333279e-02,5.311609000000000000e+06
1.965000000000000000e+06,8.742333333333333900e-02,2.709999999999999909e-02,5.325243000000000000e+06
1.970000000000000000e+06,1.118833333333333346e-01,4.336666666666666448e-02,5.338872333333333023e+06
1.975000000000000000e+06,8.535999999999999144e-02,2.166666666666666741e-02,5.352545666666666977e+06
1.980000000000000000e+06,7.933666666666666645e-02,2.169999999999999707e-02,5.366056333333333023e+06
1.985000000000000000e+06,1.076299999999999896e-01,3.526666666666666144e-02,5.379660333333333023e+06
1.990000000000000000e+06,9.011666666666666436e-02,2.983333333333333323e-02,5.393149333333333023e+06
1.995000000000000000e+06,1.061099999999999960e-01,4.336666666666666448e-02,5.406716000000000000e+06
2.000000000000000000e+06,1.037833333333333385e-01,2.713333333333333222e-02,5.420200666666666977e+06
2.005000000000000000e+06,5.946666666666666767e-02,1.896666666666666987e-02,5.433852000000000000e+06
2.010000000000000000e+06,1.080800000000000094e-01,3.796666666666666246e-02,5.447483333333333023e+06
2.015000000000000000e+06,9.772666666666667001e-02,3.253333333333333771e-02,5.461167666666666977e+06
2.020000000000000000e+06,1.072100000000000136e-01,2.983333333333333670e-02,5.474582333333333023e+06
2.025000000000000000e+06,9.442666666666667263e-02,2.713333333333333222e-02,5.488192333333333023e+06
2.030000000000000000e+06,6.327333333333333421e-02,2.710000000000000256e-02,5.501656666666666977e+06
2.035000000000000000e+06,8.202333333333333698e-02,3.253333333333333077e-02,5.515250666666666977e+06
2.040000000000000000e+06,1.066333333333333439e-01,3.526666666666666144e-02,5.528633333333333023e+06
2.045000000000000000e+06,9.148666666666667446e-02,3.256666666666666737e-02,5.542211666666666977e+06
2.050000000000000000e+06,9.231999999999999929e-02,2.980000000000000357e-02,5.555557333333333023e+06
2.055000000000000000e+06,8.379666666666667207e-02,2.983333333333333323e-02,5.569068666666666977e+06
2.060000000000000000e+06,6.228666666666666379e-02,2.166666666666666741e-02,5.582717333333333023e+06
2.065000000000000000e+06,6.726333333333332776e-02,2.983333333333333323e-02,5.595966333333333023e+06
2.070000000000000000e+06,9.728666666666664631e-02,2.166666666666666741e-02,5.609638333333333023e+06
2.075000000000000000e+06,7.232333333333333669e-02,1.896666666666666987e-02,5.623135000000000000e+06
2.080000000000000000e+06,7.805333333333333568e-02,2.440000000000000155e-02,5.636660666666666977e+06
2.085000000000000000e+06,1.016433333333333217e-01,3.253333333333333771e-02,5.651116666666666977e+06
2.090000000000000000e+06,8.049666666666667469e-02,2.440000000000000155e-02,5.663923333333333023e+06
2.095000000000000000e+06,9.309666666666667478e-02,2.980000000000000357e-02,5.677508333333333023e+06
2.100000000000000000e+06,9.100333333333333885e-02,3.793333333333333973e-02,5.691107333333333023e+06
2.105000000000000000e+06,8.794666666666667298e-02,2.980000000000000357e-02,5.704711000000000000e+06
2.110000000000000000e+06,8.377666666666666595e-02,3.523333333333333178e-02,5.718428333333333023e+06
2.115000000000000000e+06,8.454666666666665886e-02,2.710000000000000256e-02,5.731988000000000000e+06
2.120000000000000000e+06,9.071333333333332638e-02,2.983333333333333323e-02,5.745700666666666977e+06
2.125000000000000000e+06,9.315000000000001057e-02,3.253333333333333077e-02,5.759249333333333023e+06
2.130000000000000000e+06,8.898333333333334483e-02,2.440000000000000155e-02,5.773008333333333023e+06
2.135000000000000000e+06,1.322399999999999964e-01,4.336666666666666448e-02,5.786454000000000000e+06
2.140000000000000000e+06,7.613000000000000322e-02,3.253333333333333771e-02,5.800078000000000000e+06
2.145000000000000000e+06,8.003333333333333133e-02,2.443333333333333121e-02,5.813594666666666977e+06
2.150000000000000000e+06,1.043133333333333274e-01,2.713333333333333222e-02,5.827325333333333023e+06
2.155000000000000000e+06,7.103333333333332333e-02,1.896666666666666293e-02,5.840860333333333023e+06
2.160000000000000000e+06,7.530666666666667453e-02,2.980000000000000357e-02,5.854391666666666977e+06
2.165000000000000000e+06,7.886333333333334084e-02,2.440000000000000155e-02,5.867719000000000000e+06
2.170000000000000000e+06,7.392666666666666830e-02,2.713333333333333222e-02,5.881417000000000000e+06
2.175000000000000000e+06,8.678666666666666474e-02,3.523333333333333178e-02,5.895103333333333023e+06
2.180000000000000000e+06,7.627666666666667317e-02,2.440000000000000155e-02,5.908857000000000000e+06
2.185000000000000000e+06,9.217333333333332934e-02,2.440000000000000155e-02,5.922229666666666977e+06
2.190000000000000000e+06,7.877333333333333409e-02,2.443333333333333121e-02,5.935772666666666977e+06
2.195000000000000000e+06,1.045099999999999918e-01,4.066666666666666347e-02,5.949402333333333023e+06
2.200000000000000000e+06,5.770666666666666306e-02,1.896666666666666987e-02,5.962847666666666977e+06
2.205000000000000000e+06,7.829333333333332590e-02,2.170000000000000054e-02,5.976612333333333023e+06
2.210000000000000000e+06,7.077999999999999570e-02,1.899999999999999953e-02,5.989940666666666977e+06
2.215000000000000000e+06,8.217000000000000692e-02,2.709999999999999909e-02,6.003527000000000000e+06
2.220000000000000000e+06,7.800999999999999601e-02,2.170000000000000054e-02,6.017277666666666977e+06
2.225000000000000000e+06,6.196666666666666989e-02,1.356666666666666611e-02,6.030776666666666977e+06
2.230000000000000000e+06,9.399000000000000410e-02,3.523333333333333178e-02,6.044404666666666977e+06
2.235000000000000000e+06,7.454999999999999127e-02,2.709999999999999909e-02,6.058059333333333023e+06
2.240000000000000000e+06,9.732000000000000373e-02,2.443333333333333121e-02,6.071537000000000000e+06
2.245000000000000000e+06,7.245000000000000051e-02,3.253333333333333077e-02,6.085154666666666977e+06
2.250000000000000000e+06,1.119399999999999978e-01,2.709999999999999909e-02,6.098729000000000000e+06
2.255000000000000000e+06,4.948999999999999927e-02,1.353333333333333298e-02,6.112511666666666977e+06
2.260000000000000000e+06,5.538666666666667432e-02,2.440000000000000155e-02,6.126145666666666977e+06
2.265000000000000000e+06,7.613333333333334452e-02,2.980000000000000357e-02,6.139608333333333023e+06
2.270000000000000000e+06,8.149666666666666170e-02,2.440000000000000155e-02,6.153171000000000000e+06
2.275000000000000000e+06,1.132933333333333431e-01,2.709999999999999909e-02,6.166825000000000000e+06
2.280000000000000000e+06,8.666666666666666963e-02,2.709999999999999909e-02,6.180324666666666977e+06
2.285000000000000000e+06,7.820333333333333303e-02,1.896666666666666293e-02,6.193829000000000000e+06
2.290000000000000000e+06,9.041333333333333167e-02,4.606666666666666549e-02,6.207443333333333023e+06
2.295000000000000000e+06,8.590333333333333155e-02,3.253333333333333771e-02,6.221012000000000000e+06
2.300000000000000000e+06,1.176366666666666672e-01,4.609999999999999515e-02,6.236139333333333023e+06
2.305000000000000000e+06,7.710333333333334316e-02,2.709999999999999909e-02,6.247957000000000000e+06
2.310000000000000000e+06,9.840666666666665618e-02,2.983333333333333323e-02,6.261628666666666977e+06
2.315000000000000000e+06,8.001000000000001167e-02,2.440000000000000155e-02,6.275171333333333023e+06
2.320000000000000000e+06,9.250999999999999501e-02,2.983333333333333670e-02,6.288612333333333023e+06
2.325000000000000000e+06,8.485333333333333616e-02,1.896666666666666987e-02,6.302088000000000000e+06
2.330000000000000000e+06,9.001333333333333409e-02,3.796666666666666939e-02,6.315500000000000000e+06
2.335000000000000000e+06,7.287000000000000421e-02,3.526666666666666144e-02,6.329141333333333023e+06
2.340000000000000000e+06,7.156333333333332603e-02,2.166666666666666741e-02,6.342749000000000000e+06
2.345000000000000000e+06,8.905666666666667286e-02,3.250000000000000111e-02,6.356085000000000000e+06
2.350000000000000000e+06,9.630666666666666542e-02,3.253333333333333771e-02,6.369796000000000000e+06
2.355000000000000000e+06,6.753999999999998893e-02,2.169999999999999707e-02,6.383293333333333023e+06
2.360000000000000000e+06,8.198333333333333861e-02,3.253333333333333771e-02,6.396659333333333023e+06
2.365000000000000000e+06,9.457999999999999741e-02,4.336666666666667141e-02,6.410177333333333023e+06
2.370000000000000000e+06,7.149999999999999412e-02,2.440000000000000155e-02,6.423777000000000000e+06
2.375000000000000000e+06,8.359666666666666635e-02,2.710000000000000256e-02,6.437309666666666977e+06
2.380000000000000000e+06,1.010566666666666696e-01,3.796666666666666246e-02,6.450977666666666977e+06
2.385000000000000000e+06,7.395000000000000184e-02,3.253333333333333077e-02,6.464518000000000000e+06
2.390000000000000000e+06,6.053666666666667612e-02,2.169999999999999707e-02,6.477797666666666977e+06
2.395000000000000000e+06,8.620666666666666755e-02,3.526666666666666838e-02,6.491331333333333023e+06
2.400000000000000000e+06,8.906999999999999640e-02,3.253333333333333771e-02,6.504887333333333023e+06
2.405000000000000000e+06,8.799000000000001265e-02,3.253333333333333771e-02,6.518331666666666977e+06
2.410000000000000000e+06,8.267000000000000737e-02,2.166666666666666741e-02,6.531819666666666977e+06
2.415000000000000000e+06,1.034100000000000019e-01,4.333333333333333481e-02,6.545365333333333023e+06
2.420000000000000000e+06,8.284333333333332439e-02,3.253333333333333771e-02,6.558930666666666977e+06
2.425000000000000000e+06,8.504666666666667318e-02,3.250000000000000111e-02,6.572368333333333023e+06
2.430000000000000000e+06,8.935333333333332628e-02,2.436666666666666495e-02,6.585995000000000000e+06
2.435000000000000000e+06,9.322333333333332472e-02,3.523333333333333872e-02,6.599517666666666977e+06
2.440000000000000000e+06,9.766333333333332423e-02,3.253333333333333771e-02,6.612979000000000000e+06
2.445000000000000000e+06,7.742999999999999883e-02,2.169999999999999707e-02,6.626675666666666977e+06
2.450000000000000000e+06,8.974666666666668291e-02,2.709999999999999909e-02,6.640136333333333023e+06
2.455000000000000000e+06,8.651666666666667227e-02,3.253333333333333771e-02,6.653593000000000000e+06
2.460000000000000000e+06,1.157099999999999934e-01,5.150000000000001105e-02,6.667126666666666977e+06
2.465000000000000000e+06,6.853666666666666241e-02,2.440000000000000155e-02,6.680699666666666977e+06
2.470000000000000000e+06,9.544666666666666577e-02,3.796666666666666939e-02,6.694105000000000000e+06
2.475000000000000000e+06,8.596333333333333604e-02,2.709999999999999909e-02,6.707675333333333023e+06
2.480000000000000000e+06,7.479666666666666408e-02,2.710000000000000256e-02,6.721281000000000000e+06
2.485000000000000000e+06,1.022600000000000037e-01,1.896666666666666293e-02,6.734742666666666977e+06
2.490000000000000000e+06,8.353333333333333444e-02,2.980000000000000357e-02,6.748403000000000000e+06
2.495000000000000000e+06,8.457333333333333369e-02,3.253333333333333771e-02,6.761707000000000000e+06
2.500000000000000000e+06,9.744333333333334013e-02,4.336666666666666448e-02,6.775331000000000000e+06
2.505000000000000000e+06,7.945333333333333414e-02,3.793333333333333973e-02,6.788509666666666977e+06
2.510000000000000000e+06,9.756666666666664878e-02,3.523333333333333178e-02,6.802038666666666977e+06
2.515000000000000000e+06,9.539999999999999869e-02,2.709999999999999909e-02,6.815479333333333023e+06
2.520000000000000000e+06,8.854666666666666242e-02,3.793333333333333279e-02,6.829125000000000000e+06
2.525000000000000000e+06,8.393666666666667331e-02,2.980000000000000357e-02,6.842711000000000000e+06
2.530000000000000000e+06,7.972666666666666790e-02,2.170000000000000054e-02,6.856256333333333023e+06
2.535000000000000000e+06,8.297999999999999821e-02,2.710000000000000256e-02,6.869703333333333023e+06
2.540000000000000000e+06,6.910999999999999088e-02,3.523333333333333872e-02,6.883226000000000000e+06
2.545000000000000000e+06,1.087199999999999972e-01,4.606666666666667243e-02,6.896771000000000000e+06
2.550000000000000000e+06,1.138499999999999929e-01,3.796666666666666939e-02,6.910289333333333023e+06
2.555000000000000000e+06,8.341666666666665286e-02,2.713333333333333222e-02,6.924674000000000000e+06
2.560000000000000000e+06,8.913999999999999702e-02,2.713333333333333222e-02,6.937179333333333023e+06
2.565000000000000000e+06,1.100066666666666554e-01,4.066666666666666347e-02,6.950744000000000000e+06
2.570000000000000000e+06,1.004666666666666625e-01,3.253333333333333077e-02,6.964256000000000000e+06
2.575000000000000000e+06,8.682333333333332182e-02,2.709999999999999909e-02,6.977723333333333023e+06
2.580000000000000000e+06,8.296666666666667467e-02,2.169999999999999707e-02,6.991470000000000000e+06
2.585000000000000000e+06,8.480333333333334167e-02,2.440000000000000155e-02,7.004788333333333023e+06
2.590000000000000000e+06,6.529333333333332823e-02,2.983333333333333323e-02,7.018520333333333023e+06
2.595000000000000000e+06,8.347999999999999865e-02,2.980000000000000357e-02,7.031728000000000000e+06
2.600000000000000000e+06,6.396333333333333038e-02,1.629999999999999852e-02,7.045432000000000000e+06
2.605000000000000000e+06,8.252666666666665096e-02,3.253333333333333771e-02,7.059113000000000000e+06
2.610000000000000000e+06,8.431666666666666476e-02,2.713333333333333222e-02,7.072587000000000000e+06
2.615000000000000000e+06,7.059999999999999609e-02,2.710000000000000256e-02,7.086061000000000000e+06
2.620000000000000000e+06,7.391999999999999960e-02,2.710000000000000256e-02,7.099512666666666977e+06
2.625000000000000000e+06,8.174333333333333451e-02,2.440000000000000155e-02,7.112914000000000000e+06
2.630000000000000000e+06,1.104200000000000043e-01,3.523333333333333178e-02,7.126438333333333023e+06


==> data/eeg/arc1-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.921499999999999320e-01,4.362999999999999656e-01,1.297333333333333258e+03
5.000000000000000000e+03,5.133666666666667489e-01,2.872666666666666146e-01,1.807266666666666788e+04
1.000000000000000000e+04,4.771633333333333282e-01,2.195000000000000007e-01,3.497733333333333576e+04
1.500000000000000000e+04,3.775466666666666971e-01,1.625999999999999945e-01,5.176566666666666424e+04
2.000000000000000000e+04,2.560433333333333450e-01,1.057000000000000023e-01,6.811600000000000000e+04
2.500000000000000000e+04,2.196800000000000141e-01,1.002666666666666706e-01,8.409433333333332848e+04
3.000000000000000000e+04,1.713500000000000023e-01,7.046666666666666357e-02,1.007730000000000000e+05
3.500000000000000000e+04,1.788133333333333519e-01,5.693333333333333579e-02,1.166346666666666715e+05
4.000000000000000000e+04,1.274666666666666726e-01,5.690000000000000613e-02,1.328770000000000000e+05
4.500000000000000000e+04,1.355166666666666464e-01,5.149999999999999717e-02,1.492293333333333430e+05
5.000000000000000000e+04,1.361366666666666558e-01,4.606666666666667243e-02,1.656296666666666570e+05
5.500000000000000000e+04,1.407233333333333114e-01,5.689999999999999919e-02,1.821476666666666570e+05
6.000000000000000000e+04,1.063866666666666710e-01,4.876666666666665956e-02,1.988320000000000000e+05
6.500000000000000000e+04,1.121466666666666584e-01,4.606666666666666549e-02,2.147670000000000000e+05
7.000000000000000000e+04,1.053299999999999931e-01,4.880000000000000310e-02,2.309726666666666570e+05
7.500000000000000000e+04,1.146266666666666545e-01,4.336666666666666448e-02,2.472376666666666570e+05
8.000000000000000000e+04,1.150266666666666660e-01,4.876666666666667344e-02,2.633686666666666861e+05
8.500000000000000000e+04,1.098933333333333290e-01,4.880000000000000310e-02,2.794780000000000000e+05
9.000000000000000000e+04,1.175433333333333330e-01,4.336666666666666448e-02,2.956210000000000000e+05
9.500000000000000000e+04,1.243099999999999900e-01,4.876666666666667344e-02,3.119953333333333139e+05
1.000000000000000000e+05,1.220399999999999957e-01,4.880000000000000310e-02,3.279846666666666861e+05
1.050000000000000000e+05,1.285333333333333328e-01,5.419999999999999818e-02,3.444273333333333139e+05
1.100000000000000000e+05,1.223466666666666730e-01,4.876666666666667344e-02,3.606600000000000000e+05
1.150000000000000000e+05,1.171699999999999964e-01,4.609999999999999515e-02,3.769223333333333139e+05
1.200000000000000000e+05,1.137699999999999961e-01,4.610000000000000209e-02,3.931336666666666861e+05
1.250000000000000000e+05,1.189433333333333315e-01,5.146666666666666751e-02,4.093820000000000000e+05
1.300000000000000000e+05,1.187733333333333419e-01,4.606666666666666549e-02,4.257796666666666861e+05
1.350000000000000000e+05,1.094666666666666566e-01,4.336666666666666448e-02,4.423476666666666861e+05
1.400000000000000000e+05,1.103633333333333272e-01,4.066666666666666347e-02,4.582523333333333139e+05
1.450000000000000000e+05,1.100733333333333425e-01,4.606666666666666549e-02,4.745576666666666861e+05
1.500000000000000000e+05,1.406166666666666676e-01,5.149999999999999717e-02,4.908736666666666861e+05
1.550000000000000000e+05,1.220433333333333370e-01,5.149999999999999717e-02,5.070600000000000000e+05
1.600000000000000000e+05,1.689066666666666772e-01,5.960000000000000714e-02,5.234673333333333139e+05
1.650000000000000000e+05,1.303600000000000037e-01,4.066666666666666347e-02,5.397030000000000000e+05
1.700000000000000000e+05,1.266599999999999948e-01,4.336666666666666448e-02,5.561626666666666279e+05
1.750000000000000000e+05,1.081933333333333497e-01,3.526666666666666838e-02,5.726570000000000000e+05
1.800000000000000000e+05,1.143766666666666681e-01,4.339999999999999414e-02,5.889146666666666279e+05
1.850000000000000000e+05,1.102900000000000130e-01,5.146666666666666751e-02,6.056660000000000000e+05
1.900000000000000000e+05,1.313366666666666849e-01,3.793333333333333973e-02,6.217456666666666279e+05
1.950000000000000000e+05,1.239466666666666633e-01,3.796666666666666939e-02,6.378930000000000000e+05
2.000000000000000000e+05,1.330466666666666742e-01,5.149999999999999717e-02,6.540853333333333721e+05
2.050000000000000000e+05,1.262566666666666559e-01,4.610000000000000209e-02,6.702980000000000000e+05
2.100000000000000000e+05,1.204833333333333312e-01,5.150000000000001105e-02,6.865746666666666279e+05
2.150000000000000000e+05,1.117533333333333295e-01,4.876666666666665956e-02,7.029743333333333721e+05
2.200000000000000000e+05,1.146233333333333410e-01,3.796666666666666939e-02,7.193743333333333721e+05
2.250000000000000000e+05,1.283500000000000196e-01,5.420000000000000512e-02,7.356183333333333721e+05
2.300000000000000000e+05,1.142666666666666692e-01,5.149999999999999717e-02,7.520170000000000000e+05
2.350000000000000000e+05,1.300699999999999912e-01,4.606666666666666549e-02,7.684040000000000000e+05
2.400000000000000000e+05,1.154000000000000026e-01,4.339999999999999414e-02,7.844703333333333721e+05
2.450000000000000000e+05,1.043933333333333380e-01,3.250000000000000111e-02,8.009113333333333721e+05
2.500000000000000000e+05,1.323566666666666780e-01,5.689999999999999919e-02,8.167563333333333721e+05
2.550000000000000000e+05,1.099833333333333357e-01,4.880000000000000310e-02,8.332956666666666279e+05
2.600000000000000000e+05,1.127999999999999975e-01,4.336666666666666448e-02,8.499353333333333721e+05
2.650000000000000000e+05,1.235066666666666535e-01,4.336666666666666448e-02,8.662480000000000000e+05
2.700000000000000000e+05,1.368399999999999894e-01,5.689999999999999919e-02,8.827126666666666279e+05
2.750000000000000000e+05,1.128399999999999959e-01,4.610000000000000209e-02,8.989960000000000000e+05
2.800000000000000000e+05,1.215766666666666662e-01,3.793333333333333973e-02,9.151090000000000000e+05
2.850000000000000000e+05,1.176066666666666510e-01,4.063333333333333380e-02,9.314333333333333721e+05
2.900000000000000000e+05,1.034100000000000019e-01,3.523333333333333178e-02,9.477346666666666279e+05
2.950000000000000000e+05,8.751666666666667316e-02,4.063333333333333380e-02,9.640766666666666279e+05
3.000000000000000000e+05,9.933000000000001550e-02,4.066666666666666347e-02,9.806216666666666279e+05
3.050000000000000000e+05,1.135800000000000004e-01,4.336666666666666448e-02,9.972276666666666279e+05
3.100000000000000000e+05,8.615333333333331789e-02,3.523333333333333178e-02,1.013496333333333372e+06
3.150000000000000000e+05,1.110766666666666708e-01,5.150000000000001105e-02,1.030217333333333372e+06
3.200000000000000000e+05,8.628999999999999171e-02,3.523333333333333178e-02,1.045971000000000000e+06
3.250000000000000000e+05,1.379333333333333245e-01,4.880000000000000310e-02,1.062115000000000000e+06
3.300000000000000000e+05,1.269166666666666499e-01,4.606666666666667243e-02,1.078663000000000000e+06
3.350000000000000000e+05,1.436266666666666802e-01,5.149999999999999717e-02,1.094940666666666744e+06
3.400000000000000000e+05,1.170566666666666561e-01,3.793333333333333973e-02,1.111354333333333256e+06
3.450000000000000000e+05,1.120433333333333281e-01,4.609999999999999515e-02,1.127903666666666744e+06
3.500000000000000000e+05,1.443933333333333457e-01,6.233333333333333087e-02,1.144411666666666744e+06
3.550000000000000000e+05,1.225833333333333219e-01,4.606666666666666549e-02,1.160729666666666744e+06
3.600000000000000000e+05,1.067633333333333351e-01,4.606666666666666549e-02,1.176871666666666744e+06
3.650000000000000000e+05,8.369333333333332792e-02,3.253333333333333077e-02,1.192934666666666744e+06
3.700000000000000000e+05,9.813666666666666372e-02,4.066666666666666347e-02,1.209088000000000000e+06
3.750000000000000000e+05,1.069966666666666844e-01,4.606666666666666549e-02,1.225598000000000000e+06
3.800000000000000000e+05,1.018066666666666703e-01,3.523333333333333178e-02,1.242097000000000000e+06
3.850000000000000000e+05,7.694333333333332192e-02,2.983333333333333323e-02,1.258584000000000000e+06
3.900000000000000000e+05,8.441666666666665375e-02,3.526666666666666144e-02,1.275230333333333256e+06
3.950000000000000000e+05,8.756666666666668153e-02,4.066666666666666347e-02,1.291255333333333256e+06
4.000000000000000000e+05,1.375733333333333530e-01,4.606666666666666549e-02,1.307737000000000000e+06
4.050000000000000000e+05,9.109666666666665913e-02,2.980000000000000357e-02,1.324592000000000000e+06
4.100000000000000000e+05,1.295366666666666611e-01,5.149999999999999717e-02,1.340456333333333256e+06
4.150000000000000000e+05,1.130933333333333374e-01,3.796666666666666939e-02,1.356895666666666744e+06
4.200000000000000000e+05,1.062066666666666714e-01,4.606666666666667243e-02,1.373335000000000000e+06
4.250000000000000000e+05,9.659666666666666401e-02,3.253333333333333771e-02,1.389815000000000000e+06
4.300000000000000000e+05,1.229533333333333450e-01,4.876666666666665956e-02,1.406321666666666744e+06
4.350000000000000000e+05,1.044699999999999934e-01,4.066666666666666347e-02,1.422750333333333256e+06
4.400000000000000000e+05,9.421333333333332949e-02,3.796666666666666939e-02,1.439282666666666744e+06
4.450000000000000000e+05,1.066666666666666735e-01,4.066666666666667040e-02,1.455690000000000000e+06
4.500000000000000000e+05,9.664333333333334497e-02,3.793333333333333973e-02,1.471943666666666744e+06
4.550000000000000000e+05,1.170466666666666739e-01,3.796666666666666939e-02,1.488395666666666744e+06
4.600000000000000000e+05,1.081433333333333274e-01,4.609999999999999515e-02,1.504879666666666744e+06
4.650000000000000000e+05,7.248333333333333017e-02,4.066666666666666347e-02,1.521388000000000000e+06
4.700000000000000000e+05,9.708333333333334092e-02,4.336666666666666448e-02,1.537785666666666744e+06
4.750000000000000000e+05,8.054666666666666919e-02,3.253333333333333771e-02,1.554263666666666744e+06
4.800000000000000000e+05,1.042000000000000010e-01,3.796666666666666246e-02,1.570472000000000000e+06
4.850000000000000000e+05,1.050833333333333203e-01,3.796666666666666939e-02,1.586703000000000000e+06
4.900000000000000000e+05,1.228633333333333244e-01,5.146666666666666751e-02,1.603169666666666744e+06
4.950000000000000000e+05,1.168266666666666481e-01,3.253333333333333771e-02,1.619816666666666744e+06
5.000000000000000000e+05,9.078000000000001346e-02,3.253333333333333077e-02,1.635951333333333256e+06
5.050000000000000000e+05,1.105099999999999971e-01,4.066666666666667040e-02,1.652487333333333256e+06
5.100000000000000000e+05,1.024899999999999839e-01,4.066666666666666347e-02,1.669405333333333256e+06
5.150000000000000000e+05,1.132166666666666738e-01,3.796666666666666939e-02,1.685383666666666744e+06
5.200000000000000000e+05,1.047899999999999943e-01,3.796666666666666939e-02,1.701795666666666744e+06
5.250000000000000000e+05,9.795333333333333670e-02,3.253333333333333771e-02,1.718369333333333256e+06
5.300000000000000000e+05,1.109800000000000092e-01,4.876666666666665956e-02,1.734797000000000000e+06
5.350000000000000000e+05,1.070266666666666727e-01,4.606666666666666549e-02,1.751379666666666744e+06
5.400000000000000000e+05,9.819666666666666821e-02,4.336666666666666448e-02,1.767839666666666744e+06
5.450000000000000000e+05,9.981333333333332336e-02,4.066666666666667040e-02,1.784423333333333256e+06
5.500000000000000000e+05,1.408200000000000007e-01,5.149999999999999717e-02,1.800818333333333256e+06
5.550000000000000000e+05,1.384699999999999820e-01,5.419999999999999818e-02,1.817206666666666744e+06
5.600000000000000000e+05,1.060433333333333367e-01,3.253333333333333771e-02,1.833473000000000000e+06
5.650000000000000000e+05,6.683666666666666922e-02,2.709999999999999909e-02,1.849513000000000000e+06
5.700000000000000000e+05,1.244433333333333502e-01,4.066666666666666347e-02,1.865750666666666744e+06
5.750000000000000000e+05,8.059666666666666368e-02,3.793333333333333973e-02,1.882074666666666744e+06
5.800000000000000000e+05,1.380200000000000038e-01,5.149999999999999717e-02,1.898652333333333256e+06
5.850000000000000000e+05,1.052266666666666767e-01,4.336666666666666448e-02,1.915108666666666744e+06
5.900000000000000000e+05,9.266000000000000625e-02,4.336666666666666448e-02,1.931664333333333256e+06
5.950000000000000000e+05,9.534666666666667678e-02,3.793333333333333973e-02,1.947815000000000000e+06
6.000000000000000000e+05,9.981333333333332336e-02,4.066666666666666347e-02,1.964081333333333256e+06
6.050000000000000000e+05,1.077033333333333315e-01,4.066666666666666347e-02,1.980200666666666744e+06
6.100000000000000000e+05,1.033533333333333110e-01,4.066666666666666347e-02,1.996567000000000000e+06
6.150000000000000000e+05,1.107500000000000012e-01,4.336666666666666448e-02,2.013267333333333256e+06
6.200000000000000000e+05,8.758666666666665990e-02,2.980000000000000357e-02,2.029897333333333256e+06
6.250000000000000000e+05,1.045566666666666727e-01,3.796666666666666939e-02,2.045966666666666744e+06
6.300000000000000000e+05,1.076300000000000034e-01,4.336666666666666448e-02,2.063170666666666744e+06
6.350000000000000000e+05,9.470000000000000639e-02,4.066666666666666347e-02,2.078715666666666744e+06
6.400000000000000000e+05,1.051966666666666744e-01,3.526666666666666144e-02,2.095094333333333256e+06
6.450000000000000000e+05,1.735866666666666669e-01,6.229999999999999427e-02,2.111453333333333489e+06
6.500000000000000000e+05,1.061266666666666608e-01,4.066666666666667040e-02,2.128012333333333489e+06
6.550000000000000000e+05,1.204800000000000176e-01,4.340000000000000108e-02,2.144405333333333489e+06
6.600000000000000000e+05,1.046933333333333188e-01,4.336666666666666448e-02,2.160663666666666511e+06
6.650000000000000000e+05,9.256333333333333080e-02,3.253333333333333771e-02,2.177042000000000000e+06
6.700000000000000000e+05,1.370366666666666677e-01,5.963333333333333680e-02,2.193314333333333489e+06
6.750000000000000000e+05,1.331066666666666787e-01,4.876666666666667344e-02,2.209802000000000000e+06
6.800000000000000000e+05,1.187199999999999922e-01,4.876666666666667344e-02,2.226204333333333489e+06
6.850000000000000000e+05,9.068333333333333801e-02,4.063333333333333380e-02,2.242110333333333489e+06
6.900000000000000000e+05,9.416333333333333500e-02,3.793333333333333279e-02,2.258701666666666511e+06
6.950000000000000000e+05,1.062999999999999917e-01,4.606666666666666549e-02,2.275149000000000000e+06
7.000000000000000000e+05,9.539999999999999869e-02,3.256666666666666737e-02,2.291444000000000000e+06
7.050000000000000000e+05,1.050033333333333374e-01,4.066666666666667040e-02,2.307808333333333489e+06
7.100000000000000000e+05,1.130800000000000000e-01,3.793333333333333973e-02,2.324160333333333489e+06
7.150000000000000000e+05,1.049599999999999977e-01,3.793333333333333279e-02,2.340543333333333489e+06
7.200000000000000000e+05,7.958999999999999408e-02,3.796666666666666246e-02,2.357028000000000000e+06
7.250000000000000000e+05,8.606999999999999373e-02,3.253333333333333771e-02,2.373064000000000000e+06
7.300000000000000000e+05,8.286999999999999922e-02,3.256666666666666737e-02,2.389496666666666511e+06
7.350000000000000000e+05,9.564000000000000279e-02,3.250000000000000111e-02,2.405622333333333489e+06
7.400000000000000000e+05,1.580000000000000016e-01,5.959999999999999326e-02,2.421776666666666511e+06
7.450000000000000000e+05,1.120266666666666633e-01,3.523333333333333178e-02,2.437680666666666511e+06
7.500000000000000000e+05,9.857666666666668742e-02,4.063333333333333380e-02,2.453851333333333489e+06
7.550000000000000000e+05,1.078833333333333450e-01,3.793333333333333279e-02,2.470235333333333489e+06
7.600000000000000000e+05,1.010466666666666596e-01,3.523333333333333178e-02,2.487100000000000000e+06
7.650000000000000000e+05,9.426666666666666528e-02,3.523333333333333178e-02,2.502805666666666511e+06
7.700000000000000000e+05,1.308866666666666789e-01,4.880000000000000310e-02,2.519145666666666511e+06
7.750000000000000000e+05,1.200633333333333413e-01,3.796666666666666939e-02,2.535559333333333489e+06
7.800000000000000000e+05,1.080600000000000033e-01,3.523333333333333178e-02,2.551997000000000000e+06
7.850000000000000000e+05,1.051533333333333348e-01,3.526666666666666838e-02,2.569462666666666511e+06
7.900000000000000000e+05,1.010499999999999871e-01,2.980000000000000357e-02,2.585118666666666511e+06
7.950000000000000000e+05,1.208066666666666594e-01,4.066666666666666347e-02,2.601650000000000000e+06
8.000000000000000000e+05,1.349933333333333263e-01,4.066666666666666347e-02,2.618129333333333489e+06
8.050000000000000000e+05,1.128299999999999859e-01,4.876666666666667344e-02,2.634573000000000000e+06
8.100000000000000000e+05,1.013933333333333353e-01,3.793333333333333279e-02,2.651025666666666511e+06
8.150000000000000000e+05,9.796333333333333282e-02,3.253333333333333771e-02,2.667651000000000000e+06
8.200000000000000000e+05,9.331333333333331759e-02,3.250000000000000111e-02,2.684129666666666511e+06
8.250000000000000000e+05,1.324066666666666725e-01,4.606666666666667243e-02,2.700179666666666511e+06
8.300000000000000000e+05,7.685666666666667035e-02,4.063333333333333380e-02,2.716622666666666511e+06
8.350000000000000000e+05,9.806333333333332181e-02,3.250000000000000111e-02,2.732979000000000000e+06
8.400000000000000000e+05,1.297133333333333194e-01,3.520000000000000212e-02,2.749333666666666511e+06
8.450000000000000000e+05,8.946999999999999398e-02,3.250000000000000111e-02,2.765692000000000000e+06
8.500000000000000000e+05,1.060866666666666625e-01,3.793333333333333279e-02,2.782236666666666511e+06
8.550000000000000000e+05,1.728500000000000314e-01,5.959999999999999326e-02,2.798575000000000000e+06
8.600000000000000000e+05,1.061666666666666731e-01,4.606666666666666549e-02,2.814926333333333489e+06
8.650000000000000000e+05,1.054366666666666785e-01,3.523333333333333178e-02,2.831162000000000000e+06
8.700000000000000000e+05,1.000533333333333275e-01,3.793333333333333973e-02,2.847593000000000000e+06
8.750000000000000000e+05,1.164933333333333237e-01,3.250000000000000111e-02,2.863946333333333489e+06
8.800000000000000000e+05,1.150499999999999995e-01,3.793333333333333279e-02,2.880332666666666511e+06
8.850000000000000000e+05,1.108933333333333299e-01,3.793333333333333279e-02,2.896754333333333489e+06
8.900000000000000000e+05,1.386066666666666558e-01,5.149999999999999717e-02,2.913137666666666511e+06
8.950000000000000000e+05,9.653666666666665952e-02,2.983333333333333323e-02,2.929702000000000000e+06
9.000000000000000000e+05,9.004666666666666375e-02,2.709999999999999909e-02,2.945753666666666511e+06
9.050000000000000000e+05,1.031533333333333330e-01,4.336666666666666448e-02,2.961908000000000000e+06
9.100000000000000000e+05,1.420733333333333570e-01,6.233333333333333087e-02,2.978441000000000000e+06
9.150000000000000000e+05,1.046066666666666672e-01,3.523333333333333178e-02,2.994485666666666511e+06
9.200000000000000000e+05,1.025499999999999884e-01,3.793333333333333279e-02,3.010526333333333489e+06
9.250000000000000000e+05,1.097933333333333400e-01,4.606666666666666549e-02,3.026757000000000000e+06
9.300000000000000000e+05,1.054533333333333434e-01,4.606666666666666549e-02,3.042883000000000000e+06
9.350000000000000000e+05,1.035766666666666919e-01,4.066666666666666347e-02,3.059153333333333489e+06
9.400000000000000000e+05,8.193000000000000282e-02,4.066666666666666347e-02,3.075701333333333489e+06
9.450000000000000000e+05,9.699666666666666159e-02,3.523333333333333178e-02,3.092078000000000000e+06
9.500000000000000000e+05,1.069966666666666705e-01,3.796666666666666246e-02,3.107514666666666511e+06
9.550000000000000000e+05,1.267500000000000016e-01,3.253333333333333077e-02,3.123665666666666511e+06
9.600000000000000000e+05,1.050866666666666616e-01,2.440000000000000155e-02,3.140061666666666511e+06
9.650000000000000000e+05,1.309400000000000008e-01,4.336666666666666448e-02,3.156701666666666511e+06
9.700000000000000000e+05,1.000166666666666843e-01,4.063333333333333380e-02,3.174167000000000000e+06
9.750000000000000000e+05,1.072233333333333233e-01,3.793333333333333279e-02,3.188858666666666511e+06
9.800000000000000000e+05,1.487799999999999956e-01,4.606666666666666549e-02,3.205130333333333489e+06
9.850000000000000000e+05,9.797000000000000153e-02,4.066666666666666347e-02,3.221581333333333489e+06
9.900000000000000000e+05,1.131733333333333480e-01,4.066666666666666347e-02,3.237955666666666511e+06
9.950000000000000000e+05,1.325800000000000034e-01,4.336666666666666448e-02,3.254424000000000000e+06
1.000000000000000000e+06,1.239899999999999891e-01,4.066666666666666347e-02,3.270871000000000000e+06
1.005000000000000000e+06,1.155566666666666825e-01,4.606666666666666549e-02,3.287087333333333489e+06
1.010000000000000000e+06,8.893666666666666387e-02,3.793333333333333279e-02,3.303539666666666511e+06
1.015000000000000000e+06,8.915333333333334831e-02,3.523333333333333872e-02,3.319933000000000000e+06
1.020000000000000000e+06,1.194766666666666616e-01,4.336666666666666448e-02,3.336284000000000000e+06
1.025000000000000000e+06,1.078866666666666446e-01,3.523333333333333178e-02,3.352484666666666511e+06
1.030000000000000000e+06,1.183266666666666495e-01,4.606666666666666549e-02,3.368914333333333489e+06
1.035000000000000000e+06,1.232533333333333259e-01,4.610000000000000209e-02,3.385327000000000000e+06
1.040000000000000000e+06,1.021333333333333399e-01,3.253333333333333771e-02,3.401888333333333489e+06
1.045000000000000000e+06,1.056433333333333252e-01,4.066666666666666347e-02,3.418177000000000000e+06
1.050000000000000000e+06,9.319666666666666377e-02,3.793333333333333279e-02,3.434899333333333489e+06
1.055000000000000000e+06,9.697333333333334193e-02,3.250000000000000111e-02,3.451131333333333489e+06
1.060000000000000000e+06,1.358133333333333137e-01,4.336666666666666448e-02,3.467506666666666511e+06
1.065000000000000000e+06,1.035200000000000009e-01,3.796666666666666246e-02,3.484081666666666511e+06
1.070000000000000000e+06,1.238233333333333269e-01,3.796666666666666939e-02,3.500512666666666511e+06
1.075000000000000000e+06,8.899333333333332707e-02,3.256666666666666737e-02,3.516848333333333489e+06
1.080000000000000000e+06,8.072666666666666879e-02,2.440000000000000155e-02,3.533344333333333489e+06
1.085000000000000000e+06,1.062433333333333146e-01,3.523333333333333178e-02,3.549774666666666511e+06
1.090000000000000000e+06,1.048999999999999932e-01,2.983333333333333323e-02,3.566117666666666511e+06
1.095000000000000000e+06,1.123299999999999993e-01,3.793333333333333279e-02,3.582525333333333489e+06
1.100000000000000000e+06,2.356566666666666532e-01,9.483333333333332504e-02,3.598796666666666511e+06
1.105000000000000000e+06,1.155566666666666825e-01,4.606666666666667243e-02,3.615037333333333489e+06
1.110000000000000000e+06,1.380933333333333457e-01,4.340000000000000108e-02,3.631223666666666511e+06
1.115000000000000000e+06,1.137399999999999939e-01,4.066666666666666347e-02,3.647789666666666511e+06
1.120000000000000000e+06,1.264833333333333643e-01,4.606666666666667243e-02,3.664093333333333489e+06
1.125000000000000000e+06,1.282300000000000106e-01,4.606666666666667243e-02,3.680440333333333489e+06
1.130000000000000000e+06,9.243333333333335344e-02,2.980000000000000357e-02,3.696859333333333489e+06
1.135000000000000000e+06,1.101899999999999963e-01,3.523333333333333178e-02,3.712816666666666511e+06
1.140000000000000000e+06,9.827000000000001012e-02,3.253333333333333077e-02,3.729076333333333489e+06
1.145000000000000000e+06,1.004166666666666680e-01,3.253333333333333771e-02,3.744909666666666511e+06
1.150000000000000000e+06,1.084733333333333521e-01,4.066666666666666347e-02,3.760862333333333489e+06
1.155000000000000000e+06,9.138666666666667160e-02,4.336666666666667141e-02,3.777192000000000000e+06
1.160000000000000000e+06,1.221433333333333260e-01,4.063333333333333380e-02,3.794189333333333489e+06
1.165000000000000000e+06,9.865333333333332899e-02,3.523333333333333178e-02,3.809894333333333489e+06
1.170000000000000000e+06,9.732333333333333114e-02,3.256666666666666737e-02,3.826270000000000000e+06
1.175000000000000000e+06,1.105366666666666720e-01,4.066666666666666347e-02,3.842417333333333489e+06
1.180000000000000000e+06,9.647999999999999632e-02,3.523333333333333178e-02,3.858891666666666511e+06
1.185000000000000000e+06,1.039133333333333437e-01,3.793333333333333279e-02,3.876354000000000000e+06
1.190000000000000000e+06,1.168133333333333385e-01,3.523333333333333178e-02,3.891408333333333489e+06
1.195000000000000000e+06,1.049233333333333268e-01,3.253333333333333077e-02,3.907528000000000000e+06
1.200000000000000000e+06,8.129999999999999727e-02,3.253333333333333771e-02,3.923754333333333489e+06
1.205000000000000000e+06,9.935333333333334904e-02,3.793333333333333279e-02,3.940018333333333489e+06
1.210000000000000000e+06,1.557599999999999818e-01,4.340000000000000108e-02,3.956281000000000000e+06
1.215000000000000000e+06,1.229666666666666686e-01,3.793333333333333279e-02,3.972569000000000000e+06
1.220000000000000000e+06,9.220666666666667288e-02,3.793333333333333279e-02,3.988815666666666511e+06
1.225000000000000000e+06,1.191366666666666685e-01,3.253333333333333077e-02,4.005148000000000000e+06
1.230000000000000000e+06,1.221300000000000024e-01,4.063333333333333380e-02,4.021413666666666511e+06
1.235000000000000000e+06,1.224299999999999972e-01,3.793333333333333279e-02,4.037596000000000000e+06
1.240000000000000000e+06,1.114833333333333371e-01,4.066666666666666347e-02,4.053754666666666511e+06
1.245000000000000000e+06,1.157533333333333331e-01,4.336666666666666448e-02,4.070078000000000000e+06
1.250000000000000000e+06,1.121133333333333426e-01,2.709999999999999909e-02,4.086405666666666511e+06
1.255000000000000000e+06,7.811666666666666758e-02,3.520000000000000212e-02,4.102854666666666511e+06
1.260000000000000000e+06,1.109633333333333166e-01,4.066666666666666347e-02,4.119063333333333489e+06
1.265000000000000000e+06,8.204333333333334310e-02,3.523333333333333178e-02,4.135516666666666511e+06
1.270000000000000000e+06,1.171600000000000003e-01,3.796666666666666939e-02,4.151600333333333489e+06
1.275000000000000000e+06,1.085166666666666641e-01,3.523333333333333178e-02,4.168056666666666511e+06
1.280000000000000000e+06,1.132599999999999857e-01,5.149999999999999717e-02,4.184178666666666511e+06
1.285000000000000000e+06,8.477666666666666684e-02,2.709999999999999909e-02,4.200569000000000000e+06
1.290000000000000000e+06,9.765666666666666940e-02,4.336666666666666448e-02,4.216858000000000000e+06
1.295000000000000000e+06,1.092766666666666747e-01,4.606666666666667243e-02,4.233208333333333023e+06
1.300000000000000000e+06,1.193666666666666626e-01,4.606666666666666549e-02,4.249452666666666977e+06
1.305000000000000000e+06,1.188466666666666699e-01,3.523333333333333178e-02,4.265036666666666977e+06
1.310000000000000000e+06,1.023800000000000127e-01,3.796666666666666939e-02,4.281404666666666977e+06
1.315000000000000000e+06,9.895666666666667888e-02,3.526666666666666838e-02,4.297739333333333023e+06
1.320000000000000000e+06,1.022766666666666685e-01,3.523333333333333178e-02,4.313956666666666977e+06
1.325000000000000000e+06,8.528000000000000858e-02,4.066666666666666347e-02,4.330394000000000000e+06
1.330000000000000000e+06,1.046899999999999914e-01,3.523333333333333178e-02,4.346614333333333023e+06
1.335000000000000000e+06,2.019833333333333203e-01,4.336666666666666448e-02,4.362457666666666977e+06
1.340000000000000000e+06,8.512666666666668380e-02,3.796666666666666246e-02,4.378711333333333023e+06
1.345000000000000000e+06,8.583333333333333093e-02,3.523333333333333178e-02,4.394729666666666977e+06
1.350000000000000000e+06,1.286099999999999743e-01,4.336666666666666448e-02,4.411061000000000000e+06
1.355000000000000000e+06,9.337000000000000854e-02,2.709999999999999909e-02,4.427394000000000000e+06
1.360000000000000000e+06,1.026233333333333442e-01,3.523333333333333178e-02,4.443883000000000000e+06
1.365000000000000000e+06,9.028999999999999526e-02,2.980000000000000357e-02,4.460138000000000000e+06
1.370000000000000000e+06,1.075866666666666638e-01,2.980000000000000357e-02,4.476523333333333023e+06
1.375000000000000000e+06,9.142333333333334255e-02,3.793333333333333973e-02,4.492527000000000000e+06
1.380000000000000000e+06,7.935666666666667257e-02,2.709999999999999909e-02,4.508823666666666977e+06
1.385000000000000000e+06,8.773999999999999855e-02,3.523333333333333872e-02,4.524999666666666977e+06
1.390000000000000000e+06,1.150700000000000056e-01,3.793333333333333279e-02,4.541416666666666977e+06
1.395000000000000000e+06,8.608333333333333115e-02,3.793333333333333973e-02,4.557714333333333023e+06
1.400000000000000000e+06,1.239533333333333459e-01,3.796666666666666939e-02,4.573880666666666977e+06
1.405000000000000000e+06,1.112833333333333313e-01,3.526666666666666144e-02,4.590216000000000000e+06
1.410000000000000000e+06,1.161499999999999894e-01,4.063333333333333380e-02,4.606531000000000000e+06
1.415000000000000000e+06,1.055666666666666559e-01,2.983333333333333323e-02,4.623367333333333023e+06
1.420000000000000000e+06,9.579000000000000015e-02,3.526666666666666144e-02,4.639208666666666977e+06
1.425000000000000000e+06,1.470566666666666411e-01,4.606666666666666549e-02,4.655388666666666977e+06
1.430000000000000000e+06,9.551333333333333897e-02,2.709999999999999909e-02,4.671779000000000000e+06
1.435000000000000000e+06,1.125199999999999950e-01,3.793333333333333279e-02,4.688050000000000000e+06
1.440000000000000000e+06,1.248066666666666769e-01,3.796666666666666246e-02,4.704385666666666977e+06
1.445000000000000000e+06,1.091266666666666635e-01,3.250000000000000111e-02,4.721023333333333023e+06
1.450000000000000000e+06,1.174233333333333379e-01,4.876666666666665956e-02,4.737289666666666977e+06
1.455000000000000000e+06,1.227699999999999902e-01,3.253333333333333771e-02,4.754900666666666977e+06
1.460000000000000000e+06,1.126333333333333214e-01,3.523333333333333178e-02,4.769817000000000000e+06
1.465000000000000000e+06,9.711666666666667058e-02,3.523333333333333178e-02,4.785995666666666977e+06
1.470000000000000000e+06,1.033933333333333232e-01,4.333333333333333481e-02,4.802134666666666977e+06
1.475000000000000000e+06,1.121366666666666623e-01,4.063333333333333380e-02,4.818533000000000000e+06
1.480000000000000000e+06,1.433466666666666500e-01,4.336666666666666448e-02,4.834745000000000000e+06
1.485000000000000000e+06,9.143666666666666609e-02,3.253333333333333771e-02,4.850978666666666977e+06
1.490000000000000000e+06,1.002699999999999841e-01,3.526666666666666144e-02,4.867132000000000000e+06
1.495000000000000000e+06,1.128900000000000042e-01,3.796666666666666246e-02,4.883327333333333023e+06
1.500000000000000000e+06,8.531999999999999307e-02,2.983333333333333323e-02,4.899629666666666977e+06
1.505000000000000000e+06,1.233566666666666700e-01,3.796666666666666939e-02,4.915947333333333023e+06
1.510000000000000000e+06,9.398333333333334927e-02,2.709999999999999909e-02,4.932143666666666977e+06
1.515000000000000000e+06,7.845999999999998809e-02,3.523333333333333178e-02,4.948429000000000000e+06
1.520000000000000000e+06,1.313566666666666494e-01,4.880000000000000310e-02,4.964630666666666977e+06
1.525000000000000000e+06,1.041400000000000103e-01,3.796666666666666246e-02,4.980688666666666977e+06
1.530000000000000000e+06,1.006699999999999956e-01,3.523333333333333178e-02,4.997036666666666977e+06
1.535000000000000000e+06,1.448633333333333439e-01,6.233333333333333087e-02,5.013320666666666977e+06
1.540000000000000000e+06,1.115366666666666590e-01,3.253333333333333077e-02,5.029571333333333023e+06
1.545000000000000000e+06,1.034966666666666674e-01,3.793333333333333279e-02,5.045933333333333023e+06
1.550000000000000000e+06,1.035199999999999870e-01,4.336666666666666448e-02,5.062396000000000000e+06
1.555000000000000000e+06,1.335933333333333140e-01,3.796666666666666939e-02,5.078626666666666977e+06
1.560000000000000000e+06,1.098566666666666580e-01,2.983333333333333323e-02,5.095083000000000000e+06
1.565000000000000000e+06,9.591666666666666397e-02,3.523333333333333178e-02,5.111345333333333023e+06
1.570000000000000000e+06,1.163699999999999873e-01,4.066666666666667040e-02,5.127670333333333023e+06
1.575000000000000000e+06,8.956666666666666943e-02,3.523333333333333872e-02,5.143969000000000000e+06
1.580000000000000000e+06,7.937666666666666482e-02,2.713333333333333222e-02,5.160531333333333023e+06
1.585000000000000000e+06,1.189100000000000018e-01,4.336666666666666448e-02,5.176880000000000000e+06
1.590000000000000000e+06,9.671666666666667300e-02,4.333333333333333481e-02,5.193251333333333023e+06
1.595000000000000000e+06,1.124233333333333335e-01,4.063333333333333380e-02,5.209432333333333023e+06
1.600000000000000000e+06,8.273333333333332540e-02,4.610000000000000209e-02,5.225848333333333023e+06
1.605000000000000000e+06,9.197666666666666491e-02,4.336666666666666448e-02,5.242058000000000000e+06
1.610000000000000000e+06,8.704666666666666108e-02,3.526666666666666144e-02,5.258257666666666977e+06
1.615000000000000000e+06,9.378666666666667096e-02,3.523333333333333178e-02,5.274627666666666977e+06
1.620000000000000000e+06,1.588366666666666538e-01,4.336666666666667141e-02,5.290889000000000000e+06
1.625000000000000000e+06,1.103000000000000091e-01,3.796666666666666246e-02,5.307345666666666977e+06
1.630000000000000000e+06,1.168799999999999978e-01,4.066666666666666347e-02,5.323348333333333023e+06
1.635000000000000000e+06,9.487333333333332341e-02,3.523333333333333178e-02,5.339750333333333023e+06
1.640000000000000000e+06,1.006400000000000072e-01,4.063333333333333380e-02,5.356051000000000000e+06
1.645000000000000000e+06,8.463666666666665173e-02,2.709999999999999909e-02,5.372300666666666977e+06
1.650000000000000000e+06,8.757999999999999119e-02,2.709999999999999909e-02,5.388489666666666977e+06
1.655000000000000000e+06,1.023633333333333201e-01,2.980000000000000357e-02,5.404665333333333023e+06
1.660000000000000000e+06,8.877000000000000168e-02,3.253333333333333771e-02,5.420945333333333023e+06
1.665000000000000000e+06,1.011066666666666780e-01,2.983333333333333323e-02,5.437152666666666977e+06
1.670000000000000000e+06,1.083299999999999957e-01,3.523333333333333178e-02,5.453562000000000000e+06
1.675000000000000000e+06,1.348699999999999899e-01,3.796666666666666246e-02,5.469811666666666977e+06
1.680000000000000000e+06,1.324299999999999922e-01,4.336666666666667141e-02,5.486375333333333023e+06
1.685000000000000000e+06,1.078833333333333311e-01,4.336666666666666448e-02,5.502643333333333023e+06
1.690000000000000000e+06,1.136733333333333346e-01,2.709999999999999909e-02,5.518707000000000000e+06
1.695000000000000000e+06,1.330766666666666487e-01,5.149999999999999717e-02,5.535118000000000000e+06
1.700000000000000000e+06,1.202166666666666522e-01,4.880000000000000310e-02,5.551143000000000000e+06
1.705000000000000000e+06,1.337966666666666748e-01,4.070000000000000007e-02,5.567544666666666977e+06
1.710000000000000000e+06,9.327000000000000568e-02,3.793333333333333279e-02,5.583700333333333023e+06
1.715000000000000000e+06,1.105933333333333213e-01,4.606666666666667243e-02,5.599859000000000000e+06
1.720000000000000000e+06,1.168266666666666481e-01,4.336666666666666448e-02,5.616062000000000000e+06
1.725000000000000000e+06,1.235533333333333345e-01,4.339999999999999414e-02,5.632389000000000000e+06
1.730000000000000000e+06,1.110333333333333311e-01,3.793333333333333973e-02,5.648585000000000000e+06
1.735000000000000000e+06,1.346699999999999842e-01,4.609999999999999515e-02,5.665592666666666977e+06
1.740000000000000000e+06,1.108633333333333554e-01,3.523333333333333178e-02,5.681281333333333023e+06
1.745000000000000000e+06,1.331366666666666532e-01,3.793333333333333279e-02,5.697603000000000000e+06
1.750000000000000000e+06,9.553666666666665863e-02,3.250000000000000111e-02,5.713990333333333023e+06
1.755000000000000000e+06,1.450700000000000045e-01,4.066666666666666347e-02,5.730387333333333023e+06
1.760000000000000000e+06,8.012666666666666548e-02,3.253333333333333771e-02,5.746510333333333023e+06
1.765000000000000000e+06,9.810999999999998888e-02,3.796666666666666939e-02,5.762850666666666977e+06
1.770000000000000000e+06,1.057933333333333364e-01,4.066666666666666347e-02,5.779071333333333023e+06
1.775000000000000000e+06,8.309666666666666590e-02,2.709999999999999909e-02,5.797175000000000000e+06
1.780000000000000000e+06,1.109200000000000047e-01,4.066666666666666347e-02,5.811820666666666977e+06
1.785000000000000000e+06,2.865366666666666617e-01,1.734666666666666579e-01,5.828084000000000000e+06
1.790000000000000000e+06,1.004499999999999976e-01,3.526666666666666144e-02,5.844187666666666977e+06
1.795000000000000000e+06,1.380933333333333179e-01,5.423333333333333478e-02,5.860631333333333023e+06
1.800000000000000000e+06,1.138299999999999867e-01,4.876666666666667344e-02,5.876733333333333023e+06
1.805000000000000000e+06,1.049299999999999816e-01,4.063333333333333380e-02,5.892974000000000000e+06
1.810000000000000000e+06,1.079966666666666714e-01,4.066666666666666347e-02,5.909165666666666977e+06
1.815000000000000000e+06,1.113799999999999929e-01,3.523333333333333178e-02,5.925632666666666977e+06
1.820000000000000000e+06,1.011633333333333273e-01,3.253333333333333077e-02,5.941980666666666977e+06
1.825000000000000000e+06,1.147400000000000087e-01,4.336666666666666448e-02,5.958026333333333023e+06
1.830000000000000000e+06,1.113766666666666655e-01,2.983333333333333323e-02,5.974186333333333023e+06
1.835000000000000000e+06,1.139066666666666700e-01,4.063333333333333380e-02,5.990191333333333023e+06
1.840000000000000000e+06,9.688666666666666261e-02,2.983333333333333323e-02,6.006541666666666977e+06
1.845000000000000000e+06,1.101233333333333370e-01,4.063333333333333380e-02,6.022972666666666977e+06
1.850000000000000000e+06,1.009866666666666690e-01,2.983333333333333323e-02,6.039282333333333023e+06
1.855000000000000000e+06,1.185333333333333239e-01,4.610000000000000209e-02,6.055567000000000000e+06
1.860000000000000000e+06,2.260799999999999754e-01,1.680333333333333401e-01,6.071882000000000000e+06
1.865000000000000000e+06,6.126333333333332937e-02,1.899999999999999953e-02,6.088184666666666977e+06
1.870000000000000000e+06,9.854333333333333000e-02,3.796666666666666939e-02,6.104468666666666977e+06
1.875000000000000000e+06,9.631666666666666154e-02,3.793333333333333973e-02,6.120679333333333023e+06
1.880000000000000000e+06,1.265566666666666784e-01,4.066666666666666347e-02,6.137143666666666977e+06
1.885000000000000000e+06,7.893999999999999628e-02,3.253333333333333077e-02,6.153506000000000000e+06
1.890000000000000000e+06,8.257666666666667321e-02,2.440000000000000155e-02,6.169680000000000000e+06
1.895000000000000000e+06,8.400999999999998746e-02,3.523333333333333178e-02,6.185756666666666977e+06
1.900000000000000000e+06,1.015533333333333427e-01,3.523333333333333178e-02,6.201925333333333023e+06
1.905000000000000000e+06,9.787333333333332608e-02,3.523333333333333178e-02,6.218201333333333023e+06
1.910000000000000000e+06,9.676666666666666750e-02,3.526666666666666144e-02,6.234442666666666977e+06
1.915000000000000000e+06,1.034366666666666768e-01,2.983333333333333323e-02,6.250819666666666977e+06
1.920000000000000000e+06,8.727333333333332777e-02,3.523333333333333178e-02,6.266959000000000000e+06
1.925000000000000000e+06,9.570666666666667599e-02,2.983333333333333323e-02,6.283263333333333023e+06
1.930000000000000000e+06,9.031333333333331492e-02,3.523333333333333178e-02,6.299459000000000000e+06
1.935000000000000000e+06,1.376966666666666617e-01,3.793333333333333973e-02,6.315515000000000000e+06
1.940000000000000000e+06,1.135700000000000043e-01,4.066666666666667040e-02,6.331732000000000000e+06
1.945000000000000000e+06,9.654999999999998306e-02,3.796666666666666246e-02,6.348094666666666977e+06
1.950000000000000000e+06,6.909999999999999476e-02,3.256666666666666737e-02,6.364441333333333023e+06
1.955000000000000000e+06,6.540999999999999592e-02,2.169999999999999707e-02,6.380758666666666977e+06
1.960000000000000000e+06,7.067666666666666542e-02,2.713333333333333222e-02,6.396887666666666977e+06
1.965000000000000000e+06,1.097133333333333294e-01,4.066666666666666347e-02,6.413174666666666977e+06
1.970000000000000000e+06,7.978999999999998594e-02,2.980000000000000357e-02,6.429253666666666977e+06
1.975000000000000000e+06,9.023333333333333206e-02,3.796666666666666939e-02,6.445572666666666977e+06
1.980000000000000000e+06,7.882000000000000117e-02,2.169999999999999707e-02,6.461738666666666977e+06
1.985000000000000000e+06,9.571999999999998565e-02,2.983333333333333323e-02,6.477918000000000000e+06
1.990000000000000000e+06,1.007033333333333253e-01,3.796666666666666939e-02,6.493714333333333023e+06
1.995000000000000000e+06,9.432000000000000106e-02,3.253333333333333771e-02,6.510016666666666977e+06
2.000000000000000000e+06,1.091099999999999987e-01,4.336666666666666448e-02,6.525842333333333023e+06
2.005000000000000000e+06,1.101733333333333315e-01,2.980000000000000357e-02,6.541848000000000000e+06
2.010000000000000000e+06,1.132633333333333270e-01,3.793333333333333973e-02,6.557728000000000000e+06
2.015000000000000000e+06,9.372999999999999388e-02,2.980000000000000357e-02,6.573770000000000000e+06
2.020000000000000000e+06,9.978666666666667628e-02,3.796666666666666939e-02,6.590003000000000000e+06
2.025000000000000000e+06,1.196633333333333299e-01,4.606666666666666549e-02,6.605741666666666977e+06
2.030000000000000000e+06,9.145999999999999963e-02,4.340000000000000108e-02,6.621855000000000000e+06
2.035000000000000000e+06,7.503333333333334076e-02,3.253333333333333771e-02,6.638218333333333023e+06
2.040000000000000000e+06,1.318399999999999850e-01,5.423333333333333478e-02,6.654447000000000000e+06
2.045000000000000000e+06,9.949666666666666381e-02,3.253333333333333077e-02,6.670860333333333023e+06
2.050000000000000000e+06,1.037799999999999973e-01,3.796666666666666939e-02,6.686977666666666977e+06
2.055000000000000000e+06,1.035200000000000009e-01,3.793333333333333973e-02,6.703320000000000000e+06
2.060000000000000000e+06,7.119999999999999940e-02,2.440000000000000155e-02,6.719487000000000000e+06
2.065000000000000000e+06,1.043566666666666670e-01,3.526666666666666838e-02,6.735822000000000000e+06
2.070000000000000000e+06,9.142999999999999738e-02,2.710000000000000256e-02,6.752148666666666977e+06
2.075000000000000000e+06,8.477666666666666684e-02,3.253333333333333771e-02,6.768262000000000000e+06
2.080000000000000000e+06,1.092633333333333373e-01,3.523333333333333178e-02,6.784584333333333023e+06
2.085000000000000000e+06,1.023566666666666514e-01,3.793333333333333279e-02,6.800779333333333023e+06
2.090000000000000000e+06,1.286466666666666592e-01,4.336666666666666448e-02,6.816597000000000000e+06
2.095000000000000000e+06,1.276166666666666560e-01,4.063333333333333380e-02,6.832785000000000000e+06
2.100000000000000000e+06,1.122500000000000026e-01,4.066666666666666347e-02,6.849020666666666977e+06
2.105000000000000000e+06,1.131699999999999928e-01,3.793333333333333279e-02,6.865094000000000000e+06
2.110000000000000000e+06,1.071900000000000075e-01,2.980000000000000357e-02,6.882362333333333023e+06
2.115000000000000000e+06,1.180333333333333373e-01,3.253333333333333771e-02,6.897639666666666977e+06
2.120000000000000000e+06,1.270300000000000040e-01,3.253333333333333077e-02,6.913816000000000000e+06
2.125000000000000000e+06,1.410599999999999909e-01,4.066666666666666347e-02,6.930159333333333023e+06
2.130000000000000000e+06,9.871666666666667478e-02,3.796666666666666939e-02,6.946345333333333023e+06
2.135000000000000000e+06,1.875499999999999945e-01,6.776666666666666949e-02,6.962208000000000000e+06
2.140000000000000000e+06,1.273066666666666791e-01,4.333333333333333481e-02,6.978264333333333023e+06
2.145000000000000000e+06,1.022099999999999814e-01,3.523333333333333178e-02,6.994823000000000000e+06
2.150000000000000000e+06,9.568333333333334245e-02,4.066666666666667040e-02,7.012244000000000000e+06
2.155000000000000000e+06,1.104066666666666668e-01,3.793333333333333279e-02,7.026569333333333023e+06
2.160000000000000000e+06,1.114366666666666700e-01,3.253333333333333771e-02,7.042965000000000000e+06
2.165000000000000000e+06,9.782000000000000417e-02,4.333333333333333481e-02,7.059141666666666977e+06
2.170000000000000000e+06,1.137999999999999984e-01,3.253333333333333771e-02,7.075658666666666977e+06


==> data/eeg/back-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.842399999999999594e-01,4.299999999999999933e-01,6.885866666666667152e+04
2.000000000000000000e+00,6.842399999999999594e-01,4.299999999999999933e-01,1.542913333333333430e+05
4.000000000000000000e+00,6.842433333333333145e-01,4.299999999999999933e-01,2.395070000000000000e+05
6.000000000000000000e+00,6.842433333333333145e-01,4.299999999999999933e-01,3.244266666666666861e+05
8.000000000000000000e+00,6.842466666666666697e-01,4.299999999999999933e-01,4.089120000000000000e+05
1.000000000000000000e+01,6.842433333333333145e-01,4.299999999999999933e-01,4.928926666666666861e+05
1.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.772070000000000000e+05
1.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,6.616483333333333721e+05
1.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,7.466513333333333721e+05
1.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,8.314300000000000000e+05
2.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,9.218633333333333721e+05
2.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.006927666666666628e+06
2.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.091757333333333256e+06
2.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.176891666666666744e+06
2.800000000000000000e+01,6.842433333333333145e-01,4.299999999999999933e-01,1.262350666666666744e+06
3.000000000000000000e+01,6.842433333333333145e-01,4.299999999999999933e-01,1.346981000000000000e+06
3.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.431196333333333256e+06
3.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.516469333333333256e+06
3.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.601610666666666744e+06
3.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.686596000000000000e+06
4.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.771211000000000000e+06
4.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.856277000000000000e+06
4.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.941657000000000000e+06
4.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.026670000000000000e+06
4.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.112112333333333489e+06
5.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.197084333333333489e+06
5.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.281564000000000000e+06
5.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.366690333333333489e+06
5.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.450943000000000000e+06
5.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.541371000000000000e+06
6.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.625954333333333489e+06
6.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.711135000000000000e+06
6.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.797223000000000000e+06
6.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.882708000000000000e+06
6.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.967067666666666511e+06
7.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.052365666666666511e+06
7.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.137542000000000000e+06
7.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.222371333333333489e+06
7.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.306350333333333489e+06
7.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.391741666666666511e+06
8.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.476134666666666511e+06
8.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.561675666666666511e+06
8.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.646980000000000000e+06
8.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.732039666666666511e+06
8.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.816378666666666511e+06
9.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.901549000000000000e+06
9.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.985947333333333489e+06
9.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.070307333333333489e+06
9.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.154368000000000000e+06
9.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.239176000000000000e+06
1.000000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.324285666666666977e+06
1.020000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.409595000000000000e+06
1.040000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.494190333333333023e+06
1.060000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.578530666666666977e+06
1.080000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.663348000000000000e+06
1.100000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.747879333333333023e+06
1.120000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.831808333333333023e+06
1.140000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,4.916049333333333023e+06
1.160000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.000467000000000000e+06
1.180000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.084631333333333023e+06
1.200000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.169281000000000000e+06
1.220000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.254221666666666977e+06
1.240000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.338605000000000000e+06
1.260000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.422982333333333023e+06
1.280000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.507467666666666977e+06
1.300000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.592297666666666977e+06
1.320000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.676520666666666977e+06
1.340000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.761002333333333023e+06
1.360000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.844756666666666977e+06
1.380000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,5.928779333333333023e+06
1.400000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.013524333333333023e+06
1.420000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.098549666666666977e+06
1.440000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.182552333333333023e+06
1.460000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.266854000000000000e+06
1.480000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.351296666666666977e+06
1.500000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.435790000000000000e+06
1.520000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.520406666666666977e+06
1.540000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.604886666666666977e+06
1.560000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.689313666666666977e+06
1.580000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.774291666666666977e+06
1.600000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.859615666666666977e+06
1.620000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.943641333333333023e+06
1.640000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,7.027520333333333023e+06
1.660000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,7.112280000000000000e+06
1.680000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,7.196551666666666977e+06


==> data/eeg/back-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.842566666666666242e-01,4.299999999999999933e-01,1.049646666666666715e+05
2.000000000000000000e+00,6.842466666666666697e-01,4.299999999999999933e-01,2.332123333333333430e+05
4.000000000000000000e+00,6.842399999999999594e-01,4.299999999999999933e-01,3.612863333333333139e+05
6.000000000000000000e+00,6.842433333333333145e-01,4.299999999999999933e-01,4.906056666666666861e+05
8.000000000000000000e+00,6.842433333333333145e-01,4.299999999999999933e-01,6.186583333333333721e+05
1.000000000000000000e+01,6.842433333333333145e-01,4.299999999999999933e-01,7.487583333333333721e+05
1.200000000000000000e+01,6.842433333333333145e-01,4.299999999999999933e-01,8.791960000000000000e+05
1.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.009105333333333372e+06
1.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.138376666666666744e+06
1.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.267080000000000000e+06
2.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.395145000000000000e+06
2.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.522104666666666744e+06
2.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.649713333333333256e+06
2.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.786209333333333256e+06
2.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,1.915243333333333256e+06
3.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.044511333333333256e+06
3.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.171724333333333489e+06
3.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.299628666666666511e+06
3.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.426197666666666511e+06
3.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.554240000000000000e+06
4.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.681958333333333489e+06
4.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.820225333333333489e+06
4.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,2.948297000000000000e+06
4.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.076236000000000000e+06
4.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.205878666666666511e+06
5.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.333635000000000000e+06
5.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.461819333333333489e+06
5.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.597621666666666511e+06
5.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.724842666666666511e+06
5.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.853018000000000000e+06
6.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,3.981967333333333489e+06
6.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.110092333333333489e+06
6.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.238134000000000000e+06
6.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.366416333333333023e+06
6.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.495004666666666977e+06
7.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.623262000000000000e+06
7.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.750729666666666977e+06
7.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,4.879019666666666977e+06
7.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.006755000000000000e+06
7.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.134913333333333023e+06
8.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.263074666666666977e+06
8.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.400707000000000000e+06
8.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.528418666666666977e+06
8.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.656321666666666977e+06
8.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.783933666666666977e+06
9.000000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,5.912116000000000000e+06
9.200000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,6.039314333333333023e+06
9.400000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,6.167409000000000000e+06
9.600000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,6.295430333333333023e+06
9.800000000000000000e+01,6.842466666666666697e-01,4.299999999999999933e-01,6.422896333333333023e+06
1.000000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.551150666666666977e+06
1.020000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.678961666666666977e+06
1.040000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.815251666666666977e+06
1.060000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,6.942508666666666977e+06
1.080000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,7.068719333333333023e+06
1.100000000000000000e+02,6.842466666666666697e-01,4.299999999999999933e-01,7.196472000000000000e+06


==> data/eeg/dnn-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,4.117746666666666222e+00,4.959333333333333371e-01,4.333333333333333144e+02
5.000000000000000000e+03,6.045000000000000373e-01,3.875333333333332853e-01,7.502000000000000000e+03
1.000000000000000000e+04,5.666733333333333622e-01,3.631666666666666377e-01,1.497833333333333394e+04
1.500000000000000000e+04,5.679633333333332645e-01,3.360333333333333505e-01,2.273266666666666788e+04
2.000000000000000000e+04,5.497466666666666057e-01,3.143666666666666276e-01,3.052300000000000000e+04
2.500000000000000000e+04,5.370300000000000074e-01,2.872333333333333405e-01,3.804466666666666424e+04
3.000000000000000000e+04,5.394633333333334058e-01,2.791666666666666186e-01,4.583600000000000000e+04
3.500000000000000000e+04,5.214466666666667249e-01,2.601666666666666572e-01,5.335233333333333576e+04
4.000000000000000000e+04,5.102033333333333420e-01,2.520333333333333314e-01,6.080433333333333576e+04
4.500000000000000000e+04,4.999800000000000355e-01,2.574666666666666770e-01,6.810700000000000000e+04
5.000000000000000000e+04,5.011033333333333450e-01,2.927000000000000157e-01,7.528466666666667152e+04
5.500000000000000000e+04,5.120333333333333403e-01,2.872666666666666702e-01,8.256466666666667152e+04
6.000000000000000000e+04,5.105133333333333745e-01,2.411999999999999977e-01,8.975233333333332848e+04
6.500000000000000000e+04,4.781133333333333901e-01,2.492999999999999938e-01,9.694766666666667152e+04
7.000000000000000000e+04,4.900166666666667115e-01,2.574333333333333473e-01,1.040946666666666715e+05
7.500000000000000000e+04,4.825500000000000345e-01,2.195333333333333581e-01,1.113660000000000000e+05
8.000000000000000000e+04,4.690499999999999670e-01,2.656000000000000028e-01,1.183953333333333285e+05
8.500000000000000000e+04,4.885133333333333550e-01,2.331000000000000016e-01,1.254773333333333285e+05
9.000000000000000000e+04,4.726399999999999491e-01,2.113666666666666749e-01,1.325693333333333430e+05
9.500000000000000000e+04,4.694866666666666077e-01,2.249333333333333462e-01,1.397193333333333430e+05
1.000000000000000000e+05,4.760466666666666735e-01,2.249333333333333462e-01,1.468190000000000000e+05
1.050000000000000000e+05,4.597733333333333117e-01,2.005333333333333412e-01,1.539496666666666570e+05
1.100000000000000000e+05,4.730566666666666253e-01,2.114000000000000323e-01,1.610883333333333430e+05
1.150000000000000000e+05,4.623033333333332884e-01,2.248999999999999888e-01,1.682056666666666570e+05
1.200000000000000000e+05,4.716333333333333488e-01,2.140666666666666551e-01,1.752496666666666570e+05
1.250000000000000000e+05,4.521600000000000619e-01,2.032333333333332936e-01,1.826366666666666570e+05
1.300000000000000000e+05,4.547999999999999265e-01,1.951333333333333531e-01,1.896666666666666570e+05
1.350000000000000000e+05,4.523599999999999288e-01,2.601666666666666572e-01,1.969023333333333430e+05
1.400000000000000000e+05,4.488700000000000467e-01,1.734666666666666579e-01,2.040283333333333430e+05
1.450000000000000000e+05,4.519233333333332880e-01,1.951333333333333531e-01,2.111350000000000000e+05
1.500000000000000000e+05,4.539166666666666905e-01,1.815999999999999837e-01,2.182840000000000000e+05
1.550000000000000000e+05,4.363333333333332953e-01,1.707333333333333203e-01,2.252780000000000000e+05
1.600000000000000000e+05,4.485699999999999688e-01,1.707333333333333203e-01,2.323356666666666570e+05
1.650000000000000000e+05,4.406466666666666865e-01,1.707333333333333203e-01,2.395570000000000000e+05
1.700000000000000000e+05,4.547000000000000486e-01,1.842999999999999916e-01,2.465750000000000000e+05
1.750000000000000000e+05,4.497800000000000131e-01,1.707333333333333203e-01,2.538586666666666570e+05
1.800000000000000000e+05,4.381900000000000239e-01,1.707333333333333203e-01,2.610966666666666570e+05
1.850000000000000000e+05,4.329400000000000470e-01,1.572000000000000064e-01,2.680206666666666861e+05
1.900000000000000000e+05,4.501366666666666294e-01,1.653333333333333321e-01,2.750510000000000000e+05
1.950000000000000000e+05,4.340900000000000314e-01,1.653000000000000025e-01,2.821956666666666861e+05
2.000000000000000000e+05,4.372199999999999420e-01,1.653333333333333321e-01,2.893856666666666861e+05
2.050000000000000000e+05,4.398933333333333029e-01,1.599000000000000143e-01,2.964583333333333139e+05
2.100000000000000000e+05,4.333199999999999830e-01,1.680333333333333401e-01,3.036043333333333139e+05
2.150000000000000000e+05,4.450700000000000212e-01,1.680333333333333401e-01,3.106763333333333139e+05
2.200000000000000000e+05,4.364600000000000146e-01,1.734333333333333282e-01,3.175516666666666861e+05
2.250000000000000000e+05,4.426900000000000279e-01,1.625666666666666649e-01,3.247380000000000000e+05
2.300000000000000000e+05,4.297366666666666557e-01,1.653000000000000025e-01,3.318776666666666861e+05
2.350000000000000000e+05,4.191833333333334077e-01,1.599000000000000143e-01,3.389986666666666861e+05
2.400000000000000000e+05,4.475666666666666682e-01,1.680333333333333401e-01,3.462026666666666861e+05
2.450000000000000000e+05,4.208666666666666667e-01,1.544666666666666688e-01,3.532690000000000000e+05
2.500000000000000000e+05,4.275899999999999701e-01,1.707333333333333203e-01,3.606433333333333139e+05
2.550000000000000000e+05,4.212800000000000433e-01,1.599000000000000143e-01,3.676233333333333139e+05
2.600000000000000000e+05,4.474699999999999789e-01,1.653000000000000025e-01,3.747170000000000000e+05
2.650000000000000000e+05,4.268966666666667020e-01,1.572000000000000064e-01,3.819610000000000000e+05
2.700000000000000000e+05,4.265466666666666851e-01,1.436333333333333073e-01,3.889920000000000000e+05
2.750000000000000000e+05,4.246366666666667178e-01,1.734333333333333282e-01,3.961870000000000000e+05
2.800000000000000000e+05,4.245833333333333681e-01,1.381999999999999895e-01,4.032493333333333139e+05
2.850000000000000000e+05,4.156199999999999339e-01,1.490666666666666529e-01,4.104886666666666861e+05
2.900000000000000000e+05,4.257633333333333270e-01,1.517666666666666331e-01,4.176366666666666861e+05
2.950000000000000000e+05,4.245033333333332881e-01,1.463666666666666449e-01,4.248710000000000000e+05
3.000000000000000000e+05,4.159733333333333061e-01,1.842666666666666897e-01,4.320456666666666861e+05
3.050000000000000000e+05,4.224466666666666925e-01,1.707333333333333203e-01,4.390460000000000000e+05
3.100000000000000000e+05,4.271400000000000197e-01,1.598666666666666292e-01,4.460116666666666861e+05
3.150000000000000000e+05,4.202499999999999569e-01,1.382333333333333192e-01,4.531803333333333139e+05
3.200000000000000000e+05,4.145900000000000141e-01,1.463666666666666449e-01,4.604336666666666861e+05
3.250000000000000000e+05,4.318066666666666720e-01,1.680333333333333401e-01,4.674056666666666861e+05
3.300000000000000000e+05,4.119166666666666532e-01,1.544666666666666688e-01,4.745543333333333139e+05
3.350000000000000000e+05,3.982399999999999829e-01,1.436333333333333073e-01,4.817133333333333139e+05
3.400000000000000000e+05,4.060533333333333772e-01,1.599000000000000143e-01,4.890860000000000000e+05
3.450000000000000000e+05,4.138633333333333053e-01,1.490666666666666806e-01,4.960056666666666861e+05
3.500000000000000000e+05,4.147633333333333172e-01,1.490666666666666529e-01,5.031806666666666861e+05
3.550000000000000000e+05,4.285433333333332762e-01,1.463666666666666449e-01,5.103353333333333139e+05
3.600000000000000000e+05,4.047066666666666035e-01,1.435999999999999777e-01,5.174683333333333139e+05
3.650000000000000000e+05,4.155166666666667008e-01,1.490666666666666529e-01,5.245826666666666279e+05
3.700000000000000000e+05,4.178466666666666995e-01,1.625999999999999945e-01,5.316086666666666279e+05
3.750000000000000000e+05,4.092000000000000082e-01,1.463666666666666727e-01,5.386350000000000000e+05
3.800000000000000000e+05,4.117999999999999994e-01,1.436333333333333073e-01,5.457243333333333721e+05
3.850000000000000000e+05,4.137766666666666815e-01,1.625999999999999945e-01,5.528703333333333721e+05
3.900000000000000000e+05,4.209199999999999608e-01,1.653000000000000025e-01,5.600196666666666279e+05
3.950000000000000000e+05,4.236699999999999910e-01,1.544666666666666688e-01,5.670876666666666279e+05
4.000000000000000000e+05,4.178799999999999737e-01,1.517666666666666331e-01,5.741093333333333721e+05
4.050000000000000000e+05,4.032899999999999818e-01,1.436333333333333073e-01,5.812476666666666279e+05
4.100000000000000000e+05,4.164233333333333675e-01,1.951333333333333531e-01,5.883433333333333721e+05
4.150000000000000000e+05,4.091466666666667140e-01,1.490666666666666529e-01,5.953633333333333721e+05
4.200000000000000000e+05,4.198900000000000410e-01,1.408999999999999975e-01,6.023033333333333721e+05
4.250000000000000000e+05,4.142199999999999771e-01,1.625666666666666649e-01,6.095756666666666279e+05
4.300000000000000000e+05,4.109800000000000675e-01,1.544666666666666688e-01,6.165376666666666279e+05
4.350000000000000000e+05,4.227000000000000202e-01,1.517666666666666608e-01,6.237420000000000000e+05
4.400000000000000000e+05,4.077766666666666762e-01,1.572000000000000064e-01,6.310706666666666279e+05
4.450000000000000000e+05,4.154633333333333511e-01,1.354999999999999816e-01,6.378276666666666279e+05
4.500000000000000000e+05,3.981099999999999639e-01,1.300666666666666638e-01,6.448856666666666279e+05
4.550000000000000000e+05,4.050733333333333408e-01,1.544666666666666688e-01,6.521616666666666279e+05
4.600000000000000000e+05,4.097866666666667435e-01,1.572000000000000064e-01,6.593440000000000000e+05
4.650000000000000000e+05,4.060699999999999865e-01,1.517666666666666886e-01,6.664403333333333721e+05
4.700000000000000000e+05,4.124233333333333640e-01,1.680333333333333401e-01,6.733923333333333721e+05
4.750000000000000000e+05,4.156200000000000450e-01,1.490666666666666806e-01,6.804773333333333721e+05
4.800000000000000000e+05,4.030033333333333245e-01,1.436333333333333073e-01,6.876793333333333721e+05
4.850000000000000000e+05,4.091766666666666885e-01,1.599000000000000143e-01,6.946906666666666279e+05
4.900000000000000000e+05,4.093800000000000217e-01,1.572000000000000064e-01,7.016593333333333721e+05
4.950000000000000000e+05,3.948766666666667091e-01,1.463333333333333153e-01,7.088010000000000000e+05
5.000000000000000000e+05,3.970333333333333492e-01,1.707333333333333203e-01,7.159513333333333721e+05
5.050000000000000000e+05,4.091299999999999937e-01,1.653000000000000025e-01,7.230503333333333721e+05
5.100000000000000000e+05,3.894833333333333480e-01,1.463333333333333153e-01,7.299543333333333721e+05
5.150000000000000000e+05,4.002166666666666650e-01,1.517333333333333034e-01,7.367633333333333721e+05
5.200000000000000000e+05,3.952966666666666296e-01,1.435999999999999777e-01,7.438833333333333721e+05
5.250000000000000000e+05,4.074833333333333640e-01,1.544999999999999984e-01,7.509800000000000000e+05
5.300000000000000000e+05,4.040499999999999647e-01,1.435999999999999777e-01,7.582233333333333721e+05
5.350000000000000000e+05,4.036399999999999988e-01,1.598666666666666847e-01,7.653143333333333721e+05
5.400000000000000000e+05,3.954699999999999882e-01,1.571666666666666767e-01,7.723083333333333721e+05
5.450000000000000000e+05,3.935766666666666858e-01,1.273666666666666558e-01,7.794183333333333721e+05
5.500000000000000000e+05,4.011800000000000366e-01,1.653333333333333321e-01,7.867480000000000000e+05
5.550000000000000000e+05,3.889366666666667083e-01,1.463000000000000134e-01,7.937540000000000000e+05
5.600000000000000000e+05,3.967033333333333522e-01,1.598999999999999866e-01,8.007840000000000000e+05
5.650000000000000000e+05,4.089166666666666505e-01,1.490666666666666529e-01,8.079513333333333721e+05
5.700000000000000000e+05,4.281600000000000406e-01,1.463333333333333153e-01,8.152296666666666279e+05
5.750000000000000000e+05,3.905100000000000793e-01,1.435999999999999777e-01,8.221280000000000000e+05
5.800000000000000000e+05,3.903700000000000503e-01,1.381999999999999895e-01,8.292040000000000000e+05
5.850000000000000000e+05,3.845799999999999774e-01,1.354999999999999816e-01,8.363796666666666279e+05
5.900000000000000000e+05,3.955466666666666575e-01,1.571666666666666767e-01,8.433900000000000000e+05
5.950000000000000000e+05,3.992866666666666231e-01,1.436333333333333073e-01,8.505060000000000000e+05
6.000000000000000000e+05,3.966333333333333377e-01,1.327666666666666717e-01,8.577266666666666279e+05
6.050000000000000000e+05,3.841966666666666863e-01,1.408999999999999975e-01,8.648340000000000000e+05
6.100000000000000000e+05,3.797433333333333216e-01,1.328000000000000014e-01,8.717553333333333721e+05
6.150000000000000000e+05,3.886966666666666903e-01,1.436333333333333073e-01,8.787933333333333721e+05
6.200000000000000000e+05,3.856800000000000228e-01,1.381999999999999895e-01,8.859533333333333721e+05
6.250000000000000000e+05,3.854966666666666542e-01,1.273666666666666558e-01,8.930743333333333721e+05
6.300000000000000000e+05,3.907633333333333514e-01,1.355333333333333112e-01,9.001126666666666279e+05
6.350000000000000000e+05,3.939600000000000324e-01,1.490666666666666529e-01,9.071193333333333721e+05
6.400000000000000000e+05,3.831133333333333613e-01,1.219666666666666677e-01,9.143410000000000000e+05
6.450000000000000000e+05,4.031466666666667087e-01,1.517333333333333589e-01,9.214930000000000000e+05
6.500000000000000000e+05,3.895299999999999874e-01,1.463333333333333153e-01,9.286213333333333721e+05
6.550000000000000000e+05,3.969300000000000050e-01,1.409333333333333271e-01,9.358793333333333721e+05
6.600000000000000000e+05,3.802233333333333021e-01,1.246666666666666617e-01,9.429953333333333721e+05
6.650000000000000000e+05,3.900133333333333230e-01,1.328000000000000014e-01,9.501663333333333721e+05
6.700000000000000000e+05,3.989100000000000423e-01,1.490333333333333232e-01,9.572480000000000000e+05
6.750000000000000000e+05,3.946366666666666911e-01,1.381999999999999895e-01,9.643140000000000000e+05
6.800000000000000000e+05,3.871966666666666335e-01,1.354999999999999816e-01,9.713783333333333721e+05
6.850000000000000000e+05,3.965366666666667039e-01,1.517666666666666886e-01,9.784966666666666279e+05
6.900000000000000000e+05,3.834033333333333182e-01,1.355333333333333112e-01,9.857556666666666279e+05
6.950000000000000000e+05,3.983533333333333371e-01,1.490333333333333510e-01,9.927896666666666279e+05
7.000000000000000000e+05,3.849833333333332885e-01,1.382333333333333192e-01,9.999153333333333721e+05
7.050000000000000000e+05,4.009633333333333383e-01,1.490333333333333232e-01,1.006761000000000000e+06
7.100000000000000000e+05,3.919999999999999596e-01,1.408999999999999975e-01,1.013849333333333372e+06
7.150000000000000000e+05,3.918266666666667120e-01,1.436333333333333073e-01,1.021269666666666628e+06
7.200000000000000000e+05,3.846633333333333571e-01,1.354999999999999816e-01,1.028287666666666628e+06
7.250000000000000000e+05,3.897800000000000153e-01,1.544333333333333391e-01,1.035307666666666628e+06
7.300000000000000000e+05,4.018266666666667208e-01,1.517666666666666331e-01,1.042727666666666628e+06
7.350000000000000000e+05,3.947400000000000353e-01,1.490333333333333232e-01,1.049336000000000000e+06
7.400000000000000000e+05,3.975266666666666393e-01,1.599000000000000143e-01,1.056419333333333256e+06
7.450000000000000000e+05,4.000366666666666515e-01,1.544333333333333391e-01,1.063804666666666744e+06
7.500000000000000000e+05,3.962733333333333108e-01,1.544666666666666688e-01,1.070887333333333256e+06
7.550000000000000000e+05,3.778166666666666895e-01,1.354999999999999816e-01,1.078099000000000000e+06
7.600000000000000000e+05,3.911466666666666980e-01,1.381999999999999895e-01,1.085405000000000000e+06
7.650000000000000000e+05,4.106899999999999995e-01,1.544666666666666688e-01,1.092302333333333256e+06
7.700000000000000000e+05,3.965266666666666384e-01,1.571666666666666767e-01,1.099439666666666744e+06
7.750000000000000000e+05,3.843166666666666398e-01,1.436333333333333073e-01,1.106694666666666744e+06
7.800000000000000000e+05,3.932700000000000085e-01,1.599000000000000143e-01,1.113831666666666744e+06
7.850000000000000000e+05,3.965833333333333433e-01,1.653000000000000025e-01,1.121008666666666744e+06
7.900000000000000000e+05,4.058866666666666734e-01,1.517333333333333589e-01,1.128084333333333256e+06
7.950000000000000000e+05,3.930266666666666353e-01,1.599000000000000143e-01,1.135028666666666744e+06
8.000000000000000000e+05,4.050233333333332908e-01,1.490666666666666529e-01,1.142058000000000000e+06
8.050000000000000000e+05,3.892700000000000049e-01,1.599000000000000143e-01,1.149192000000000000e+06
8.100000000000000000e+05,3.974699999999999900e-01,1.517333333333333312e-01,1.156139333333333256e+06
8.150000000000000000e+05,3.962566666666666459e-01,1.490666666666666529e-01,1.163329333333333256e+06
8.200000000000000000e+05,3.979533333333333256e-01,1.571666666666666767e-01,1.170343000000000000e+06
8.250000000000000000e+05,3.916800000000000281e-01,1.463000000000000134e-01,1.177408666666666744e+06
8.300000000000000000e+05,3.861933333333333329e-01,1.544666666666666688e-01,1.184374000000000000e+06
8.350000000000000000e+05,3.967266666666666719e-01,1.572000000000000064e-01,1.191526000000000000e+06
8.400000000000000000e+05,3.902133333333333565e-01,1.463333333333333153e-01,1.198834666666666744e+06
8.450000000000000000e+05,4.004133333333333433e-01,1.544666666666666688e-01,1.205926666666666744e+06
8.500000000000000000e+05,3.926999999999999935e-01,1.436333333333333073e-01,1.213163666666666744e+06
8.550000000000000000e+05,4.064499999999999780e-01,1.544666666666666688e-01,1.220379666666666744e+06
8.600000000000000000e+05,3.847700000000000564e-01,1.382333333333333192e-01,1.227594333333333256e+06
8.650000000000000000e+05,4.393933333333333024e-01,1.571666666666666767e-01,1.234606666666666744e+06
8.700000000000000000e+05,3.995400000000000063e-01,1.463333333333333153e-01,1.241681333333333256e+06
8.750000000000000000e+05,3.921333333333332782e-01,1.517666666666666608e-01,1.248878333333333256e+06
8.800000000000000000e+05,3.871200000000000752e-01,1.599000000000000143e-01,1.255935000000000000e+06
8.850000000000000000e+05,3.831999999999999851e-01,1.463666666666666449e-01,1.263141666666666744e+06
8.900000000000000000e+05,3.807466666666667332e-01,1.923999999999999877e-01,1.270388000000000000e+06
8.950000000000000000e+05,3.963666666666665894e-01,1.544999999999999984e-01,1.277291666666666744e+06
9.000000000000000000e+05,3.817166666666666486e-01,1.490666666666666529e-01,1.284472000000000000e+06
9.050000000000000000e+05,4.037066666666666581e-01,1.599000000000000143e-01,1.291541666666666744e+06
9.100000000000000000e+05,3.928699999999999970e-01,1.544666666666666410e-01,1.298592666666666744e+06
9.150000000000000000e+05,4.000900000000000012e-01,1.435999999999999777e-01,1.305752666666666744e+06
9.200000000000000000e+05,3.909033333333333249e-01,1.490333333333333510e-01,1.312687333333333256e+06
9.250000000000000000e+05,3.999999999999999667e-01,1.680333333333333401e-01,1.320105333333333256e+06
9.300000000000000000e+05,3.858866666666666556e-01,1.544666666666666410e-01,1.326777000000000000e+06
9.350000000000000000e+05,3.911966666666666370e-01,1.571666666666666490e-01,1.334023333333333256e+06
9.400000000000000000e+05,3.934766666666666968e-01,1.490666666666666529e-01,1.341061000000000000e+06
9.450000000000000000e+05,3.910000000000000142e-01,1.572000000000000064e-01,1.348162666666666744e+06
9.500000000000000000e+05,3.761633333333333495e-01,1.463333333333333153e-01,1.355182000000000000e+06
9.550000000000000000e+05,3.874200000000000421e-01,1.625999999999999945e-01,1.362405333333333256e+06
9.600000000000000000e+05,3.873433333333333173e-01,1.571666666666666490e-01,1.369543666666666744e+06
9.650000000000000000e+05,3.832366666666666699e-01,1.408999999999999975e-01,1.376589666666666744e+06
9.700000000000000000e+05,3.845299999999999829e-01,1.571666666666666767e-01,1.383618000000000000e+06
9.750000000000000000e+05,3.913399999999999657e-01,1.490666666666666529e-01,1.390676333333333256e+06
9.800000000000000000e+05,3.833099999999999841e-01,1.463333333333333153e-01,1.397997333333333256e+06
9.850000000000000000e+05,3.892866666666666142e-01,1.436333333333333073e-01,1.404971000000000000e+06
9.900000000000000000e+05,3.929033333333333822e-01,1.436333333333333073e-01,1.412157666666666744e+06
9.950000000000000000e+05,4.076766666666666872e-01,1.409333333333333271e-01,1.419396666666666744e+06
1.000000000000000000e+06,3.936566666666665992e-01,1.680333333333333401e-01,1.426604000000000000e+06
1.005000000000000000e+06,3.845566666666666578e-01,1.572000000000000064e-01,1.433776666666666744e+06
1.010000000000000000e+06,3.836766666666666659e-01,1.544333333333333391e-01,1.441006333333333256e+06
1.015000000000000000e+06,3.790899999999999825e-01,1.436333333333333073e-01,1.448142666666666744e+06
1.020000000000000000e+06,3.950233333333333374e-01,1.544666666666666688e-01,1.455259333333333256e+06
1.025000000000000000e+06,3.799999999999999489e-01,1.246666666666666617e-01,1.462230000000000000e+06
1.030000000000000000e+06,3.767666666666666941e-01,1.653000000000000025e-01,1.469336666666666744e+06
1.035000000000000000e+06,3.838600000000000345e-01,1.463666666666666449e-01,1.476293000000000000e+06
1.040000000000000000e+06,3.829333333333333478e-01,1.409333333333333271e-01,1.483562000000000000e+06
1.045000000000000000e+06,4.041999999999999482e-01,1.490666666666666529e-01,1.490557333333333256e+06
1.050000000000000000e+06,3.847000000000000419e-01,1.599000000000000143e-01,1.497683000000000000e+06
1.055000000000000000e+06,3.876666666666666594e-01,1.517666666666666886e-01,1.504749666666666744e+06
1.060000000000000000e+06,3.927999999999999825e-01,1.599000000000000143e-01,1.511990666666666744e+06
1.065000000000000000e+06,4.058800000000000185e-01,1.707333333333333203e-01,1.518944666666666744e+06
1.070000000000000000e+06,4.028566666666666962e-01,1.599000000000000143e-01,1.525977666666666744e+06
1.075000000000000000e+06,3.820899999999999852e-01,1.463333333333333153e-01,1.533018333333333256e+06
1.080000000000000000e+06,3.901466666666666971e-01,1.599000000000000143e-01,1.540155333333333256e+06
1.085000000000000000e+06,3.862833333333333674e-01,1.409333333333333271e-01,1.547268000000000000e+06
1.090000000000000000e+06,3.803466666666666662e-01,1.246666666666666617e-01,1.554373000000000000e+06
1.095000000000000000e+06,3.836433333333333362e-01,1.571666666666666767e-01,1.561562000000000000e+06
1.100000000000000000e+06,3.797733333333333516e-01,1.598666666666666847e-01,1.568589666666666744e+06
1.105000000000000000e+06,3.973933333333333207e-01,1.544666666666666410e-01,1.575651000000000000e+06
1.110000000000000000e+06,3.822000000000000397e-01,1.436333333333333351e-01,1.582781666666666744e+06
1.115000000000000000e+06,3.853866666666667107e-01,1.517333333333333589e-01,1.589766000000000000e+06
1.120000000000000000e+06,3.700333333333333807e-01,1.355333333333333112e-01,1.596786666666666744e+06
1.125000000000000000e+06,3.845966666666666978e-01,1.544666666666666688e-01,1.604113333333333256e+06
1.130000000000000000e+06,3.647433333333333638e-01,1.327666666666666717e-01,1.611074666666666744e+06
1.135000000000000000e+06,3.857733333333333015e-01,1.517666666666666331e-01,1.618028666666666744e+06
1.140000000000000000e+06,3.920966666666667044e-01,1.300666666666666638e-01,1.625211666666666744e+06
1.145000000000000000e+06,3.788900000000000046e-01,1.598999999999999866e-01,1.632178333333333256e+06
1.150000000000000000e+06,3.883300000000000085e-01,1.463333333333333430e-01,1.639284000000000000e+06
1.155000000000000000e+06,4.145700000000000496e-01,1.599000000000000143e-01,1.646350000000000000e+06
1.160000000000000000e+06,3.765300000000000313e-01,1.408999999999999975e-01,1.653175333333333256e+06
1.165000000000000000e+06,3.916033333333333033e-01,1.436666666666666370e-01,1.660200000000000000e+06
1.170000000000000000e+06,3.763599999999999723e-01,1.544666666666666688e-01,1.667544333333333256e+06
1.175000000000000000e+06,3.748800000000000465e-01,1.381999999999999895e-01,1.674190000000000000e+06
1.180000000000000000e+06,3.808833333333332960e-01,1.328000000000000014e-01,1.681145000000000000e+06
1.185000000000000000e+06,3.998333333333333184e-01,1.463333333333333153e-01,1.688009666666666744e+06
1.190000000000000000e+06,3.842933333333333201e-01,1.463333333333333153e-01,1.695181666666666744e+06
1.195000000000000000e+06,3.943333333333333690e-01,1.490666666666666529e-01,1.702134333333333256e+06
1.200000000000000000e+06,3.769700000000000273e-01,1.246333333333333321e-01,1.709132000000000000e+06
1.205000000000000000e+06,3.771933333333333249e-01,1.544666666666666688e-01,1.716151333333333256e+06
1.210000000000000000e+06,3.824566666666666670e-01,1.436333333333333073e-01,1.723113666666666744e+06
1.215000000000000000e+06,4.036733333333333285e-01,1.544666666666666410e-01,1.730318666666666744e+06
1.220000000000000000e+06,3.956333333333333369e-01,1.572000000000000064e-01,1.737338333333333256e+06
1.225000000000000000e+06,3.802233333333333576e-01,1.544666666666666410e-01,1.744414000000000000e+06
1.230000000000000000e+06,3.807633333333333425e-01,1.436333333333333073e-01,1.751466666666666744e+06
1.235000000000000000e+06,3.776599999999999402e-01,1.517666666666666886e-01,1.758385000000000000e+06
1.240000000000000000e+06,3.881066666666666554e-01,1.572000000000000064e-01,1.765474666666666744e+06
1.245000000000000000e+06,3.848333333333333606e-01,1.490666666666666529e-01,1.772666333333333256e+06
1.250000000000000000e+06,3.967099999999999516e-01,1.490333333333333232e-01,1.779641000000000000e+06
1.255000000000000000e+06,3.886966666666666903e-01,1.517333333333333589e-01,1.786636333333333256e+06
1.260000000000000000e+06,3.836566666666667014e-01,1.436333333333333073e-01,1.793750000000000000e+06
1.265000000000000000e+06,3.917600000000000526e-01,1.625999999999999945e-01,1.800673000000000000e+06
1.270000000000000000e+06,3.824633333333333773e-01,1.328000000000000014e-01,1.807695666666666744e+06
1.275000000000000000e+06,3.848533333333333251e-01,1.354666666666666519e-01,1.814737000000000000e+06
1.280000000000000000e+06,3.815566666666667106e-01,1.544999999999999984e-01,1.821755333333333256e+06
1.285000000000000000e+06,3.814200000000000368e-01,1.571666666666666490e-01,1.828726000000000000e+06
1.290000000000000000e+06,3.820433333333333459e-01,1.409333333333333271e-01,1.835626666666666744e+06
1.295000000000000000e+06,3.894400000000000084e-01,1.435999999999999777e-01,1.842665000000000000e+06
1.300000000000000000e+06,3.888499999999999734e-01,1.463333333333333153e-01,1.849603666666666744e+06
1.305000000000000000e+06,3.909966666666666590e-01,1.571999999999999786e-01,1.856702000000000000e+06
1.310000000000000000e+06,3.825666666666666660e-01,1.409333333333333271e-01,1.863784333333333256e+06
1.315000000000000000e+06,4.018566666666666953e-01,1.518000000000000183e-01,1.870654666666666744e+06
1.320000000000000000e+06,4.016700000000000270e-01,1.951333333333332976e-01,1.877780000000000000e+06
1.325000000000000000e+06,3.988200000000000078e-01,1.571666666666666490e-01,1.884843333333333256e+06
1.330000000000000000e+06,3.985700000000000354e-01,1.572000000000000064e-01,1.891925666666666744e+06
1.335000000000000000e+06,3.808900000000000063e-01,1.598666666666666847e-01,1.899023333333333256e+06
1.340000000000000000e+06,3.791133333333333577e-01,1.436333333333333073e-01,1.905909333333333256e+06
1.345000000000000000e+06,3.847300000000000164e-01,1.544333333333333391e-01,1.913015666666666744e+06
1.350000000000000000e+06,3.698566666666667224e-01,1.436666666666666370e-01,1.920156666666666744e+06
1.355000000000000000e+06,3.932199999999999585e-01,1.463333333333333153e-01,1.927258000000000000e+06
1.360000000000000000e+06,3.764899999999999913e-01,1.653333333333333321e-01,1.934158333333333256e+06
1.365000000000000000e+06,4.016366666666666418e-01,1.544999999999999984e-01,1.941177000000000000e+06
1.370000000000000000e+06,3.878299999999999526e-01,1.435999999999999777e-01,1.948164333333333256e+06
1.375000000000000000e+06,3.948966666666666736e-01,1.463666666666666449e-01,1.955329333333333256e+06
1.380000000000000000e+06,3.745566666666666489e-01,1.354999999999999816e-01,1.962421000000000000e+06
1.385000000000000000e+06,3.873266666666666524e-01,1.490333333333333232e-01,1.969500000000000000e+06
1.390000000000000000e+06,3.942933333333333290e-01,1.409333333333333271e-01,1.976432000000000000e+06
1.395000000000000000e+06,3.922233333333333682e-01,1.490333333333333232e-01,1.983490000000000000e+06
1.400000000000000000e+06,4.023800000000000154e-01,1.490666666666666529e-01,1.990473000000000000e+06
1.405000000000000000e+06,3.967833333333333212e-01,1.599000000000000143e-01,1.997454333333333256e+06
1.410000000000000000e+06,3.827133333333332943e-01,1.436333333333333073e-01,2.004515666666666744e+06
1.415000000000000000e+06,3.912700000000000067e-01,1.571666666666666767e-01,2.011919666666666744e+06
1.420000000000000000e+06,3.745733333333333692e-01,1.382333333333333192e-01,2.018661666666666744e+06
1.425000000000000000e+06,3.934300000000000019e-01,1.408999999999999975e-01,2.025884333333333256e+06
1.430000000000000000e+06,3.944700000000000428e-01,1.544666666666666688e-01,2.032881000000000000e+06
1.435000000000000000e+06,3.851533333333332920e-01,1.354999999999999816e-01,2.039797666666666744e+06
1.440000000000000000e+06,3.929966666666666608e-01,1.354999999999999816e-01,2.046828000000000000e+06
1.445000000000000000e+06,3.846033333333333526e-01,1.246666666666666617e-01,2.053847666666666744e+06
1.450000000000000000e+06,3.696633333333332883e-01,1.463666666666666449e-01,2.060941666666666744e+06
1.455000000000000000e+06,3.848266666666666502e-01,1.517666666666666886e-01,2.068094333333333256e+06
1.460000000000000000e+06,4.268366666666666975e-01,1.842666666666666619e-01,2.075114666666666744e+06
1.465000000000000000e+06,4.004266666666667085e-01,1.599000000000000143e-01,2.082011666666666744e+06
1.470000000000000000e+06,3.902300000000000213e-01,1.544666666666666410e-01,2.089430666666666744e+06
1.475000000000000000e+06,3.869366666666667065e-01,1.490333333333333232e-01,2.095951666666666744e+06
1.480000000000000000e+06,3.837200000000000055e-01,1.300999999999999934e-01,2.102931666666666511e+06
1.485000000000000000e+06,3.737466666666666715e-01,1.490333333333333232e-01,2.110113666666666511e+06
1.490000000000000000e+06,3.815399999999999903e-01,1.463333333333333153e-01,2.117058666666666511e+06
1.495000000000000000e+06,3.710033333333333516e-01,1.354999999999999816e-01,2.124178000000000000e+06
1.500000000000000000e+06,3.749933333333332897e-01,1.382333333333333192e-01,2.131079666666666511e+06
1.505000000000000000e+06,4.046233333333333348e-01,1.517666666666666331e-01,2.137988333333333489e+06
1.510000000000000000e+06,3.818900000000000072e-01,1.544666666666666688e-01,2.144862333333333489e+06
1.515000000000000000e+06,3.953966666666666741e-01,1.517333333333333034e-01,2.151779333333333489e+06
1.520000000000000000e+06,3.991333333333333400e-01,1.517666666666666886e-01,2.158680666666666511e+06
1.525000000000000000e+06,3.783733333333332838e-01,1.354999999999999816e-01,2.165783333333333489e+06
1.530000000000000000e+06,3.783633333333333848e-01,1.436333333333333073e-01,2.172715000000000000e+06
1.535000000000000000e+06,3.882700000000000595e-01,1.463333333333333153e-01,2.179781333333333489e+06
1.540000000000000000e+06,3.844199999999999839e-01,1.436333333333333073e-01,2.186689000000000000e+06
1.545000000000000000e+06,3.870166666666666200e-01,1.517333333333333034e-01,2.193707000000000000e+06
1.550000000000000000e+06,3.893766666666667042e-01,1.572000000000000064e-01,2.200620000000000000e+06
1.555000000000000000e+06,4.112833333333333896e-01,1.517666666666666608e-01,2.207730333333333489e+06
1.560000000000000000e+06,3.861633333333333584e-01,1.463333333333333153e-01,2.214886333333333489e+06
1.565000000000000000e+06,3.990766666666666906e-01,1.463333333333333153e-01,2.221963000000000000e+06
1.570000000000000000e+06,3.810633333333333650e-01,1.463333333333333153e-01,2.228927666666666511e+06
1.575000000000000000e+06,3.760066666666666557e-01,1.409333333333333271e-01,2.235884000000000000e+06
1.580000000000000000e+06,3.927466666666666328e-01,1.408999999999999975e-01,2.242930000000000000e+06
1.585000000000000000e+06,3.863166666666666416e-01,1.463666666666666449e-01,2.250086000000000000e+06
1.590000000000000000e+06,3.790399999999999880e-01,1.300999999999999934e-01,2.257092333333333489e+06
1.595000000000000000e+06,3.827499999999999791e-01,1.436333333333333073e-01,2.264102333333333489e+06
1.600000000000000000e+06,3.806800000000000739e-01,1.409333333333333271e-01,2.271145666666666511e+06
1.605000000000000000e+06,3.857833333333333670e-01,1.463333333333333153e-01,2.277996333333333489e+06
1.610000000000000000e+06,3.747599999999999820e-01,1.354999999999999816e-01,2.285188333333333489e+06
1.615000000000000000e+06,3.980166666666666853e-01,1.436333333333333073e-01,2.292226000000000000e+06
1.620000000000000000e+06,4.043399999999999772e-01,1.518000000000000183e-01,2.299353666666666511e+06
1.625000000000000000e+06,3.735266666666666180e-01,1.354999999999999816e-01,2.306289333333333489e+06
1.630000000000000000e+06,3.803466666666666662e-01,1.490666666666666529e-01,2.313306666666666511e+06
1.635000000000000000e+06,3.832033333333333402e-01,1.382333333333333192e-01,2.320508000000000000e+06
1.640000000000000000e+06,3.721833333333333105e-01,1.354999999999999816e-01,2.327549000000000000e+06
1.645000000000000000e+06,3.954866666666667085e-01,1.599000000000000143e-01,2.334507333333333489e+06
1.650000000000000000e+06,3.881300000000000305e-01,1.409333333333333271e-01,2.341391333333333489e+06
1.655000000000000000e+06,3.949566666666666781e-01,1.599000000000000143e-01,2.348526333333333489e+06
1.660000000000000000e+06,3.891666666666666607e-01,1.653333333333333321e-01,2.355536666666666511e+06
1.665000000000000000e+06,3.900866666666666926e-01,1.517666666666666331e-01,2.362586333333333489e+06
1.670000000000000000e+06,3.957700000000000107e-01,1.625999999999999945e-01,2.369535666666666511e+06
1.675000000000000000e+06,3.939600000000000324e-01,1.463333333333333430e-01,2.376571666666666511e+06
1.680000000000000000e+06,3.779233333333333889e-01,1.355333333333333112e-01,2.383738666666666511e+06
1.685000000000000000e+06,3.894566666666667287e-01,1.436666666666666370e-01,2.390569000000000000e+06
1.690000000000000000e+06,3.846400000000000374e-01,1.300666666666666638e-01,2.397621000000000000e+06
1.695000000000000000e+06,3.694099999999999606e-01,1.381999999999999895e-01,2.404642000000000000e+06
1.700000000000000000e+06,3.891600000000000059e-01,1.219666666666666677e-01,2.411774666666666511e+06
1.705000000000000000e+06,3.865533333333333599e-01,1.544999999999999984e-01,2.418818666666666511e+06
1.710000000000000000e+06,3.887166666666666548e-01,1.517666666666666331e-01,2.425878333333333489e+06
1.715000000000000000e+06,3.909599999999999742e-01,1.381999999999999895e-01,2.432817333333333489e+06
1.720000000000000000e+06,3.810833333333333850e-01,1.381999999999999895e-01,2.439660000000000000e+06
1.725000000000000000e+06,3.962099999999999511e-01,1.436333333333333073e-01,2.446752333333333489e+06
1.730000000000000000e+06,3.857399999999999718e-01,1.382333333333333192e-01,2.453798000000000000e+06
1.735000000000000000e+06,3.956100000000000172e-01,1.409333333333333271e-01,2.460684666666666511e+06
1.740000000000000000e+06,3.865500000000000047e-01,1.517666666666666331e-01,2.467916333333333489e+06
1.745000000000000000e+06,3.935633333333333206e-01,1.517666666666666608e-01,2.475020333333333489e+06
1.750000000000000000e+06,3.914233333333332898e-01,1.517666666666666331e-01,2.482041666666666511e+06
1.755000000000000000e+06,3.796233333333332571e-01,1.327666666666666717e-01,2.489175333333333489e+06
1.760000000000000000e+06,3.904266666666666996e-01,1.463333333333333430e-01,2.496190333333333489e+06
1.765000000000000000e+06,3.873699999999999921e-01,1.436333333333333073e-01,2.503255666666666511e+06
1.770000000000000000e+06,3.859799999999999898e-01,1.381999999999999895e-01,2.510401000000000000e+06
1.775000000000000000e+06,3.751633333333332931e-01,1.436333333333333073e-01,2.517503333333333489e+06
1.780000000000000000e+06,3.844399999999999484e-01,1.165333333333333360e-01,2.524932000000000000e+06
1.785000000000000000e+06,3.841899999999999760e-01,1.409333333333333271e-01,2.531646666666666511e+06
1.790000000000000000e+06,3.880966666666667009e-01,1.571666666666666490e-01,2.538718000000000000e+06
1.795000000000000000e+06,3.814666666666666761e-01,1.490333333333333232e-01,2.545652000000000000e+06
1.800000000000000000e+06,4.025966666666667138e-01,1.842666666666666619e-01,2.552796000000000000e+06
1.805000000000000000e+06,3.827933333333333188e-01,1.517666666666666608e-01,2.559767666666666511e+06
1.810000000000000000e+06,3.857166666666667076e-01,1.382333333333333192e-01,2.566675000000000000e+06
1.815000000000000000e+06,3.840533333333333577e-01,1.436333333333333073e-01,2.573584333333333489e+06
1.820000000000000000e+06,3.923933333333333717e-01,1.409666666666666568e-01,2.580724333333333489e+06
1.825000000000000000e+06,3.798166666666666913e-01,1.355333333333333112e-01,2.587723666666666511e+06
1.830000000000000000e+06,3.901200000000000223e-01,1.409333333333333271e-01,2.594704333333333489e+06
1.835000000000000000e+06,3.881066666666666554e-01,1.707333333333333203e-01,2.601714666666666511e+06
1.840000000000000000e+06,3.925033333333333707e-01,1.544666666666666410e-01,2.609316000000000000e+06
1.845000000000000000e+06,3.812400000000000233e-01,1.463333333333333153e-01,2.615642000000000000e+06
1.850000000000000000e+06,3.884599999999999720e-01,1.409333333333333271e-01,2.622730000000000000e+06
1.855000000000000000e+06,3.954133333333333944e-01,1.869999999999999718e-01,2.629592666666666511e+06
1.860000000000000000e+06,3.919033333333333258e-01,1.707333333333333203e-01,2.636547666666666511e+06
1.865000000000000000e+06,3.907599999999999962e-01,1.409333333333333271e-01,2.643420333333333489e+06
1.870000000000000000e+06,3.821200000000000152e-01,1.435999999999999777e-01,2.650548000000000000e+06
1.875000000000000000e+06,3.823233333333333483e-01,1.409333333333333271e-01,2.657725666666666511e+06
1.880000000000000000e+06,3.817466666666666786e-01,1.300999999999999934e-01,2.664655333333333489e+06
1.885000000000000000e+06,3.853233333333332955e-01,1.328000000000000014e-01,2.671697666666666511e+06
1.890000000000000000e+06,3.939533333333333220e-01,1.517333333333333312e-01,2.678723666666666511e+06
1.895000000000000000e+06,3.765033333333333565e-01,1.381999999999999895e-01,2.685946333333333489e+06
1.900000000000000000e+06,3.800466666666666438e-01,1.409333333333333271e-01,2.692856666666666511e+06
1.905000000000000000e+06,3.857866666666666666e-01,1.354999999999999816e-01,2.699963333333333489e+06
1.910000000000000000e+06,3.840900000000000425e-01,1.463333333333333153e-01,2.706933000000000000e+06
1.915000000000000000e+06,3.805066666666667152e-01,1.246666666666666617e-01,2.713944333333333489e+06
1.920000000000000000e+06,4.021899999999999920e-01,1.517666666666666886e-01,2.721054000000000000e+06
1.925000000000000000e+06,3.897533333333333405e-01,1.381999999999999895e-01,2.728040666666666511e+06
1.930000000000000000e+06,3.863533333333333264e-01,1.381999999999999895e-01,2.735150000000000000e+06
1.935000000000000000e+06,3.870333333333333403e-01,1.544666666666666688e-01,2.742121333333333489e+06
1.940000000000000000e+06,3.858566666666666811e-01,1.246666666666666617e-01,2.749068333333333489e+06
1.945000000000000000e+06,3.909499999999999642e-01,1.354999999999999816e-01,2.755918333333333489e+06
1.950000000000000000e+06,3.818166666666666376e-01,1.544999999999999984e-01,2.762886333333333489e+06
1.955000000000000000e+06,3.924033333333333817e-01,1.517333333333333312e-01,2.769940333333333489e+06
1.960000000000000000e+06,4.014599999999999835e-01,1.381999999999999895e-01,2.776859666666666511e+06
1.965000000000000000e+06,4.183666666666666090e-01,1.815666666666666540e-01,2.783880333333333489e+06
1.970000000000000000e+06,3.887933333333333241e-01,1.490333333333333232e-01,2.790993666666666511e+06
1.975000000000000000e+06,3.896266666666667322e-01,1.436333333333333073e-01,2.798121666666666511e+06
1.980000000000000000e+06,3.903600000000000403e-01,1.382333333333333192e-01,2.805221000000000000e+06
1.985000000000000000e+06,3.870633333333333148e-01,1.192333333333333439e-01,2.812285666666666511e+06
1.990000000000000000e+06,3.916699999999999626e-01,1.354999999999999816e-01,2.819396666666666511e+06
1.995000000000000000e+06,3.873699999999999921e-01,1.409333333333333271e-01,2.826251000000000000e+06
2.000000000000000000e+06,3.881700000000000705e-01,1.436333333333333351e-01,2.833197000000000000e+06
2.005000000000000000e+06,3.919666666666666299e-01,1.354999999999999816e-01,2.840283000000000000e+06
2.010000000000000000e+06,3.863966666666667216e-01,1.436333333333333073e-01,2.847470666666666511e+06
2.015000000000000000e+06,3.854666666666666797e-01,1.517333333333333312e-01,2.854450333333333489e+06
2.020000000000000000e+06,3.731433333333333269e-01,1.463666666666666449e-01,2.861466666666666511e+06
2.025000000000000000e+06,3.905599999999999627e-01,1.436333333333333073e-01,2.868537000000000000e+06
2.030000000000000000e+06,3.820899999999999852e-01,1.409333333333333271e-01,2.875447333333333489e+06
2.035000000000000000e+06,3.873833333333333573e-01,1.517666666666666331e-01,2.882337333333333489e+06
2.040000000000000000e+06,3.776600000000000512e-01,1.219333333333333380e-01,2.889438000000000000e+06
2.045000000000000000e+06,3.809799999999999298e-01,1.382333333333333192e-01,2.896416000000000000e+06
2.050000000000000000e+06,3.929333333333333567e-01,1.354999999999999816e-01,2.903328666666666511e+06
2.055000000000000000e+06,3.823366666666667135e-01,1.408999999999999975e-01,2.910197333333333489e+06
2.060000000000000000e+06,3.818833333333333524e-01,1.463333333333333430e-01,2.917229666666666511e+06
2.065000000000000000e+06,3.746900000000000230e-01,1.328000000000000014e-01,2.924249000000000000e+06
2.070000000000000000e+06,3.818833333333333524e-01,1.382333333333333192e-01,2.931238333333333489e+06
2.075000000000000000e+06,3.834833333333333427e-01,1.273999999999999855e-01,2.938262333333333489e+06
2.080000000000000000e+06,4.132399999999999962e-01,1.382333333333333192e-01,2.945292000000000000e+06
2.085000000000000000e+06,3.854599999999999693e-01,1.354999999999999816e-01,2.952248333333333489e+06
2.090000000000000000e+06,3.757699999999999929e-01,1.381999999999999895e-01,2.959390000000000000e+06
2.095000000000000000e+06,4.258066666666666666e-01,1.544666666666666410e-01,2.966298000000000000e+06
2.100000000000000000e+06,3.889433333333333631e-01,1.409333333333333271e-01,2.973118000000000000e+06
2.105000000000000000e+06,3.882099999999999995e-01,1.490666666666666529e-01,2.980197666666666511e+06
2.110000000000000000e+06,3.829633333333333223e-01,1.300999999999999934e-01,2.987192000000000000e+06
2.115000000000000000e+06,3.893699999999999939e-01,1.490666666666666529e-01,2.994183000000000000e+06
2.120000000000000000e+06,3.942733333333333090e-01,1.328000000000000014e-01,3.001156333333333489e+06
2.125000000000000000e+06,3.823666666666666880e-01,1.409333333333333271e-01,3.008113333333333489e+06
2.130000000000000000e+06,3.797499999999999765e-01,1.300999999999999934e-01,3.015136333333333489e+06
2.135000000000000000e+06,3.851033333333333530e-01,1.463333333333333153e-01,3.021996666666666511e+06
2.140000000000000000e+06,3.749100000000000210e-01,1.192333333333333439e-01,3.028919333333333489e+06
2.145000000000000000e+06,3.889166666666666328e-01,1.544666666666666688e-01,3.035900000000000000e+06
2.150000000000000000e+06,3.898199999999999998e-01,1.517333333333333034e-01,3.042856333333333489e+06
2.155000000000000000e+06,3.939366666666666572e-01,1.463333333333333153e-01,3.050020000000000000e+06
2.160000000000000000e+06,3.949133333333333939e-01,1.409333333333333271e-01,3.056861666666666511e+06
2.165000000000000000e+06,3.895266666666666322e-01,1.382333333333333192e-01,3.063926000000000000e+06
2.170000000000000000e+06,3.919866666666666499e-01,1.490666666666666529e-01,3.070969333333333489e+06
2.175000000000000000e+06,3.940533333333333665e-01,1.328000000000000014e-01,3.078044333333333489e+06
2.180000000000000000e+06,3.832666666666666444e-01,1.300666666666666638e-01,3.085250000000000000e+06
2.185000000000000000e+06,3.900699999999999723e-01,1.408999999999999975e-01,3.092157333333333489e+06
2.190000000000000000e+06,3.894433333333333636e-01,1.381999999999999895e-01,3.099250666666666511e+06
2.195000000000000000e+06,3.866700000000000137e-01,1.354999999999999816e-01,3.106199333333333489e+06
2.200000000000000000e+06,3.854166666666666852e-01,1.381999999999999895e-01,3.113353666666666511e+06
2.205000000000000000e+06,3.897200000000000109e-01,1.328000000000000014e-01,3.120363666666666511e+06
2.210000000000000000e+06,3.846966666666666868e-01,1.436333333333333073e-01,3.127579666666666511e+06
2.215000000000000000e+06,3.909433333333332539e-01,1.300666666666666638e-01,3.134731000000000000e+06
2.220000000000000000e+06,3.885499999999999510e-01,1.355333333333333112e-01,3.142118333333333489e+06
2.225000000000000000e+06,4.111933333333332996e-01,1.463333333333333153e-01,3.148711333333333489e+06
2.230000000000000000e+06,3.925866666666666949e-01,1.409333333333333271e-01,3.155839666666666511e+06
2.235000000000000000e+06,3.952066666666667061e-01,1.327666666666666717e-01,3.162656666666666511e+06
2.240000000000000000e+06,3.837966666666667304e-01,1.436333333333333073e-01,3.169638666666666511e+06
2.245000000000000000e+06,3.906866666666666821e-01,1.435999999999999777e-01,3.176765000000000000e+06
2.250000000000000000e+06,4.070500000000000784e-01,1.354999999999999816e-01,3.183606333333333489e+06
2.255000000000000000e+06,3.895933333333332915e-01,1.354999999999999816e-01,3.190631666666666511e+06
2.260000000000000000e+06,3.795833333333333282e-01,1.246666666666666617e-01,3.197431666666666511e+06
2.265000000000000000e+06,3.952800000000000202e-01,1.273666666666666558e-01,3.204534000000000000e+06
2.270000000000000000e+06,3.911866666666666270e-01,1.328000000000000014e-01,3.211496666666666511e+06
2.275000000000000000e+06,3.807866666666666622e-01,1.328000000000000014e-01,3.218637666666666511e+06
2.280000000000000000e+06,3.814500000000000113e-01,1.328000000000000014e-01,3.225553000000000000e+06
2.285000000000000000e+06,3.832366666666666699e-01,1.463333333333333153e-01,3.232606666666666511e+06
2.290000000000000000e+06,3.848199999999999954e-01,1.382333333333333192e-01,3.239679333333333489e+06
2.295000000000000000e+06,3.865500000000000047e-01,1.300999999999999934e-01,3.246795000000000000e+06
2.300000000000000000e+06,3.922399999999999776e-01,1.382000000000000173e-01,3.254533000000000000e+06
2.305000000000000000e+06,3.952466666666666906e-01,1.355333333333333390e-01,3.260939666666666511e+06
2.310000000000000000e+06,3.888100000000000445e-01,1.436333333333333073e-01,3.267913000000000000e+06
2.315000000000000000e+06,4.051366666666666450e-01,1.463333333333333153e-01,3.274790333333333489e+06
2.320000000000000000e+06,3.849933333333333541e-01,1.273666666666666558e-01,3.281861333333333489e+06
2.325000000000000000e+06,3.827333333333333698e-01,1.355333333333333112e-01,3.288894000000000000e+06
2.330000000000000000e+06,3.862733333333333019e-01,1.436333333333333073e-01,3.296135666666666511e+06
2.335000000000000000e+06,3.946000000000000063e-01,1.409333333333333271e-01,3.303079666666666511e+06
2.340000000000000000e+06,4.063533333333333442e-01,1.300999999999999934e-01,3.310169666666666511e+06
2.345000000000000000e+06,4.147033333333333682e-01,1.842999999999999916e-01,3.317289666666666511e+06
2.350000000000000000e+06,3.924399999999999555e-01,1.436333333333333628e-01,3.324243666666666511e+06
2.355000000000000000e+06,3.751266666666666638e-01,1.300999999999999934e-01,3.331219000000000000e+06
2.360000000000000000e+06,3.887033333333334006e-01,1.382333333333333192e-01,3.338272666666666511e+06
2.365000000000000000e+06,3.922233333333333682e-01,1.436333333333333073e-01,3.345161000000000000e+06
2.370000000000000000e+06,3.849466666666667147e-01,1.354999999999999816e-01,3.352320000000000000e+06
2.375000000000000000e+06,3.956266666666666265e-01,1.382333333333333192e-01,3.359431333333333489e+06
2.380000000000000000e+06,3.785600000000000076e-01,1.463333333333333153e-01,3.366832333333333489e+06
2.385000000000000000e+06,3.855866666666667442e-01,1.300666666666666638e-01,3.373588666666666511e+06
2.390000000000000000e+06,3.813599999999999768e-01,1.273999999999999855e-01,3.380652666666666511e+06
2.395000000000000000e+06,3.969833333333332992e-01,1.436333333333333073e-01,3.387795666666666511e+06
2.400000000000000000e+06,3.866233333333333189e-01,1.273666666666666558e-01,3.394785000000000000e+06
2.405000000000000000e+06,4.133233333333333204e-01,1.517666666666666608e-01,3.401722666666666511e+06
2.410000000000000000e+06,3.875766666666666804e-01,1.355333333333333112e-01,3.408836333333333489e+06
2.415000000000000000e+06,3.988266666666666627e-01,1.382333333333333469e-01,3.415783666666666511e+06
2.420000000000000000e+06,3.912566666666666415e-01,1.408999999999999975e-01,3.423042000000000000e+06
2.425000000000000000e+06,3.873400000000000176e-01,1.463333333333333153e-01,3.430056666666666511e+06
2.430000000000000000e+06,3.947133333333333050e-01,1.273666666666666558e-01,3.437103000000000000e+06
2.435000000000000000e+06,3.889299999999999979e-01,1.246666666666666617e-01,3.444008000000000000e+06
2.440000000000000000e+06,3.914433333333333098e-01,1.354999999999999816e-01,3.451258666666666511e+06
2.445000000000000000e+06,3.872299999999999631e-01,1.354999999999999816e-01,3.458093333333333489e+06
2.450000000000000000e+06,3.890166666666666218e-01,1.273666666666666558e-01,3.465021666666666511e+06
2.455000000000000000e+06,3.965033333333333743e-01,1.409333333333333271e-01,3.471920000000000000e+06
2.460000000000000000e+06,3.892966666666666242e-01,1.246666666666666617e-01,3.478960666666666511e+06
2.465000000000000000e+06,3.940566666666666662e-01,1.354999999999999816e-01,3.486151666666666511e+06
2.470000000000000000e+06,3.800099999999999589e-01,1.273999999999999855e-01,3.493050333333333489e+06
2.475000000000000000e+06,3.903333333333333655e-01,1.409333333333333271e-01,3.500134666666666511e+06
2.480000000000000000e+06,4.004433333333333178e-01,1.355000000000000093e-01,3.507202666666666511e+06
2.485000000000000000e+06,3.923533333333333317e-01,1.408999999999999975e-01,3.514208666666666511e+06
2.490000000000000000e+06,4.018166666666666553e-01,1.273666666666666558e-01,3.521301000000000000e+06
2.495000000000000000e+06,3.807966666666666722e-01,1.219333333333333380e-01,3.528486000000000000e+06
2.500000000000000000e+06,3.856299999999999728e-01,1.409333333333333271e-01,3.535478333333333489e+06
2.505000000000000000e+06,3.897100000000000009e-01,1.246666666666666617e-01,3.542579333333333489e+06
2.510000000000000000e+06,3.887700000000000045e-01,1.300666666666666638e-01,3.549788666666666511e+06
2.515000000000000000e+06,3.995966666666666556e-01,1.463333333333333430e-01,3.557005333333333489e+06
2.520000000000000000e+06,3.828466666666666129e-01,1.328000000000000014e-01,3.564180000000000000e+06
2.525000000000000000e+06,3.829266666666666374e-01,1.111333333333333478e-01,3.571243333333333489e+06
2.530000000000000000e+06,4.120666666666667477e-01,1.300666666666666638e-01,3.578381333333333489e+06
2.535000000000000000e+06,4.220466666666666811e-01,1.734333333333333282e-01,3.585273666666666511e+06
2.540000000000000000e+06,3.913666666666666960e-01,1.273666666666666558e-01,3.592126666666666511e+06
2.545000000000000000e+06,4.040666666666666296e-01,1.625999999999999945e-01,3.599093000000000000e+06
2.550000000000000000e+06,3.860199999999999743e-01,1.246666666666666617e-01,3.606122000000000000e+06
2.555000000000000000e+06,3.947933333333333294e-01,1.436666666666666647e-01,3.613149666666666511e+06
2.560000000000000000e+06,3.937333333333333241e-01,1.436333333333333073e-01,3.620230666666666511e+06
2.565000000000000000e+06,3.900600000000000178e-01,1.354999999999999816e-01,3.627234000000000000e+06
2.570000000000000000e+06,3.927666666666666528e-01,1.517333333333333034e-01,3.634256666666666511e+06
2.575000000000000000e+06,3.954166666666666941e-01,1.219333333333333380e-01,3.641350333333333489e+06
2.580000000000000000e+06,4.115999999999999659e-01,1.409333333333333271e-01,3.648295000000000000e+06
2.585000000000000000e+06,3.919633333333332748e-01,1.517666666666666608e-01,3.655305333333333489e+06
2.590000000000000000e+06,3.891466666666666963e-01,1.354999999999999816e-01,3.662463333333333489e+06
2.595000000000000000e+06,3.980699999999999794e-01,1.382333333333333192e-01,3.669500333333333489e+06
2.600000000000000000e+06,4.038166666666667126e-01,1.463000000000000134e-01,3.676615333333333489e+06
2.605000000000000000e+06,4.051100000000000256e-01,1.517666666666666608e-01,3.683494333333333489e+06
2.610000000000000000e+06,3.996899999999999342e-01,1.409333333333333271e-01,3.690362666666666511e+06
2.615000000000000000e+06,3.936466666666667003e-01,1.382333333333333192e-01,3.697388666666666511e+06
2.620000000000000000e+06,4.082966666666665856e-01,1.354999999999999816e-01,3.704419000000000000e+06
2.625000000000000000e+06,4.020799999999999930e-01,1.409333333333333271e-01,3.711473666666666511e+06
2.630000000000000000e+06,3.974500000000000255e-01,1.327666666666666717e-01,3.718590666666666511e+06
2.635000000000000000e+06,4.193266666666666254e-01,1.517666666666666886e-01,3.725665333333333489e+06
2.640000000000000000e+06,3.860699999999999688e-01,1.328000000000000014e-01,3.732824666666666511e+06
2.645000000000000000e+06,4.007200000000000206e-01,1.409333333333333271e-01,3.739890333333333489e+06
2.650000000000000000e+06,3.904000000000000248e-01,1.463333333333333153e-01,3.747078666666666511e+06
2.655000000000000000e+06,4.026899999999999924e-01,1.382333333333333192e-01,3.754145666666666511e+06
2.660000000000000000e+06,4.038733333333333064e-01,1.436333333333333073e-01,3.761403333333333489e+06
2.665000000000000000e+06,3.962033333333334073e-01,1.436333333333333073e-01,3.768126000000000000e+06
2.670000000000000000e+06,3.810966666666666391e-01,1.273666666666666558e-01,3.775179666666666511e+06
2.675000000000000000e+06,3.921099999999999586e-01,1.517333333333333312e-01,3.782329333333333489e+06
2.680000000000000000e+06,4.074966666666666737e-01,1.625999999999999945e-01,3.789464000000000000e+06
2.685000000000000000e+06,3.958600000000000452e-01,1.273999999999999855e-01,3.796435333333333489e+06
2.690000000000000000e+06,3.901033333333333020e-01,1.355333333333333112e-01,3.803415000000000000e+06
2.695000000000000000e+06,3.922800000000000176e-01,1.409333333333333271e-01,3.810418000000000000e+06
2.700000000000000000e+06,3.903166666666666451e-01,1.328333333333333310e-01,3.817282666666666511e+06
2.705000000000000000e+06,3.902800000000000158e-01,1.436333333333333351e-01,3.824418666666666511e+06
2.710000000000000000e+06,3.955433333333333579e-01,1.436333333333333351e-01,3.831604666666666511e+06
2.715000000000000000e+06,4.007700000000000151e-01,1.382333333333333192e-01,3.838432333333333489e+06
2.720000000000000000e+06,3.905566666666666631e-01,1.408999999999999975e-01,3.845576000000000000e+06
2.725000000000000000e+06,3.884733333333333927e-01,1.300666666666666638e-01,3.852474666666666511e+06
2.730000000000000000e+06,3.894633333333333280e-01,1.463333333333333153e-01,3.859686333333333489e+06
2.735000000000000000e+06,3.923433333333333217e-01,1.328000000000000014e-01,3.866693666666666511e+06
2.740000000000000000e+06,4.019333333333333091e-01,1.354999999999999816e-01,3.873526666666666511e+06
2.745000000000000000e+06,3.948233333333333595e-01,1.436333333333333073e-01,3.880627666666666511e+06
2.750000000000000000e+06,3.880333333333332857e-01,1.300666666666666638e-01,3.887708666666666511e+06
2.755000000000000000e+06,3.992433333333333390e-01,1.355333333333333112e-01,3.894789000000000000e+06
2.760000000000000000e+06,3.853666666666666352e-01,1.517666666666666608e-01,3.901847666666666511e+06
2.765000000000000000e+06,4.036299999999999888e-01,1.409333333333333271e-01,3.909223666666666511e+06
2.770000000000000000e+06,3.915533333333333643e-01,1.463333333333333430e-01,3.915772333333333489e+06
2.775000000000000000e+06,3.941699999999999648e-01,1.300999999999999934e-01,3.922574333333333489e+06
2.780000000000000000e+06,3.954766666666666985e-01,1.355333333333333390e-01,3.929733000000000000e+06
2.785000000000000000e+06,3.868133333333332868e-01,1.273666666666666558e-01,3.936725333333333489e+06
2.790000000000000000e+06,3.978599999999999359e-01,1.490666666666666529e-01,3.943818000000000000e+06
2.795000000000000000e+06,4.063666666666667093e-01,1.625999999999999945e-01,3.950794000000000000e+06
2.800000000000000000e+06,4.042000000000000592e-01,1.328000000000000014e-01,3.957907000000000000e+06
2.805000000000000000e+06,3.992533333333332934e-01,1.273666666666666558e-01,3.964748000000000000e+06
2.810000000000000000e+06,3.809400000000000008e-01,1.409333333333333271e-01,3.971724000000000000e+06
2.815000000000000000e+06,3.984466666666666712e-01,1.381999999999999895e-01,3.978885000000000000e+06
2.820000000000000000e+06,3.936033333333333051e-01,1.463333333333333430e-01,3.985979333333333489e+06
2.825000000000000000e+06,3.906066666666666021e-01,1.463333333333333153e-01,3.992966666666666511e+06
2.830000000000000000e+06,3.896999999999999909e-01,1.381999999999999895e-01,4.000241666666666511e+06
2.835000000000000000e+06,3.845366666666666933e-01,1.328000000000000014e-01,4.007416000000000000e+06
2.840000000000000000e+06,4.082166666666666721e-01,1.680000000000000104e-01,4.014350333333333489e+06
2.845000000000000000e+06,3.886233333333333206e-01,1.408999999999999975e-01,4.021520666666666511e+06
2.850000000000000000e+06,3.902066666666666461e-01,1.517666666666666331e-01,4.028630000000000000e+06
2.855000000000000000e+06,3.903233333333332999e-01,1.463333333333333153e-01,4.035416000000000000e+06
2.860000000000000000e+06,3.896633333333333060e-01,1.300999999999999934e-01,4.043373000000000000e+06
2.865000000000000000e+06,3.900766666666666271e-01,1.355333333333333390e-01,4.049622333333333489e+06
2.870000000000000000e+06,3.924599999999999755e-01,1.517333333333333312e-01,4.056515000000000000e+06
2.875000000000000000e+06,3.950933333333332964e-01,1.354999999999999816e-01,4.063637333333333489e+06
2.880000000000000000e+06,4.041766666666666841e-01,1.355333333333333112e-01,4.070502000000000000e+06
2.885000000000000000e+06,4.010533333333333172e-01,1.328000000000000014e-01,4.077622666666666511e+06
2.890000000000000000e+06,3.950500000000000678e-01,1.219666666666666677e-01,4.084752333333333489e+06
2.895000000000000000e+06,3.955500000000000127e-01,1.165666666666666657e-01,4.091889333333333489e+06
2.900000000000000000e+06,3.960300000000000487e-01,1.354999999999999816e-01,4.099139333333333489e+06
2.905000000000000000e+06,3.965433333333333032e-01,1.463333333333333430e-01,4.106261000000000000e+06
2.910000000000000000e+06,3.890166666666666218e-01,1.408999999999999975e-01,4.113287666666666511e+06
2.915000000000000000e+06,4.039599999999999302e-01,1.436333333333333073e-01,4.120518000000000000e+06
2.920000000000000000e+06,3.944166666666666932e-01,1.328000000000000014e-01,4.127558333333333489e+06
2.925000000000000000e+06,4.009833333333333028e-01,1.436333333333333073e-01,4.134653666666666511e+06
2.930000000000000000e+06,3.951266666666666261e-01,1.544999999999999984e-01,4.141720666666666511e+06
2.935000000000000000e+06,3.974266666666666503e-01,1.381999999999999895e-01,4.148806666666666511e+06
2.940000000000000000e+06,3.907300000000000217e-01,1.381999999999999895e-01,4.155830333333333489e+06
2.945000000000000000e+06,3.953899999999999637e-01,1.354999999999999816e-01,4.162811333333333489e+06
2.950000000000000000e+06,4.039299999999999558e-01,1.599000000000000143e-01,4.169834666666666511e+06
2.955000000000000000e+06,3.937633333333334096e-01,1.246666666666666617e-01,4.176785666666666511e+06
2.960000000000000000e+06,4.108966666666666323e-01,1.436333333333333351e-01,4.184001000000000000e+06
2.965000000000000000e+06,3.995766666666666911e-01,1.572000000000000064e-01,4.191009000000000000e+06
2.970000000000000000e+06,3.989166666666666416e-01,1.354999999999999816e-01,4.197975000000000000e+06
2.975000000000000000e+06,3.880066666666666664e-01,1.328000000000000014e-01,4.205052333333333023e+06
2.980000000000000000e+06,4.025633333333333286e-01,1.436333333333333073e-01,4.212224666666666977e+06
2.985000000000000000e+06,4.026933333333332921e-01,1.327666666666666717e-01,4.219314000000000000e+06
2.990000000000000000e+06,3.984466666666666712e-01,1.354999999999999816e-01,4.226524000000000000e+06
2.995000000000000000e+06,3.956333333333333369e-01,1.300666666666666638e-01,4.233628333333333023e+06
3.000000000000000000e+06,3.960699999999999776e-01,1.354999999999999816e-01,4.240801666666666977e+06
3.005000000000000000e+06,3.917900000000000271e-01,1.219333333333333380e-01,4.247886666666666977e+06
3.010000000000000000e+06,3.932766666666666633e-01,1.300666666666666638e-01,4.254849666666666977e+06
3.015000000000000000e+06,3.893533333333333846e-01,1.409333333333333271e-01,4.261899333333333023e+06
3.020000000000000000e+06,3.992933333333333334e-01,1.328000000000000014e-01,4.268884333333333023e+06
3.025000000000000000e+06,3.972899999999999765e-01,1.273666666666666558e-01,4.275851666666666977e+06
3.030000000000000000e+06,3.936700000000000199e-01,1.328000000000000014e-01,4.282889333333333023e+06
3.035000000000000000e+06,3.966533333333333022e-01,1.300999999999999934e-01,4.289771000000000000e+06
3.040000000000000000e+06,4.049466666666667325e-01,1.354999999999999816e-01,4.296826333333333023e+06
3.045000000000000000e+06,4.119933333333333780e-01,1.382333333333333192e-01,4.303766000000000000e+06
3.050000000000000000e+06,4.096566666666666134e-01,1.381999999999999895e-01,4.311027000000000000e+06
3.055000000000000000e+06,3.937733333333333086e-01,1.328000000000000014e-01,4.317901333333333023e+06
3.060000000000000000e+06,3.975866666666665883e-01,1.409333333333333271e-01,4.324931333333333023e+06
3.065000000000000000e+06,4.003699999999999481e-01,1.354999999999999816e-01,4.331954000000000000e+06
3.070000000000000000e+06,3.889133333333332776e-01,1.382333333333333192e-01,4.338912333333333023e+06
3.075000000000000000e+06,4.159633333333332961e-01,1.436333333333333073e-01,4.345997333333333023e+06
3.080000000000000000e+06,3.975633333333333241e-01,1.246999999999999914e-01,4.353131000000000000e+06
3.085000000000000000e+06,4.073666666666666547e-01,1.490666666666666529e-01,4.359983333333333023e+06
3.090000000000000000e+06,3.915700000000000292e-01,1.490333333333333232e-01,4.367000666666666977e+06
3.095000000000000000e+06,4.034500000000000308e-01,1.490666666666666529e-01,4.373893666666666977e+06
3.100000000000000000e+06,3.816233333333333699e-01,1.273666666666666558e-01,4.380873000000000000e+06
3.105000000000000000e+06,3.929233333333332912e-01,1.300666666666666638e-01,4.387946333333333023e+06
3.110000000000000000e+06,3.956666666666666110e-01,1.355333333333333112e-01,4.395219000000000000e+06
3.115000000000000000e+06,3.844633333333333236e-01,1.165333333333333360e-01,4.402207666666666977e+06
3.120000000000000000e+06,3.892566666666666397e-01,1.328000000000000014e-01,4.409185666666666977e+06
3.125000000000000000e+06,3.912066666666666470e-01,1.300999999999999934e-01,4.416138000000000000e+06
3.130000000000000000e+06,4.002833333333333243e-01,1.408999999999999975e-01,4.423044666666666977e+06
3.135000000000000000e+06,3.916633333333333078e-01,1.219666666666666677e-01,4.429982666666666977e+06
3.140000000000000000e+06,4.002066666666666550e-01,1.300999999999999934e-01,4.436935666666666977e+06
3.145000000000000000e+06,4.011299999999999866e-01,1.219666666666666677e-01,4.444171666666666977e+06
3.150000000000000000e+06,4.002699999999999592e-01,1.273999999999999855e-01,4.451184000000000000e+06
3.155000000000000000e+06,3.893599999999999839e-01,1.246666666666666617e-01,4.458236000000000000e+06
3.160000000000000000e+06,3.900199999999999778e-01,1.219666666666666677e-01,4.465379666666666977e+06
3.165000000000000000e+06,3.978266666666667173e-01,1.246666666666666617e-01,4.472426666666666977e+06
3.170000000000000000e+06,3.920266666666666899e-01,1.246999999999999914e-01,4.479337000000000000e+06
3.175000000000000000e+06,3.927666666666667084e-01,1.382333333333333192e-01,4.486282000000000000e+06
3.180000000000000000e+06,4.197966666666666513e-01,1.517666666666666608e-01,4.493354333333333023e+06
3.185000000000000000e+06,4.002733333333333143e-01,1.328000000000000014e-01,4.500357666666666977e+06
3.190000000000000000e+06,3.930100000000000260e-01,1.354999999999999816e-01,4.507530666666666977e+06
3.195000000000000000e+06,3.894400000000000084e-01,1.246333333333333321e-01,4.514501666666666977e+06
3.200000000000000000e+06,3.990800000000000458e-01,1.354999999999999816e-01,4.521614000000000000e+06
3.205000000000000000e+06,3.859933333333332439e-01,1.300999999999999934e-01,4.528704666666666977e+06
3.210000000000000000e+06,3.946366666666666911e-01,1.463333333333333153e-01,4.535847666666666977e+06
3.215000000000000000e+06,3.933933333333333171e-01,1.517666666666666886e-01,4.542639666666666977e+06
3.220000000000000000e+06,3.892266666666666652e-01,1.463333333333333430e-01,4.549745333333333023e+06
3.225000000000000000e+06,3.911566666666666525e-01,1.409333333333333271e-01,4.556911000000000000e+06
3.230000000000000000e+06,4.127000000000000668e-01,1.463666666666666727e-01,4.563821333333333023e+06
3.235000000000000000e+06,3.920166666666666799e-01,1.544999999999999984e-01,4.570955000000000000e+06
3.240000000000000000e+06,3.974866666666667103e-01,1.490333333333333510e-01,4.578215666666666977e+06
3.245000000000000000e+06,3.921833333333333282e-01,1.300999999999999934e-01,4.585054666666666977e+06
3.250000000000000000e+06,3.862933333333333219e-01,1.165333333333333221e-01,4.592307000000000000e+06
3.255000000000000000e+06,4.050899999999999501e-01,1.463666666666666727e-01,4.599371666666666977e+06
3.260000000000000000e+06,3.910233333333333339e-01,1.192333333333333439e-01,4.606507666666666977e+06
3.265000000000000000e+06,4.003766666666666585e-01,1.382333333333333192e-01,4.613607333333333023e+06
3.270000000000000000e+06,3.907799999999999607e-01,1.328000000000000014e-01,4.620627666666666977e+06
3.275000000000000000e+06,3.833766666666666434e-01,1.246333333333333321e-01,4.627667666666666977e+06
3.280000000000000000e+06,3.993200000000000638e-01,1.300666666666666638e-01,4.634590000000000000e+06
3.285000000000000000e+06,4.046100000000000807e-01,1.354999999999999816e-01,4.641575333333333023e+06
3.290000000000000000e+06,4.016066666666666118e-01,1.490666666666666529e-01,4.648699666666666977e+06
3.295000000000000000e+06,3.843166666666666953e-01,1.354999999999999816e-01,4.655811666666666977e+06
3.300000000000000000e+06,3.996533333333333604e-01,1.354999999999999816e-01,4.663007333333333023e+06
3.305000000000000000e+06,3.959199999999999942e-01,1.517666666666666608e-01,4.669917333333333023e+06
3.310000000000000000e+06,3.903433333333333199e-01,1.300999999999999934e-01,4.676947000000000000e+06
3.315000000000000000e+06,3.889666666666666828e-01,1.436333333333333351e-01,4.684102000000000000e+06
3.320000000000000000e+06,3.941200000000000259e-01,1.409333333333333271e-01,4.691142666666666977e+06
3.325000000000000000e+06,3.977100000000000080e-01,1.354999999999999816e-01,4.698306333333333023e+06
3.330000000000000000e+06,3.976233333333333841e-01,1.328000000000000014e-01,4.705397000000000000e+06
3.335000000000000000e+06,4.035133333333333350e-01,1.463333333333333430e-01,4.712501333333333023e+06
3.340000000000000000e+06,4.090700000000000447e-01,1.328000000000000014e-01,4.719561666666666977e+06
3.345000000000000000e+06,3.977066666666666528e-01,1.300666666666666638e-01,4.726730000000000000e+06
3.350000000000000000e+06,4.000133333333333319e-01,1.409333333333333271e-01,4.733982666666666977e+06
3.355000000000000000e+06,3.914633333333333298e-01,1.300666666666666638e-01,4.741180333333333023e+06
3.360000000000000000e+06,4.072800000000000309e-01,1.355333333333333112e-01,4.748550666666666977e+06
3.365000000000000000e+06,3.996933333333332894e-01,1.354999999999999816e-01,4.755654666666666977e+06
3.370000000000000000e+06,3.903733333333332944e-01,1.246666666666666617e-01,4.762863000000000000e+06
3.375000000000000000e+06,3.973033333333333417e-01,1.436333333333333351e-01,4.770120000000000000e+06
3.380000000000000000e+06,3.919066666666666254e-01,1.490333333333333232e-01,4.777344666666666977e+06
3.385000000000000000e+06,4.003566666666666940e-01,1.300666666666666638e-01,4.784598333333333023e+06
3.390000000000000000e+06,3.934100000000000374e-01,1.328000000000000014e-01,4.791547000000000000e+06
3.395000000000000000e+06,4.013599999999999390e-01,1.354999999999999816e-01,4.798645666666666977e+06
3.400000000000000000e+06,3.984866666666666557e-01,1.328000000000000014e-01,4.805557666666666977e+06
3.405000000000000000e+06,4.042000000000000592e-01,1.328000000000000014e-01,4.812558666666666977e+06
3.410000000000000000e+06,4.111966666666666548e-01,1.300999999999999934e-01,4.819659000000000000e+06
3.415000000000000000e+06,4.096500000000000141e-01,1.192333333333333439e-01,4.826863333333333023e+06
3.420000000000000000e+06,4.039099999999999913e-01,1.490333333333333510e-01,4.834073000000000000e+06
3.425000000000000000e+06,3.987033333333333540e-01,1.517666666666666886e-01,4.841371000000000000e+06
3.430000000000000000e+06,4.077766666666666207e-01,1.436333333333333073e-01,4.848347000000000000e+06
3.435000000000000000e+06,3.964199999999999946e-01,1.436333333333333073e-01,4.855460666666666977e+06
3.440000000000000000e+06,3.954100000000000392e-01,1.490333333333333232e-01,4.862657000000000000e+06
3.445000000000000000e+06,4.133333333333333304e-01,1.544999999999999984e-01,4.869206000000000000e+06
3.450000000000000000e+06,4.094466666666666810e-01,1.436333333333333073e-01,4.876111000000000000e+06
3.455000000000000000e+06,4.081899999999999973e-01,1.300999999999999934e-01,4.883173333333333023e+06
3.460000000000000000e+06,4.072700000000000209e-01,1.246666666666666617e-01,4.890292666666666977e+06
3.465000000000000000e+06,4.194066666666667054e-01,1.435999999999999777e-01,4.897504333333333023e+06
3.470000000000000000e+06,3.961399999999999921e-01,1.354999999999999816e-01,4.904634333333333023e+06
3.475000000000000000e+06,4.025966666666667138e-01,1.354999999999999816e-01,4.911754333333333023e+06
3.480000000000000000e+06,4.064200000000000035e-01,1.544333333333333391e-01,4.919052333333333023e+06
3.485000000000000000e+06,4.093466666666666920e-01,1.436666666666666647e-01,4.925902666666666977e+06
3.490000000000000000e+06,4.041433333333332989e-01,1.382333333333333192e-01,4.932777333333333023e+06
3.495000000000000000e+06,4.156533333333333746e-01,1.490666666666666529e-01,4.939901000000000000e+06
3.500000000000000000e+06,3.910400000000000542e-01,1.354999999999999816e-01,4.946914000000000000e+06
3.505000000000000000e+06,4.038200000000000123e-01,1.409333333333333271e-01,4.953908000000000000e+06
3.510000000000000000e+06,4.109933333333333216e-01,1.355333333333333112e-01,4.960868000000000000e+06
3.515000000000000000e+06,3.995433333333333614e-01,1.381999999999999895e-01,4.968067666666666977e+06
3.520000000000000000e+06,4.058666666666666534e-01,1.517666666666666608e-01,4.975170666666666977e+06
3.525000000000000000e+06,4.079133333333333500e-01,1.381999999999999895e-01,4.982215666666666977e+06
3.530000000000000000e+06,4.146099999999999786e-01,1.517333333333333589e-01,4.989613666666666977e+06
3.535000000000000000e+06,4.279366666666666319e-01,1.436333333333333351e-01,4.996613000000000000e+06
3.540000000000000000e+06,4.028566666666666407e-01,1.328000000000000014e-01,5.003495333333333023e+06
3.545000000000000000e+06,4.060600000000000320e-01,1.436333333333333073e-01,5.010529000000000000e+06
3.550000000000000000e+06,4.103633333333333577e-01,1.463333333333333430e-01,5.017448666666666977e+06
3.555000000000000000e+06,4.061533333333333107e-01,1.436333333333333073e-01,5.024526666666666977e+06
3.560000000000000000e+06,4.018600000000000505e-01,1.436333333333333351e-01,5.032507666666666977e+06
3.565000000000000000e+06,3.948499999999999788e-01,1.219666666666666677e-01,5.038642666666666977e+06
3.570000000000000000e+06,4.003533333333333388e-01,1.246666666666666617e-01,5.045573000000000000e+06
3.575000000000000000e+06,4.059133333333333482e-01,1.463333333333333153e-01,5.052888666666666977e+06
3.580000000000000000e+06,4.086000000000000187e-01,1.435999999999999777e-01,5.059655000000000000e+06
3.585000000000000000e+06,4.064633333333333987e-01,1.436333333333333073e-01,5.066709333333333023e+06
3.590000000000000000e+06,3.926166666666666138e-01,1.219333333333333380e-01,5.073962333333333023e+06
3.595000000000000000e+06,3.955866666666666975e-01,1.328000000000000014e-01,5.081237000000000000e+06
3.600000000000000000e+06,4.083066666666666511e-01,1.354999999999999816e-01,5.088078000000000000e+06
3.605000000000000000e+06,4.079133333333333500e-01,1.328000000000000014e-01,5.095187000000000000e+06
3.610000000000000000e+06,4.051066666666666705e-01,1.463666666666666727e-01,5.102308333333333023e+06
3.615000000000000000e+06,4.018666666666666498e-01,1.490333333333333510e-01,5.109165666666666977e+06
3.620000000000000000e+06,3.970266666666666389e-01,1.355333333333333112e-01,5.115943333333333023e+06
3.625000000000000000e+06,4.079200000000000048e-01,1.544999999999999984e-01,5.123077333333333023e+06
3.630000000000000000e+06,4.086133333333333284e-01,1.544666666666666688e-01,5.130183333333333023e+06
3.635000000000000000e+06,4.019400000000000195e-01,1.328000000000000014e-01,5.137588333333333023e+06
3.640000000000000000e+06,4.085799999999999987e-01,1.571666666666666767e-01,5.144473000000000000e+06
3.645000000000000000e+06,3.990866666666666451e-01,1.382000000000000173e-01,5.151416333333333023e+06
3.650000000000000000e+06,4.015100000000000335e-01,1.409333333333333271e-01,5.158416000000000000e+06
3.655000000000000000e+06,4.058399999999999785e-01,1.382000000000000173e-01,5.165748333333333023e+06
3.660000000000000000e+06,3.977033333333332976e-01,1.300666666666666638e-01,5.172592666666666977e+06
3.665000000000000000e+06,4.039733333333332954e-01,1.517666666666666608e-01,5.179811000000000000e+06
3.670000000000000000e+06,4.134499999999999287e-01,1.517666666666666886e-01,5.186921666666666977e+06
3.675000000000000000e+06,4.083300000000000263e-01,1.490666666666666529e-01,5.194119333333333023e+06
3.680000000000000000e+06,4.157166666666666788e-01,1.463666666666666727e-01,5.201143000000000000e+06
3.685000000000000000e+06,3.937666666666666537e-01,1.382000000000000173e-01,5.208187000000000000e+06
3.690000000000000000e+06,4.052666666666666639e-01,1.490666666666666806e-01,5.215193666666666977e+06
3.695000000000000000e+06,4.088300000000000267e-01,1.463333333333333430e-01,5.222197000000000000e+06
3.700000000000000000e+06,4.016466666666667074e-01,1.518000000000000183e-01,5.229096000000000000e+06
3.705000000000000000e+06,4.119099999999999984e-01,1.355000000000000093e-01,5.235917333333333023e+06
3.710000000000000000e+06,4.072433333333333461e-01,1.409333333333333271e-01,5.243134666666666977e+06
3.715000000000000000e+06,4.291000000000000369e-01,1.680333333333333401e-01,5.250063666666666977e+06
3.720000000000000000e+06,4.049633333333333418e-01,1.490333333333333232e-01,5.257046666666666977e+06
3.725000000000000000e+06,4.088133333333333064e-01,1.490333333333333232e-01,5.264319333333333023e+06
3.730000000000000000e+06,4.146466666666666634e-01,1.572000000000000064e-01,5.271181000000000000e+06
3.735000000000000000e+06,3.936900000000000399e-01,1.409333333333333271e-01,5.278189333333333023e+06
3.740000000000000000e+06,4.014566666666666284e-01,1.517666666666666608e-01,5.285071666666666977e+06
3.745000000000000000e+06,3.941666666666667207e-01,1.490333333333333232e-01,5.292066000000000000e+06
3.750000000000000000e+06,4.123799999999999688e-01,1.544666666666666688e-01,5.299222333333333023e+06
3.755000000000000000e+06,4.023166666666666558e-01,1.408999999999999975e-01,5.306249666666666977e+06
3.760000000000000000e+06,4.035233333333334005e-01,1.544999999999999984e-01,5.313239000000000000e+06
3.765000000000000000e+06,4.046533333333333093e-01,1.517333333333333312e-01,5.320317000000000000e+06
3.770000000000000000e+06,4.117233333333332745e-01,1.354666666666666797e-01,5.327297333333333023e+06
3.775000000000000000e+06,4.086199999999999832e-01,1.382333333333333469e-01,5.334393000000000000e+06
3.780000000000000000e+06,3.993300000000000183e-01,1.354666666666666797e-01,5.341610333333333023e+06
3.785000000000000000e+06,4.005400000000000627e-01,1.409333333333333271e-01,5.348391333333333023e+06
3.790000000000000000e+06,3.994199999999999418e-01,1.463666666666666727e-01,5.355478000000000000e+06
3.795000000000000000e+06,4.061033333333333162e-01,1.463666666666666727e-01,5.362636000000000000e+06
3.800000000000000000e+06,4.161466666666666647e-01,1.544666666666666688e-01,5.369871000000000000e+06
3.805000000000000000e+06,4.046399999999999442e-01,1.490666666666666529e-01,5.376833666666666977e+06
3.810000000000000000e+06,4.001600000000000157e-01,1.409333333333333271e-01,5.383883666666666977e+06
3.815000000000000000e+06,4.003800000000000137e-01,1.436333333333333351e-01,5.391133333333333023e+06
3.820000000000000000e+06,4.125333333333333630e-01,1.572000000000000064e-01,5.398272333333333023e+06
3.825000000000000000e+06,4.085066666666666291e-01,1.463333333333333430e-01,5.405356333333333023e+06
3.830000000000000000e+06,4.057066666666666599e-01,1.490666666666666529e-01,5.412252333333333023e+06
3.835000000000000000e+06,4.059166666666666479e-01,1.544666666666666688e-01,5.419379666666666977e+06
3.840000000000000000e+06,4.089266666666666605e-01,1.463333333333333430e-01,5.426440666666666977e+06
3.845000000000000000e+06,4.117866666666666897e-01,1.599000000000000143e-01,5.433388666666666977e+06
3.850000000000000000e+06,4.092833333333333878e-01,1.544999999999999984e-01,5.440485333333333023e+06
3.855000000000000000e+06,4.059133333333333482e-01,1.517666666666666608e-01,5.447447333333333023e+06
3.860000000000000000e+06,3.955633333333333224e-01,1.328000000000000014e-01,5.454511666666666977e+06
3.865000000000000000e+06,4.042733333333332624e-01,1.382000000000000173e-01,5.461909333333333023e+06
3.870000000000000000e+06,4.033133333333333570e-01,1.381999999999999895e-01,5.469162000000000000e+06
3.875000000000000000e+06,4.088966666666666860e-01,1.355333333333333112e-01,5.476482666666666977e+06
3.880000000000000000e+06,4.014966666666666684e-01,1.328000000000000014e-01,5.483524333333333023e+06
3.885000000000000000e+06,4.046166666666666245e-01,1.354999999999999816e-01,5.490682666666666977e+06
3.890000000000000000e+06,4.143900000000000361e-01,1.572000000000000064e-01,5.497605000000000000e+06
3.895000000000000000e+06,3.972466666666666923e-01,1.328333333333333310e-01,5.504828333333333023e+06
3.900000000000000000e+06,4.019866666666667143e-01,1.382333333333333469e-01,5.511672000000000000e+06
3.905000000000000000e+06,4.057499999999999996e-01,1.436333333333333351e-01,5.518840666666666977e+06
3.910000000000000000e+06,4.230300000000000171e-01,1.355000000000000093e-01,5.525852666666666977e+06
3.915000000000000000e+06,4.136433333333333073e-01,1.463333333333333430e-01,5.532845333333333023e+06
3.920000000000000000e+06,3.878999999999999670e-01,1.273666666666666558e-01,5.540016666666666977e+06
3.925000000000000000e+06,4.046533333333333649e-01,1.328000000000000014e-01,5.547070666666666977e+06
3.930000000000000000e+06,4.026433333333332976e-01,1.490666666666666529e-01,5.554235666666666977e+06
3.935000000000000000e+06,3.997866666666666791e-01,1.382000000000000173e-01,5.561021000000000000e+06
3.940000000000000000e+06,4.020999999999999575e-01,1.300999999999999934e-01,5.568086000000000000e+06
3.945000000000000000e+06,4.048033333333333483e-01,1.382333333333333192e-01,5.575094666666666977e+06
3.950000000000000000e+06,4.096766666666666890e-01,1.409333333333333271e-01,5.582039666666666977e+06
3.955000000000000000e+06,3.982766666666666677e-01,1.328333333333333310e-01,5.589023666666666977e+06
3.960000000000000000e+06,4.047733333333332628e-01,1.490666666666666806e-01,5.595829666666666977e+06
3.965000000000000000e+06,4.138533333333334063e-01,1.463333333333333153e-01,5.602781333333333023e+06
3.970000000000000000e+06,4.015500000000000180e-01,1.409333333333333271e-01,5.610154000000000000e+06
3.975000000000000000e+06,4.096000000000000196e-01,1.463666666666666727e-01,5.617220333333333023e+06
3.980000000000000000e+06,4.095100000000000406e-01,1.490666666666666529e-01,5.624140000000000000e+06
3.985000000000000000e+06,3.986733333333332685e-01,1.517666666666666886e-01,5.631215666666666977e+06
3.990000000000000000e+06,3.972066666666666523e-01,1.355333333333333112e-01,5.638314000000000000e+06
3.995000000000000000e+06,4.026566666666666627e-01,1.490333333333333510e-01,5.645431333333333023e+06
4.000000000000000000e+06,4.089799999999999547e-01,1.572000000000000064e-01,5.652608333333333023e+06
4.005000000000000000e+06,4.092033333333333633e-01,1.490333333333333232e-01,5.659502333333333023e+06
4.010000000000000000e+06,3.941200000000000259e-01,1.409333333333333271e-01,5.666685666666666977e+06
4.015000000000000000e+06,3.995266666666666411e-01,1.382333333333333192e-01,5.673803666666666977e+06
4.020000000000000000e+06,4.034999999999999698e-01,1.409333333333333271e-01,5.681139000000000000e+06
4.025000000000000000e+06,4.014500000000000290e-01,1.436666666666666647e-01,5.687933333333333023e+06
4.030000000000000000e+06,4.096533333333332583e-01,1.408999999999999975e-01,5.694873333333333023e+06
4.035000000000000000e+06,4.058666666666666534e-01,1.436666666666666647e-01,5.701857666666666977e+06
4.040000000000000000e+06,4.053533333333332878e-01,1.463333333333333430e-01,5.708825666666666977e+06
4.045000000000000000e+06,3.945766666666666311e-01,1.382000000000000173e-01,5.715872333333333023e+06
4.050000000000000000e+06,4.101600000000000246e-01,1.490666666666666806e-01,5.722869333333333023e+06
4.055000000000000000e+06,4.000200000000000422e-01,1.328000000000000014e-01,5.730035333333333023e+06
4.060000000000000000e+06,3.986666666666666692e-01,1.544666666666666688e-01,5.737188666666666977e+06
4.065000000000000000e+06,4.028400000000000314e-01,1.381999999999999895e-01,5.744222666666666977e+06
4.070000000000000000e+06,4.100733333333333452e-01,1.408999999999999975e-01,5.751310000000000000e+06
4.075000000000000000e+06,3.965166666666666284e-01,1.328000000000000014e-01,5.758248333333333023e+06
4.080000000000000000e+06,4.015799999999999925e-01,1.355333333333333112e-01,5.765588000000000000e+06
4.085000000000000000e+06,4.008766666666667144e-01,1.436000000000000054e-01,5.772423333333333023e+06
4.090000000000000000e+06,4.000000000000000777e-01,1.409333333333333271e-01,5.779190000000000000e+06
4.095000000000000000e+06,4.178733333333333189e-01,1.463000000000000134e-01,5.786235333333333023e+06
4.100000000000000000e+06,4.041933333333333489e-01,1.409333333333333271e-01,5.793349666666666977e+06
4.105000000000000000e+06,4.042866666666666831e-01,1.436333333333333073e-01,5.800127000000000000e+06
4.110000000000000000e+06,4.013566666666666394e-01,1.463666666666666727e-01,5.807114333333333023e+06
4.115000000000000000e+06,4.100433333333333152e-01,1.436333333333333351e-01,5.814263000000000000e+06
4.120000000000000000e+06,4.128300000000000303e-01,1.490666666666666806e-01,5.821289666666666977e+06
4.125000000000000000e+06,3.967999999999999861e-01,1.409333333333333271e-01,5.828224333333333023e+06
4.130000000000000000e+06,4.223733333333333229e-01,1.382333333333333192e-01,5.835471000000000000e+06
4.135000000000000000e+06,4.156166666666666898e-01,1.436333333333333073e-01,5.842395333333333023e+06
4.140000000000000000e+06,4.010833333333332917e-01,1.436333333333333073e-01,5.849419666666666977e+06
4.145000000000000000e+06,4.116366666666666507e-01,1.490666666666666529e-01,5.856539000000000000e+06
4.150000000000000000e+06,3.975099999999999745e-01,1.381999999999999895e-01,5.863637666666666977e+06
4.155000000000000000e+06,4.036633333333333185e-01,1.382333333333333192e-01,5.870486333333333023e+06
4.160000000000000000e+06,4.037333333333333329e-01,1.409333333333333271e-01,5.877738000000000000e+06
4.165000000000000000e+06,4.008466666666666289e-01,1.463333333333333153e-01,5.884722333333333023e+06
4.170000000000000000e+06,4.009766666666667034e-01,1.381999999999999895e-01,5.891887333333333023e+06
4.175000000000000000e+06,4.006199999999999761e-01,1.300999999999999934e-01,5.898930666666666977e+06
4.180000000000000000e+06,4.048066666666667035e-01,1.436333333333333073e-01,5.905955333333333023e+06
4.185000000000000000e+06,4.043066666666666475e-01,1.355333333333333112e-01,5.913251000000000000e+06
4.190000000000000000e+06,4.062900000000000400e-01,1.490333333333333232e-01,5.920062666666666977e+06
4.195000000000000000e+06,4.180399999999999672e-01,1.517666666666666608e-01,5.927136000000000000e+06
4.200000000000000000e+06,4.027499999999999969e-01,1.409333333333333271e-01,5.934378333333333023e+06
4.205000000000000000e+06,4.115433333333333166e-01,1.408999999999999975e-01,5.941446666666666977e+06
4.210000000000000000e+06,3.982433333333333381e-01,1.463666666666666727e-01,5.948490333333333023e+06
4.215000000000000000e+06,4.175133333333333474e-01,1.436333333333333073e-01,5.955445000000000000e+06
4.220000000000000000e+06,4.081533333333333680e-01,1.490333333333333232e-01,5.962569333333333023e+06
4.225000000000000000e+06,4.057000000000000051e-01,1.517666666666666608e-01,5.969700333333333023e+06
4.230000000000000000e+06,4.017466666666666963e-01,1.381999999999999895e-01,5.976651666666666977e+06
4.235000000000000000e+06,4.107866666666666333e-01,1.408999999999999975e-01,5.983695666666666977e+06
4.240000000000000000e+06,4.077699999999999658e-01,1.328000000000000014e-01,5.990831000000000000e+06
4.245000000000000000e+06,3.966700000000000226e-01,1.436333333333333073e-01,5.997765666666666977e+06
4.250000000000000000e+06,4.024333333333333651e-01,1.354999999999999816e-01,6.004602333333333023e+06
4.255000000000000000e+06,3.945366666666667022e-01,1.300999999999999934e-01,6.011802000000000000e+06
4.260000000000000000e+06,4.084499999999999797e-01,1.517666666666666886e-01,6.018815666666666977e+06
4.265000000000000000e+06,4.088566666666666460e-01,1.436333333333333351e-01,6.025614000000000000e+06
4.270000000000000000e+06,4.021033333333333126e-01,1.408999999999999975e-01,6.032530666666666977e+06
4.275000000000000000e+06,4.301033333333332820e-01,1.382333333333333192e-01,6.040227000000000000e+06
4.280000000000000000e+06,4.053033333333333488e-01,1.273999999999999855e-01,6.046740666666666977e+06
4.285000000000000000e+06,4.027666666666666617e-01,1.382333333333333192e-01,6.053945000000000000e+06
4.290000000000000000e+06,4.148566666666666514e-01,1.490333333333333232e-01,6.061028000000000000e+06
4.295000000000000000e+06,4.150533333333332742e-01,1.599000000000000143e-01,6.068090000000000000e+06
4.300000000000000000e+06,3.916333333333333333e-01,1.246666666666666617e-01,6.075242666666666977e+06
4.305000000000000000e+06,3.900966666666667026e-01,1.409333333333333271e-01,6.082404000000000000e+06
4.310000000000000000e+06,4.096166666666666845e-01,1.354999999999999816e-01,6.089500000000000000e+06
4.315000000000000000e+06,4.013866666666667249e-01,1.463333333333333430e-01,6.096575333333333023e+06
4.320000000000000000e+06,4.032999999999999918e-01,1.382333333333333192e-01,6.103628333333333023e+06
4.325000000000000000e+06,4.162399999999999989e-01,1.572000000000000064e-01,6.110704666666666977e+06
4.330000000000000000e+06,4.080233333333333490e-01,1.572000000000000064e-01,6.117487333333333023e+06
4.335000000000000000e+06,3.959533333333333238e-01,1.381999999999999895e-01,6.124385666666666977e+06
4.340000000000000000e+06,3.989266666666666517e-01,1.436333333333333073e-01,6.131541333333333023e+06
4.345000000000000000e+06,4.031633333333333735e-01,1.382333333333333192e-01,6.138648666666666977e+06
4.350000000000000000e+06,4.043366666666667331e-01,1.300999999999999934e-01,6.145801000000000000e+06
4.355000000000000000e+06,4.011466666666667069e-01,1.328000000000000014e-01,6.152831666666666977e+06
4.360000000000000000e+06,4.118966666666666332e-01,1.409333333333333271e-01,6.159893666666666977e+06
4.365000000000000000e+06,4.191633333333333322e-01,1.707333333333333203e-01,6.166847333333333023e+06
4.370000000000000000e+06,3.946633333333333660e-01,1.408999999999999975e-01,6.173781666666666977e+06
4.375000000000000000e+06,4.036166666666666791e-01,1.436666666666666647e-01,6.180945666666666977e+06
4.380000000000000000e+06,4.278799999999999826e-01,1.490333333333333232e-01,6.187989000000000000e+06
4.385000000000000000e+06,3.923866666666666614e-01,1.355333333333333112e-01,6.194935333333333023e+06
4.390000000000000000e+06,4.027133333333333121e-01,1.328000000000000014e-01,6.201908666666666977e+06
4.395000000000000000e+06,3.946033333333333615e-01,1.354999999999999816e-01,6.209156333333333023e+06
4.400000000000000000e+06,3.985700000000000354e-01,1.408999999999999975e-01,6.216140000000000000e+06
4.405000000000000000e+06,3.984499999999999709e-01,1.381999999999999895e-01,6.223136666666666977e+06
4.410000000000000000e+06,3.996600000000000708e-01,1.436000000000000054e-01,6.230290000000000000e+06
4.415000000000000000e+06,4.156333333333333546e-01,1.490333333333333232e-01,6.237505000000000000e+06
4.420000000000000000e+06,4.037033333333333585e-01,1.463666666666666727e-01,6.245545666666666977e+06
4.425000000000000000e+06,4.070333333333333581e-01,1.544999999999999984e-01,6.251688000000000000e+06
4.430000000000000000e+06,4.070233333333333481e-01,1.409333333333333271e-01,6.258372000000000000e+06
4.435000000000000000e+06,4.016033333333333122e-01,1.328333333333333310e-01,6.265451666666666977e+06
4.440000000000000000e+06,4.071933333333332961e-01,1.544666666666666688e-01,6.272696000000000000e+06
4.445000000000000000e+06,4.111466666666666048e-01,1.490333333333333232e-01,6.279693333333333023e+06
4.450000000000000000e+06,3.935633333333333206e-01,1.300999999999999934e-01,6.286725666666666977e+06
4.455000000000000000e+06,4.081066666666666731e-01,1.408999999999999975e-01,6.293947333333333023e+06
4.460000000000000000e+06,3.967833333333333212e-01,1.490333333333333510e-01,6.301061333333333023e+06
4.465000000000000000e+06,4.203433333333332911e-01,1.544999999999999984e-01,6.308240333333333023e+06
4.470000000000000000e+06,3.977933333333332766e-01,1.381999999999999895e-01,6.315231000000000000e+06
4.475000000000000000e+06,4.001666666666666150e-01,1.544999999999999984e-01,6.322339333333333023e+06
4.480000000000000000e+06,4.069333333333333691e-01,1.490666666666666529e-01,6.329405666666666977e+06
4.485000000000000000e+06,4.032166666666666122e-01,1.436333333333333628e-01,6.336354000000000000e+06
4.490000000000000000e+06,4.021099999999999675e-01,1.436333333333333073e-01,6.343606000000000000e+06
4.495000000000000000e+06,3.934166666666666923e-01,1.354999999999999816e-01,6.350491333333333023e+06
4.500000000000000000e+06,4.071800000000000419e-01,1.463666666666666727e-01,6.357455000000000000e+06
4.505000000000000000e+06,3.990266666666666406e-01,1.327666666666666717e-01,6.364875333333333023e+06
4.510000000000000000e+06,3.919033333333333258e-01,1.436333333333333628e-01,6.371534333333333023e+06
4.515000000000000000e+06,3.977366666666666273e-01,1.354999999999999816e-01,6.378520000000000000e+06
4.520000000000000000e+06,3.952500000000000457e-01,1.273999999999999855e-01,6.385585000000000000e+06
4.525000000000000000e+06,3.910633333333333184e-01,1.246999999999999914e-01,6.392676666666666977e+06
4.530000000000000000e+06,3.933566666666666323e-01,1.463333333333333430e-01,6.399555000000000000e+06
4.535000000000000000e+06,3.971700000000000230e-01,1.490333333333333232e-01,6.406649666666666977e+06
4.540000000000000000e+06,4.230533333333333368e-01,1.517333333333333312e-01,6.413589666666666977e+06
4.545000000000000000e+06,4.097566666666667134e-01,1.517666666666666608e-01,6.420800333333333023e+06
4.550000000000000000e+06,4.024133333333333451e-01,1.328000000000000014e-01,6.427856000000000000e+06
4.555000000000000000e+06,4.144366666666667309e-01,1.517666666666666886e-01,6.434968000000000000e+06
4.560000000000000000e+06,3.992533333333332934e-01,1.300999999999999934e-01,6.442122000000000000e+06
4.565000000000000000e+06,3.957866666666666755e-01,1.382333333333333192e-01,6.449221333333333023e+06
4.570000000000000000e+06,3.922399999999999776e-01,1.490666666666666529e-01,6.455906666666666977e+06
4.575000000000000000e+06,4.008733333333333593e-01,1.463333333333333153e-01,6.463113000000000000e+06
4.580000000000000000e+06,4.033599999999999963e-01,1.300666666666666638e-01,6.470092666666666977e+06
4.585000000000000000e+06,4.007133333333333103e-01,1.355333333333333112e-01,6.477147000000000000e+06
4.590000000000000000e+06,4.083166666666666611e-01,1.436000000000000054e-01,6.484160333333333023e+06
4.595000000000000000e+06,4.023533333333333406e-01,1.436333333333333073e-01,6.491165666666666977e+06
4.600000000000000000e+06,4.051899999999999946e-01,1.409333333333333271e-01,6.498149333333333023e+06
4.605000000000000000e+06,3.877933333333333787e-01,1.328000000000000014e-01,6.505238333333333023e+06
4.610000000000000000e+06,4.033366666666666767e-01,1.517666666666666886e-01,6.512311666666666977e+06
4.615000000000000000e+06,3.905733333333333834e-01,1.409333333333333271e-01,6.519299000000000000e+06
4.620000000000000000e+06,3.969033333333333302e-01,1.300999999999999934e-01,6.526350333333333023e+06
4.625000000000000000e+06,4.023866666666666703e-01,1.544666666666666688e-01,6.533467333333333023e+06
4.630000000000000000e+06,3.981999999999999429e-01,1.408999999999999975e-01,6.540621000000000000e+06
4.635000000000000000e+06,3.938233333333333586e-01,1.409333333333333271e-01,6.547694000000000000e+06
4.640000000000000000e+06,3.989300000000000068e-01,1.436333333333333351e-01,6.554823666666666977e+06
4.645000000000000000e+06,4.320133333333333603e-01,1.436333333333333351e-01,6.561959000000000000e+06
4.650000000000000000e+06,4.007633333333333603e-01,1.463333333333333153e-01,6.569051666666666977e+06
4.655000000000000000e+06,4.046099999999999697e-01,1.354999999999999816e-01,6.576090333333333023e+06
4.660000000000000000e+06,4.073266666666666702e-01,1.382333333333333192e-01,6.583210333333333023e+06
4.665000000000000000e+06,4.073500000000000454e-01,1.355333333333333112e-01,6.590290000000000000e+06
4.670000000000000000e+06,4.047033333333333593e-01,1.598666666666666847e-01,6.597364000000000000e+06
4.675000000000000000e+06,4.014233333333332987e-01,1.436333333333333351e-01,6.604433333333333023e+06
4.680000000000000000e+06,4.056433333333333557e-01,1.544666666666666688e-01,6.611549666666666977e+06
4.685000000000000000e+06,4.034266666666666556e-01,1.328333333333333310e-01,6.618580333333333023e+06
4.690000000000000000e+06,4.000600000000000267e-01,1.490666666666666806e-01,6.625509000000000000e+06
4.695000000000000000e+06,4.001233333333333309e-01,1.490333333333333232e-01,6.632419666666666977e+06
4.700000000000000000e+06,4.052533333333332988e-01,1.409333333333333271e-01,6.639435333333333023e+06
4.705000000000000000e+06,4.040333333333332999e-01,1.409333333333333271e-01,6.646385333333333023e+06
4.710000000000000000e+06,4.018033333333333457e-01,1.354999999999999816e-01,6.653436000000000000e+06
4.715000000000000000e+06,3.957633333333333003e-01,1.354999999999999816e-01,6.660476666666666977e+06
4.720000000000000000e+06,3.981766666666666787e-01,1.354999999999999816e-01,6.667388000000000000e+06
4.725000000000000000e+06,4.258133333333333215e-01,1.463666666666666727e-01,6.674396333333333023e+06
4.730000000000000000e+06,3.954666666666666330e-01,1.463333333333333430e-01,6.681528333333333023e+06
4.735000000000000000e+06,3.979166666666666963e-01,1.517666666666666886e-01,6.688814666666666977e+06
4.740000000000000000e+06,3.952966666666666851e-01,1.382000000000000173e-01,6.695767333333333023e+06
4.745000000000000000e+06,4.076033333333333175e-01,1.518000000000000183e-01,6.703090333333333023e+06
4.750000000000000000e+06,3.949666666666666881e-01,1.517666666666666608e-01,6.710217333333333023e+06
4.755000000000000000e+06,4.010000000000000231e-01,1.436333333333333073e-01,6.717289333333333023e+06
4.760000000000000000e+06,4.143600000000000061e-01,1.463333333333333153e-01,6.724109666666666977e+06
4.765000000000000000e+06,3.927799999999999625e-01,1.382333333333333192e-01,6.731275000000000000e+06
4.770000000000000000e+06,3.958399999999999697e-01,1.382333333333333192e-01,6.738331666666666977e+06
4.775000000000000000e+06,4.029899999999999594e-01,1.436333333333333073e-01,6.745563666666666977e+06
4.780000000000000000e+06,4.035500000000000198e-01,1.436666666666666647e-01,6.752616666666666977e+06
4.785000000000000000e+06,4.019033333333333347e-01,1.327666666666666717e-01,6.759733666666666977e+06
4.790000000000000000e+06,3.999633333333332819e-01,1.436333333333333351e-01,6.766748333333333023e+06
4.795000000000000000e+06,4.141633333333333833e-01,1.436333333333333351e-01,6.773614666666666977e+06
4.800000000000000000e+06,4.001933333333333453e-01,1.436666666666666647e-01,6.780777666666666977e+06
4.805000000000000000e+06,3.987600000000000033e-01,1.382000000000000173e-01,6.787841666666666977e+06
4.810000000000000000e+06,4.031766666666666832e-01,1.490333333333333232e-01,6.794837666666666977e+06
4.815000000000000000e+06,3.968666666666667009e-01,1.382333333333333469e-01,6.802088666666666977e+06
4.820000000000000000e+06,4.039733333333333509e-01,1.490666666666666529e-01,6.809427333333333023e+06
4.825000000000000000e+06,4.052600000000000091e-01,1.517666666666666608e-01,6.816336000000000000e+06
4.830000000000000000e+06,4.006033333333333668e-01,1.490666666666666529e-01,6.823332333333333023e+06
4.835000000000000000e+06,3.969499999999999695e-01,1.409333333333333271e-01,6.830252333333333023e+06
4.840000000000000000e+06,3.982166666666666632e-01,1.382333333333333192e-01,6.837296666666666977e+06
4.845000000000000000e+06,4.024033333333332796e-01,1.409333333333333271e-01,6.844384666666666977e+06
4.850000000000000000e+06,4.155166666666667008e-01,1.490666666666666529e-01,6.851260000000000000e+06
4.855000000000000000e+06,4.045233333333333459e-01,1.517666666666666608e-01,6.858268000000000000e+06
4.860000000000000000e+06,4.048933333333333273e-01,1.355333333333333112e-01,6.865514000000000000e+06
4.865000000000000000e+06,3.995166666666666866e-01,1.517666666666666608e-01,6.872349333333333023e+06
4.870000000000000000e+06,4.016399999999999970e-01,1.436333333333333073e-01,6.879283000000000000e+06
4.875000000000000000e+06,4.038233333333333674e-01,1.463333333333333153e-01,6.886148333333333023e+06
4.880000000000000000e+06,4.119299999999999629e-01,1.408999999999999975e-01,6.893214000000000000e+06
4.885000000000000000e+06,4.030099999999999238e-01,1.382000000000000173e-01,6.900109333333333023e+06
4.890000000000000000e+06,4.070566666666666777e-01,1.409333333333333271e-01,6.907245000000000000e+06
4.895000000000000000e+06,4.065233333333333476e-01,1.436000000000000054e-01,6.914296000000000000e+06
4.900000000000000000e+06,3.875800000000000356e-01,1.328000000000000014e-01,6.921203333333333023e+06
4.905000000000000000e+06,3.965533333333333132e-01,1.544666666666666688e-01,6.928585666666666977e+06
4.910000000000000000e+06,3.930433333333333557e-01,1.300666666666666638e-01,6.935432666666666977e+06
4.915000000000000000e+06,4.079299999999999593e-01,1.409333333333333271e-01,6.942558333333333023e+06
4.920000000000000000e+06,4.108600000000000030e-01,1.381999999999999895e-01,6.949428666666666977e+06
4.925000000000000000e+06,4.010299999999999976e-01,1.382000000000000173e-01,6.956721333333333023e+06
4.930000000000000000e+06,3.996266666666666301e-01,1.409333333333333271e-01,6.963412000000000000e+06
4.935000000000000000e+06,3.971100000000000185e-01,1.382333333333333192e-01,6.970463333333333023e+06
4.940000000000000000e+06,4.547733333333334182e-01,1.517666666666666608e-01,6.977630666666666977e+06
4.945000000000000000e+06,4.049500000000000877e-01,1.517666666666666886e-01,6.984494666666666977e+06
4.950000000000000000e+06,3.937366666666666792e-01,1.355333333333333112e-01,6.991470666666666977e+06
4.955000000000000000e+06,3.920366666666666444e-01,1.382333333333333192e-01,6.998607000000000000e+06
4.960000000000000000e+06,4.019800000000000040e-01,1.436333333333333073e-01,7.005562666666666977e+06
4.965000000000000000e+06,3.907999999999999807e-01,1.327666666666666717e-01,7.012606000000000000e+06
4.970000000000000000e+06,3.952433333333333354e-01,1.355333333333333390e-01,7.019722333333333023e+06
4.975000000000000000e+06,4.044166666666666465e-01,1.518000000000000183e-01,7.026915666666666977e+06
4.980000000000000000e+06,4.047133333333333138e-01,1.463333333333333430e-01,7.033697333333333023e+06
4.985000000000000000e+06,3.990133333333332755e-01,1.436666666666666647e-01,7.040786000000000000e+06
4.990000000000000000e+06,4.050699999999999856e-01,1.381999999999999895e-01,7.047823666666666977e+06
4.995000000000000000e+06,3.994333333333333624e-01,1.382333333333333192e-01,7.054719666666666977e+06
5.000000000000000000e+06,4.094899999999999651e-01,1.382333333333333192e-01,7.061879666666666977e+06
5.005000000000000000e+06,3.970833333333333992e-01,1.408999999999999975e-01,7.068951666666666977e+06
5.010000000000000000e+06,4.037299999999999778e-01,1.490666666666666806e-01,7.075843666666666977e+06
5.015000000000000000e+06,3.992866666666666231e-01,1.382333333333333192e-01,7.082862000000000000e+06
5.020000000000000000e+06,4.032666666666666622e-01,1.436333333333333351e-01,7.089933000000000000e+06
5.025000000000000000e+06,3.927266666666666128e-01,1.355333333333333112e-01,7.096821666666666977e+06
5.030000000000000000e+06,3.974566666666666248e-01,1.463333333333333430e-01,7.103940666666666977e+06
5.035000000000000000e+06,3.962533333333333463e-01,1.436333333333333073e-01,7.110832666666666977e+06
5.040000000000000000e+06,3.915133333333333243e-01,1.382333333333333192e-01,7.117841666666666977e+06
5.045000000000000000e+06,4.009133333333332883e-01,1.463333333333333153e-01,7.125033333333333023e+06
5.050000000000000000e+06,4.042133333333333689e-01,1.463666666666666727e-01,7.131795333333333023e+06
5.055000000000000000e+06,4.100733333333333452e-01,1.490666666666666529e-01,7.138919333333333023e+06
5.060000000000000000e+06,4.110266666666667068e-01,1.436333333333333351e-01,7.145919000000000000e+06
5.065000000000000000e+06,4.089066666666666960e-01,1.490333333333333232e-01,7.152855333333333023e+06
5.070000000000000000e+06,3.908933333333333149e-01,1.409333333333333271e-01,7.160017333333333023e+06
5.075000000000000000e+06,4.112166666666666193e-01,1.490666666666666529e-01,7.167461000000000000e+06


==> data/eeg/dnn-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,5.651076666666667414e+00,4.552666666666667084e-01,4.180000000000000000e+02
5.000000000000000000e+03,6.793366666666665887e-01,4.309000000000000052e-01,8.951666666666666060e+03
1.000000000000000000e+04,6.329733333333332768e-01,4.065000000000000280e-01,1.783300000000000000e+04
1.500000000000000000e+04,6.133266666666666866e-01,3.658666666666666178e-01,2.661600000000000000e+04
2.000000000000000000e+04,5.886933333333334017e-01,3.360333333333333505e-01,3.551566666666666424e+04
2.500000000000000000e+04,5.751933333333333342e-01,2.547666666666666413e-01,4.422866666666666424e+04
3.000000000000000000e+04,5.446366666666665468e-01,3.251999999999999891e-01,5.299866666666666424e+04
3.500000000000000000e+04,5.673366666666667113e-01,2.601666666666666572e-01,6.171566666666666424e+04
4.000000000000000000e+04,5.469833333333333769e-01,2.303666666666666918e-01,7.063700000000000000e+04
4.500000000000000000e+04,5.389599999999999946e-01,2.303333333333333066e-01,7.968566666666667152e+04
5.000000000000000000e+04,5.416333333333333000e-01,2.953999999999999959e-01,8.846300000000000000e+04
5.500000000000000000e+04,5.487533333333333152e-01,2.303666666666666918e-01,9.701700000000000000e+04
6.000000000000000000e+04,4.973266666666666946e-01,1.897333333333333372e-01,1.058426666666666715e+05
6.500000000000000000e+04,5.101133333333333075e-01,2.059666666666666590e-01,1.145080000000000000e+05
7.000000000000000000e+04,5.142033333333333456e-01,1.869999999999999718e-01,1.233793333333333285e+05
7.500000000000000000e+04,5.204499999999999682e-01,2.032333333333333492e-01,1.320376666666666570e+05
8.000000000000000000e+04,5.531133333333333457e-01,2.872666666666666146e-01,1.408413333333333430e+05
8.500000000000000000e+04,5.285199999999999898e-01,1.924333333333333174e-01,1.495246666666666570e+05
9.000000000000000000e+04,5.032499999999999751e-01,1.788333333333333164e-01,1.583206666666666570e+05
9.500000000000000000e+04,5.104633333333333800e-01,2.086666666666666670e-01,1.673163333333333430e+05
1.000000000000000000e+05,5.017666666666666941e-01,1.707333333333333203e-01,1.760000000000000000e+05
1.050000000000000000e+05,5.021633333333332949e-01,1.653000000000000025e-01,1.846203333333333430e+05
1.100000000000000000e+05,5.253566666666666940e-01,1.842999999999999916e-01,1.932873333333333430e+05
1.150000000000000000e+05,5.055300000000000349e-01,1.680333333333333401e-01,2.019780000000000000e+05
1.200000000000000000e+05,5.063000000000000833e-01,1.761666666666666659e-01,2.105973333333333430e+05
1.250000000000000000e+05,4.924666666666666637e-01,1.869999999999999718e-01,2.192760000000000000e+05
1.300000000000000000e+05,5.059700000000000308e-01,1.896999999999999797e-01,2.279310000000000000e+05
1.350000000000000000e+05,4.790533333333333310e-01,1.571666666666666490e-01,2.365910000000000000e+05
1.400000000000000000e+05,5.136333333333332751e-01,1.761666666666666659e-01,2.452383333333333430e+05
1.450000000000000000e+05,5.080500000000000016e-01,1.761333333333333362e-01,2.540176666666666570e+05
1.500000000000000000e+05,5.161133333333333129e-01,2.872666666666666146e-01,2.623576666666666861e+05
1.550000000000000000e+05,5.559366666666666346e-01,2.763999999999999790e-01,2.709010000000000000e+05
1.600000000000000000e+05,5.460633333333333450e-01,2.574666666666666770e-01,2.798003333333333139e+05
1.650000000000000000e+05,5.397366666666666424e-01,2.547333333333333116e-01,2.887313333333333139e+05
1.700000000000000000e+05,5.468300000000000383e-01,2.736999999999999988e-01,2.975320000000000000e+05
1.750000000000000000e+05,5.660199999999999676e-01,2.818666666666666543e-01,3.063113333333333139e+05
1.800000000000000000e+05,5.577466666666667239e-01,2.764333333333333087e-01,3.148523333333333139e+05
1.850000000000000000e+05,5.621633333333333482e-01,2.791333333333333444e-01,3.233076666666666861e+05
1.900000000000000000e+05,5.422266666666666346e-01,2.682666666666666533e-01,3.316440000000000000e+05
1.950000000000000000e+05,5.530199999999999561e-01,2.682666666666666533e-01,3.401303333333333139e+05
2.000000000000000000e+05,5.551166666666665916e-01,2.791333333333332889e-01,3.489383333333333139e+05
2.050000000000000000e+05,5.612733333333334018e-01,2.764333333333333087e-01,3.572233333333333139e+05
2.100000000000000000e+05,5.596299999999999608e-01,2.574333333333333473e-01,3.657203333333333139e+05
2.150000000000000000e+05,5.916266666666666341e-01,2.682666666666666533e-01,3.742306666666666861e+05
2.200000000000000000e+05,5.899599999999999289e-01,2.655666666666666731e-01,3.827133333333333139e+05
2.250000000000000000e+05,5.871533333333333049e-01,2.656000000000000028e-01,3.911846666666666861e+05
2.300000000000000000e+05,5.810100000000000264e-01,2.709999999999999631e-01,3.995586666666666861e+05
2.350000000000000000e+05,5.850833333333332886e-01,2.736999999999999988e-01,4.079053333333333139e+05
2.400000000000000000e+05,5.770733333333333270e-01,2.737333333333333285e-01,4.163630000000000000e+05
2.450000000000000000e+05,5.757700000000000040e-01,2.709999999999999631e-01,4.247206666666666861e+05
2.500000000000000000e+05,5.779100000000000348e-01,2.655666666666666731e-01,4.332493333333333139e+05
2.550000000000000000e+05,5.632300000000000084e-01,2.737333333333333285e-01,4.415996666666666861e+05
2.600000000000000000e+05,5.813499999999999224e-01,2.656000000000000028e-01,4.499836666666666861e+05
2.650000000000000000e+05,5.154533333333333189e-01,1.815666666666666540e-01,4.588360000000000000e+05
2.700000000000000000e+05,5.437433333333333563e-01,1.978666666666666629e-01,4.668603333333333139e+05
2.750000000000000000e+05,5.423133333333333139e-01,1.788666666666666460e-01,4.753340000000000000e+05
2.800000000000000000e+05,5.288700000000000623e-01,1.924333333333333451e-01,4.837843333333333139e+05
2.850000000000000000e+05,5.352966666666666429e-01,1.788333333333333164e-01,4.921493333333333139e+05
2.900000000000000000e+05,5.384766666666666035e-01,1.734333333333333282e-01,5.007616666666666861e+05
2.950000000000000000e+05,5.644366666666666976e-01,2.520333333333333314e-01,5.091350000000000000e+05
3.000000000000000000e+05,5.884000000000000341e-01,2.249333333333333462e-01,5.175066666666666861e+05
3.050000000000000000e+05,5.618599999999999151e-01,2.168333333333333224e-01,5.261196666666666279e+05
3.100000000000000000e+05,5.732433333333334380e-01,3.034999999999999365e-01,5.345790000000000000e+05
3.150000000000000000e+05,5.736933333333332774e-01,2.113666666666666194e-01,5.430106666666666279e+05
3.200000000000000000e+05,5.740600000000000147e-01,2.086666666666666670e-01,5.515050000000000000e+05
3.250000000000000000e+05,5.643399999999999528e-01,2.140999999999999848e-01,5.600533333333333721e+05
3.300000000000000000e+05,5.729866666666666442e-01,2.141000000000000403e-01,5.684093333333333721e+05
3.350000000000000000e+05,5.614866666666666895e-01,1.978333333333333055e-01,5.770423333333333721e+05
3.400000000000000000e+05,5.583299999999999930e-01,2.059666666666666590e-01,5.855560000000000000e+05
3.450000000000000000e+05,5.338033333333332964e-01,1.707333333333333203e-01,5.939293333333333721e+05
3.500000000000000000e+05,5.514000000000000012e-01,1.843000000000000194e-01,6.024133333333333721e+05
3.550000000000000000e+05,5.490133333333333532e-01,1.734333333333333282e-01,6.111543333333333721e+05
3.600000000000000000e+05,5.515100000000000557e-01,1.842666666666666619e-01,6.193950000000000000e+05
3.650000000000000000e+05,5.476900000000000102e-01,1.788666666666666460e-01,6.281240000000000000e+05
3.700000000000000000e+05,5.508733333333333260e-01,1.978333333333333333e-01,6.369123333333333721e+05
3.750000000000000000e+05,5.907200000000000228e-01,2.791333333333332889e-01,6.454173333333333721e+05
3.800000000000000000e+05,5.898566666666665848e-01,2.872666666666666146e-01,6.538753333333333721e+05
3.850000000000000000e+05,5.853733333333334121e-01,2.818333333333333246e-01,6.623176666666666279e+05
3.900000000000000000e+05,5.897800000000000820e-01,2.791333333333333444e-01,6.707636666666666279e+05
3.950000000000000000e+05,5.898833333333333151e-01,2.763999999999999790e-01,6.791466666666666279e+05
4.000000000000000000e+05,5.884966666666666679e-01,2.791333333333333444e-01,6.875746666666666279e+05
4.050000000000000000e+05,5.887733333333333707e-01,2.791333333333333444e-01,6.960040000000000000e+05
4.100000000000000000e+05,5.971366666666666490e-01,2.872666666666666702e-01,7.044133333333333721e+05
4.150000000000000000e+05,5.793266666666666564e-01,2.682999999999999829e-01,7.129900000000000000e+05
4.200000000000000000e+05,5.866933333333334000e-01,2.818666666666666543e-01,7.213933333333333721e+05
4.250000000000000000e+05,5.895866666666665923e-01,2.764333333333333642e-01,7.297976666666666279e+05
4.300000000000000000e+05,5.885466666666666624e-01,2.818333333333333246e-01,7.382236666666666279e+05
4.350000000000000000e+05,5.840466666666667139e-01,2.764333333333333087e-01,7.465333333333333721e+05
4.400000000000000000e+05,5.489199999999999635e-01,1.734666666666666579e-01,7.550886666666666279e+05
4.450000000000000000e+05,5.431066666666666265e-01,1.788999999999999757e-01,7.636113333333333721e+05
4.500000000000000000e+05,5.404700000000000060e-01,1.680000000000000104e-01,7.720433333333333721e+05
4.550000000000000000e+05,5.348099999999998966e-01,1.734333333333333282e-01,7.806353333333333721e+05
4.600000000000000000e+05,5.473299999999999832e-01,1.842999999999999916e-01,7.889296666666666279e+05
4.650000000000000000e+05,5.386733333333333373e-01,2.628666666666666374e-01,7.978233333333333721e+05
4.700000000000000000e+05,5.417733333333333290e-01,1.869999999999999718e-01,8.060213333333333721e+05
4.750000000000000000e+05,5.950700000000000989e-01,2.628666666666666374e-01,8.144053333333333721e+05
4.800000000000000000e+05,5.814699999999999314e-01,2.736999999999999988e-01,8.229170000000000000e+05
4.850000000000000000e+05,5.827433333333333909e-01,2.655666666666666731e-01,8.313170000000000000e+05
4.900000000000000000e+05,5.765133333333333221e-01,2.628666666666666374e-01,8.398796666666666279e+05
4.950000000000000000e+05,5.829466666666666130e-01,2.791333333333332889e-01,8.485453333333333721e+05
5.000000000000000000e+05,5.840999999999999526e-01,2.764333333333333087e-01,8.569653333333333721e+05
5.050000000000000000e+05,5.903533333333333966e-01,2.709999999999999631e-01,8.655853333333333721e+05
5.100000000000000000e+05,5.841766666666666774e-01,2.709999999999999631e-01,8.741733333333333721e+05
5.150000000000000000e+05,5.706333333333333258e-01,2.655666666666666731e-01,8.827146666666666279e+05
5.200000000000000000e+05,5.832066666666667620e-01,2.791333333333332889e-01,8.912690000000000000e+05
5.250000000000000000e+05,5.823233333333333039e-01,2.791333333333332889e-01,8.997853333333333721e+05
5.300000000000000000e+05,5.938633333333332986e-01,2.845666666666666900e-01,9.083243333333333721e+05
5.350000000000000000e+05,5.869799999999999462e-01,2.818333333333333246e-01,9.166980000000000000e+05
5.400000000000000000e+05,5.879400000000000182e-01,2.764333333333333642e-01,9.254263333333333721e+05
5.450000000000000000e+05,6.023466666666666969e-01,2.763999999999999790e-01,9.339253333333333721e+05
5.500000000000000000e+05,5.987366666666665838e-01,2.764333333333333087e-01,9.422890000000000000e+05
5.550000000000000000e+05,5.944366666666666132e-01,2.656000000000000028e-01,9.507953333333333721e+05
5.600000000000000000e+05,6.054599999999999982e-01,2.899666666666666504e-01,9.591546666666666279e+05
5.650000000000000000e+05,5.997033333333333660e-01,2.709999999999999631e-01,9.677553333333333721e+05
5.700000000000000000e+05,6.025933333333334252e-01,2.655666666666666731e-01,9.761510000000000000e+05
5.750000000000000000e+05,6.025033333333333907e-01,2.601666666666666572e-01,9.845376666666666279e+05
5.800000000000000000e+05,5.975899999999999546e-01,2.682999999999999829e-01,9.929933333333333721e+05
5.850000000000000000e+05,6.043633333333333635e-01,2.926666666666666861e-01,1.001402333333333372e+06
5.900000000000000000e+05,6.038700000000000179e-01,2.682999999999999829e-01,1.010252000000000000e+06
5.950000000000000000e+05,6.020166666666666444e-01,2.709999999999999631e-01,1.018282333333333372e+06
6.000000000000000000e+05,6.022366666666666424e-01,2.737333333333333285e-01,1.026521333333333372e+06
6.050000000000000000e+05,6.075399999999999689e-01,2.764333333333333087e-01,1.035016333333333372e+06
6.100000000000000000e+05,6.060900000000000176e-01,2.981000000000000316e-01,1.043476333333333372e+06
6.150000000000000000e+05,6.027333333333333432e-01,2.764333333333333087e-01,1.052008666666666744e+06
6.200000000000000000e+05,6.071666666666667433e-01,2.845666666666666900e-01,1.060646666666666744e+06
6.250000000000000000e+05,6.038366666666666882e-01,2.764333333333333087e-01,1.069098666666666744e+06
6.300000000000000000e+05,5.992233333333333301e-01,2.764333333333333087e-01,1.077508000000000000e+06
6.350000000000000000e+05,5.963766666666666660e-01,2.682999999999999829e-01,1.085840666666666744e+06
6.400000000000000000e+05,6.059966666666666280e-01,2.791333333333332889e-01,1.094397666666666744e+06
6.450000000000000000e+05,6.040133333333334020e-01,2.845666666666666345e-01,1.102963666666666744e+06
6.500000000000000000e+05,6.119633333333333036e-01,2.953999999999999959e-01,1.111442666666666744e+06
6.550000000000000000e+05,6.018166666666666664e-01,2.845333333333333048e-01,1.119987000000000000e+06
6.600000000000000000e+05,6.073533333333333006e-01,2.791333333333332889e-01,1.128352333333333256e+06
6.650000000000000000e+05,6.046766666666667511e-01,2.709999999999999631e-01,1.136773333333333256e+06
6.700000000000000000e+05,6.034033333333334026e-01,2.791333333333332889e-01,1.145206333333333256e+06
6.750000000000000000e+05,6.044766666666667732e-01,2.791333333333332889e-01,1.153713666666666744e+06
6.800000000000000000e+05,6.004700000000000593e-01,2.763999999999999790e-01,1.162307000000000000e+06
6.850000000000000000e+05,5.968466666666666365e-01,2.872333333333332850e-01,1.170712666666666744e+06
6.900000000000000000e+05,6.011566666666666725e-01,2.791333333333332889e-01,1.179223000000000000e+06
6.950000000000000000e+05,5.971366666666666490e-01,2.791333333333332889e-01,1.187885333333333256e+06
7.000000000000000000e+05,5.953566666666666451e-01,2.628666666666666374e-01,1.196203333333333256e+06
7.050000000000000000e+05,5.913100000000000023e-01,2.601666666666666572e-01,1.204726000000000000e+06
7.100000000000000000e+05,6.031900000000000039e-01,2.709999999999999631e-01,1.213334000000000000e+06
7.150000000000000000e+05,6.052466666666665995e-01,2.818333333333333246e-01,1.221795666666666744e+06
7.200000000000000000e+05,6.017733333333333823e-01,2.899999999999999800e-01,1.230276333333333256e+06
7.250000000000000000e+05,5.910699999999999843e-01,2.628666666666666374e-01,1.238611000000000000e+06
7.300000000000000000e+05,6.051666666666667416e-01,2.818333333333333246e-01,1.247136666666666744e+06
7.350000000000000000e+05,5.993899999999999784e-01,2.872666666666666146e-01,1.255623333333333256e+06
7.400000000000000000e+05,5.916199999999999237e-01,2.682999999999999829e-01,1.264270000000000000e+06
7.450000000000000000e+05,5.938966666666667393e-01,2.763999999999999790e-01,1.272950000000000000e+06
7.500000000000000000e+05,6.409766666666666390e-01,3.577333333333332921e-01,1.281430333333333256e+06
7.550000000000000000e+05,6.366266666666665630e-01,3.495999999999999663e-01,1.290451333333333256e+06
7.600000000000000000e+05,6.023300000000000320e-01,2.872666666666666702e-01,1.298467000000000000e+06
7.650000000000000000e+05,5.937066666666667158e-01,2.655666666666666731e-01,1.306974000000000000e+06
7.700000000000000000e+05,6.004300000000000193e-01,2.736999999999999988e-01,1.315290000000000000e+06
7.750000000000000000e+05,6.033300000000000329e-01,2.899999999999999800e-01,1.323733333333333256e+06
7.800000000000000000e+05,5.990066666666665762e-01,2.682666666666666533e-01,1.332259666666666744e+06
7.850000000000000000e+05,5.993100000000000094e-01,2.845666666666666900e-01,1.340636333333333256e+06
7.900000000000000000e+05,5.963600000000001122e-01,2.818666666666666543e-01,1.349078666666666744e+06
7.950000000000000000e+05,6.056866666666667065e-01,2.927000000000000157e-01,1.357549000000000000e+06
8.000000000000000000e+05,5.961633333333332674e-01,2.736999999999999988e-01,1.365937000000000000e+06
8.050000000000000000e+05,6.002966666666665896e-01,2.845333333333333048e-01,1.374487000000000000e+06
8.100000000000000000e+05,6.029866666666666708e-01,2.926666666666666305e-01,1.382917000000000000e+06
8.150000000000000000e+05,5.974033333333332862e-01,2.682999999999999829e-01,1.391393333333333256e+06
8.200000000000000000e+05,5.998233333333332640e-01,2.736999999999999988e-01,1.399899666666666744e+06
8.250000000000000000e+05,5.997633333333333150e-01,2.899666666666666504e-01,1.408349000000000000e+06
8.300000000000000000e+05,5.980199999999999960e-01,2.845333333333333048e-01,1.416866000000000000e+06
8.350000000000000000e+05,5.713833333333333542e-01,2.764333333333333087e-01,1.425193333333333256e+06
8.400000000000000000e+05,5.575500000000001011e-01,2.547333333333333116e-01,1.433659000000000000e+06
8.450000000000000000e+05,5.704866666666666974e-01,2.709999999999999631e-01,1.442187000000000000e+06
8.500000000000000000e+05,5.717299999999999605e-01,2.682666666666666533e-01,1.450588000000000000e+06
8.550000000000000000e+05,5.678766666666666962e-01,2.709999999999999631e-01,1.458990666666666744e+06
8.600000000000000000e+05,5.664866666666665829e-01,2.682666666666666533e-01,1.467369000000000000e+06
8.650000000000000000e+05,5.792066666666667585e-01,2.872666666666666702e-01,1.475787666666666744e+06
8.700000000000000000e+05,5.809000000000000830e-01,2.736999999999999988e-01,1.484523333333333256e+06
8.750000000000000000e+05,5.783366666666666100e-01,2.764333333333333087e-01,1.492897333333333256e+06
8.800000000000000000e+05,5.919500000000000872e-01,2.872666666666666146e-01,1.501334000000000000e+06
8.850000000000000000e+05,5.875866666666667015e-01,2.845666666666666345e-01,1.509879333333333256e+06
8.900000000000000000e+05,5.821266666666666811e-01,2.763999999999999790e-01,1.518477666666666744e+06
8.950000000000000000e+05,5.925466666666666660e-01,3.035333333333333772e-01,1.526952000000000000e+06
9.000000000000000000e+05,5.861833333333333895e-01,2.791333333333332889e-01,1.535547000000000000e+06
9.050000000000000000e+05,5.807866666666666733e-01,2.682999999999999829e-01,1.544238333333333256e+06
9.100000000000000000e+05,6.027700000000000280e-01,2.927000000000000157e-01,1.552720000000000000e+06
9.150000000000000000e+05,5.895166666666667998e-01,2.845666666666666345e-01,1.561400333333333256e+06
9.200000000000000000e+05,5.807600000000000540e-01,2.818333333333333246e-01,1.569876333333333256e+06
9.250000000000000000e+05,5.871733333333333249e-01,2.845333333333333048e-01,1.578458000000000000e+06
9.300000000000000000e+05,5.880966666666666010e-01,2.818333333333333246e-01,1.587046333333333256e+06
9.350000000000000000e+05,5.758433333333333737e-01,2.709999999999999631e-01,1.595465000000000000e+06
9.400000000000000000e+05,5.821133333333333715e-01,2.818666666666666543e-01,1.604029333333333256e+06
9.450000000000000000e+05,5.884800000000000031e-01,2.764333333333333087e-01,1.612462333333333256e+06
9.500000000000000000e+05,5.777800000000000713e-01,2.736999999999999988e-01,1.621057000000000000e+06
9.550000000000000000e+05,5.810966666666667058e-01,2.818333333333333246e-01,1.629945333333333256e+06
9.600000000000000000e+05,5.800600000000000200e-01,2.736999999999999988e-01,1.637739666666666744e+06
9.650000000000000000e+05,5.832933333333333303e-01,2.764333333333333087e-01,1.646322666666666744e+06
9.700000000000000000e+05,5.733133333333332304e-01,2.791333333333332889e-01,1.654746666666666744e+06
9.750000000000000000e+05,5.825200000000000378e-01,2.818333333333333246e-01,1.663561666666666744e+06
9.800000000000000000e+05,5.839900000000000091e-01,2.791333333333332889e-01,1.672037666666666744e+06
9.850000000000000000e+05,5.762266666666665538e-01,2.845666666666666345e-01,1.680463666666666744e+06
9.900000000000000000e+05,5.710300000000000376e-01,2.682666666666666533e-01,1.689098000000000000e+06
9.950000000000000000e+05,5.895233333333332881e-01,2.818333333333333246e-01,1.697574666666666744e+06
1.000000000000000000e+06,5.734966666666666546e-01,2.845666666666666345e-01,1.705963666666666744e+06
1.005000000000000000e+06,5.682966666666666722e-01,2.791333333333333444e-01,1.714244333333333256e+06
1.010000000000000000e+06,5.657400000000000206e-01,2.601666666666666572e-01,1.722819000000000000e+06
1.015000000000000000e+06,5.860066666666666757e-01,2.791333333333332889e-01,1.731263666666666744e+06
1.020000000000000000e+06,5.881899999999999906e-01,2.763999999999999790e-01,1.739802666666666744e+06
1.025000000000000000e+06,5.927466666666666439e-01,2.899666666666666504e-01,1.748348000000000000e+06
1.030000000000000000e+06,5.907000000000000028e-01,2.737333333333333285e-01,1.756998666666666744e+06
1.035000000000000000e+06,5.972100000000000186e-01,2.737333333333333285e-01,1.765479000000000000e+06
1.040000000000000000e+06,6.043533333333332980e-01,2.736999999999999988e-01,1.774007666666666744e+06
1.045000000000000000e+06,6.018800000000000816e-01,2.791333333333333444e-01,1.782627333333333256e+06
1.050000000000000000e+06,6.090800000000000658e-01,2.736999999999999988e-01,1.791153666666666744e+06
1.055000000000000000e+06,6.028133333333333121e-01,2.872333333333332850e-01,1.799742666666666744e+06
1.060000000000000000e+06,6.000833333333333020e-01,2.764333333333333087e-01,1.808137666666666744e+06
1.065000000000000000e+06,6.402233333333332554e-01,3.577333333333332921e-01,1.816664000000000000e+06
1.070000000000000000e+06,6.352533333333333365e-01,3.604333333333333278e-01,1.825001333333333256e+06
1.075000000000000000e+06,6.140766666666666040e-01,2.981000000000000316e-01,1.833398333333333256e+06
1.080000000000000000e+06,6.070866666666666633e-01,2.926666666666666305e-01,1.842060333333333256e+06
1.085000000000000000e+06,6.120466666666666278e-01,2.818666666666666543e-01,1.850463000000000000e+06
1.090000000000000000e+06,6.075900000000000745e-01,2.791333333333332889e-01,1.858954000000000000e+06
1.095000000000000000e+06,6.102199999999999847e-01,2.872666666666666146e-01,1.867523000000000000e+06
1.100000000000000000e+06,6.087833333333333430e-01,2.845666666666666345e-01,1.875984000000000000e+06
1.105000000000000000e+06,6.069933333333332737e-01,2.818666666666666543e-01,1.884698000000000000e+06
1.110000000000000000e+06,6.113033333333333097e-01,2.845666666666666345e-01,1.892973000000000000e+06
1.115000000000000000e+06,6.076400000000000690e-01,2.872666666666666146e-01,1.901575333333333256e+06
1.120000000000000000e+06,6.096033333333333859e-01,2.872666666666666146e-01,1.910030666666666744e+06
1.125000000000000000e+06,6.098433333333334039e-01,2.818666666666666543e-01,1.918501000000000000e+06
1.130000000000000000e+06,6.080466666666666242e-01,2.791333333333332889e-01,1.926982666666666744e+06
1.135000000000000000e+06,6.104800000000000226e-01,2.872666666666666146e-01,1.935849666666666744e+06
1.140000000000000000e+06,6.116199999999999415e-01,2.872666666666666146e-01,1.944107333333333256e+06
1.145000000000000000e+06,6.117799999999999905e-01,2.818666666666666543e-01,1.952407333333333256e+06
1.150000000000000000e+06,6.440166666666665707e-01,3.604333333333333278e-01,1.960881666666666744e+06
1.155000000000000000e+06,6.419866666666667054e-01,3.577333333333332921e-01,1.969265333333333256e+06
1.160000000000000000e+06,6.401333333333333320e-01,3.550333333333333119e-01,1.977811000000000000e+06
1.165000000000000000e+06,6.425966666666665938e-01,3.577333333333332921e-01,1.986378666666666744e+06
1.170000000000000000e+06,6.391166666666666663e-01,3.577333333333332921e-01,1.995065333333333256e+06
1.175000000000000000e+06,6.403666666666666396e-01,3.523000000000000020e-01,2.003323333333333256e+06
1.180000000000000000e+06,6.361999999999999877e-01,3.577333333333332921e-01,2.011732333333333256e+06
1.185000000000000000e+06,6.017299999999999871e-01,2.791333333333332889e-01,2.020098333333333256e+06
1.190000000000000000e+06,6.019333333333333202e-01,2.709999999999999631e-01,2.028406000000000000e+06
1.195000000000000000e+06,6.026466666666666638e-01,2.682999999999999829e-01,2.037638333333333256e+06
1.200000000000000000e+06,6.460266666666666380e-01,3.658666666666666178e-01,2.045569000000000000e+06
1.205000000000000000e+06,6.384033333333333227e-01,3.550333333333333119e-01,2.054141000000000000e+06
1.210000000000000000e+06,6.433266666666667133e-01,3.604333333333333278e-01,2.062973333333333256e+06
1.215000000000000000e+06,5.932799999999999185e-01,2.899666666666666504e-01,2.071457000000000000e+06
1.220000000000000000e+06,5.799266666666665904e-01,2.818666666666666543e-01,2.079869333333333256e+06
1.225000000000000000e+06,5.879566666666666830e-01,2.845666666666666345e-01,2.088237666666666744e+06
1.230000000000000000e+06,5.872266666666666746e-01,2.709999999999999631e-01,2.096756333333333256e+06
1.235000000000000000e+06,5.931533333333333102e-01,2.818666666666666543e-01,2.105341000000000000e+06
1.240000000000000000e+06,6.358966666666666656e-01,3.523000000000000020e-01,2.113621333333333489e+06
1.245000000000000000e+06,6.486266666666666847e-01,3.739999999999999436e-01,2.122109666666666511e+06
1.250000000000000000e+06,5.908766666666666056e-01,2.845666666666666900e-01,2.130622000000000000e+06
1.255000000000000000e+06,5.746733333333334803e-01,2.682999999999999829e-01,2.139044333333333489e+06
1.260000000000000000e+06,5.867633333333334145e-01,2.791333333333332889e-01,2.147488000000000000e+06
1.265000000000000000e+06,5.841133333333333733e-01,2.709999999999999631e-01,2.156010000000000000e+06
1.270000000000000000e+06,5.842866666666667319e-01,2.872666666666666146e-01,2.164497000000000000e+06
1.275000000000000000e+06,5.963133333333333619e-01,2.791333333333332889e-01,2.172919000000000000e+06
1.280000000000000000e+06,5.783166666666667011e-01,2.709999999999999631e-01,2.181376000000000000e+06
1.285000000000000000e+06,5.783633333333333404e-01,2.682999999999999829e-01,2.189816333333333489e+06
1.290000000000000000e+06,5.882433333333333403e-01,2.845666666666666900e-01,2.198306000000000000e+06
1.295000000000000000e+06,5.833333333333333703e-01,2.818333333333333246e-01,2.206835000000000000e+06
1.300000000000000000e+06,5.918833333333334279e-01,2.872666666666666146e-01,2.215146666666666511e+06
1.305000000000000000e+06,5.795133333333333248e-01,2.818333333333333246e-01,2.223751666666666511e+06
1.310000000000000000e+06,5.836233333333332718e-01,2.845333333333333048e-01,2.232211666666666511e+06
1.315000000000000000e+06,5.835299999999999931e-01,2.818666666666666543e-01,2.240704000000000000e+06
1.320000000000000000e+06,5.973399999999999821e-01,3.550333333333333119e-01,2.249097000000000000e+06
1.325000000000000000e+06,5.965466666666666695e-01,2.737333333333333285e-01,2.257552666666666511e+06
1.330000000000000000e+06,5.932033333333333047e-01,2.845333333333333603e-01,2.265969666666666511e+06
1.335000000000000000e+06,5.817299999999999693e-01,2.682666666666666533e-01,2.274497333333333489e+06
1.340000000000000000e+06,5.814400000000000679e-01,2.818333333333333246e-01,2.282926666666666511e+06
1.345000000000000000e+06,5.781166666666667231e-01,2.736999999999999988e-01,2.291327333333333489e+06
1.350000000000000000e+06,5.775033333333333685e-01,2.736999999999999988e-01,2.299865666666666511e+06
1.355000000000000000e+06,5.829199999999999937e-01,2.791333333333332889e-01,2.308382666666666511e+06
1.360000000000000000e+06,5.954599999999999893e-01,2.709999999999999631e-01,2.316834000000000000e+06
1.365000000000000000e+06,6.027766666666667383e-01,2.764333333333333642e-01,2.325275000000000000e+06
1.370000000000000000e+06,6.012633333333333718e-01,2.791333333333333444e-01,2.333682333333333489e+06
1.375000000000000000e+06,5.786633333333334184e-01,2.791333333333332889e-01,2.342258000000000000e+06
1.380000000000000000e+06,5.847099999999999520e-01,2.737333333333333285e-01,2.350719000000000000e+06
1.385000000000000000e+06,5.831266666666667930e-01,2.791333333333332889e-01,2.359295666666666511e+06
1.390000000000000000e+06,5.855266666666666397e-01,2.737333333333333285e-01,2.367674666666666511e+06
1.395000000000000000e+06,5.787133333333333018e-01,2.709999999999999631e-01,2.376181333333333489e+06
1.400000000000000000e+06,5.917466666666667541e-01,2.791333333333332889e-01,2.384669333333333489e+06
1.405000000000000000e+06,6.022233333333333327e-01,2.737333333333333285e-01,2.393056333333333489e+06
1.410000000000000000e+06,5.833000000000000407e-01,2.818333333333333246e-01,2.401401333333333489e+06
1.415000000000000000e+06,6.011033333333333228e-01,2.818333333333333246e-01,2.409941000000000000e+06
1.420000000000000000e+06,5.984866666666667223e-01,2.737333333333333285e-01,2.418305000000000000e+06
1.425000000000000000e+06,6.429633333333333312e-01,3.631666666666666377e-01,2.426756666666666511e+06
1.430000000000000000e+06,6.411833333333333274e-01,3.550333333333333119e-01,2.435320666666666511e+06
1.435000000000000000e+06,6.014433333333333298e-01,2.736999999999999988e-01,2.443754333333333489e+06
1.440000000000000000e+06,6.058366666666666900e-01,2.845666666666666345e-01,2.452130000000000000e+06
1.445000000000000000e+06,6.039200000000000124e-01,2.845666666666666345e-01,2.460766666666666511e+06
1.450000000000000000e+06,6.381233333333332647e-01,3.550333333333333119e-01,2.469244666666666511e+06
1.455000000000000000e+06,6.363866666666666561e-01,3.468999999999999861e-01,2.477756000000000000e+06
1.460000000000000000e+06,6.390466666666666518e-01,3.523000000000000020e-01,2.486057333333333489e+06
1.465000000000000000e+06,6.391366666666666863e-01,3.550333333333333119e-01,2.494329333333333489e+06
1.470000000000000000e+06,6.442199999999999038e-01,3.523000000000000020e-01,2.502820666666666511e+06
1.475000000000000000e+06,6.374666666666666259e-01,3.550333333333333119e-01,2.511165000000000000e+06
1.480000000000000000e+06,6.386133333333333661e-01,3.577333333333332921e-01,2.519541333333333489e+06
1.485000000000000000e+06,6.439200000000000479e-01,3.604333333333333278e-01,2.528001666666666511e+06
1.490000000000000000e+06,6.373866666666666569e-01,3.577333333333332921e-01,2.536494333333333489e+06
1.495000000000000000e+06,6.401799999999999713e-01,3.604333333333333278e-01,2.545202333333333489e+06
1.500000000000000000e+06,6.398933333333333140e-01,3.523000000000000020e-01,2.554411333333333489e+06
1.505000000000000000e+06,6.436833333333332741e-01,3.604333333333333278e-01,2.562020333333333489e+06
1.510000000000000000e+06,6.403733333333333499e-01,3.631666666666666377e-01,2.570538000000000000e+06
1.515000000000000000e+06,6.428033333333332822e-01,3.495999999999999663e-01,2.579059000000000000e+06
1.520000000000000000e+06,6.395933333333333470e-01,3.523000000000000020e-01,2.587501000000000000e+06
1.525000000000000000e+06,6.393433333333333746e-01,3.577333333333332921e-01,2.595649000000000000e+06
1.530000000000000000e+06,6.361233333333333739e-01,3.523000000000000020e-01,2.604094666666666511e+06
1.535000000000000000e+06,6.389833333333333476e-01,3.550333333333333119e-01,2.612652666666666511e+06
1.540000000000000000e+06,6.381633333333333047e-01,3.550333333333333119e-01,2.621241000000000000e+06
1.545000000000000000e+06,6.396933333333333360e-01,3.523000000000000020e-01,2.629981666666666511e+06
1.550000000000000000e+06,6.423066666666666924e-01,3.577333333333332921e-01,2.638534333333333489e+06
1.555000000000000000e+06,6.442366666666666797e-01,3.550333333333333119e-01,2.647169666666666511e+06
1.560000000000000000e+06,6.405800000000000383e-01,3.604333333333333278e-01,2.655569333333333489e+06
1.565000000000000000e+06,6.429899999999999505e-01,3.577333333333332921e-01,2.664127333333333489e+06
1.570000000000000000e+06,6.375766666666667914e-01,3.468999999999999861e-01,2.672378000000000000e+06
1.575000000000000000e+06,6.396799999999999153e-01,3.577333333333332921e-01,2.680864333333333489e+06
1.580000000000000000e+06,6.463433333333333808e-01,3.658666666666666178e-01,2.689380666666666511e+06
1.585000000000000000e+06,6.392600000000000504e-01,3.577333333333332921e-01,2.697771000000000000e+06
1.590000000000000000e+06,6.414633333333333853e-01,3.631666666666666377e-01,2.706391000000000000e+06
1.595000000000000000e+06,6.395633333333332615e-01,3.523000000000000020e-01,2.714835666666666511e+06
1.600000000000000000e+06,6.386433333333333406e-01,3.577333333333332921e-01,2.723356333333333489e+06
1.605000000000000000e+06,6.404400000000000093e-01,3.495999999999999663e-01,2.731833000000000000e+06
1.610000000000000000e+06,6.393366666666665532e-01,3.550333333333333119e-01,2.740348666666666511e+06
1.615000000000000000e+06,6.409533333333333749e-01,3.577333333333332921e-01,2.749021333333333489e+06
1.620000000000000000e+06,6.396433333333333415e-01,3.577333333333332921e-01,2.757639666666666511e+06
1.625000000000000000e+06,6.341599999999999460e-01,3.468999999999999861e-01,2.766175000000000000e+06
1.630000000000000000e+06,6.401066666666667127e-01,3.550333333333333119e-01,2.774410000000000000e+06
1.635000000000000000e+06,6.374033333333334328e-01,3.523000000000000020e-01,2.782987666666666511e+06
1.640000000000000000e+06,6.388200000000000545e-01,3.577333333333332921e-01,2.791730333333333489e+06
1.645000000000000000e+06,6.371600000000000597e-01,3.495999999999999663e-01,2.800221666666666511e+06
1.650000000000000000e+06,6.436766666666666747e-01,3.604333333333333278e-01,2.808722000000000000e+06
1.655000000000000000e+06,6.440533333333333665e-01,3.577333333333332921e-01,2.817468000000000000e+06
1.660000000000000000e+06,6.444933333333332515e-01,3.604333333333333278e-01,2.825958333333333489e+06
1.665000000000000000e+06,6.473466666666666258e-01,3.658666666666666178e-01,2.834288666666666511e+06
1.670000000000000000e+06,6.406200000000000783e-01,3.577333333333332921e-01,2.842746666666666511e+06
1.675000000000000000e+06,6.417766666666667730e-01,3.577333333333332921e-01,2.851085666666666511e+06
1.680000000000000000e+06,6.401966666666666361e-01,3.631666666666666377e-01,2.859472000000000000e+06
1.685000000000000000e+06,6.432966666666666278e-01,3.550333333333333119e-01,2.867906000000000000e+06
1.690000000000000000e+06,6.484633333333332805e-01,3.712666666666666337e-01,2.876405000000000000e+06
1.695000000000000000e+06,6.417300000000000226e-01,3.577333333333332921e-01,2.885096333333333489e+06
1.700000000000000000e+06,6.451266666666666261e-01,3.550333333333333119e-01,2.893536000000000000e+06
1.705000000000000000e+06,6.385266666666665758e-01,3.523000000000000020e-01,2.901964333333333489e+06
1.710000000000000000e+06,6.372333333333333183e-01,3.550333333333333119e-01,2.910668000000000000e+06
1.715000000000000000e+06,6.397033333333334015e-01,3.604333333333333278e-01,2.919154333333333489e+06
1.720000000000000000e+06,6.413833333333333053e-01,3.577333333333332921e-01,2.927514000000000000e+06
1.725000000000000000e+06,6.447800000000000198e-01,3.631666666666666377e-01,2.936060333333333489e+06
1.730000000000000000e+06,6.412900000000000267e-01,3.577333333333332921e-01,2.944407000000000000e+06
1.735000000000000000e+06,6.409433333333333094e-01,3.550333333333333119e-01,2.952948000000000000e+06
1.740000000000000000e+06,6.403099999999999348e-01,3.550333333333333119e-01,2.961464666666666511e+06
1.745000000000000000e+06,6.489899999999999558e-01,3.685666666666666536e-01,2.969899000000000000e+06
1.750000000000000000e+06,6.405166666666667341e-01,3.604333333333333278e-01,2.978334333333333489e+06
1.755000000000000000e+06,6.422266666666667234e-01,3.550333333333333119e-01,2.986781666666666511e+06
1.760000000000000000e+06,6.455033333333332068e-01,3.658666666666666178e-01,2.995157666666666511e+06
1.765000000000000000e+06,6.392066666666665897e-01,3.577333333333332921e-01,3.003739333333333489e+06
1.770000000000000000e+06,6.415666666666667295e-01,3.577333333333332921e-01,3.012149666666666511e+06
1.775000000000000000e+06,6.398133333333333450e-01,3.577333333333332921e-01,3.020721000000000000e+06
1.780000000000000000e+06,6.433499999999999774e-01,3.604333333333333278e-01,3.029117666666666511e+06
1.785000000000000000e+06,6.378833333333332467e-01,3.495999999999999663e-01,3.037790000000000000e+06
1.790000000000000000e+06,6.376300000000000301e-01,3.523000000000000020e-01,3.046400333333333489e+06
1.795000000000000000e+06,6.470933333333332982e-01,3.631666666666666377e-01,3.054939333333333489e+06
1.800000000000000000e+06,6.448966666666666736e-01,3.631666666666666377e-01,3.063298333333333489e+06
1.805000000000000000e+06,6.391633333333333056e-01,3.577333333333332921e-01,3.071752333333333489e+06
1.810000000000000000e+06,6.389900000000000579e-01,3.577333333333332921e-01,3.080254000000000000e+06
1.815000000000000000e+06,6.453233333333332489e-01,3.631666666666666377e-01,3.088682333333333489e+06
1.820000000000000000e+06,6.399133333333333340e-01,3.550333333333333119e-01,3.096948666666666511e+06
1.825000000000000000e+06,6.450000000000000178e-01,3.658666666666666178e-01,3.105653333333333489e+06
1.830000000000000000e+06,6.427133333333333587e-01,3.604333333333333278e-01,3.114079333333333489e+06
1.835000000000000000e+06,6.430033333333332601e-01,3.577333333333332921e-01,3.122426666666666511e+06
1.840000000000000000e+06,6.448666666666666991e-01,3.604333333333333278e-01,3.130745000000000000e+06
1.845000000000000000e+06,6.389799999999999924e-01,3.550333333333333119e-01,3.139300000000000000e+06
1.850000000000000000e+06,6.417233333333333123e-01,3.604333333333333278e-01,3.147733333333333489e+06
1.855000000000000000e+06,6.366133333333333644e-01,3.577333333333332921e-01,3.156058666666666511e+06
1.860000000000000000e+06,6.404533333333333189e-01,3.523000000000000020e-01,3.164424333333333489e+06
1.865000000000000000e+06,6.393699999999999939e-01,3.550333333333333119e-01,3.172907333333333489e+06
1.870000000000000000e+06,6.419099999999999806e-01,3.550333333333333119e-01,3.181442000000000000e+06
1.875000000000000000e+06,6.424699999999999855e-01,3.631666666666666377e-01,3.191031666666666511e+06
1.880000000000000000e+06,6.406100000000000128e-01,3.604333333333333278e-01,3.198648000000000000e+06
1.885000000000000000e+06,6.431499999999999995e-01,3.604333333333333278e-01,3.207172000000000000e+06
1.890000000000000000e+06,6.365866666666666340e-01,3.495999999999999663e-01,3.215848000000000000e+06
1.895000000000000000e+06,6.460766666666666325e-01,3.685666666666666536e-01,3.224325333333333489e+06
1.900000000000000000e+06,6.440133333333333265e-01,3.577333333333332921e-01,3.232843666666666511e+06
1.905000000000000000e+06,6.419833333333333503e-01,3.604333333333333278e-01,3.241341666666666511e+06
1.910000000000000000e+06,6.414499999999999647e-01,3.550333333333333119e-01,3.249582333333333489e+06
1.915000000000000000e+06,6.399133333333333340e-01,3.495999999999999663e-01,3.258011333333333489e+06
1.920000000000000000e+06,6.383666666666667489e-01,3.550333333333333119e-01,3.266597000000000000e+06
1.925000000000000000e+06,6.387900000000000800e-01,3.604333333333333278e-01,3.274956000000000000e+06
1.930000000000000000e+06,6.422333333333333227e-01,3.577333333333332921e-01,3.283643666666666511e+06
1.935000000000000000e+06,6.399533333333332630e-01,3.523000000000000020e-01,3.291984000000000000e+06
1.940000000000000000e+06,6.390166666666666773e-01,3.550333333333333119e-01,3.300669666666666511e+06
1.945000000000000000e+06,6.388966666666666683e-01,3.495999999999999663e-01,3.309062333333333489e+06
1.950000000000000000e+06,6.433100000000000485e-01,3.631666666666666377e-01,3.317499333333333489e+06
1.955000000000000000e+06,6.372600000000000486e-01,3.495999999999999663e-01,3.325925333333333489e+06
1.960000000000000000e+06,6.401533333333333520e-01,3.550333333333333119e-01,3.334389666666666511e+06
1.965000000000000000e+06,6.423800000000000621e-01,3.550333333333333119e-01,3.342654000000000000e+06
1.970000000000000000e+06,6.382033333333333447e-01,3.550333333333333119e-01,3.351201666666666511e+06
1.975000000000000000e+06,6.436966666666665837e-01,3.577333333333332921e-01,3.359672000000000000e+06
1.980000000000000000e+06,6.402566666666666961e-01,3.550333333333333119e-01,3.367940000000000000e+06
1.985000000000000000e+06,6.379766666666667474e-01,3.550333333333333119e-01,3.376182666666666511e+06
1.990000000000000000e+06,6.351633333333333020e-01,3.523000000000000020e-01,3.384688333333333489e+06
1.995000000000000000e+06,6.442033333333333500e-01,3.577333333333332921e-01,3.393171666666666511e+06
2.000000000000000000e+06,6.416633333333332523e-01,3.604333333333333278e-01,3.401541000000000000e+06
2.005000000000000000e+06,6.386199999999999655e-01,3.550333333333333119e-01,3.409907000000000000e+06
2.010000000000000000e+06,6.445866666666666411e-01,3.577333333333332921e-01,3.418236333333333489e+06
2.015000000000000000e+06,6.405433333333333534e-01,3.604333333333333278e-01,3.426652333333333489e+06
2.020000000000000000e+06,6.439733333333333976e-01,3.523000000000000020e-01,3.435165666666666511e+06
2.025000000000000000e+06,6.386766666666666703e-01,3.577333333333332921e-01,3.443582666666666511e+06
2.030000000000000000e+06,6.365133333333333754e-01,3.577333333333332921e-01,3.452072000000000000e+06
2.035000000000000000e+06,6.399033333333332685e-01,3.550333333333333119e-01,3.460592333333333489e+06
2.040000000000000000e+06,6.424466666666667214e-01,3.577333333333332921e-01,3.469001333333333489e+06
2.045000000000000000e+06,6.409900000000000597e-01,3.523000000000000020e-01,3.477424666666666511e+06
2.050000000000000000e+06,6.431866666666666843e-01,3.577333333333332921e-01,3.485800000000000000e+06
2.055000000000000000e+06,6.418166666666665909e-01,3.550333333333333119e-01,3.494079666666666511e+06
2.060000000000000000e+06,6.395966666666667022e-01,3.577333333333332921e-01,3.502572666666666511e+06
2.065000000000000000e+06,6.374666666666667370e-01,3.495999999999999663e-01,3.511170000000000000e+06
2.070000000000000000e+06,6.429533333333333767e-01,3.604333333333333278e-01,3.519538333333333489e+06
2.075000000000000000e+06,6.411799999999999722e-01,3.604333333333333278e-01,3.528304000000000000e+06
2.080000000000000000e+06,6.401366666666666871e-01,3.577333333333332921e-01,3.537007000000000000e+06
2.085000000000000000e+06,6.427966666666666828e-01,3.550333333333333119e-01,3.545430666666666511e+06
2.090000000000000000e+06,6.416699999999999626e-01,3.631666666666666377e-01,3.553858666666666511e+06
2.095000000000000000e+06,6.402533333333333410e-01,3.550333333333333119e-01,3.562367000000000000e+06
2.100000000000000000e+06,6.407899999999999707e-01,3.550333333333333119e-01,3.570868666666666511e+06
2.105000000000000000e+06,6.431833333333333291e-01,3.577333333333332921e-01,3.579449333333333489e+06
2.110000000000000000e+06,6.447333333333332694e-01,3.577333333333332921e-01,3.587833000000000000e+06
2.115000000000000000e+06,6.411766666666667280e-01,3.604333333333333278e-01,3.596131666666666511e+06
2.120000000000000000e+06,6.388633333333333386e-01,3.550333333333333119e-01,3.604486666666666511e+06
2.125000000000000000e+06,6.416966666666666930e-01,3.523000000000000020e-01,3.613010000000000000e+06
2.130000000000000000e+06,6.395633333333333725e-01,3.523000000000000020e-01,3.621438000000000000e+06
2.135000000000000000e+06,6.438500000000000334e-01,3.604333333333333278e-01,3.629948000000000000e+06
2.140000000000000000e+06,6.442700000000000093e-01,3.604333333333333278e-01,3.638308333333333489e+06
2.145000000000000000e+06,6.465199999999999836e-01,3.658666666666666178e-01,3.646764666666666511e+06
2.150000000000000000e+06,6.381733333333333702e-01,3.523000000000000020e-01,3.655457000000000000e+06
2.155000000000000000e+06,6.430099999999999705e-01,3.604333333333333278e-01,3.663708333333333489e+06
2.160000000000000000e+06,6.428633333333333422e-01,3.550333333333333119e-01,3.672322666666666511e+06
2.165000000000000000e+06,6.410700000000000287e-01,3.604333333333333278e-01,3.680875333333333489e+06
2.170000000000000000e+06,6.427599999999999980e-01,3.577333333333332921e-01,3.689153333333333489e+06
2.175000000000000000e+06,6.395433333333332415e-01,3.523000000000000020e-01,3.697727333333333489e+06
2.180000000000000000e+06,6.414533333333333198e-01,3.550333333333333119e-01,3.706228333333333489e+06
2.185000000000000000e+06,6.393599999999999284e-01,3.550333333333333119e-01,3.714663666666666511e+06
2.190000000000000000e+06,6.394600000000000284e-01,3.523000000000000020e-01,3.723053333333333489e+06
2.195000000000000000e+06,6.417266666666666675e-01,3.550333333333333119e-01,3.731334000000000000e+06
2.200000000000000000e+06,6.416866666666666275e-01,3.577333333333332921e-01,3.739775333333333489e+06
2.205000000000000000e+06,6.355866666666666331e-01,3.523000000000000020e-01,3.748165000000000000e+06
2.210000000000000000e+06,6.354366666666666497e-01,3.523000000000000020e-01,3.756714333333333489e+06
2.215000000000000000e+06,6.380433333333334067e-01,3.495999999999999663e-01,3.764929666666666511e+06
2.220000000000000000e+06,6.385399999999999965e-01,3.495999999999999663e-01,3.773424333333333489e+06
2.225000000000000000e+06,6.422599999999999421e-01,3.604333333333333278e-01,3.781884666666666511e+06
2.230000000000000000e+06,6.417066666666665364e-01,3.523000000000000020e-01,3.790565000000000000e+06
2.235000000000000000e+06,6.432666666666666533e-01,3.631666666666666377e-01,3.799060666666666511e+06
2.240000000000000000e+06,6.383266666666665978e-01,3.523000000000000020e-01,3.807552666666666511e+06
2.245000000000000000e+06,6.457199999999999607e-01,3.658666666666666178e-01,3.816122666666666511e+06
2.250000000000000000e+06,6.389799999999999924e-01,3.523000000000000020e-01,3.824651000000000000e+06
2.255000000000000000e+06,6.371333333333333293e-01,3.523000000000000020e-01,3.833066000000000000e+06
2.260000000000000000e+06,6.398866666666667147e-01,3.550333333333333119e-01,3.841461000000000000e+06
2.265000000000000000e+06,6.428933333333333167e-01,3.631666666666666377e-01,3.850084000000000000e+06
2.270000000000000000e+06,6.430666666666666753e-01,3.631666666666666377e-01,3.858650000000000000e+06
2.275000000000000000e+06,6.402433333333333865e-01,3.577333333333332921e-01,3.866850000000000000e+06
2.280000000000000000e+06,6.414566666666666750e-01,3.604333333333333278e-01,3.875382666666666511e+06
2.285000000000000000e+06,6.403833333333333044e-01,3.523000000000000020e-01,3.883791000000000000e+06
2.290000000000000000e+06,6.413033333333334474e-01,3.577333333333332921e-01,3.892052666666666511e+06
2.295000000000000000e+06,6.406333333333332769e-01,3.550333333333333119e-01,3.900751000000000000e+06
2.300000000000000000e+06,6.374066666666665659e-01,3.523000000000000020e-01,3.909243000000000000e+06
2.305000000000000000e+06,6.393033333333333346e-01,3.550333333333333119e-01,3.917552333333333489e+06
2.310000000000000000e+06,6.379433333333333067e-01,3.495999999999999663e-01,3.926078666666666511e+06
2.315000000000000000e+06,6.367999999999999217e-01,3.495999999999999663e-01,3.934621333333333489e+06
2.320000000000000000e+06,6.408333333333333659e-01,3.550333333333333119e-01,3.944219333333333489e+06
2.325000000000000000e+06,6.383600000000000385e-01,3.577333333333332921e-01,3.951555666666666511e+06
2.330000000000000000e+06,6.421666666666666634e-01,3.604333333333333278e-01,3.959618333333333489e+06
2.335000000000000000e+06,6.405133333333333789e-01,3.550333333333333119e-01,3.968088000000000000e+06
2.340000000000000000e+06,6.421200000000000241e-01,3.523000000000000020e-01,3.976623666666666511e+06
2.345000000000000000e+06,6.424433333333333662e-01,3.604333333333333278e-01,3.984847000000000000e+06
2.350000000000000000e+06,6.458599999999999897e-01,3.685666666666666536e-01,3.993278666666666511e+06
2.355000000000000000e+06,6.366833333333333789e-01,3.550333333333333119e-01,4.001687000000000000e+06
2.360000000000000000e+06,6.387599999999999945e-01,3.550333333333333119e-01,4.010274666666666511e+06
2.365000000000000000e+06,6.406866666666666266e-01,3.631666666666666377e-01,4.018799000000000000e+06
2.370000000000000000e+06,6.403100000000000458e-01,3.577333333333332921e-01,4.027169333333333489e+06
2.375000000000000000e+06,6.405066666666666686e-01,3.604333333333333278e-01,4.035584666666666511e+06
2.380000000000000000e+06,6.382866666666666688e-01,3.577333333333332921e-01,4.043999666666666511e+06
2.385000000000000000e+06,6.398066666666667457e-01,3.550333333333333119e-01,4.052520333333333489e+06
2.390000000000000000e+06,6.374600000000000266e-01,3.523000000000000020e-01,4.060931000000000000e+06
2.395000000000000000e+06,6.392166666666666552e-01,3.577333333333332921e-01,4.069349000000000000e+06
2.400000000000000000e+06,6.406566666666666521e-01,3.550333333333333119e-01,4.077700333333333489e+06
2.405000000000000000e+06,6.427633333333333532e-01,3.604333333333333278e-01,4.086220666666666511e+06
2.410000000000000000e+06,6.378566666666666274e-01,3.550333333333333119e-01,4.094732666666666511e+06
2.415000000000000000e+06,6.393933333333333691e-01,3.577333333333332921e-01,4.102975333333333489e+06
2.420000000000000000e+06,6.368999999999999106e-01,3.550333333333333119e-01,4.111428333333333489e+06
2.425000000000000000e+06,6.454033333333333289e-01,3.631666666666666377e-01,4.119963333333333489e+06
2.430000000000000000e+06,6.389866666666667028e-01,3.550333333333333119e-01,4.128559333333333489e+06
2.435000000000000000e+06,6.370166666666666755e-01,3.523000000000000020e-01,4.137055666666666511e+06
2.440000000000000000e+06,6.385033333333333116e-01,3.550333333333333119e-01,4.145407333333333489e+06
2.445000000000000000e+06,6.435300000000000464e-01,3.658666666666666178e-01,4.153934333333333489e+06
2.450000000000000000e+06,6.451033333333333619e-01,3.631666666666666377e-01,4.162356000000000000e+06
2.455000000000000000e+06,6.369900000000000562e-01,3.523000000000000020e-01,4.170827666666666511e+06
2.460000000000000000e+06,6.400666666666666726e-01,3.604333333333333278e-01,4.179192666666666511e+06
2.465000000000000000e+06,6.361733333333332574e-01,3.523000000000000020e-01,4.187744333333333489e+06
2.470000000000000000e+06,6.420633333333333193e-01,3.604333333333333278e-01,4.196218666666666977e+06
2.475000000000000000e+06,6.393600000000000394e-01,3.523000000000000020e-01,4.204772000000000000e+06
2.480000000000000000e+06,6.430266666666666353e-01,3.604333333333333278e-01,4.213427333333333023e+06
2.485000000000000000e+06,6.351733333333333675e-01,3.523000000000000020e-01,4.221807000000000000e+06
2.490000000000000000e+06,6.383766666666667033e-01,3.550333333333333119e-01,4.230387333333333023e+06
2.495000000000000000e+06,6.437133333333333596e-01,3.604333333333333278e-01,4.238657666666666977e+06
2.500000000000000000e+06,6.414366666666665440e-01,3.631666666666666377e-01,4.247064333333333023e+06
2.505000000000000000e+06,6.413700000000001067e-01,3.604333333333333278e-01,4.255663666666666977e+06
2.510000000000000000e+06,6.384166666666667433e-01,3.523000000000000020e-01,4.264045666666666977e+06
2.515000000000000000e+06,6.441533333333333555e-01,3.631666666666666377e-01,4.272693000000000000e+06
2.520000000000000000e+06,6.381366666666666854e-01,3.495999999999999663e-01,4.281228333333333023e+06
2.525000000000000000e+06,6.377033333333333998e-01,3.577333333333332921e-01,4.289873666666666977e+06
2.530000000000000000e+06,6.400633333333333175e-01,3.577333333333332921e-01,4.298301333333333023e+06
2.535000000000000000e+06,6.427333333333332677e-01,3.550333333333333119e-01,4.306917000000000000e+06
2.540000000000000000e+06,6.407966666666666811e-01,3.577333333333332921e-01,4.315368666666666977e+06
2.545000000000000000e+06,6.369633333333334368e-01,3.604333333333333278e-01,4.323828666666666977e+06
2.550000000000000000e+06,6.442499999999999893e-01,3.604333333333333278e-01,4.331966666666666977e+06
2.555000000000000000e+06,6.384799999999999365e-01,3.577333333333332921e-01,4.340367000000000000e+06
2.560000000000000000e+06,6.434299999999999464e-01,3.604333333333333278e-01,4.348908666666666977e+06
2.565000000000000000e+06,6.370166666666666755e-01,3.577333333333332921e-01,4.357398333333333023e+06
2.570000000000000000e+06,6.375899999999999901e-01,3.577333333333332921e-01,4.365989000000000000e+06
2.575000000000000000e+06,6.421099999999999586e-01,3.577333333333332921e-01,4.374586666666666977e+06
2.580000000000000000e+06,6.399266666666667547e-01,3.604333333333333278e-01,4.383262666666666977e+06
2.585000000000000000e+06,6.426733333333333187e-01,3.550333333333333119e-01,4.391629666666666977e+06
2.590000000000000000e+06,6.411499999999999977e-01,3.523000000000000020e-01,4.400207000000000000e+06
2.595000000000000000e+06,6.397399999999998643e-01,3.550333333333333119e-01,4.408480000000000000e+06
2.600000000000000000e+06,6.412433333333332763e-01,3.550333333333333119e-01,4.416970000000000000e+06
2.605000000000000000e+06,6.433266666666667133e-01,3.577333333333332921e-01,4.425548333333333023e+06
2.610000000000000000e+06,6.386399999999999855e-01,3.577333333333332921e-01,4.434150666666666977e+06
2.615000000000000000e+06,6.376800000000000246e-01,3.523000000000000020e-01,4.442442666666666977e+06
2.620000000000000000e+06,6.389366666666665973e-01,3.550333333333333119e-01,4.450703666666666977e+06
2.625000000000000000e+06,6.333833333333332982e-01,3.468999999999999861e-01,4.459068000000000000e+06
2.630000000000000000e+06,6.410966666666666480e-01,3.604333333333333278e-01,4.467349333333333023e+06
2.635000000000000000e+06,6.423733333333333517e-01,3.577333333333332921e-01,4.475665000000000000e+06
2.640000000000000000e+06,6.448933333333332074e-01,3.631666666666666377e-01,4.484493666666666977e+06
2.645000000000000000e+06,6.350966666666666427e-01,3.495999999999999663e-01,4.492815666666666977e+06
2.650000000000000000e+06,6.426299999999999235e-01,3.577333333333332921e-01,4.501332000000000000e+06
2.655000000000000000e+06,6.398066666666667457e-01,3.523000000000000020e-01,4.509735333333333023e+06
2.660000000000000000e+06,6.380866666666666909e-01,3.550333333333333119e-01,4.518168333333333023e+06
2.665000000000000000e+06,6.391066666666666007e-01,3.550333333333333119e-01,4.526616666666666977e+06
2.670000000000000000e+06,6.384666666666666268e-01,3.523000000000000020e-01,4.535228666666666977e+06
2.675000000000000000e+06,6.388300000000000090e-01,3.550333333333333119e-01,4.543746333333333023e+06
2.680000000000000000e+06,6.409533333333333749e-01,3.523000000000000020e-01,4.551905333333333023e+06
2.685000000000000000e+06,6.423933333333332607e-01,3.604333333333333278e-01,4.560085333333333023e+06
2.690000000000000000e+06,6.397599999999999953e-01,3.550333333333333119e-01,4.568693666666666977e+06
2.695000000000000000e+06,6.407800000000000162e-01,3.631666666666666377e-01,4.577045666666666977e+06
2.700000000000000000e+06,6.371999999999999886e-01,3.550333333333333119e-01,4.585660333333333023e+06
2.705000000000000000e+06,6.402433333333333865e-01,3.550333333333333119e-01,4.594157000000000000e+06
2.710000000000000000e+06,6.389866666666667028e-01,3.577333333333332921e-01,4.602609333333333023e+06
2.715000000000000000e+06,6.396600000000000064e-01,3.550333333333333119e-01,4.611168666666666977e+06
2.720000000000000000e+06,6.405333333333332879e-01,3.577333333333332921e-01,4.619686666666666977e+06
2.725000000000000000e+06,6.453133333333332944e-01,3.631666666666666377e-01,4.627957333333333023e+06
2.730000000000000000e+06,6.392266666666667208e-01,3.523000000000000020e-01,4.636407333333333023e+06
2.735000000000000000e+06,6.460666666666666780e-01,3.658666666666666178e-01,4.644875333333333023e+06
2.740000000000000000e+06,6.411233333333332673e-01,3.658666666666666178e-01,4.653246666666666977e+06
2.745000000000000000e+06,6.395866666666666367e-01,3.550333333333333119e-01,4.661575333333333023e+06
2.750000000000000000e+06,6.414666666666666295e-01,3.577333333333332921e-01,4.669906666666666977e+06
2.755000000000000000e+06,6.429033333333333822e-01,3.631666666666666377e-01,4.678247333333333023e+06
2.760000000000000000e+06,6.385933333333332351e-01,3.550333333333333119e-01,4.686915000000000000e+06
2.765000000000000000e+06,6.446200000000000818e-01,3.604333333333333278e-01,4.695133000000000000e+06
2.770000000000000000e+06,6.444000000000000838e-01,3.631666666666666377e-01,4.703518333333333023e+06
2.775000000000000000e+06,6.403733333333333499e-01,3.577333333333332921e-01,4.712001666666666977e+06
2.780000000000000000e+06,6.417033333333334033e-01,3.631666666666666377e-01,4.720548000000000000e+06
2.785000000000000000e+06,6.426533333333334097e-01,3.577333333333332921e-01,4.729039666666666977e+06
2.790000000000000000e+06,6.359733333333332794e-01,3.495999999999999663e-01,4.737274000000000000e+06
2.795000000000000000e+06,6.362533333333333374e-01,3.550333333333333119e-01,4.745805666666666977e+06
2.800000000000000000e+06,6.407466666666666866e-01,3.577333333333332921e-01,4.754276333333333023e+06
2.805000000000000000e+06,6.425400000000000000e-01,3.604333333333333278e-01,4.762729666666666977e+06
2.810000000000000000e+06,6.430366666666667008e-01,3.631666666666666377e-01,4.771317333333333023e+06
2.815000000000000000e+06,6.432899999999999174e-01,3.631666666666666377e-01,4.779608333333333023e+06
2.820000000000000000e+06,6.392466666666666297e-01,3.523000000000000020e-01,4.787829000000000000e+06
2.825000000000000000e+06,6.410433333333332984e-01,3.577333333333332921e-01,4.796315333333333023e+06
2.830000000000000000e+06,6.383333333333333082e-01,3.604333333333333278e-01,4.804627000000000000e+06
2.835000000000000000e+06,6.415733333333334398e-01,3.550333333333333119e-01,4.813209333333333023e+06
2.840000000000000000e+06,6.422900000000000276e-01,3.604333333333333278e-01,4.821653333333333023e+06
2.845000000000000000e+06,6.390633333333334276e-01,3.604333333333333278e-01,4.830090333333333023e+06
2.850000000000000000e+06,6.391733333333333711e-01,3.550333333333333119e-01,4.838595000000000000e+06
2.855000000000000000e+06,6.355699999999999683e-01,3.468999999999999861e-01,4.846773333333333023e+06
2.860000000000000000e+06,6.371666666666667700e-01,3.577333333333332921e-01,4.855073000000000000e+06
2.865000000000000000e+06,6.435366666666665347e-01,3.658666666666666178e-01,4.863569000000000000e+06
2.870000000000000000e+06,6.409966666666667701e-01,3.604333333333333278e-01,4.872067000000000000e+06
2.875000000000000000e+06,6.367633333333332368e-01,3.495999999999999663e-01,4.880562666666666977e+06
2.880000000000000000e+06,6.406033333333333024e-01,3.523000000000000020e-01,4.889203666666666977e+06
2.885000000000000000e+06,6.401666666666666616e-01,3.550333333333333119e-01,4.897594333333333023e+06
2.890000000000000000e+06,6.441200000000000259e-01,3.631666666666666377e-01,4.907587000000000000e+06
2.895000000000000000e+06,6.402933333333332699e-01,3.577333333333332921e-01,4.914753000000000000e+06
2.900000000000000000e+06,6.459300000000000042e-01,3.658666666666666178e-01,4.923415000000000000e+06
2.905000000000000000e+06,6.385566666666666613e-01,3.550333333333333119e-01,4.931603333333333023e+06
2.910000000000000000e+06,6.449733333333332874e-01,3.658666666666666178e-01,4.940095000000000000e+06
2.915000000000000000e+06,6.425699999999999745e-01,3.631666666666666377e-01,4.948545333333333023e+06
2.920000000000000000e+06,6.356600000000000028e-01,3.523000000000000020e-01,4.957078666666666977e+06
2.925000000000000000e+06,6.389933333333334131e-01,3.577333333333332921e-01,4.965615000000000000e+06
2.930000000000000000e+06,6.384299999999999420e-01,3.550333333333333119e-01,4.974006000000000000e+06
2.935000000000000000e+06,6.401866666666666816e-01,3.550333333333333119e-01,4.982449333333333023e+06
2.940000000000000000e+06,6.385399999999999965e-01,3.550333333333333119e-01,4.990840333333333023e+06
2.945000000000000000e+06,6.373633333333333928e-01,3.441666666666666763e-01,4.999361666666666977e+06
2.950000000000000000e+06,6.376800000000000246e-01,3.550333333333333119e-01,5.007759000000000000e+06
2.955000000000000000e+06,6.389266666666667538e-01,3.550333333333333119e-01,5.016154666666666977e+06
2.960000000000000000e+06,6.434000000000000830e-01,3.658666666666666178e-01,5.024547000000000000e+06
2.965000000000000000e+06,6.411933333333332818e-01,3.604333333333333278e-01,5.033075333333333023e+06
2.970000000000000000e+06,6.389133333333333331e-01,3.577333333333332921e-01,5.041381666666666977e+06
2.975000000000000000e+06,6.441966666666666397e-01,3.604333333333333278e-01,5.049964000000000000e+06
2.980000000000000000e+06,6.386166666666666103e-01,3.550333333333333119e-01,5.058239666666666977e+06
2.985000000000000000e+06,6.414733333333333398e-01,3.604333333333333278e-01,5.066755333333333023e+06
2.990000000000000000e+06,6.373066666666665769e-01,3.495999999999999663e-01,5.075059666666666977e+06
2.995000000000000000e+06,6.442100000000000604e-01,3.550333333333333119e-01,5.083627000000000000e+06
3.000000000000000000e+06,6.423066666666666924e-01,3.604333333333333278e-01,5.091873000000000000e+06
3.005000000000000000e+06,6.369066666666666210e-01,3.523000000000000020e-01,5.100369000000000000e+06
3.010000000000000000e+06,6.380566666666666054e-01,3.550333333333333119e-01,5.108895666666666977e+06
3.015000000000000000e+06,6.383033333333333337e-01,3.577333333333332921e-01,5.117346000000000000e+06
3.020000000000000000e+06,6.408800000000000052e-01,3.604333333333333278e-01,5.125946666666666977e+06
3.025000000000000000e+06,6.441066666666667162e-01,3.604333333333333278e-01,5.134487000000000000e+06
3.030000000000000000e+06,6.387533333333332841e-01,3.577333333333332921e-01,5.143077666666666977e+06
3.035000000000000000e+06,6.409866666666667046e-01,3.550333333333333119e-01,5.151252333333333023e+06
3.040000000000000000e+06,6.424299999999999455e-01,3.631666666666666377e-01,5.159790000000000000e+06
3.045000000000000000e+06,6.376499999999999391e-01,3.604333333333333278e-01,5.168297666666666977e+06
3.050000000000000000e+06,6.379799999999999915e-01,3.550333333333333119e-01,5.176761666666666977e+06
3.055000000000000000e+06,6.368866666666667120e-01,3.468999999999999861e-01,5.185139000000000000e+06
3.060000000000000000e+06,6.406766666666666721e-01,3.577333333333332921e-01,5.193547333333333023e+06
3.065000000000000000e+06,6.392266666666666097e-01,3.550333333333333119e-01,5.201903000000000000e+06
3.070000000000000000e+06,6.387566666666666393e-01,3.577333333333332921e-01,5.210385666666666977e+06
3.075000000000000000e+06,6.431766666666666188e-01,3.631666666666666377e-01,5.218807000000000000e+06
3.080000000000000000e+06,6.407166666666666011e-01,3.604333333333333278e-01,5.227084666666666977e+06
3.085000000000000000e+06,6.394533333333333180e-01,3.577333333333332921e-01,5.235686333333333023e+06
3.090000000000000000e+06,6.332600000000000451e-01,3.495999999999999663e-01,5.244062666666666977e+06
3.095000000000000000e+06,6.437499999999999334e-01,3.631666666666666377e-01,5.252477333333333023e+06
3.100000000000000000e+06,6.402266666666666106e-01,3.577333333333332921e-01,5.260815666666666977e+06
3.105000000000000000e+06,6.362766666666667126e-01,3.550333333333333119e-01,5.269515666666666977e+06
3.110000000000000000e+06,6.415899999999999936e-01,3.604333333333333278e-01,5.277927666666666977e+06
3.115000000000000000e+06,6.436533333333332996e-01,3.604333333333333278e-01,5.286230666666666977e+06
3.120000000000000000e+06,6.377866666666666129e-01,3.495999999999999663e-01,5.294509000000000000e+06
3.125000000000000000e+06,6.399466666666666637e-01,3.550333333333333119e-01,5.303074000000000000e+06
3.130000000000000000e+06,6.390900000000000469e-01,3.550333333333333119e-01,5.311539333333333023e+06
3.135000000000000000e+06,6.393333333333334201e-01,3.550333333333333119e-01,5.319987666666666977e+06
3.140000000000000000e+06,6.433333333333334236e-01,3.604333333333333278e-01,5.328045000000000000e+06
3.145000000000000000e+06,6.365166666666666195e-01,3.577333333333332921e-01,5.336410000000000000e+06
3.150000000000000000e+06,6.396800000000000264e-01,3.550333333333333119e-01,5.344818666666666977e+06
3.155000000000000000e+06,6.399799999999999933e-01,3.550333333333333119e-01,5.353282000000000000e+06
3.160000000000000000e+06,6.364833333333334009e-01,3.523000000000000020e-01,5.362190666666666977e+06
3.165000000000000000e+06,6.387500000000000400e-01,3.550333333333333119e-01,5.370341333333333023e+06
3.170000000000000000e+06,6.393833333333333035e-01,3.577333333333332921e-01,5.378999333333333023e+06
3.175000000000000000e+06,6.400933333333332920e-01,3.577333333333332921e-01,5.387322000000000000e+06
3.180000000000000000e+06,6.407266666666666666e-01,3.550333333333333119e-01,5.396262000000000000e+06
3.185000000000000000e+06,6.418099999999999916e-01,3.577333333333332921e-01,5.404499666666666977e+06
3.190000000000000000e+06,6.355833333333333890e-01,3.495999999999999663e-01,5.412821333333333023e+06
3.195000000000000000e+06,6.384900000000000020e-01,3.577333333333332921e-01,5.421355000000000000e+06
3.200000000000000000e+06,6.405733333333333279e-01,3.604333333333333278e-01,5.429727000000000000e+06
3.205000000000000000e+06,6.404766666666666941e-01,3.550333333333333119e-01,5.438053000000000000e+06
3.210000000000000000e+06,6.372133333333332983e-01,3.523000000000000020e-01,5.446543333333333023e+06
3.215000000000000000e+06,6.396833333333332705e-01,3.523000000000000020e-01,5.454931333333333023e+06
3.220000000000000000e+06,6.460599999999999676e-01,3.658666666666666178e-01,5.463554000000000000e+06
3.225000000000000000e+06,6.430766666666666298e-01,3.631666666666666377e-01,5.472079333333333023e+06
3.230000000000000000e+06,6.401766666666666161e-01,3.550333333333333119e-01,5.480570000000000000e+06
3.235000000000000000e+06,6.398899999999999588e-01,3.577333333333332921e-01,5.488874000000000000e+06
3.240000000000000000e+06,6.401433333333333975e-01,3.495999999999999663e-01,5.497195666666666977e+06
3.245000000000000000e+06,6.411966666666666370e-01,3.577333333333332921e-01,5.505730333333333023e+06
3.250000000000000000e+06,6.441533333333332445e-01,3.631666666666666377e-01,5.514246333333333023e+06
3.255000000000000000e+06,6.451266666666666261e-01,3.604333333333333278e-01,5.522715000000000000e+06
3.260000000000000000e+06,6.434000000000000830e-01,3.631666666666666377e-01,5.531281333333333023e+06
3.265000000000000000e+06,6.422766666666667179e-01,3.658666666666666178e-01,5.539718000000000000e+06
3.270000000000000000e+06,6.446333333333332805e-01,3.631666666666666377e-01,5.548469333333333023e+06
3.275000000000000000e+06,6.403633333333332844e-01,3.577333333333332921e-01,5.556970333333333023e+06
3.280000000000000000e+06,6.435300000000000464e-01,3.550333333333333119e-01,5.565514666666666977e+06
3.285000000000000000e+06,6.375166666666666204e-01,3.523000000000000020e-01,5.574188666666666977e+06
3.290000000000000000e+06,6.382666666666666488e-01,3.523000000000000020e-01,5.582633000000000000e+06
3.295000000000000000e+06,6.410033333333333694e-01,3.604333333333333278e-01,5.590934000000000000e+06
3.300000000000000000e+06,6.407700000000000617e-01,3.604333333333333278e-01,5.599601333333333023e+06
3.305000000000000000e+06,6.387166666666665993e-01,3.550333333333333119e-01,5.607974000000000000e+06
3.310000000000000000e+06,6.362466666666666271e-01,3.495999999999999663e-01,5.616506000000000000e+06
3.315000000000000000e+06,6.407633333333334624e-01,3.604333333333333278e-01,5.624828000000000000e+06
3.320000000000000000e+06,6.429799999999999960e-01,3.604333333333333278e-01,5.633459000000000000e+06
3.325000000000000000e+06,6.408366666666666100e-01,3.604333333333333278e-01,5.641931333333333023e+06
3.330000000000000000e+06,6.380733333333333812e-01,3.604333333333333278e-01,5.650468000000000000e+06
3.335000000000000000e+06,6.431699999999999084e-01,3.550333333333333119e-01,5.658938666666666977e+06
3.340000000000000000e+06,6.386866666666666248e-01,3.577333333333332921e-01,5.667529000000000000e+06
3.345000000000000000e+06,6.428933333333333167e-01,3.658666666666666178e-01,5.676150333333333023e+06
3.350000000000000000e+06,6.416800000000000281e-01,3.631666666666666377e-01,5.684730333333333023e+06
3.355000000000000000e+06,6.458700000000000552e-01,3.658666666666666178e-01,5.693386000000000000e+06
3.360000000000000000e+06,6.450399999999999467e-01,3.631666666666666377e-01,5.701769000000000000e+06
3.365000000000000000e+06,6.418700000000000516e-01,3.577333333333332921e-01,5.710539000000000000e+06
3.370000000000000000e+06,6.417466666666666875e-01,3.577333333333332921e-01,5.719015666666666977e+06
3.375000000000000000e+06,6.441366666666666907e-01,3.658666666666666178e-01,5.727568333333333023e+06
3.380000000000000000e+06,6.400733333333333830e-01,3.523000000000000020e-01,5.735889333333333023e+06
3.385000000000000000e+06,6.403366666666666651e-01,3.523000000000000020e-01,5.744617333333333023e+06
3.390000000000000000e+06,6.424733333333333407e-01,3.577333333333332921e-01,5.752846000000000000e+06
3.395000000000000000e+06,6.408533333333333859e-01,3.604333333333333278e-01,5.761653333333333023e+06
3.400000000000000000e+06,6.418533333333332758e-01,3.604333333333333278e-01,5.770473000000000000e+06
3.405000000000000000e+06,6.377066666666667549e-01,3.523000000000000020e-01,5.778904666666666977e+06
3.410000000000000000e+06,6.412733333333332508e-01,3.577333333333332921e-01,5.787191000000000000e+06
3.415000000000000000e+06,6.371433333333332838e-01,3.523000000000000020e-01,5.795883666666666977e+06
3.420000000000000000e+06,6.385699999999999710e-01,3.495999999999999663e-01,5.804046666666666977e+06
3.425000000000000000e+06,6.428033333333333932e-01,3.604333333333333278e-01,5.812665000000000000e+06
3.430000000000000000e+06,6.400533333333333630e-01,3.577333333333332921e-01,5.821374000000000000e+06
3.435000000000000000e+06,6.390133333333333221e-01,3.550333333333333119e-01,5.829849333333333023e+06
3.440000000000000000e+06,6.406933333333333369e-01,3.550333333333333119e-01,5.838423000000000000e+06
3.445000000000000000e+06,6.404699999999999838e-01,3.550333333333333119e-01,5.846681333333333023e+06
3.450000000000000000e+06,6.405099999999999127e-01,3.577333333333332921e-01,5.855040000000000000e+06
3.455000000000000000e+06,6.385166666666667323e-01,3.550333333333333119e-01,5.863550333333333023e+06
3.460000000000000000e+06,6.410033333333333694e-01,3.577333333333332921e-01,5.871902000000000000e+06
3.465000000000000000e+06,6.397899999999999698e-01,3.550333333333333119e-01,5.880536666666666977e+06
3.470000000000000000e+06,6.413099999999999357e-01,3.658666666666666178e-01,5.889020000000000000e+06
3.475000000000000000e+06,6.415199999999999791e-01,3.577333333333332921e-01,5.897264666666666977e+06
3.480000000000000000e+06,6.412633333333334074e-01,3.604333333333333278e-01,5.905734666666666977e+06
3.485000000000000000e+06,6.391366666666665752e-01,3.550333333333333119e-01,5.914015666666666977e+06
3.490000000000000000e+06,6.411633333333334184e-01,3.577333333333332921e-01,5.922672000000000000e+06
3.495000000000000000e+06,6.399366666666667092e-01,3.550333333333333119e-01,5.931105333333333023e+06
3.500000000000000000e+06,6.367599999999999927e-01,3.523000000000000020e-01,5.939511000000000000e+06
3.505000000000000000e+06,6.376533333333332942e-01,3.468999999999999861e-01,5.947995666666666977e+06
3.510000000000000000e+06,6.398866666666666037e-01,3.604333333333333278e-01,5.956656333333333023e+06
3.515000000000000000e+06,6.403633333333332844e-01,3.604333333333333278e-01,5.965133333333333023e+06
3.520000000000000000e+06,6.385299999999999310e-01,3.604333333333333278e-01,5.973681666666666977e+06
3.525000000000000000e+06,6.392233333333332546e-01,3.577333333333332921e-01,5.982365000000000000e+06
3.530000000000000000e+06,6.415866666666666385e-01,3.577333333333332921e-01,5.990925000000000000e+06
3.535000000000000000e+06,6.400100000000000788e-01,3.550333333333333119e-01,5.999226000000000000e+06
3.540000000000000000e+06,6.357000000000000428e-01,3.550333333333333119e-01,6.007976000000000000e+06
3.545000000000000000e+06,6.398233333333332995e-01,3.577333333333332921e-01,6.016557000000000000e+06
3.550000000000000000e+06,6.433000000000000940e-01,3.631666666666666377e-01,6.024956333333333023e+06
3.555000000000000000e+06,6.395300000000000429e-01,3.523000000000000020e-01,6.033338000000000000e+06
3.560000000000000000e+06,6.415600000000000191e-01,3.550333333333333119e-01,6.041762333333333023e+06
3.565000000000000000e+06,6.431600000000000650e-01,3.523000000000000020e-01,6.050175333333333023e+06
3.570000000000000000e+06,6.406433333333333424e-01,3.577333333333332921e-01,6.058581000000000000e+06
3.575000000000000000e+06,6.439366666666667127e-01,3.631666666666666377e-01,6.067113666666666977e+06
3.580000000000000000e+06,6.387433333333333296e-01,3.604333333333333278e-01,6.075665000000000000e+06
3.585000000000000000e+06,6.411633333333334184e-01,3.604333333333333278e-01,6.085704000000000000e+06
3.590000000000000000e+06,6.346399999999999819e-01,3.523000000000000020e-01,6.092778666666666977e+06
3.595000000000000000e+06,6.452399999999999247e-01,3.631666666666666377e-01,6.101270333333333023e+06
3.600000000000000000e+06,6.398133333333334560e-01,3.577333333333332921e-01,6.109684666666666977e+06
3.605000000000000000e+06,6.460599999999999676e-01,3.523000000000000020e-01,6.118083333333333023e+06
3.610000000000000000e+06,6.408533333333332749e-01,3.631666666666666377e-01,6.126613000000000000e+06
3.615000000000000000e+06,6.411099999999999577e-01,3.550333333333333119e-01,6.134799333333333023e+06
3.620000000000000000e+06,6.466066666666666629e-01,3.631666666666666377e-01,6.143159333333333023e+06
3.625000000000000000e+06,6.372266666666667190e-01,3.577333333333332921e-01,6.151575000000000000e+06
3.630000000000000000e+06,6.414599999999999191e-01,3.604333333333333278e-01,6.160149666666666977e+06
3.635000000000000000e+06,6.404966666666666031e-01,3.550333333333333119e-01,6.168656000000000000e+06
3.640000000000000000e+06,6.402499999999999858e-01,3.604333333333333278e-01,6.177067000000000000e+06
3.645000000000000000e+06,6.434133333333332816e-01,3.550333333333333119e-01,6.185391666666666977e+06
3.650000000000000000e+06,6.374500000000000721e-01,3.523000000000000020e-01,6.193900000000000000e+06
3.655000000000000000e+06,6.427966666666667939e-01,3.523000000000000020e-01,6.202315666666666977e+06
3.660000000000000000e+06,6.376133333333333653e-01,3.550333333333333119e-01,6.210788666666666977e+06
3.665000000000000000e+06,6.428599999999999870e-01,3.577333333333332921e-01,6.219206666666666977e+06
3.670000000000000000e+06,6.383699999999999930e-01,3.523000000000000020e-01,6.227660333333333023e+06
3.675000000000000000e+06,6.390199999999999214e-01,3.577333333333332921e-01,6.236063333333333023e+06
3.680000000000000000e+06,6.378066666666666329e-01,3.550333333333333119e-01,6.244576000000000000e+06
3.685000000000000000e+06,6.397200000000000664e-01,3.577333333333332921e-01,6.253108666666666977e+06
3.690000000000000000e+06,6.408966666666665590e-01,3.550333333333333119e-01,6.261417333333333023e+06
3.695000000000000000e+06,6.346466666666666923e-01,3.468999999999999861e-01,6.269810000000000000e+06
3.700000000000000000e+06,6.357266666666666621e-01,3.550333333333333119e-01,6.278244666666666977e+06
3.705000000000000000e+06,6.408666666666666956e-01,3.604333333333333278e-01,6.286867666666666977e+06
3.710000000000000000e+06,6.396266666666666767e-01,3.577333333333332921e-01,6.295521000000000000e+06
3.715000000000000000e+06,6.401033333333332465e-01,3.604333333333333278e-01,6.303748333333333023e+06
3.720000000000000000e+06,6.372333333333334293e-01,3.523000000000000020e-01,6.312208666666666977e+06
3.725000000000000000e+06,6.438166666666665927e-01,3.604333333333333278e-01,6.320621666666666977e+06
3.730000000000000000e+06,6.392399999999999194e-01,3.631666666666666377e-01,6.329089666666666977e+06
3.735000000000000000e+06,6.373066666666667990e-01,3.550333333333333119e-01,6.337476666666666977e+06
3.740000000000000000e+06,6.415600000000000191e-01,3.631666666666666377e-01,6.345969666666666977e+06
3.745000000000000000e+06,6.376033333333334108e-01,3.550333333333333119e-01,6.354430333333333023e+06
3.750000000000000000e+06,6.390400000000000524e-01,3.550333333333333119e-01,6.363002333333333023e+06
3.755000000000000000e+06,6.406066666666666576e-01,3.550333333333333119e-01,6.371261666666666977e+06
3.760000000000000000e+06,6.392900000000000249e-01,3.577333333333332921e-01,6.379699666666666977e+06
3.765000000000000000e+06,6.392433333333332746e-01,3.550333333333333119e-01,6.388055666666666977e+06
3.770000000000000000e+06,6.386266666666666758e-01,3.577333333333332921e-01,6.396693333333333023e+06
3.775000000000000000e+06,6.398599999999999843e-01,3.523000000000000020e-01,6.405074333333333023e+06
3.780000000000000000e+06,6.392366666666666752e-01,3.604333333333333278e-01,6.413481666666666977e+06
3.785000000000000000e+06,6.389500000000000179e-01,3.577333333333332921e-01,6.421693666666666977e+06
3.790000000000000000e+06,6.411600000000000632e-01,3.604333333333333278e-01,6.430213666666666977e+06
3.795000000000000000e+06,6.391233333333333766e-01,3.523000000000000020e-01,6.438503000000000000e+06
3.800000000000000000e+06,6.365166666666666195e-01,3.495999999999999663e-01,6.446894000000000000e+06
3.805000000000000000e+06,6.406033333333334134e-01,3.604333333333333278e-01,6.455453666666666977e+06
3.810000000000000000e+06,6.410633333333333184e-01,3.577333333333332921e-01,6.463900666666666977e+06
3.815000000000000000e+06,6.387333333333332641e-01,3.577333333333332921e-01,6.472560666666666977e+06
3.820000000000000000e+06,6.429066666666667373e-01,3.604333333333333278e-01,6.480961333333333023e+06
3.825000000000000000e+06,6.419266666666666454e-01,3.577333333333332921e-01,6.489330000000000000e+06
3.830000000000000000e+06,6.374233333333333418e-01,3.495999999999999663e-01,6.497797000000000000e+06
3.835000000000000000e+06,6.395933333333333470e-01,3.577333333333332921e-01,6.506215666666666977e+06
3.840000000000000000e+06,6.370366666666665845e-01,3.577333333333332921e-01,6.514662000000000000e+06
3.845000000000000000e+06,6.380700000000000260e-01,3.550333333333333119e-01,6.523296000000000000e+06
3.850000000000000000e+06,6.402633333333332954e-01,3.604333333333333278e-01,6.531532000000000000e+06
3.855000000000000000e+06,6.371133333333333093e-01,3.495999999999999663e-01,6.539961000000000000e+06
3.860000000000000000e+06,6.360199999999999187e-01,3.468999999999999861e-01,6.548448333333333023e+06
3.865000000000000000e+06,6.355366666666667497e-01,3.495999999999999663e-01,6.556772333333333023e+06
3.870000000000000000e+06,6.386500000000000510e-01,3.577333333333332921e-01,6.565146000000000000e+06
3.875000000000000000e+06,6.378233333333334087e-01,3.550333333333333119e-01,6.573609000000000000e+06
3.880000000000000000e+06,6.422833333333333172e-01,3.631666666666666377e-01,6.582069000000000000e+06
3.885000000000000000e+06,6.352166666666666517e-01,3.495999999999999663e-01,6.590615333333333023e+06
3.890000000000000000e+06,6.400933333333332920e-01,3.577333333333332921e-01,6.599131666666666977e+06
3.895000000000000000e+06,6.419399999999999551e-01,3.523000000000000020e-01,6.607621000000000000e+06
3.900000000000000000e+06,6.383699999999999930e-01,3.604333333333333278e-01,6.616368000000000000e+06
3.905000000000000000e+06,6.378733333333334032e-01,3.550333333333333119e-01,6.624805000000000000e+06
3.910000000000000000e+06,6.376866666666666239e-01,3.523000000000000020e-01,6.633308000000000000e+06
3.915000000000000000e+06,6.376999999999999336e-01,3.550333333333333119e-01,6.641586666666666977e+06
3.920000000000000000e+06,6.396433333333333415e-01,3.577333333333332921e-01,6.650041000000000000e+06
3.925000000000000000e+06,6.390766666666666262e-01,3.604333333333333278e-01,6.658479000000000000e+06
3.930000000000000000e+06,6.399966666666666582e-01,3.523000000000000020e-01,6.666904000000000000e+06
3.935000000000000000e+06,6.426833333333333842e-01,3.550333333333333119e-01,6.675194000000000000e+06
3.940000000000000000e+06,6.373900000000000121e-01,3.550333333333333119e-01,6.683854000000000000e+06
3.945000000000000000e+06,6.408066666666666356e-01,3.604333333333333278e-01,6.692203333333333023e+06
3.950000000000000000e+06,6.364200000000000967e-01,3.523000000000000020e-01,6.700670000000000000e+06
3.955000000000000000e+06,6.373099999999999321e-01,3.523000000000000020e-01,6.709203000000000000e+06
3.960000000000000000e+06,6.392600000000000504e-01,3.604333333333333278e-01,6.717626333333333023e+06
3.965000000000000000e+06,6.383400000000000185e-01,3.550333333333333119e-01,6.726149666666666977e+06
3.970000000000000000e+06,6.406100000000000128e-01,3.550333333333333119e-01,6.734605333333333023e+06
3.975000000000000000e+06,6.409900000000000597e-01,3.604333333333333278e-01,6.743253000000000000e+06
3.980000000000000000e+06,6.361933333333332774e-01,3.523000000000000020e-01,6.751479000000000000e+06
3.985000000000000000e+06,6.417599999999999971e-01,3.604333333333333278e-01,6.759924000000000000e+06
3.990000000000000000e+06,6.407333333333333769e-01,3.577333333333332921e-01,6.768603000000000000e+06
3.995000000000000000e+06,6.404900000000001148e-01,3.577333333333332921e-01,6.776910666666666977e+06
4.000000000000000000e+06,6.371900000000000341e-01,3.550333333333333119e-01,6.785648333333333023e+06
4.005000000000000000e+06,6.436566666666666547e-01,3.604333333333333278e-01,6.794139666666666977e+06
4.010000000000000000e+06,6.404199999999998782e-01,3.577333333333332921e-01,6.802441333333333023e+06
4.015000000000000000e+06,6.391266666666667318e-01,3.550333333333333119e-01,6.811019000000000000e+06
4.020000000000000000e+06,6.370666666666666700e-01,3.468999999999999861e-01,6.819193333333333023e+06
4.025000000000000000e+06,6.397366666666667312e-01,3.550333333333333119e-01,6.827626666666666977e+06
4.030000000000000000e+06,6.400033333333333685e-01,3.550333333333333119e-01,6.836090333333333023e+06
4.035000000000000000e+06,6.376199999999999646e-01,3.523000000000000020e-01,6.844570666666666977e+06
4.040000000000000000e+06,6.399099999999999788e-01,3.577333333333332921e-01,6.853122000000000000e+06
4.045000000000000000e+06,6.366200000000000747e-01,3.523000000000000020e-01,6.861597666666666977e+06
4.050000000000000000e+06,6.421333333333333337e-01,3.550333333333333119e-01,6.870093333333333023e+06
4.055000000000000000e+06,6.425633333333333752e-01,3.604333333333333278e-01,6.878551000000000000e+06
4.060000000000000000e+06,6.359400000000000608e-01,3.468999999999999861e-01,6.887010666666666977e+06
4.065000000000000000e+06,6.398899999999999588e-01,3.577333333333332921e-01,6.895543333333333023e+06
4.070000000000000000e+06,6.334799999999999320e-01,3.441666666666666763e-01,6.904127666666666977e+06
4.075000000000000000e+06,6.385899999999998800e-01,3.577333333333332921e-01,6.912247666666666977e+06
4.080000000000000000e+06,6.365966666666666995e-01,3.523000000000000020e-01,6.920748333333333023e+06
4.085000000000000000e+06,6.387699999999999489e-01,3.550333333333333119e-01,6.929255666666666977e+06
4.090000000000000000e+06,6.403066666666666906e-01,3.550333333333333119e-01,6.937491333333333023e+06
4.095000000000000000e+06,6.418599999999999861e-01,3.577333333333332921e-01,6.946113666666666977e+06
4.100000000000000000e+06,6.389799999999999924e-01,3.495999999999999663e-01,6.954465000000000000e+06
4.105000000000000000e+06,6.369033333333332658e-01,3.550333333333333119e-01,6.962998000000000000e+06
4.110000000000000000e+06,6.379400000000000626e-01,3.577333333333332921e-01,6.971357000000000000e+06
4.115000000000000000e+06,6.409666666666665735e-01,3.523000000000000020e-01,6.980009666666666977e+06
4.120000000000000000e+06,6.404133333333333900e-01,3.550333333333333119e-01,6.988639333333333023e+06
4.125000000000000000e+06,6.390599999999999614e-01,3.550333333333333119e-01,6.997084000000000000e+06
4.130000000000000000e+06,6.391966666666667463e-01,3.550333333333333119e-01,7.005655333333333023e+06
4.135000000000000000e+06,6.403966666666666141e-01,3.550333333333333119e-01,7.014171333333333023e+06
4.140000000000000000e+06,6.372033333333333438e-01,3.550333333333333119e-01,7.022666000000000000e+06
4.145000000000000000e+06,6.401499999999999968e-01,3.523000000000000020e-01,7.031318000000000000e+06
4.150000000000000000e+06,6.438599999999999879e-01,3.631666666666666377e-01,7.039798666666666977e+06
4.155000000000000000e+06,6.452633333333332999e-01,3.658666666666666178e-01,7.048536333333333023e+06
4.160000000000000000e+06,6.444366666666666577e-01,3.631666666666666377e-01,7.057124333333333023e+06
4.165000000000000000e+06,6.411633333333333074e-01,3.550333333333333119e-01,7.065349666666666977e+06
4.170000000000000000e+06,6.397499999999999298e-01,3.577333333333332921e-01,7.073835333333333023e+06
4.175000000000000000e+06,6.449333333333333584e-01,3.685666666666666536e-01,7.082575000000000000e+06
4.180000000000000000e+06,6.451500000000000012e-01,3.631666666666666377e-01,7.090573666666666977e+06
4.185000000000000000e+06,6.405599999999999072e-01,3.550333333333333119e-01,7.099074666666666977e+06
4.190000000000000000e+06,6.371866666666666790e-01,3.577333333333332921e-01,7.107434000000000000e+06


==> data/eeg/ep-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.174133333333333695e-01,3.523000000000000576e-01,7.169900000000000000e+04
5.000000000000000000e+00,5.126466666666665839e-01,2.655799999999999828e-01,4.307700000000000000e+05
1.000000000000000000e+01,5.122366666666665624e-01,2.601600000000000024e-01,7.889433333333333721e+05
1.500000000000000000e+01,4.792266666666666897e-01,2.276400000000000368e-01,1.144469000000000000e+06
2.000000000000000000e+01,4.759599999999999942e-01,2.439000000000000057e-01,1.501256333333333256e+06
2.500000000000000000e+01,4.602166666666666628e-01,2.439000000000000057e-01,1.854507333333333256e+06
3.000000000000000000e+01,4.704366666666666696e-01,2.330599999999999616e-01,2.208606333333333489e+06
3.500000000000000000e+01,4.580033333333333179e-01,2.167999999999999927e-01,2.564994666666666511e+06
4.000000000000000000e+01,4.685066666666666824e-01,2.167999999999999927e-01,2.917759666666666511e+06
4.500000000000000000e+01,4.618066666666666986e-01,2.168000000000000205e-01,3.270707666666666511e+06
5.000000000000000000e+01,4.553100000000000480e-01,2.357699999999999518e-01,3.625460666666666511e+06
5.500000000000000000e+01,4.545999999999999486e-01,2.276399999999999813e-01,3.978851666666666511e+06
6.000000000000000000e+01,4.343366666666666487e-01,1.978299999999999781e-01,4.332280666666666977e+06
6.500000000000000000e+01,4.615266666666666961e-01,2.384800000000000253e-01,4.683994666666666977e+06
7.000000000000000000e+01,4.466566666666667018e-01,1.978299999999999781e-01,5.036310000000000000e+06
7.500000000000000000e+01,4.359566666666667145e-01,2.222200000000000009e-01,5.388853666666666977e+06
8.000000000000000000e+01,4.299000000000000044e-01,2.113800000000000123e-01,5.739920333333333023e+06
8.500000000000000000e+01,4.499533333333332608e-01,2.059600000000000042e-01,6.091259000000000000e+06
9.000000000000000000e+01,4.470566666666666578e-01,2.140900000000000025e-01,6.442206333333333023e+06
9.500000000000000000e+01,4.452300000000000146e-01,2.032500000000000140e-01,6.794841666666666977e+06
1.000000000000000000e+02,4.346133333333333515e-01,2.167999999999999927e-01,7.147360000000000000e+06


==> data/eeg/ep-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.678933333333333389e-01,4.335999999999999854e-01,1.413320000000000000e+05
5.000000000000000000e+00,5.468133333333332624e-01,2.980999999999999761e-01,8.449726666666666279e+05
1.000000000000000000e+01,5.092166666666666508e-01,2.791299999999999892e-01,1.546898333333333256e+06
1.500000000000000000e+01,4.781566666666667298e-01,2.628699999999999926e-01,2.248677666666666511e+06
2.000000000000000000e+01,4.778633333333333622e-01,2.466099999999999959e-01,2.951369333333333489e+06
2.500000000000000000e+01,4.831233333333333491e-01,2.439000000000000057e-01,3.651700666666666511e+06
3.000000000000000000e+01,4.881733333333333480e-01,2.411900000000000155e-01,4.344926666666666977e+06
3.500000000000000000e+01,4.575166666666666271e-01,2.086699999999999944e-01,5.038412000000000000e+06
4.000000000000000000e+01,4.516366666666666863e-01,2.167999999999999927e-01,5.730584000000000000e+06
4.500000000000000000e+01,4.697233333333333261e-01,2.520299999999999763e-01,6.431276666666666977e+06
5.000000000000000000e+01,4.694400000000000239e-01,2.276399999999999813e-01,7.125421000000000000e+06


==> data/eeg/noback-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.105000000000000426e-01,3.500000000000000333e-01,8.013133333333332848e+04
2.000000000000000000e+00,6.105000000000000426e-01,3.600000000000000422e-01,1.808153333333333430e+05
4.000000000000000000e+00,6.395233333333333325e-01,4.066666666666666763e-01,2.811660000000000000e+05
6.000000000000000000e+00,6.672900000000000498e-01,4.066666666666666763e-01,3.825630000000000000e+05
8.000000000000000000e+00,6.684933333333332728e-01,3.899999999999999578e-01,4.842956666666666861e+05
1.000000000000000000e+01,6.636800000000000477e-01,4.099999999999999756e-01,6.431160000000000000e+05
1.200000000000000000e+01,6.624933333333333785e-01,4.066666666666666763e-01,7.874653333333333721e+05
1.400000000000000000e+01,6.600966666666666649e-01,4.233333333333333393e-01,8.965990000000000000e+05
1.600000000000000000e+01,6.547399999999999887e-01,4.266666666666665830e-01,1.019064333333333372e+06
1.800000000000000000e+01,6.602866666666666884e-01,4.199999999999999289e-01,1.122921666666666744e+06
2.000000000000000000e+01,6.597499999999999476e-01,4.099999999999999756e-01,1.223774000000000000e+06
2.200000000000000000e+01,6.594099999999999406e-01,4.066666666666666763e-01,1.324712666666666744e+06
2.400000000000000000e+01,6.579633333333333445e-01,4.099999999999999756e-01,1.425142333333333256e+06
2.600000000000000000e+01,6.563633333333332986e-01,4.099999999999999756e-01,1.527227333333333256e+06
2.800000000000000000e+01,6.565733333333333421e-01,4.133333333333333304e-01,1.627219000000000000e+06
3.000000000000000000e+01,6.563966666666666283e-01,4.099999999999999756e-01,1.729008000000000000e+06
3.200000000000000000e+01,6.445933333333333515e-01,4.099999999999999756e-01,1.829667333333333256e+06
3.400000000000000000e+01,6.470099999999999740e-01,4.066666666666666763e-01,1.930726666666666744e+06
3.600000000000000000e+01,6.478199999999999514e-01,4.066666666666666763e-01,2.031169333333333256e+06
3.800000000000000000e+01,6.512799999999999701e-01,3.966666666666666674e-01,2.132319666666666511e+06
4.000000000000000000e+01,6.477666666666667128e-01,4.099999999999999756e-01,2.240045000000000000e+06
4.200000000000000000e+01,6.483033333333333426e-01,4.133333333333333304e-01,2.342060666666666511e+06
4.400000000000000000e+01,6.518633333333333502e-01,4.133333333333333304e-01,2.443105000000000000e+06
4.600000000000000000e+01,6.544366666666666665e-01,4.066666666666666763e-01,2.544747000000000000e+06
4.800000000000000000e+01,6.518966666666665688e-01,4.133333333333333304e-01,2.645287000000000000e+06
5.000000000000000000e+01,6.534633333333333960e-01,4.133333333333333304e-01,2.746467666666666511e+06
5.200000000000000000e+01,6.521500000000000075e-01,4.133333333333333304e-01,2.847465000000000000e+06
5.400000000000000000e+01,6.465333333333332932e-01,3.933333333333333681e-01,2.948778000000000000e+06
5.600000000000000000e+01,6.357300000000000173e-01,4.033333333333333215e-01,3.050107333333333489e+06
5.800000000000000000e+01,6.338599999999999790e-01,3.966666666666666674e-01,3.150916000000000000e+06
6.000000000000000000e+01,6.320533333333333559e-01,3.900000000000000688e-01,3.258000333333333489e+06
6.200000000000000000e+01,6.335333333333333927e-01,3.999999999999999667e-01,3.359001666666666511e+06
6.400000000000000000e+01,6.342433333333333811e-01,3.966666666666666674e-01,3.466591666666666511e+06
6.600000000000000000e+01,6.325066666666666615e-01,3.999999999999999667e-01,3.575173666666666511e+06
6.800000000000000000e+01,6.331066666666665954e-01,3.999999999999999667e-01,3.675691000000000000e+06
7.000000000000000000e+01,6.338300000000000045e-01,3.966666666666666674e-01,3.776488000000000000e+06
7.200000000000000000e+01,6.322999999999999732e-01,3.999999999999999667e-01,3.891347000000000000e+06
7.400000000000000000e+01,6.333233333333333492e-01,4.033333333333333215e-01,3.992564333333333489e+06
7.600000000000000000e+01,6.215799999999999104e-01,3.966666666666666674e-01,4.092947000000000000e+06
7.800000000000000000e+01,6.243500000000000716e-01,3.999999999999999667e-01,4.200562666666666977e+06
8.000000000000000000e+01,6.216499999999999249e-01,4.033333333333333215e-01,4.309229666666666977e+06
8.200000000000000000e+01,6.215166666666666062e-01,4.066666666666666763e-01,4.410180000000000000e+06
8.400000000000000000e+01,6.215000000000000524e-01,4.033333333333333215e-01,4.523722666666666977e+06
8.600000000000000000e+01,6.219000000000000083e-01,4.099999999999999756e-01,4.624766000000000000e+06
8.800000000000000000e+01,6.216266666666666607e-01,4.033333333333333215e-01,4.745206000000000000e+06
9.000000000000000000e+01,6.217566666666666242e-01,3.999999999999999667e-01,4.845881000000000000e+06
9.200000000000000000e+01,6.219066666666667187e-01,4.066666666666666763e-01,4.946423666666666977e+06
9.400000000000000000e+01,6.225233333333334285e-01,4.066666666666666763e-01,5.054405000000000000e+06
9.600000000000000000e+01,6.218466666666666587e-01,4.066666666666666763e-01,5.169843333333333023e+06
9.800000000000000000e+01,6.220933333333333870e-01,4.033333333333333215e-01,5.271254333333333023e+06
1.000000000000000000e+02,6.217699999999999338e-01,4.066666666666666763e-01,5.377921666666666977e+06
1.020000000000000000e+02,6.219500000000000028e-01,4.066666666666666763e-01,5.487417000000000000e+06
1.040000000000000000e+02,6.217500000000000249e-01,4.066666666666666763e-01,5.601612000000000000e+06
1.060000000000000000e+02,6.220900000000000318e-01,3.999999999999999667e-01,5.702535333333333023e+06
1.080000000000000000e+02,6.217766666666667552e-01,4.033333333333333215e-01,5.809401333333333023e+06
1.100000000000000000e+02,6.236033333333333983e-01,3.933333333333333126e-01,5.916454000000000000e+06
1.120000000000000000e+02,6.216333333333333711e-01,3.966666666666666674e-01,6.023865333333333023e+06
1.140000000000000000e+02,6.240933333333332778e-01,3.933333333333333126e-01,6.132211666666666977e+06
1.160000000000000000e+02,6.229066666666667196e-01,3.933333333333333126e-01,6.233422000000000000e+06
1.180000000000000000e+02,6.232766666666665900e-01,3.933333333333333126e-01,6.333699333333333023e+06
1.200000000000000000e+02,6.233066666666666755e-01,3.933333333333333126e-01,6.440657333333333023e+06
1.220000000000000000e+02,6.240199999999999081e-01,3.899999999999999578e-01,6.540282666666666977e+06
1.240000000000000000e+02,6.237866666666667115e-01,3.899999999999999578e-01,6.639653000000000000e+06
1.260000000000000000e+02,6.239933333333332888e-01,3.899999999999999578e-01,6.739121000000000000e+06
1.280000000000000000e+02,6.241299999999999626e-01,3.899999999999999578e-01,6.838344666666666977e+06
1.300000000000000000e+02,6.242366666666666619e-01,3.866666666666667140e-01,6.946097666666666977e+06
1.320000000000000000e+02,6.246633333333332372e-01,3.866666666666667140e-01,7.046789000000000000e+06
1.340000000000000000e+02,6.248566666666666158e-01,3.833333333333333037e-01,7.161150000000000000e+06


==> data/eeg/noback-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,5.959733333333333549e-01,3.600000000000000422e-01,1.058790000000000000e+05
2.000000000000000000e+00,6.096233333333334059e-01,3.733333333333333504e-01,2.383236666666666570e+05
4.000000000000000000e+00,6.425999999999999490e-01,3.833333333333333592e-01,3.726666666666666861e+05
6.000000000000000000e+00,6.736033333333333317e-01,3.833333333333333592e-01,5.070103333333333139e+05
8.000000000000000000e+00,6.869233333333334413e-01,4.099999999999999756e-01,6.403966666666666279e+05
1.000000000000000000e+01,6.834633333333334226e-01,4.099999999999999756e-01,7.936570000000000000e+05
1.200000000000000000e+01,6.714099999999999513e-01,4.133333333333333304e-01,9.273696666666666279e+05
1.400000000000000000e+01,6.749966666666665782e-01,3.933333333333333681e-01,1.069759333333333256e+06
1.600000000000000000e+01,6.713366666666665816e-01,3.966666666666666674e-01,1.231649000000000000e+06
1.800000000000000000e+01,6.746466666666667278e-01,4.133333333333333304e-01,1.372674000000000000e+06
2.000000000000000000e+01,6.733266666666666289e-01,4.033333333333333215e-01,1.504376000000000000e+06
2.200000000000000000e+01,6.747466666666666057e-01,4.133333333333333304e-01,1.637082333333333256e+06
2.400000000000000000e+01,6.747999999999999554e-01,4.166666666666666852e-01,1.769048000000000000e+06
2.600000000000000000e+01,6.746833333333333016e-01,4.033333333333333215e-01,1.901835000000000000e+06
2.800000000000000000e+01,6.746299999999999519e-01,4.099999999999999756e-01,2.033225333333333256e+06
3.000000000000000000e+01,6.739433333333333387e-01,4.066666666666666763e-01,2.166113666666666511e+06
3.200000000000000000e+01,6.738499999999999490e-01,4.033333333333333215e-01,2.298057666666666511e+06
3.400000000000000000e+01,6.739700000000000690e-01,4.000000000000000777e-01,2.431374000000000000e+06
3.600000000000000000e+01,6.719433333333332259e-01,4.000000000000000777e-01,2.562621000000000000e+06
3.800000000000000000e+01,6.705600000000000449e-01,4.033333333333333215e-01,2.696510666666666511e+06
4.000000000000000000e+01,6.708533333333334125e-01,4.000000000000000777e-01,2.828335333333333489e+06
4.200000000000000000e+01,6.714733333333334775e-01,4.033333333333333215e-01,2.961320666666666511e+06
4.400000000000000000e+01,6.736699999999999910e-01,4.033333333333333215e-01,3.093562000000000000e+06
4.600000000000000000e+01,6.744133333333334201e-01,4.066666666666667318e-01,3.226726000000000000e+06
4.800000000000000000e+01,6.727699999999998681e-01,4.033333333333333215e-01,3.359922000000000000e+06
5.000000000000000000e+01,6.738799999999999235e-01,4.066666666666667318e-01,3.492222333333333489e+06
5.200000000000000000e+01,6.742466666666667718e-01,4.133333333333333304e-01,3.632042666666666511e+06
5.400000000000000000e+01,6.732066666666666199e-01,3.999999999999999667e-01,3.764304333333333489e+06
5.600000000000000000e+01,6.719733333333333114e-01,4.099999999999999756e-01,3.896777000000000000e+06
5.800000000000000000e+01,6.727199999999999847e-01,4.099999999999999756e-01,4.029983000000000000e+06
6.000000000000000000e+01,6.731733333333332903e-01,4.099999999999999756e-01,4.163056666666666511e+06
6.200000000000000000e+01,6.727133333333332743e-01,4.099999999999999756e-01,4.295284666666666977e+06
6.400000000000000000e+01,6.728899999999998771e-01,4.099999999999999756e-01,4.427183333333333023e+06
6.600000000000000000e+01,6.726733333333333453e-01,4.033333333333333215e-01,4.552312000000000000e+06
6.800000000000000000e+01,6.721166666666666956e-01,4.066666666666667318e-01,4.675271666666666977e+06
7.000000000000000000e+01,6.741133333333332311e-01,4.099999999999999756e-01,4.806503666666666977e+06
7.200000000000000000e+01,6.691233333333332922e-01,4.133333333333333859e-01,4.928880333333333023e+06
7.400000000000000000e+01,6.676066666666665705e-01,4.099999999999999756e-01,5.051936666666666977e+06
7.600000000000000000e+01,6.663533333333333530e-01,4.133333333333333859e-01,5.174609000000000000e+06
7.800000000000000000e+01,6.671900000000000608e-01,4.133333333333333859e-01,5.297295333333333023e+06
8.000000000000000000e+01,6.669666666666667076e-01,4.166666666666666852e-01,5.436894666666666977e+06
8.200000000000000000e+01,6.664433333333333875e-01,3.966666666666666674e-01,5.559992333333333023e+06
8.400000000000000000e+01,6.659733333333333061e-01,4.099999999999999756e-01,5.691080333333333023e+06
8.600000000000000000e+01,6.672466666666666546e-01,4.133333333333333859e-01,5.822437000000000000e+06
8.800000000000000000e+01,6.665866666666667717e-01,4.133333333333333859e-01,5.953686333333333023e+06
9.000000000000000000e+01,6.669700000000000628e-01,4.133333333333333859e-01,6.085343333333333023e+06
9.200000000000000000e+01,6.677733333333333299e-01,4.133333333333333859e-01,6.207747666666666977e+06
9.400000000000000000e+01,6.670066666666666366e-01,4.099999999999999756e-01,6.338871666666666977e+06
9.600000000000000000e+01,6.671033333333333815e-01,4.133333333333333859e-01,6.469597333333333023e+06
9.800000000000000000e+01,6.673399999999999332e-01,4.133333333333333859e-01,6.601156666666666977e+06
1.000000000000000000e+02,6.675433333333332664e-01,4.166666666666666852e-01,6.731989333333333023e+06


==> data/eeg/rbf-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.928633333333333866e-01,4.688333333333333797e-01,1.594333333333333258e+03
5.000000000000000000e+03,6.804333333333333345e-01,4.091999999999999527e-01,2.349433333333333212e+04
1.000000000000000000e+04,6.790566666666667528e-01,4.390000000000000013e-01,4.571366666666666424e+04
1.500000000000000000e+04,6.753799999999999804e-01,4.606999999999999429e-01,6.824933333333332848e+04
2.000000000000000000e+04,6.767733333333333379e-01,4.471333333333333271e-01,9.043266666666667152e+04
2.500000000000000000e+04,6.749800000000000244e-01,4.444333333333332914e-01,1.119530000000000000e+05
3.000000000000000000e+04,6.748633333333332596e-01,4.471333333333333271e-01,1.340860000000000000e+05
3.500000000000000000e+04,6.751666666666666927e-01,4.416999999999999815e-01,1.559416666666666570e+05
4.000000000000000000e+04,6.757800000000000473e-01,4.688333333333333797e-01,1.779300000000000000e+05
4.500000000000000000e+04,6.757033333333333225e-01,4.525666666666666171e-01,1.999280000000000000e+05
5.000000000000000000e+04,6.744499999999998829e-01,4.362999999999999656e-01,2.218760000000000000e+05
5.500000000000000000e+04,6.753366666666665852e-01,4.498666666666666925e-01,2.434263333333333430e+05
6.000000000000000000e+04,6.753600000000000714e-01,4.471333333333333271e-01,2.654440000000000000e+05
6.500000000000000000e+04,6.767933333333333579e-01,4.633999999999999786e-01,2.872933333333333139e+05
7.000000000000000000e+04,6.758266666666666866e-01,4.471333333333333271e-01,3.089346666666666861e+05
7.500000000000000000e+04,6.741366666666666063e-01,4.660999999999999588e-01,3.306976666666666861e+05
8.000000000000000000e+04,6.751633333333333375e-01,4.525666666666666171e-01,3.527050000000000000e+05
8.500000000000000000e+04,6.746099999999999319e-01,4.525666666666666171e-01,3.748326666666666861e+05
9.000000000000000000e+04,6.743266666666666298e-01,4.498666666666666925e-01,3.966353333333333139e+05
9.500000000000000000e+04,6.737099999999999200e-01,4.525666666666666171e-01,4.183260000000000000e+05
1.000000000000000000e+05,6.589866666666667205e-01,4.200666666666666438e-01,4.401736666666666861e+05
1.050000000000000000e+05,6.556400000000000006e-01,4.309000000000000052e-01,4.618780000000000000e+05
1.100000000000000000e+05,6.508300000000000196e-01,4.173333333333333339e-01,4.836013333333333139e+05
1.150000000000000000e+05,6.397666666666667057e-01,4.092000000000000082e-01,5.053350000000000000e+05
1.200000000000000000e+05,6.324166666666667380e-01,3.902333333333333765e-01,5.271396666666666279e+05
1.250000000000000000e+05,6.101400000000000157e-01,3.577333333333332921e-01,5.489686666666666279e+05
1.300000000000000000e+05,5.723666666666665792e-01,3.306333333333333346e-01,5.705306666666666279e+05
1.350000000000000000e+05,5.601099999999999968e-01,3.225000000000000089e-01,5.920233333333333721e+05
1.400000000000000000e+05,5.605233333333333734e-01,3.170666666666666633e-01,6.140126666666666279e+05
1.450000000000000000e+05,5.539933333333332266e-01,3.197666666666666435e-01,6.356936666666666279e+05
1.500000000000000000e+05,5.487533333333333152e-01,3.089333333333333376e-01,6.571000000000000000e+05
1.550000000000000000e+05,5.466433333333333699e-01,3.116333333333333178e-01,6.787626666666666279e+05
1.600000000000000000e+05,5.445499999999999785e-01,3.170666666666666633e-01,7.003190000000000000e+05
1.650000000000000000e+05,5.508833333333332805e-01,3.008000000000000118e-01,7.219866666666666279e+05
1.700000000000000000e+05,5.482733333333333903e-01,3.170666666666666633e-01,7.436606666666666279e+05
1.750000000000000000e+05,5.445699999999999985e-01,3.089333333333333376e-01,7.657276666666666279e+05
1.800000000000000000e+05,5.465200000000000058e-01,3.008333333333333415e-01,7.870940000000000000e+05
1.850000000000000000e+05,5.433633333333333093e-01,3.062333333333333019e-01,8.090513333333333721e+05
1.900000000000000000e+05,5.446400000000000130e-01,3.062333333333333019e-01,8.306836666666666279e+05
1.950000000000000000e+05,5.332599999999999563e-01,3.061999999999999722e-01,8.523493333333333721e+05
2.000000000000000000e+05,5.454033333333333511e-01,3.170666666666666633e-01,8.739363333333333721e+05
2.050000000000000000e+05,5.480366666666666164e-01,3.116333333333333178e-01,8.955823333333333721e+05
2.100000000000000000e+05,5.542833333333333501e-01,3.251999999999999891e-01,9.170843333333333721e+05
2.150000000000000000e+05,5.426699999999999857e-01,3.034999999999999920e-01,9.385493333333333721e+05
2.200000000000000000e+05,5.418666666666666076e-01,2.980999999999999761e-01,9.604546666666666279e+05
2.250000000000000000e+05,5.345566666666666800e-01,2.980999999999999761e-01,9.821510000000000000e+05
2.300000000000000000e+05,5.377399999999999958e-01,3.062333333333333019e-01,1.004204666666666628e+06
2.350000000000000000e+05,5.355666666666666353e-01,3.089333333333333376e-01,1.026268666666666628e+06
2.400000000000000000e+05,5.337300000000000377e-01,2.953999999999999959e-01,1.047754333333333372e+06
2.450000000000000000e+05,5.235833333333332895e-01,2.872666666666666702e-01,1.069602666666666744e+06
2.500000000000000000e+05,5.336899999999998867e-01,2.953666666666666107e-01,1.091407000000000000e+06
2.550000000000000000e+05,5.250133333333333319e-01,2.899999999999999800e-01,1.113233333333333256e+06
2.600000000000000000e+05,5.201533333333333564e-01,2.927000000000000157e-01,1.135181666666666744e+06
2.650000000000000000e+05,5.210200000000000387e-01,2.899666666666666504e-01,1.156831000000000000e+06
2.700000000000000000e+05,5.129633333333333267e-01,2.953999999999999959e-01,1.178628333333333256e+06
2.750000000000000000e+05,5.215466666666666029e-01,2.899666666666666504e-01,1.200398666666666744e+06
2.800000000000000000e+05,5.213800000000000656e-01,2.845333333333333603e-01,1.222075666666666744e+06
2.850000000000000000e+05,5.248066666666666436e-01,2.980999999999999761e-01,1.243805666666666744e+06
2.900000000000000000e+05,5.210000000000000187e-01,2.899666666666666504e-01,1.265619333333333256e+06
2.950000000000000000e+05,5.191033333333333610e-01,2.845666666666666900e-01,1.287343666666666744e+06
3.000000000000000000e+05,5.210499999999999021e-01,2.845666666666666900e-01,1.309101000000000000e+06
3.050000000000000000e+05,5.244633333333333924e-01,2.926666666666666861e-01,1.330921333333333256e+06
3.100000000000000000e+05,5.228933333333333211e-01,2.953999999999999959e-01,1.352986000000000000e+06
3.150000000000000000e+05,5.184400000000000119e-01,2.926666666666666861e-01,1.374368333333333256e+06
3.200000000000000000e+05,5.144066666666666787e-01,2.845333333333333603e-01,1.396128333333333256e+06
3.250000000000000000e+05,5.224099999999999300e-01,2.845666666666666900e-01,1.417790333333333256e+06
3.300000000000000000e+05,5.321299999999999919e-01,2.953999999999999959e-01,1.439708333333333256e+06
3.350000000000000000e+05,5.150199999999999223e-01,2.818333333333333246e-01,1.461398000000000000e+06
3.400000000000000000e+05,5.071700000000000097e-01,2.845666666666666900e-01,1.483402666666666744e+06
3.450000000000000000e+05,5.187466666666665782e-01,2.899666666666666504e-01,1.504926666666666744e+06
3.500000000000000000e+05,5.195733333333333315e-01,2.845666666666666900e-01,1.526558666666666744e+06
3.550000000000000000e+05,5.210333333333333483e-01,2.899666666666666504e-01,1.548209333333333256e+06
3.600000000000000000e+05,5.173133333333332917e-01,2.818666666666666543e-01,1.569874000000000000e+06
3.650000000000000000e+05,5.191400000000000459e-01,2.872666666666666146e-01,1.591710666666666744e+06
3.700000000000000000e+05,5.117199999999999527e-01,2.926666666666666861e-01,1.613431000000000000e+06
3.750000000000000000e+05,5.145066666666666677e-01,2.818666666666666543e-01,1.635098666666666744e+06
3.800000000000000000e+05,5.161633333333334184e-01,2.953999999999999959e-01,1.656803333333333256e+06
3.850000000000000000e+05,5.090833333333333321e-01,2.899666666666666504e-01,1.678311333333333256e+06
3.900000000000000000e+05,5.144633333333333836e-01,2.927000000000000157e-01,1.699905666666666744e+06
3.950000000000000000e+05,5.196166666666667266e-01,3.034999999999999920e-01,1.721803333333333256e+06
4.000000000000000000e+05,5.163266666666667115e-01,2.899666666666666504e-01,1.743918666666666744e+06
4.050000000000000000e+05,5.095666666666667233e-01,2.736999999999999988e-01,1.765312666666666744e+06
4.100000000000000000e+05,5.243900000000000228e-01,2.953999999999999959e-01,1.786930000000000000e+06
4.150000000000000000e+05,5.172666666666666524e-01,2.845333333333333048e-01,1.808759666666666744e+06
4.200000000000000000e+05,5.144866666666666477e-01,2.791333333333332889e-01,1.830563666666666744e+06
4.250000000000000000e+05,5.204666666666666330e-01,2.927000000000000157e-01,1.852279666666666744e+06
4.300000000000000000e+05,5.217033333333332967e-01,3.089333333333333376e-01,1.874361000000000000e+06
4.350000000000000000e+05,5.154633333333333844e-01,2.872666666666666146e-01,1.895837000000000000e+06
4.400000000000000000e+05,5.173066666666666924e-01,2.899666666666666504e-01,1.917540000000000000e+06
4.450000000000000000e+05,5.220900000000000540e-01,2.845666666666666345e-01,1.939097000000000000e+06
4.500000000000000000e+05,5.141366666666666863e-01,2.899666666666666504e-01,1.960645000000000000e+06
4.550000000000000000e+05,5.183800000000000630e-01,2.953999999999999959e-01,1.982431666666666744e+06
4.600000000000000000e+05,5.199333333333333584e-01,2.980999999999999761e-01,2.004253333333333256e+06
4.650000000000000000e+05,5.164400000000000102e-01,2.872666666666666146e-01,2.025855333333333256e+06
4.700000000000000000e+05,5.217000000000000526e-01,2.953666666666666107e-01,2.047494000000000000e+06
4.750000000000000000e+05,5.149799999999999933e-01,2.764333333333333087e-01,2.069177000000000000e+06
4.800000000000000000e+05,5.196066666666666611e-01,2.981000000000000316e-01,2.090928333333333256e+06
4.850000000000000000e+05,5.221433333333332927e-01,2.926666666666666305e-01,2.112548666666666511e+06
4.900000000000000000e+05,5.232833333333333226e-01,2.953999999999999959e-01,2.134568666666666511e+06
4.950000000000000000e+05,5.183866666666666623e-01,2.899999999999999800e-01,2.156370333333333489e+06
5.000000000000000000e+05,5.281666666666666732e-01,2.926666666666666305e-01,2.178175333333333489e+06
5.050000000000000000e+05,5.161333333333333329e-01,2.899999999999999800e-01,2.199937666666666511e+06
5.100000000000000000e+05,5.169000000000000261e-01,2.763999999999999790e-01,2.222207000000000000e+06
5.150000000000000000e+05,5.195266666666666922e-01,2.953999999999999959e-01,2.243328666666666511e+06
5.200000000000000000e+05,5.129800000000001026e-01,2.899666666666666504e-01,2.265088333333333489e+06
5.250000000000000000e+05,5.131833333333333247e-01,2.736999999999999988e-01,2.286930000000000000e+06
5.300000000000000000e+05,5.113666666666666361e-01,2.872666666666666146e-01,2.308800333333333489e+06
5.350000000000000000e+05,5.108700000000000463e-01,2.845666666666666345e-01,2.330683000000000000e+06
5.400000000000000000e+05,5.080566666666666009e-01,2.818333333333333246e-01,2.352442000000000000e+06
5.450000000000000000e+05,5.124900000000000011e-01,2.845333333333333048e-01,2.374149333333333489e+06
5.500000000000000000e+05,5.024600000000000177e-01,2.682666666666666533e-01,2.396031000000000000e+06
5.550000000000000000e+05,4.961333333333333151e-01,2.737333333333333285e-01,2.417603333333333489e+06
5.600000000000000000e+05,4.989533333333333043e-01,2.682999999999999829e-01,2.439202666666666511e+06
5.650000000000000000e+05,4.981733333333333014e-01,2.656000000000000028e-01,2.460885666666666511e+06
5.700000000000000000e+05,4.988866666666667005e-01,2.574333333333333473e-01,2.482422666666666511e+06
5.750000000000000000e+05,5.106466666666666931e-01,2.682999999999999829e-01,2.504218000000000000e+06
5.800000000000000000e+05,5.069466666666667676e-01,2.628666666666666374e-01,2.525936000000000000e+06
5.850000000000000000e+05,5.052966666666667273e-01,2.736999999999999988e-01,2.547635333333333489e+06
5.900000000000000000e+05,5.055333333333332790e-01,2.682999999999999829e-01,2.569332333333333489e+06
5.950000000000000000e+05,5.094766666666666888e-01,2.818333333333333246e-01,2.591156666666666511e+06
6.000000000000000000e+05,5.127466666666666839e-01,2.764333333333333087e-01,2.612786666666666511e+06
6.050000000000000000e+05,5.007766666666666477e-01,2.791333333333332889e-01,2.634470666666666511e+06
6.100000000000000000e+05,5.093766666666666998e-01,2.818666666666666543e-01,2.656013333333333489e+06
6.150000000000000000e+05,5.172633333333332972e-01,2.682999999999999829e-01,2.677676000000000000e+06
6.200000000000000000e+05,5.140466666666666518e-01,2.736999999999999988e-01,2.699348666666666511e+06
6.250000000000000000e+05,5.120266666666667410e-01,2.845666666666666900e-01,2.721191333333333489e+06
6.300000000000000000e+05,5.023933333333333584e-01,2.736999999999999988e-01,2.743129333333333489e+06
6.350000000000000000e+05,5.068566666666666221e-01,2.709999999999999631e-01,2.764951333333333489e+06
6.400000000000000000e+05,5.020700000000000163e-01,2.655666666666666731e-01,2.787147666666666511e+06
6.450000000000000000e+05,5.126666666666667149e-01,2.872333333333333405e-01,2.808479333333333489e+06
6.500000000000000000e+05,5.036466666666666869e-01,2.709999999999999631e-01,2.830083333333333489e+06
6.550000000000000000e+05,5.003400000000000070e-01,2.791333333333332889e-01,2.851785000000000000e+06
6.600000000000000000e+05,5.032200000000000006e-01,2.737333333333333285e-01,2.873549000000000000e+06
6.650000000000000000e+05,5.013166666666666327e-01,2.655666666666666731e-01,2.895132666666666511e+06
6.700000000000000000e+05,4.930200000000000138e-01,2.736999999999999988e-01,2.916741333333333489e+06
6.750000000000000000e+05,5.012966666666666127e-01,2.791333333333332889e-01,2.938689666666666511e+06
6.800000000000000000e+05,4.944566666666665999e-01,2.682999999999999829e-01,2.960340333333333489e+06
6.850000000000000000e+05,4.982933333333333104e-01,2.709999999999999631e-01,2.981996666666666511e+06
6.900000000000000000e+05,4.944399999999999906e-01,2.791333333333332889e-01,3.004059000000000000e+06
6.950000000000000000e+05,4.893033333333332568e-01,2.737333333333333285e-01,3.025474000000000000e+06
7.000000000000000000e+05,4.852000000000000202e-01,2.709999999999999631e-01,3.047258000000000000e+06
7.050000000000000000e+05,4.991366666666667284e-01,2.736999999999999988e-01,3.069113333333333489e+06
7.100000000000000000e+05,4.939466666666667005e-01,2.709999999999999631e-01,3.090656333333333489e+06
7.150000000000000000e+05,4.931466666666666221e-01,2.764333333333333087e-01,3.112303666666666511e+06
7.200000000000000000e+05,5.045233333333333237e-01,2.764333333333333087e-01,3.133984333333333489e+06
7.250000000000000000e+05,4.900599999999999956e-01,2.682999999999999829e-01,3.155582000000000000e+06
7.300000000000000000e+05,4.902500000000000746e-01,2.601666666666666572e-01,3.177188333333333489e+06
7.350000000000000000e+05,4.925099999999999478e-01,2.737333333333333285e-01,3.198981000000000000e+06
7.400000000000000000e+05,4.835300000000000153e-01,2.547666666666666413e-01,3.220763000000000000e+06
7.450000000000000000e+05,5.002600000000000380e-01,2.764333333333333087e-01,3.242588333333333489e+06
7.500000000000000000e+05,4.878566666666666607e-01,2.520333333333332759e-01,3.264306333333333489e+06
7.550000000000000000e+05,4.873866666666666347e-01,2.574666666666666770e-01,3.285756666666666511e+06
7.600000000000000000e+05,4.849433333333333374e-01,2.547333333333333116e-01,3.307205333333333489e+06
7.650000000000000000e+05,4.818533333333333002e-01,2.628666666666666374e-01,3.328958333333333489e+06
7.700000000000000000e+05,4.925533333333333430e-01,2.601666666666666572e-01,3.350809666666666511e+06
7.750000000000000000e+05,4.896599999999999842e-01,2.628666666666666374e-01,3.372413666666666511e+06
7.800000000000000000e+05,4.937633333333333319e-01,2.709999999999999631e-01,3.394195666666666511e+06
7.850000000000000000e+05,4.902866666666667039e-01,2.656000000000000028e-01,3.416032666666666511e+06
7.900000000000000000e+05,4.992333333333333623e-01,2.736999999999999988e-01,3.437715333333333489e+06
7.950000000000000000e+05,4.955266666666666708e-01,2.682999999999999829e-01,3.459542333333333489e+06
8.000000000000000000e+05,5.000033333333333552e-01,2.763999999999999790e-01,3.481937000000000000e+06
8.050000000000000000e+05,4.966699999999999449e-01,2.791333333333332889e-01,3.503273000000000000e+06
8.100000000000000000e+05,5.034933333333333483e-01,2.682666666666666533e-01,3.525066000000000000e+06
8.150000000000000000e+05,4.906833333333333047e-01,2.655666666666666731e-01,3.546627666666666511e+06
8.200000000000000000e+05,4.855633333333333468e-01,2.520333333333333314e-01,3.568491666666666511e+06
8.250000000000000000e+05,4.973433333333333040e-01,2.682999999999999829e-01,3.590388000000000000e+06
8.300000000000000000e+05,5.020033333333334680e-01,2.709999999999999631e-01,3.612216666666666511e+06
8.350000000000000000e+05,4.954200000000000270e-01,2.737333333333333285e-01,3.633899333333333489e+06
8.400000000000000000e+05,4.948966666666667069e-01,2.709999999999999631e-01,3.655439000000000000e+06
8.450000000000000000e+05,5.006099999999999994e-01,2.737333333333333285e-01,3.677076666666666511e+06
8.500000000000000000e+05,4.932733333333332859e-01,2.628666666666666374e-01,3.698689666666666511e+06
8.550000000000000000e+05,5.074333333333332918e-01,2.818333333333333246e-01,3.720462333333333489e+06
8.600000000000000000e+05,4.930933333333333835e-01,2.574333333333333473e-01,3.742282333333333489e+06
8.650000000000000000e+05,4.967933333333333645e-01,2.791333333333332889e-01,3.764339666666666511e+06
8.700000000000000000e+05,5.035533333333332973e-01,2.736999999999999988e-01,3.785772333333333489e+06
8.750000000000000000e+05,5.037466666666666759e-01,2.872666666666666702e-01,3.807418000000000000e+06
8.800000000000000000e+05,4.881333333333333080e-01,2.574333333333333473e-01,3.829423000000000000e+06
8.850000000000000000e+05,4.899366666666666870e-01,2.763999999999999790e-01,3.851201666666666511e+06
8.900000000000000000e+05,4.900299999999999656e-01,2.737333333333333285e-01,3.872906333333333489e+06
8.950000000000000000e+05,4.912333333333333552e-01,2.520333333333333314e-01,3.894678333333333489e+06
9.000000000000000000e+05,4.934666666666667201e-01,2.682666666666666533e-01,3.916554000000000000e+06
9.050000000000000000e+05,4.908566666666667189e-01,2.601666666666666572e-01,3.938153666666666511e+06
9.100000000000000000e+05,5.001333333333333186e-01,2.656000000000000028e-01,3.959729000000000000e+06
9.150000000000000000e+05,4.964200000000000834e-01,2.601666666666666572e-01,3.981429333333333489e+06
9.200000000000000000e+05,4.941366666666666685e-01,2.628666666666666374e-01,4.003162333333333489e+06
9.250000000000000000e+05,4.875233333333333086e-01,2.709999999999999631e-01,4.025129333333333489e+06
9.300000000000000000e+05,4.955533333333333457e-01,2.628666666666666374e-01,4.046676333333333489e+06
9.350000000000000000e+05,4.863633333333332587e-01,2.601666666666666572e-01,4.068519000000000000e+06
9.400000000000000000e+05,4.934066666666667156e-01,2.601666666666666572e-01,4.090222000000000000e+06
9.450000000000000000e+05,4.957466666666667243e-01,2.736999999999999988e-01,4.111778333333333489e+06
9.500000000000000000e+05,5.020600000000000618e-01,2.791333333333333444e-01,4.133540333333333489e+06
9.550000000000000000e+05,4.999066666666666658e-01,2.872666666666666702e-01,4.155132666666666511e+06
9.600000000000000000e+05,5.122866666666666680e-01,2.818333333333333246e-01,4.176795000000000000e+06
9.650000000000000000e+05,4.974933333333333429e-01,2.709999999999999631e-01,4.198613666666666977e+06
9.700000000000000000e+05,4.835400000000000253e-01,2.547333333333333116e-01,4.220332000000000000e+06
9.750000000000000000e+05,4.914600000000000080e-01,2.763999999999999790e-01,4.241891000000000000e+06
9.800000000000000000e+05,4.844800000000000217e-01,2.547333333333333116e-01,4.263459333333333023e+06
9.850000000000000000e+05,4.961599999999999899e-01,2.709999999999999631e-01,4.285238666666666977e+06
9.900000000000000000e+05,4.949766666666666204e-01,2.655666666666666731e-01,4.307038333333333023e+06
9.950000000000000000e+05,4.848733333333333229e-01,2.574333333333333473e-01,4.329494000000000000e+06
1.000000000000000000e+06,4.828500000000000014e-01,2.492999999999999938e-01,4.350474333333333023e+06
1.005000000000000000e+06,4.811266666666667025e-01,2.628666666666666374e-01,4.372170333333333023e+06
1.010000000000000000e+06,4.868233333333333857e-01,2.656000000000000028e-01,4.394031333333333023e+06
1.015000000000000000e+06,4.772033333333333682e-01,2.574333333333333473e-01,4.415703666666666977e+06
1.020000000000000000e+06,4.984266666666666290e-01,2.709999999999999631e-01,4.437463666666666977e+06
1.025000000000000000e+06,4.892399999999999527e-01,2.709999999999999631e-01,4.459307333333333023e+06
1.030000000000000000e+06,4.858466666666665934e-01,2.574666666666666770e-01,4.481029666666666977e+06
1.035000000000000000e+06,5.062299999999999578e-01,2.709999999999999631e-01,4.502503666666666977e+06
1.040000000000000000e+06,4.904166666666666674e-01,2.709999999999999631e-01,4.524176000000000000e+06
1.045000000000000000e+06,4.939999999999999947e-01,2.656000000000000028e-01,4.545956000000000000e+06
1.050000000000000000e+06,4.818800000000000305e-01,2.574666666666666770e-01,4.567693666666666977e+06


==> data/eeg/rbf-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.923233333333334016e-01,4.607000000000000539e-01,2.363666666666666515e+03
5.000000000000000000e+03,6.966933333333332756e-01,4.742333333333332845e-01,3.055033333333333212e+04
1.000000000000000000e+04,6.876400000000000290e-01,4.309000000000000052e-01,5.914000000000000000e+04
1.500000000000000000e+04,6.846400000000000263e-01,4.309000000000000052e-01,8.825766666666667152e+04
2.000000000000000000e+04,6.845933333333332760e-01,4.309000000000000052e-01,1.167813333333333285e+05
2.500000000000000000e+04,6.846666666666667567e-01,4.309000000000000052e-01,1.450673333333333430e+05
3.000000000000000000e+04,6.848499999999999588e-01,4.309000000000000052e-01,1.735626666666666570e+05
3.500000000000000000e+04,6.843466666666667697e-01,4.309000000000000052e-01,2.020440000000000000e+05
4.000000000000000000e+04,6.847933333333333650e-01,4.309000000000000052e-01,2.305786666666666570e+05
4.500000000000000000e+04,6.843833333333333435e-01,4.309000000000000052e-01,2.585676666666666570e+05
5.000000000000000000e+04,6.850333333333332719e-01,4.309000000000000052e-01,2.869173333333333139e+05
5.500000000000000000e+04,6.850466666666665816e-01,4.309000000000000052e-01,3.153373333333333139e+05
6.000000000000000000e+04,6.842599999999999794e-01,4.309000000000000052e-01,3.437463333333333139e+05
6.500000000000000000e+04,6.844966666666666422e-01,4.309000000000000052e-01,3.723186666666666861e+05
7.000000000000000000e+04,6.844733333333333780e-01,4.309000000000000052e-01,4.003783333333333139e+05
7.500000000000000000e+04,6.838466666666667138e-01,4.309000000000000052e-01,4.287376666666666861e+05
8.000000000000000000e+04,6.848299999999999388e-01,4.309000000000000052e-01,4.570890000000000000e+05
8.500000000000000000e+04,6.847300000000000608e-01,4.309000000000000052e-01,4.855570000000000000e+05
9.000000000000000000e+04,6.844533333333333580e-01,4.309000000000000052e-01,5.138510000000000000e+05
9.500000000000000000e+04,6.854566666666667141e-01,4.309000000000000052e-01,5.420360000000000000e+05
1.000000000000000000e+05,6.849199999999999733e-01,4.309000000000000052e-01,5.706643333333333721e+05
1.050000000000000000e+05,6.850999999999999313e-01,4.309000000000000052e-01,5.986776666666666279e+05
1.100000000000000000e+05,6.842833333333332435e-01,4.309000000000000052e-01,6.270870000000000000e+05
1.150000000000000000e+05,6.839000000000000634e-01,4.309000000000000052e-01,6.554743333333333721e+05
1.200000000000000000e+05,6.852633333333333354e-01,4.309000000000000052e-01,6.837276666666666279e+05
1.250000000000000000e+05,6.846399999999999153e-01,4.309000000000000052e-01,7.120863333333333721e+05
1.300000000000000000e+05,6.844266666666666277e-01,4.309000000000000052e-01,7.405010000000000000e+05
1.350000000000000000e+05,6.846299999999999608e-01,4.309000000000000052e-01,7.688593333333333721e+05
1.400000000000000000e+05,6.842266666666666497e-01,4.309000000000000052e-01,7.970283333333333721e+05
1.450000000000000000e+05,6.843033333333332635e-01,4.309000000000000052e-01,8.259200000000000000e+05
1.500000000000000000e+05,6.843666666666666787e-01,4.309000000000000052e-01,8.539373333333333721e+05
1.550000000000000000e+05,6.851333333333332609e-01,4.309000000000000052e-01,8.823950000000000000e+05
1.600000000000000000e+05,6.845699999999999008e-01,4.309000000000000052e-01,9.107816666666666279e+05
1.650000000000000000e+05,6.847266666666667057e-01,4.309000000000000052e-01,9.391336666666666279e+05
1.700000000000000000e+05,6.848033333333333195e-01,4.309000000000000052e-01,9.674073333333333721e+05
1.750000000000000000e+05,6.846333333333333160e-01,4.309000000000000052e-01,9.957926666666666279e+05
1.800000000000000000e+05,6.847133333333332850e-01,4.309000000000000052e-01,1.024142000000000000e+06
1.850000000000000000e+05,6.848499999999999588e-01,4.309000000000000052e-01,1.052395666666666744e+06
1.900000000000000000e+05,6.841866666666667207e-01,4.309000000000000052e-01,1.080562333333333256e+06
1.950000000000000000e+05,6.846100000000000518e-01,4.309000000000000052e-01,1.109476666666666744e+06
2.000000000000000000e+05,6.842466666666666697e-01,4.309000000000000052e-01,1.137153333333333256e+06
2.050000000000000000e+05,6.845900000000000318e-01,4.309000000000000052e-01,1.165300666666666744e+06
2.100000000000000000e+05,6.847333333333333050e-01,4.309000000000000052e-01,1.193675666666666744e+06
2.150000000000000000e+05,6.845300000000000828e-01,4.309000000000000052e-01,1.221989000000000000e+06
2.200000000000000000e+05,6.848766666666666891e-01,4.309000000000000052e-01,1.250325000000000000e+06
2.250000000000000000e+05,6.845733333333333670e-01,4.309000000000000052e-01,1.278635000000000000e+06
2.300000000000000000e+05,6.841533333333332800e-01,4.309000000000000052e-01,1.307056666666666744e+06
2.350000000000000000e+05,6.849699999999999678e-01,4.309000000000000052e-01,1.335433333333333256e+06
2.400000000000000000e+05,6.847799999999999443e-01,4.309000000000000052e-01,1.363672333333333256e+06
2.450000000000000000e+05,6.843966666666666532e-01,4.309000000000000052e-01,1.391863333333333256e+06
2.500000000000000000e+05,6.850266666666667836e-01,4.309000000000000052e-01,1.420170333333333256e+06
2.550000000000000000e+05,6.848800000000000443e-01,4.309000000000000052e-01,1.449229666666666744e+06
2.600000000000000000e+05,6.842199999999999394e-01,4.309000000000000052e-01,1.476867000000000000e+06
2.650000000000000000e+05,6.841666666666667007e-01,4.309000000000000052e-01,1.505170333333333256e+06
2.700000000000000000e+05,6.846366666666666712e-01,4.309000000000000052e-01,1.533384333333333256e+06
2.750000000000000000e+05,6.841699999999999449e-01,4.309000000000000052e-01,1.561695666666666744e+06
2.800000000000000000e+05,6.837233333333333496e-01,4.309000000000000052e-01,1.589955333333333256e+06
2.850000000000000000e+05,6.850433333333333374e-01,4.309000000000000052e-01,1.618182333333333256e+06
2.900000000000000000e+05,6.842700000000000449e-01,4.309000000000000052e-01,1.646455666666666744e+06
2.950000000000000000e+05,6.841333333333333711e-01,4.309000000000000052e-01,1.674675333333333256e+06
3.000000000000000000e+05,6.849266666666666836e-01,4.309000000000000052e-01,1.702890333333333256e+06
3.050000000000000000e+05,6.846566666666666912e-01,4.309000000000000052e-01,1.731147666666666744e+06
3.100000000000000000e+05,6.845366666666666822e-01,4.309000000000000052e-01,1.759472000000000000e+06
3.150000000000000000e+05,6.851366666666666161e-01,4.309000000000000052e-01,1.787669333333333256e+06
3.200000000000000000e+05,6.852533333333332699e-01,4.309000000000000052e-01,1.816047666666666744e+06
3.250000000000000000e+05,6.847133333333333960e-01,4.309000000000000052e-01,1.844897333333333256e+06
3.300000000000000000e+05,6.850466666666665816e-01,4.309000000000000052e-01,1.872596333333333256e+06
3.350000000000000000e+05,6.852500000000000258e-01,4.309000000000000052e-01,1.900712333333333256e+06
3.400000000000000000e+05,6.845233333333333725e-01,4.309000000000000052e-01,1.928919000000000000e+06
3.450000000000000000e+05,6.851899999999999658e-01,4.309000000000000052e-01,1.957173000000000000e+06
3.500000000000000000e+05,6.843433333333334145e-01,4.309000000000000052e-01,1.985478333333333256e+06
3.550000000000000000e+05,6.843966666666666532e-01,4.309000000000000052e-01,2.013677666666666744e+06
3.600000000000000000e+05,6.847799999999999443e-01,4.309000000000000052e-01,2.041953666666666744e+06
3.650000000000000000e+05,6.838799999999999324e-01,4.309000000000000052e-01,2.070223000000000000e+06
3.700000000000000000e+05,6.846233333333332505e-01,4.309000000000000052e-01,2.098517000000000000e+06
3.750000000000000000e+05,6.847366666666666601e-01,4.309000000000000052e-01,2.126744000000000000e+06
3.800000000000000000e+05,6.843599999999999683e-01,4.309000000000000052e-01,2.154928000000000000e+06
3.850000000000000000e+05,6.848299999999999388e-01,4.309000000000000052e-01,2.183046333333333489e+06
3.900000000000000000e+05,6.842866666666665987e-01,4.309000000000000052e-01,2.211286666666666511e+06
3.950000000000000000e+05,6.845300000000000828e-01,4.309000000000000052e-01,2.239401333333333489e+06
4.000000000000000000e+05,6.851199999999999513e-01,4.309000000000000052e-01,2.267756333333333489e+06


==> data/eeg/rbf-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,7.201100000000000279e-01,5.691000000000000503e-01,1.575666666666666742e+03
5.000000000000000000e+03,6.671299999999998898e-01,4.362999999999999656e-01,1.847866666666666788e+04
1.000000000000000000e+04,6.146333333333333648e-01,3.442000000000000060e-01,3.553600000000000000e+04
1.500000000000000000e+04,5.885866666666667024e-01,3.387666666666666604e-01,5.479400000000000000e+04
2.000000000000000000e+04,5.133266666666665978e-01,2.547666666666666413e-01,7.522433333333332848e+04
2.500000000000000000e+04,4.670233333333333459e-01,2.303333333333333621e-01,9.470800000000000000e+04
3.000000000000000000e+04,4.421133333333333582e-01,2.032666666666666788e-01,1.140383333333333285e+05
3.500000000000000000e+04,4.437500000000000333e-01,2.249666666666666759e-01,1.343036666666666570e+05
4.000000000000000000e+04,4.389866666666666362e-01,2.221999999999999809e-01,1.535743333333333430e+05
4.500000000000000000e+04,4.434333333333332905e-01,2.086666666666666670e-01,1.727466666666666570e+05
5.000000000000000000e+04,4.505000000000000671e-01,2.249333333333333462e-01,1.917283333333333430e+05
5.500000000000000000e+04,4.387166666666666437e-01,2.114000000000000323e-01,2.116800000000000000e+05
6.000000000000000000e+04,4.409233333333333338e-01,2.357666666666666799e-01,2.318326666666666570e+05
6.500000000000000000e+04,4.299400000000000444e-01,1.951333333333332976e-01,2.520743333333333430e+05
7.000000000000000000e+04,4.143633333333333613e-01,2.113666666666666749e-01,2.725526666666666861e+05
7.500000000000000000e+04,3.979133333333333411e-01,1.815666666666666540e-01,2.919773333333333139e+05
8.000000000000000000e+04,3.960533333333333128e-01,2.005333333333333412e-01,3.115723333333333139e+05
8.500000000000000000e+04,3.840100000000000180e-01,1.842999999999999916e-01,3.316010000000000000e+05
9.000000000000000000e+04,4.058633333333332982e-01,1.924333333333333451e-01,3.513416666666666861e+05
9.500000000000000000e+04,3.992999999999999883e-01,1.896999999999999797e-01,3.709723333333333139e+05
1.000000000000000000e+05,4.011933333333332907e-01,1.734333333333333282e-01,3.905230000000000000e+05
1.050000000000000000e+05,3.543199999999999683e-01,1.490333333333333510e-01,4.100750000000000000e+05
1.100000000000000000e+05,3.458466666666666356e-01,1.842666666666666619e-01,4.292353333333333139e+05
1.150000000000000000e+05,3.048366666666667002e-01,1.463666666666666727e-01,4.490333333333333139e+05
1.200000000000000000e+05,3.286399999999999877e-01,1.544666666666666688e-01,4.686806666666666861e+05
1.250000000000000000e+05,3.352399999999999824e-01,1.517333333333333312e-01,4.872763333333333139e+05
1.300000000000000000e+05,3.135899999999999799e-01,1.408999999999999975e-01,5.059456666666666861e+05
1.350000000000000000e+05,3.096466666666666812e-01,1.192333333333333162e-01,5.249426666666666279e+05
1.400000000000000000e+05,3.300333333333333452e-01,1.408999999999999975e-01,5.441263333333333721e+05
1.450000000000000000e+05,3.049633333333333085e-01,1.300666666666666638e-01,5.626043333333333721e+05
1.500000000000000000e+05,3.139933333333333465e-01,1.273666666666666558e-01,5.817416666666666279e+05
1.550000000000000000e+05,3.036633333333333407e-01,1.408999999999999975e-01,6.001930000000000000e+05
1.600000000000000000e+05,2.938966666666666949e-01,1.273666666666666558e-01,6.195453333333333721e+05
1.650000000000000000e+05,2.920666666666666966e-01,1.273666666666666558e-01,6.380103333333333721e+05
1.700000000000000000e+05,3.238433333333333164e-01,1.463666666666666727e-01,6.579506666666666279e+05
1.750000000000000000e+05,3.190066666666666606e-01,1.355000000000000093e-01,6.771523333333333721e+05
1.800000000000000000e+05,2.959233333333333160e-01,1.409333333333333271e-01,6.964463333333333721e+05
1.850000000000000000e+05,3.496199999999999863e-01,1.463333333333333153e-01,7.162660000000000000e+05
1.900000000000000000e+05,3.796533333333333426e-01,1.869666666666666421e-01,7.357426666666666279e+05
1.950000000000000000e+05,3.674333333333333340e-01,1.707333333333333203e-01,7.545476666666666279e+05
2.000000000000000000e+05,4.151900000000000035e-01,1.870000000000000273e-01,7.739726666666666279e+05
2.050000000000000000e+05,4.287866666666667048e-01,2.059666666666666590e-01,7.932006666666666279e+05
2.100000000000000000e+05,3.969900000000000095e-01,1.625999999999999945e-01,8.119840000000000000e+05
2.150000000000000000e+05,4.623999999999999777e-01,2.520333333333333314e-01,8.306606666666666279e+05
2.200000000000000000e+05,4.181566666666666765e-01,2.032333333333332936e-01,8.502460000000000000e+05
2.250000000000000000e+05,4.532033333333333469e-01,2.330666666666666720e-01,8.698286666666666279e+05
2.300000000000000000e+05,4.552000000000000490e-01,2.249333333333333185e-01,8.907196666666666279e+05
2.350000000000000000e+05,4.557700000000000085e-01,2.303666666666666918e-01,9.098493333333333721e+05
2.400000000000000000e+05,4.450899999999999856e-01,2.330666666666666442e-01,9.296083333333333721e+05
2.450000000000000000e+05,4.365366666666667395e-01,2.167999999999999927e-01,9.493383333333333721e+05
2.500000000000000000e+05,4.382066666666666888e-01,2.249333333333333185e-01,9.684226666666666279e+05
2.550000000000000000e+05,4.918233333333333346e-01,2.520333333333333314e-01,9.878066666666666279e+05
2.600000000000000000e+05,4.338933333333334086e-01,2.249333333333333185e-01,1.007143666666666628e+06
2.650000000000000000e+05,4.373700000000000365e-01,2.195333333333333303e-01,1.026213666666666628e+06
2.700000000000000000e+05,4.286000000000000365e-01,2.195000000000000007e-01,1.045132000000000000e+06
2.750000000000000000e+05,4.185799999999999521e-01,2.059666666666666313e-01,1.065000333333333256e+06
2.800000000000000000e+05,4.167533333333333090e-01,2.086666666666666670e-01,1.084392000000000000e+06
2.850000000000000000e+05,4.412300000000000111e-01,2.195333333333333303e-01,1.103513000000000000e+06
2.900000000000000000e+05,4.339266666666666272e-01,2.167999999999999927e-01,1.122780666666666744e+06
2.950000000000000000e+05,4.474700000000000344e-01,2.059666666666666590e-01,1.141875000000000000e+06
3.000000000000000000e+05,4.377466666666666728e-01,2.086999999999999966e-01,1.160899000000000000e+06
3.050000000000000000e+05,4.439200000000000368e-01,2.249333333333333185e-01,1.180750666666666744e+06
3.100000000000000000e+05,4.422500000000000320e-01,2.167999999999999927e-01,1.200040666666666744e+06
3.150000000000000000e+05,4.456633333333333558e-01,2.411666666666666681e-01,1.219862666666666744e+06
3.200000000000000000e+05,4.715266666666666495e-01,2.493333333333333235e-01,1.239372666666666744e+06
3.250000000000000000e+05,4.913100000000000800e-01,2.682666666666666533e-01,1.259347666666666744e+06
3.300000000000000000e+05,4.465433333333333477e-01,2.222333333333333105e-01,1.278895333333333256e+06
3.350000000000000000e+05,4.475066666666666637e-01,2.276333333333333264e-01,1.298182333333333256e+06
3.400000000000000000e+05,4.603966666666666208e-01,2.276333333333333264e-01,1.317696666666666744e+06
3.450000000000000000e+05,5.075899999999999856e-01,2.385000000000000175e-01,1.337076666666666744e+06
3.500000000000000000e+05,4.690033333333333831e-01,2.492999999999999938e-01,1.356216333333333256e+06
3.550000000000000000e+05,4.620366666666666511e-01,2.466000000000000136e-01,1.374678333333333256e+06
3.600000000000000000e+05,4.715066666666666850e-01,2.358000000000000096e-01,1.393608333333333256e+06
3.650000000000000000e+05,4.454199999999999271e-01,2.276666666666666561e-01,1.412466333333333256e+06
3.700000000000000000e+05,4.732566666666666588e-01,2.439000000000000057e-01,1.432514666666666744e+06
3.750000000000000000e+05,4.525100000000000233e-01,2.411999999999999977e-01,1.451661333333333256e+06
3.800000000000000000e+05,4.358500000000000152e-01,2.330333333333333423e-01,1.470666666666666744e+06
3.850000000000000000e+05,4.441599999999999437e-01,2.357666666666666522e-01,1.489391666666666744e+06
3.900000000000000000e+05,4.295933333333333271e-01,2.303666666666666918e-01,1.508252666666666744e+06
3.950000000000000000e+05,4.273100000000000231e-01,2.330666666666666720e-01,1.526858333333333256e+06
4.000000000000000000e+05,4.371133333333332982e-01,2.140999999999999848e-01,1.545399333333333256e+06
4.050000000000000000e+05,4.336133333333333506e-01,2.140999999999999848e-01,1.564488000000000000e+06
4.100000000000000000e+05,4.263833333333333364e-01,2.249333333333333185e-01,1.583639666666666744e+06
4.150000000000000000e+05,4.598466666666666813e-01,2.222333333333333105e-01,1.603999666666666744e+06
4.200000000000000000e+05,3.988599999999999923e-01,1.951333333333332976e-01,1.624008333333333256e+06
4.250000000000000000e+05,4.018566666666665843e-01,1.842666666666666619e-01,1.643876333333333256e+06
4.300000000000000000e+05,4.071666666666666767e-01,2.032666666666666788e-01,1.663439666666666744e+06
4.350000000000000000e+05,4.264200000000000212e-01,2.167999999999999927e-01,1.683141666666666744e+06
4.400000000000000000e+05,4.248366666666666958e-01,2.167999999999999927e-01,1.702611666666666744e+06
4.450000000000000000e+05,4.268400000000000527e-01,2.005333333333333135e-01,1.721808000000000000e+06
4.500000000000000000e+05,4.417066666666666919e-01,2.113666666666666194e-01,1.741559666666666744e+06
4.550000000000000000e+05,4.216633333333333344e-01,2.195000000000000007e-01,1.760814666666666744e+06
4.600000000000000000e+05,4.161900000000000044e-01,2.059666666666666590e-01,1.779358666666666744e+06
4.650000000000000000e+05,4.146000000000000241e-01,2.086666666666666670e-01,1.798387000000000000e+06
4.700000000000000000e+05,4.189166666666666594e-01,2.114000000000000046e-01,1.816907333333333256e+06
4.750000000000000000e+05,3.988633333333333475e-01,2.086666666666666670e-01,1.836433333333333256e+06
4.800000000000000000e+05,3.909833333333334049e-01,1.978333333333333055e-01,1.855963333333333256e+06
4.850000000000000000e+05,4.053766666666667184e-01,1.978333333333333055e-01,1.875146666666666744e+06
4.900000000000000000e+05,3.811733333333333640e-01,2.005333333333333135e-01,1.894885333333333256e+06
4.950000000000000000e+05,4.039033333333333364e-01,2.032666666666666788e-01,1.913856333333333256e+06
5.000000000000000000e+05,4.055066666666666819e-01,1.869999999999999718e-01,1.933069666666666744e+06
5.050000000000000000e+05,4.018666666666666498e-01,2.005333333333333135e-01,1.953062666666666744e+06
5.100000000000000000e+05,3.806233333333333135e-01,1.951333333333332976e-01,1.971931000000000000e+06
5.150000000000000000e+05,3.988466666666666272e-01,1.923999999999999877e-01,1.990960000000000000e+06
5.200000000000000000e+05,4.035799999999999943e-01,2.059666666666666590e-01,2.010543666666666744e+06
5.250000000000000000e+05,4.380999999999999894e-01,2.276666666666666561e-01,2.031077000000000000e+06
5.300000000000000000e+05,3.932200000000000695e-01,2.005333333333333135e-01,2.051132333333333256e+06
5.350000000000000000e+05,4.339100000000000179e-01,2.059666666666666590e-01,2.070399333333333256e+06
5.400000000000000000e+05,4.378000000000000225e-01,2.249333333333333185e-01,2.090718333333333256e+06
5.450000000000000000e+05,4.260933333333333795e-01,2.086666666666666392e-01,2.110555666666666511e+06
5.500000000000000000e+05,4.620700000000000363e-01,2.276333333333333264e-01,2.130881666666666511e+06
5.550000000000000000e+05,4.551000000000000045e-01,2.249333333333333185e-01,2.151508000000000000e+06
5.600000000000000000e+05,4.519000000000000239e-01,2.276333333333333264e-01,2.171825333333333489e+06
5.650000000000000000e+05,4.579033333333333289e-01,2.330666666666666442e-01,2.191919000000000000e+06
5.700000000000000000e+05,4.618633333333333479e-01,2.167999999999999927e-01,2.212503000000000000e+06
5.750000000000000000e+05,4.410266666666666779e-01,2.303333333333333066e-01,2.233351333333333489e+06
5.800000000000000000e+05,4.692833333333333301e-01,2.384666666666666324e-01,2.255184333333333489e+06
5.850000000000000000e+05,4.366866666666666674e-01,2.195000000000000007e-01,2.275988666666666511e+06
5.900000000000000000e+05,4.506566666666666499e-01,2.276333333333333264e-01,2.298227666666666511e+06
5.950000000000000000e+05,4.133566666666665945e-01,2.005333333333333135e-01,2.320696000000000000e+06
6.000000000000000000e+05,4.152133333333332676e-01,2.059666666666666590e-01,2.342049666666666511e+06
6.050000000000000000e+05,4.002733333333333143e-01,1.923999999999999877e-01,2.363053333333333489e+06
6.100000000000000000e+05,4.114833333333333676e-01,1.923999999999999877e-01,2.384181666666666511e+06
6.150000000000000000e+05,4.196766666666666978e-01,1.951333333333332976e-01,2.405323666666666511e+06
6.200000000000000000e+05,4.657299999999999773e-01,2.411999999999999977e-01,2.427070666666666511e+06
6.250000000000000000e+05,4.508399999999999630e-01,2.195000000000000007e-01,2.448411666666666511e+06
6.300000000000000000e+05,4.804033333333333489e-01,2.520333333333333314e-01,2.469711333333333489e+06
6.350000000000000000e+05,5.367300000000000404e-01,2.926666666666666861e-01,2.491478666666666511e+06
6.400000000000000000e+05,5.358200000000000740e-01,2.818333333333333246e-01,2.513948666666666511e+06
6.450000000000000000e+05,4.885166666666666546e-01,2.655666666666666731e-01,2.534742333333333489e+06
6.500000000000000000e+05,4.992466666666666164e-01,2.574666666666666770e-01,2.556901666666666511e+06
6.550000000000000000e+05,4.916000000000000369e-01,2.601666666666666572e-01,2.578551333333333489e+06
6.600000000000000000e+05,4.677466666666665884e-01,2.276333333333333264e-01,2.599582333333333489e+06
6.650000000000000000e+05,4.667466666666666986e-01,2.303666666666666363e-01,2.621122000000000000e+06
6.700000000000000000e+05,4.353733333333333344e-01,2.113666666666666749e-01,2.642570666666666511e+06
6.750000000000000000e+05,4.344333333333332825e-01,2.086666666666666392e-01,2.664796000000000000e+06
6.800000000000000000e+05,4.335100000000000620e-01,2.276333333333333264e-01,2.686113000000000000e+06
6.850000000000000000e+05,4.015299999999999980e-01,2.005333333333333135e-01,2.707826000000000000e+06
6.900000000000000000e+05,4.665099999999999802e-01,2.276666666666666561e-01,2.729273666666666511e+06
6.950000000000000000e+05,4.837633333333333785e-01,2.547333333333333116e-01,2.750228666666666511e+06
7.000000000000000000e+05,4.355199999999999627e-01,2.249333333333333185e-01,2.770968333333333489e+06
7.050000000000000000e+05,4.504500000000000171e-01,2.222333333333333105e-01,2.791414000000000000e+06
7.100000000000000000e+05,4.657100000000000128e-01,2.276333333333333264e-01,2.811709666666666511e+06
7.150000000000000000e+05,4.298500000000000099e-01,2.222333333333333105e-01,2.832294000000000000e+06
7.200000000000000000e+05,4.448933333333333628e-01,2.466000000000000136e-01,2.853270000000000000e+06
7.250000000000000000e+05,4.465999999999999415e-01,2.330666666666666442e-01,2.874155333333333489e+06


==> data/eeg/rbf-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.905766666666665055e-01,4.309000000000000052e-01,2.463333333333333485e+03
5.000000000000000000e+03,6.744900000000000340e-01,4.498666666666666925e-01,2.674966666666666788e+04
1.000000000000000000e+04,6.645566666666666844e-01,4.660999999999999588e-01,5.062600000000000000e+04
1.500000000000000000e+04,5.497166666666667423e-01,2.980999999999999761e-01,7.584133333333332848e+04
2.000000000000000000e+04,5.043666666666667409e-01,2.899999999999999800e-01,1.001383333333333285e+05
2.500000000000000000e+04,4.657966666666666367e-01,2.249333333333333462e-01,1.252603333333333285e+05
3.000000000000000000e+04,4.497533333333332828e-01,2.032666666666666233e-01,1.504736666666666570e+05
3.500000000000000000e+04,4.486533333333332929e-01,2.140666666666666551e-01,1.762803333333333430e+05
4.000000000000000000e+04,4.332766666666666988e-01,2.032666666666666788e-01,2.014706666666666570e+05
4.500000000000000000e+04,4.045866666666666500e-01,1.843000000000000194e-01,2.258343333333333430e+05
5.000000000000000000e+04,3.995699999999999807e-01,1.788999999999999757e-01,2.512106666666666570e+05
5.500000000000000000e+04,4.084366666666666146e-01,1.843000000000000194e-01,2.761616666666666861e+05
6.000000000000000000e+04,4.093633333333333013e-01,1.706999999999999906e-01,3.006186666666666861e+05
6.500000000000000000e+04,4.090433333333333699e-01,1.951333333333333531e-01,3.260326666666666861e+05
7.000000000000000000e+04,3.913966666666666705e-01,1.599333333333333440e-01,3.515566666666666861e+05
7.500000000000000000e+04,3.853300000000000058e-01,1.653000000000000025e-01,3.765500000000000000e+05
8.000000000000000000e+04,3.872433333333333283e-01,1.761666666666666659e-01,4.021766666666666861e+05
8.500000000000000000e+04,3.894066666666666787e-01,1.734666666666666579e-01,4.270376666666666861e+05
9.000000000000000000e+04,3.918499999999999761e-01,1.761333333333333362e-01,4.518236666666666861e+05
9.500000000000000000e+04,3.809499999999999553e-01,1.734333333333333282e-01,4.764900000000000000e+05
1.000000000000000000e+05,3.739933333333333443e-01,1.707333333333333203e-01,5.014093333333333139e+05
1.050000000000000000e+05,3.672166666666666912e-01,1.572000000000000064e-01,5.268376666666666279e+05
1.100000000000000000e+05,3.797366666666666668e-01,1.842666666666666619e-01,5.517913333333333721e+05
1.150000000000000000e+05,3.892133333333333556e-01,1.734333333333333282e-01,5.763970000000000000e+05
1.200000000000000000e+05,3.883533333333333282e-01,1.788666666666666460e-01,6.013703333333333721e+05
1.250000000000000000e+05,3.509066666666667000e-01,1.598666666666666569e-01,6.267346666666666279e+05
1.300000000000000000e+05,3.649333333333333318e-01,1.625999999999999945e-01,6.516290000000000000e+05
1.350000000000000000e+05,3.621266666666666523e-01,1.571666666666666767e-01,6.762800000000000000e+05
1.400000000000000000e+05,3.863466666666666716e-01,1.707666666666666500e-01,7.010920000000000000e+05
1.450000000000000000e+05,3.581599999999999784e-01,1.653333333333333321e-01,7.268360000000000000e+05
1.500000000000000000e+05,3.583066666666666067e-01,1.436333333333333073e-01,7.508826666666666279e+05
1.550000000000000000e+05,3.867133333333332978e-01,1.788333333333333164e-01,7.762286666666666279e+05
1.600000000000000000e+05,3.483166666666666633e-01,1.598666666666666847e-01,8.016283333333333721e+05
1.650000000000000000e+05,3.225766666666666782e-01,1.300666666666666638e-01,8.269026666666666279e+05
1.700000000000000000e+05,3.411366666666666991e-01,1.436333333333333351e-01,8.523030000000000000e+05
1.750000000000000000e+05,3.730966666666666320e-01,1.599000000000000143e-01,8.777080000000000000e+05
1.800000000000000000e+05,3.288966666666666705e-01,1.273999999999999855e-01,9.027673333333333721e+05
1.850000000000000000e+05,3.700933333333333297e-01,1.517666666666666886e-01,9.271520000000000000e+05
1.900000000000000000e+05,4.054200000000000581e-01,1.978333333333333333e-01,9.518356666666666279e+05
1.950000000000000000e+05,3.924466666666666659e-01,1.490333333333333232e-01,9.769243333333333721e+05
2.000000000000000000e+05,3.601433333333333153e-01,1.382333333333333469e-01,1.001271000000000000e+06
2.050000000000000000e+05,4.147633333333333727e-01,1.842666666666666619e-01,1.026502000000000000e+06
2.100000000000000000e+05,3.775299999999999767e-01,1.625999999999999945e-01,1.051364000000000000e+06
2.150000000000000000e+05,3.988366666666666727e-01,1.843000000000000194e-01,1.076028666666666744e+06
2.200000000000000000e+05,3.565533333333333332e-01,1.490333333333333232e-01,1.101264333333333256e+06
2.250000000000000000e+05,3.204866666666666419e-01,1.192333333333333439e-01,1.126880000000000000e+06
2.300000000000000000e+05,2.940633333333333432e-01,1.273666666666666558e-01,1.152163666666666744e+06
2.350000000000000000e+05,2.845333333333333048e-01,1.192333333333333439e-01,1.177597000000000000e+06
2.400000000000000000e+05,2.917766666666666842e-01,1.165333333333333360e-01,1.202539666666666744e+06
2.450000000000000000e+05,2.715700000000000336e-01,1.246666666666666617e-01,1.229000333333333256e+06
2.500000000000000000e+05,3.027466666666666639e-01,1.409333333333333271e-01,1.254081000000000000e+06
2.550000000000000000e+05,2.894566666666666954e-01,1.110999999999999904e-01,1.278766333333333256e+06
2.600000000000000000e+05,3.133699999999999819e-01,1.354999999999999816e-01,1.303992000000000000e+06
2.650000000000000000e+05,3.017233333333333434e-01,1.083999999999999964e-01,1.328020333333333256e+06
2.700000000000000000e+05,3.788433333333333652e-01,1.734333333333333282e-01,1.353702000000000000e+06
2.750000000000000000e+05,4.035700000000000398e-01,2.059333333333333016e-01,1.378756666666666744e+06
2.800000000000000000e+05,3.335066666666666180e-01,1.354999999999999816e-01,1.403563666666666744e+06
2.850000000000000000e+05,3.305899999999999950e-01,1.219666666666666677e-01,1.428343000000000000e+06
2.900000000000000000e+05,3.338433333333333253e-01,1.435999999999999777e-01,1.453418333333333256e+06
2.950000000000000000e+05,2.987266666666666404e-01,1.110999999999999904e-01,1.478877666666666744e+06
3.000000000000000000e+05,3.309166666666666923e-01,1.273999999999999855e-01,1.503183000000000000e+06
3.050000000000000000e+05,2.882033333333333669e-01,1.111333333333333201e-01,1.528252333333333256e+06
3.100000000000000000e+05,3.393466666666666853e-01,1.544666666666666688e-01,1.553726000000000000e+06
3.150000000000000000e+05,3.775933333333332809e-01,1.815666666666666540e-01,1.578379333333333256e+06
3.200000000000000000e+05,3.885166666666666213e-01,1.734666666666666579e-01,1.602592666666666744e+06
3.250000000000000000e+05,3.607233333333333403e-01,1.789000000000000312e-01,1.627513666666666744e+06
3.300000000000000000e+05,3.873833333333333573e-01,2.086999999999999966e-01,1.652238000000000000e+06
3.350000000000000000e+05,3.919466666666666654e-01,2.086999999999999966e-01,1.677131333333333256e+06
3.400000000000000000e+05,3.628866666666666352e-01,1.870000000000000273e-01,1.702774333333333256e+06
3.450000000000000000e+05,4.174100000000000033e-01,2.032666666666666788e-01,1.727096000000000000e+06
3.500000000000000000e+05,4.299566666666667092e-01,2.086999999999999966e-01,1.751936333333333256e+06
3.550000000000000000e+05,4.787033333333334251e-01,2.520333333333333314e-01,1.777299666666666744e+06
3.600000000000000000e+05,4.647566666666667068e-01,2.303666666666666918e-01,1.802097333333333256e+06
3.650000000000000000e+05,4.089900000000000202e-01,2.167999999999999927e-01,1.828191333333333256e+06
3.700000000000000000e+05,4.371400000000000285e-01,2.358000000000000096e-01,1.853411000000000000e+06
3.750000000000000000e+05,4.259499999999999953e-01,2.168333333333333224e-01,1.878036333333333256e+06
3.800000000000000000e+05,4.321533333333333338e-01,2.330666666666666442e-01,1.903170666666666744e+06
3.850000000000000000e+05,4.959633333333333116e-01,2.682999999999999829e-01,1.927746666666666744e+06
3.900000000000000000e+05,4.398433333333333084e-01,2.276666666666666561e-01,1.953408666666666744e+06
3.950000000000000000e+05,4.531666666666667176e-01,2.466000000000000136e-01,1.977821000000000000e+06
4.000000000000000000e+05,5.034833333333333938e-01,2.710000000000000187e-01,2.002237666666666744e+06
4.050000000000000000e+05,4.350233333333333174e-01,2.249333333333333185e-01,2.027116666666666744e+06
4.100000000000000000e+05,4.871266666666667078e-01,2.520666666666666611e-01,2.052621666666666744e+06
4.150000000000000000e+05,4.431599999999999984e-01,2.222333333333333105e-01,2.078800000000000000e+06
4.200000000000000000e+05,5.040900000000000380e-01,2.683333333333333126e-01,2.103768000000000000e+06
4.250000000000000000e+05,5.129133333333333322e-01,2.737333333333333285e-01,2.128407666666666511e+06
4.300000000000000000e+05,5.024000000000000687e-01,2.737333333333333285e-01,2.154136666666666511e+06
4.350000000000000000e+05,5.623333333333332407e-01,3.008000000000000118e-01,2.178921333333333489e+06
4.400000000000000000e+05,6.289433333333334097e-01,3.495999999999999663e-01,2.203752333333333489e+06
4.450000000000000000e+05,6.305833333333333846e-01,3.767333333333333645e-01,2.228665666666666511e+06
4.500000000000000000e+05,5.962999999999999412e-01,3.333666666666666445e-01,2.253793666666666511e+06
4.550000000000000000e+05,6.144466666666666965e-01,3.577333333333332921e-01,2.279141666666666511e+06
4.600000000000000000e+05,5.956500000000000128e-01,3.170999999999999930e-01,2.303386333333333489e+06
4.650000000000000000e+05,6.142999999999999572e-01,3.658666666666666178e-01,2.328852666666666511e+06
4.700000000000000000e+05,6.035966666666666702e-01,3.712666666666666337e-01,2.353697666666666511e+06
4.750000000000000000e+05,5.918733333333333624e-01,3.577333333333332921e-01,2.378705333333333489e+06
4.800000000000000000e+05,5.885699999999999266e-01,3.604333333333333278e-01,2.403863333333333489e+06
4.850000000000000000e+05,6.187566666666666215e-01,3.902666666666667061e-01,2.429702000000000000e+06
4.900000000000000000e+05,5.692333333333333689e-01,3.279333333333333544e-01,2.453820333333333489e+06
4.950000000000000000e+05,5.784033333333332694e-01,3.468999999999999861e-01,2.478434666666666511e+06
5.000000000000000000e+05,5.793333333333333668e-01,3.523000000000000020e-01,2.503292333333333489e+06
5.050000000000000000e+05,5.778466666666667306e-01,3.441666666666666763e-01,2.528230666666666511e+06
5.100000000000000000e+05,5.772033333333334015e-01,3.468999999999999861e-01,2.553049000000000000e+06
5.150000000000000000e+05,5.469166666666666066e-01,3.279333333333333544e-01,2.578125333333333489e+06
5.200000000000000000e+05,5.643000000000000238e-01,3.387666666666666604e-01,2.602813666666666511e+06
5.250000000000000000e+05,5.568899999999999961e-01,3.360666666666666802e-01,2.627402000000000000e+06
5.300000000000000000e+05,5.517166666666667441e-01,3.279333333333333544e-01,2.651906666666666511e+06
5.350000000000000000e+05,6.061033333333333273e-01,3.523000000000000020e-01,2.676212333333333489e+06
5.400000000000000000e+05,5.799433333333333662e-01,3.495999999999999663e-01,2.700992000000000000e+06
5.450000000000000000e+05,5.559166666666666146e-01,3.414666666666666406e-01,2.725180666666666511e+06
5.500000000000000000e+05,5.688199999999999923e-01,3.387666666666666604e-01,2.750039333333333489e+06
5.550000000000000000e+05,5.810833333333332851e-01,3.550333333333333119e-01,2.774980333333333489e+06
5.600000000000000000e+05,5.663966666666667704e-01,3.414666666666666406e-01,2.798742333333333489e+06
5.650000000000000000e+05,5.828099999999999392e-01,3.441666666666666763e-01,2.823085333333333489e+06
5.700000000000000000e+05,5.726099999999999524e-01,3.441666666666666763e-01,2.847776333333333489e+06
5.750000000000000000e+05,6.227033333333332754e-01,3.685666666666666536e-01,2.872653333333333489e+06
5.800000000000000000e+05,6.453200000000000047e-01,3.902666666666667061e-01,2.897164000000000000e+06
5.850000000000000000e+05,5.825599999999999667e-01,3.333333333333333148e-01,2.920695666666666511e+06
5.900000000000000000e+05,5.894666666666666943e-01,3.468999999999999861e-01,2.944862666666666511e+06
5.950000000000000000e+05,5.652433333333333199e-01,3.387666666666666604e-01,2.968980000000000000e+06
6.000000000000000000e+05,5.713300000000000045e-01,3.333333333333333148e-01,2.994624666666666511e+06
6.050000000000000000e+05,5.679966666666665942e-01,3.333333333333333148e-01,3.018293666666666511e+06
6.100000000000000000e+05,5.896166666666666778e-01,3.550333333333333119e-01,3.042479333333333489e+06
6.150000000000000000e+05,6.049033333333332374e-01,3.631666666666666377e-01,3.066874000000000000e+06
6.200000000000000000e+05,5.619533333333333047e-01,3.387666666666666604e-01,3.089816666666666511e+06
6.250000000000000000e+05,5.695166666666666710e-01,3.333333333333333148e-01,3.114237666666666511e+06
6.300000000000000000e+05,5.786399999999999322e-01,3.333333333333333148e-01,3.138470000000000000e+06
6.350000000000000000e+05,5.738433333333333719e-01,3.495999999999999663e-01,3.162686000000000000e+06
6.400000000000000000e+05,6.281666666666666510e-01,3.821333333333332694e-01,3.186655333333333489e+06
6.450000000000000000e+05,6.006933333333333014e-01,3.577333333333332921e-01,3.211563333333333489e+06
6.500000000000000000e+05,5.818633333333332880e-01,3.495999999999999663e-01,3.236479000000000000e+06
6.550000000000000000e+05,5.822233333333333150e-01,3.441666666666666763e-01,3.261302000000000000e+06
6.600000000000000000e+05,5.983866666666666223e-01,3.739999999999999436e-01,3.285269666666666511e+06
6.650000000000000000e+05,5.840200000000000946e-01,3.441666666666666763e-01,3.309354666666666511e+06
6.700000000000000000e+05,5.723633333333334461e-01,3.387666666666666604e-01,3.334134333333333489e+06
6.750000000000000000e+05,5.946299999999999919e-01,3.685666666666666536e-01,3.358581333333333489e+06
6.800000000000000000e+05,5.566600000000000437e-01,3.441666666666666763e-01,3.381788333333333489e+06
6.850000000000000000e+05,5.624500000000000055e-01,3.468999999999999861e-01,3.405676666666666511e+06
6.900000000000000000e+05,5.435233333333333583e-01,3.198000000000000287e-01,3.429871333333333489e+06
6.950000000000000000e+05,5.991066666666666762e-01,3.468999999999999861e-01,3.454651666666666511e+06
7.000000000000000000e+05,5.582399999999999585e-01,3.333333333333333148e-01,3.478812666666666511e+06
7.050000000000000000e+05,5.622699999999999365e-01,3.306333333333333346e-01,3.502778333333333489e+06
7.100000000000000000e+05,5.731800000000000228e-01,3.360666666666666802e-01,3.527189000000000000e+06
7.150000000000000000e+05,5.549300000000000344e-01,3.225000000000000089e-01,3.551359000000000000e+06
7.200000000000000000e+05,5.518466666666665965e-01,3.251999999999999891e-01,3.576084666666666511e+06
7.250000000000000000e+05,5.667633333333333967e-01,3.279333333333333544e-01,3.601122666666666511e+06
7.300000000000000000e+05,5.831033333333333069e-01,3.360666666666666802e-01,3.626623333333333489e+06
7.350000000000000000e+05,5.794199999999999351e-01,3.414666666666666406e-01,3.651271333333333489e+06
7.400000000000000000e+05,5.554000000000000048e-01,3.306333333333333346e-01,3.676126000000000000e+06
7.450000000000000000e+05,5.721833333333333771e-01,3.360666666666666802e-01,3.700778000000000000e+06
7.500000000000000000e+05,5.538600000000000190e-01,3.333333333333333148e-01,3.725792333333333489e+06
7.550000000000000000e+05,5.781600000000001183e-01,3.495999999999999663e-01,3.750181000000000000e+06
7.600000000000000000e+05,5.712766666666666548e-01,3.306333333333333346e-01,3.774639333333333489e+06
7.650000000000000000e+05,5.671166666666666023e-01,3.306333333333333346e-01,3.798602000000000000e+06
7.700000000000000000e+05,5.695233333333333814e-01,3.360666666666666802e-01,3.822401666666666511e+06
7.750000000000000000e+05,5.945099999999999829e-01,3.495999999999999663e-01,3.846657666666666511e+06
7.800000000000000000e+05,5.609133333333333749e-01,3.306333333333333346e-01,3.871556333333333489e+06
7.850000000000000000e+05,5.639566666666667727e-01,3.360666666666666802e-01,3.896270333333333489e+06
7.900000000000000000e+05,5.809533333333333216e-01,3.333333333333333148e-01,3.921741666666666511e+06
7.950000000000000000e+05,5.828200000000000047e-01,3.550333333333333119e-01,3.946281666666666511e+06
8.000000000000000000e+05,5.865500000000000158e-01,3.631666666666666377e-01,3.971487333333333489e+06
8.050000000000000000e+05,5.735599999999999588e-01,3.387666666666666604e-01,3.995954666666666511e+06
8.100000000000000000e+05,5.797266666666667234e-01,3.468999999999999861e-01,4.020182666666666511e+06
8.150000000000000000e+05,5.909066666666666912e-01,3.495999999999999663e-01,4.044832333333333489e+06
8.200000000000000000e+05,5.853566666666666363e-01,3.468999999999999861e-01,4.070085000000000000e+06
8.250000000000000000e+05,5.937700000000000200e-01,3.577333333333332921e-01,4.095316666666666511e+06
8.300000000000000000e+05,5.804000000000000270e-01,3.441666666666666763e-01,4.120310666666666511e+06
8.350000000000000000e+05,5.577433333333333687e-01,3.306333333333333346e-01,4.146309666666666511e+06
8.400000000000000000e+05,6.036699999999999289e-01,3.604333333333333278e-01,4.170996333333333489e+06
8.450000000000000000e+05,6.679633333333333534e-01,4.065000000000000280e-01,4.196583000000000000e+06
8.500000000000000000e+05,6.342333333333333156e-01,3.848333333333333606e-01,4.221264000000000000e+06
8.550000000000000000e+05,6.482533333333333481e-01,3.983666666666667022e-01,4.246102333333333023e+06
8.600000000000000000e+05,6.154833333333332712e-01,3.658666666666666178e-01,4.271238333333333023e+06
8.650000000000000000e+05,5.852000000000000535e-01,3.387666666666666604e-01,4.295446333333333023e+06
8.700000000000000000e+05,5.965166666666666950e-01,3.495999999999999663e-01,4.320499666666666977e+06
8.750000000000000000e+05,5.901399999999999979e-01,3.495999999999999663e-01,4.344824666666666977e+06
8.800000000000000000e+05,5.876033333333333664e-01,3.414666666666666406e-01,4.369053666666666977e+06
8.850000000000000000e+05,6.403233333333333555e-01,3.821333333333332694e-01,4.394809333333333023e+06
8.900000000000000000e+05,6.229333333333332279e-01,3.604333333333333278e-01,4.418919333333333023e+06
8.950000000000000000e+05,6.137566666666667281e-01,3.658666666666666178e-01,4.443737000000000000e+06
9.000000000000000000e+05,6.528666666666665952e-01,3.793999999999999595e-01,4.468251000000000000e+06
9.050000000000000000e+05,6.582033333333333625e-01,3.983666666666667022e-01,4.491378000000000000e+06
9.100000000000000000e+05,6.361433333333333939e-01,3.685666666666666536e-01,4.515388666666666977e+06
9.150000000000000000e+05,6.499466666666666725e-01,3.956666666666666665e-01,4.539463000000000000e+06
9.200000000000000000e+05,6.771766666666666490e-01,4.173666666666666636e-01,4.563242333333333023e+06
9.250000000000000000e+05,6.776200000000000001e-01,4.173666666666666636e-01,4.587689666666666977e+06
9.300000000000000000e+05,6.666266666666667007e-01,4.065000000000000280e-01,4.613173333333333023e+06
9.350000000000000000e+05,6.777566666666666739e-01,4.146333333333333537e-01,4.638117000000000000e+06
9.400000000000000000e+05,6.444866666666666521e-01,3.848333333333333606e-01,4.662431666666666977e+06
9.450000000000000000e+05,6.375433333333333508e-01,3.821333333333332694e-01,4.686808333333333023e+06
9.500000000000000000e+05,6.386933333333333351e-01,3.739999999999999436e-01,4.711378000000000000e+06
9.550000000000000000e+05,6.281700000000000061e-01,3.793999999999999595e-01,4.735481333333333023e+06
9.600000000000000000e+05,6.429800000000001070e-01,3.848333333333333606e-01,4.760733333333333023e+06
9.650000000000000000e+05,6.447666666666665991e-01,3.793999999999999595e-01,4.785323333333333023e+06
9.700000000000000000e+05,6.633866666666666800e-01,4.011000000000000121e-01,4.809790000000000000e+06
9.750000000000000000e+05,6.087433333333334140e-01,3.523000000000000020e-01,4.834405000000000000e+06
9.800000000000000000e+05,6.587699999999999667e-01,3.956666666666666665e-01,4.859504333333333023e+06
9.850000000000000000e+05,6.085300000000000153e-01,3.685666666666666536e-01,4.885444333333333023e+06


==> data/eeg/rbf-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.852433333333333154e-01,4.309000000000000052e-01,2.055666666666666515e+03
5.000000000000000000e+03,6.051266666666667016e-01,3.360333333333333505e-01,2.144366666666666788e+04
1.000000000000000000e+04,5.121699999999999031e-01,2.601666666666666572e-01,4.102833333333333576e+04
1.500000000000000000e+04,4.798399999999999888e-01,2.385000000000000175e-01,6.164833333333333576e+04
2.000000000000000000e+04,4.517766666666666597e-01,2.032666666666666788e-01,8.140133333333332848e+04
2.500000000000000000e+04,4.382766666666667033e-01,1.869999999999999718e-01,1.012920000000000000e+05
3.000000000000000000e+04,4.171366666666666556e-01,1.842999999999999916e-01,1.213463333333333285e+05
3.500000000000000000e+04,4.041899999999999937e-01,1.870000000000000273e-01,1.410440000000000000e+05
4.000000000000000000e+04,4.124433333333333285e-01,1.734666666666666579e-01,1.610196666666666570e+05
4.500000000000000000e+04,3.921200000000000241e-01,1.897000000000000075e-01,1.812016666666666570e+05
5.000000000000000000e+04,3.862166666666666526e-01,1.951333333333333531e-01,2.007720000000000000e+05
5.500000000000000000e+04,3.630866666666667242e-01,1.653333333333333321e-01,2.206573333333333430e+05
6.000000000000000000e+04,3.888433333333333741e-01,1.788666666666666460e-01,2.407543333333333430e+05
6.500000000000000000e+04,3.774500000000000077e-01,1.896999999999999797e-01,2.604280000000000000e+05
7.000000000000000000e+04,3.626933333333333120e-01,1.517333333333333034e-01,2.802886666666666861e+05
7.500000000000000000e+04,3.691800000000000082e-01,1.653000000000000025e-01,3.000816666666666861e+05
8.000000000000000000e+04,3.672866666666667057e-01,1.680000000000000104e-01,3.202160000000000000e+05
8.500000000000000000e+04,3.674999999999999933e-01,1.815666666666666540e-01,3.397523333333333139e+05
9.000000000000000000e+04,3.293399999999999661e-01,1.544666666666666688e-01,3.596270000000000000e+05
9.500000000000000000e+04,3.482733333333333792e-01,1.761666666666666659e-01,3.795210000000000000e+05
1.000000000000000000e+05,3.300133333333333252e-01,1.625999999999999945e-01,3.994943333333333139e+05
1.050000000000000000e+05,3.203133333333333943e-01,1.517666666666666608e-01,4.191593333333333139e+05
1.100000000000000000e+05,3.220000000000000084e-01,1.408999999999999975e-01,4.389960000000000000e+05
1.150000000000000000e+05,3.405199999999999894e-01,1.517666666666666608e-01,4.588266666666666861e+05
1.200000000000000000e+05,3.416699999999999737e-01,1.354999999999999816e-01,4.789803333333333139e+05
1.250000000000000000e+05,3.214433333333333587e-01,1.328000000000000014e-01,4.984310000000000000e+05
1.300000000000000000e+05,3.237099999999999977e-01,1.300999999999999934e-01,5.182523333333333139e+05
1.350000000000000000e+05,2.902199999999999780e-01,1.273666666666666558e-01,5.381200000000000000e+05
1.400000000000000000e+05,3.123233333333333417e-01,1.110999999999999904e-01,5.579643333333333721e+05
1.450000000000000000e+05,3.070766666666666644e-01,1.083999999999999964e-01,5.779760000000000000e+05
1.500000000000000000e+05,2.900200000000000000e-01,1.084333333333333399e-01,5.975893333333333721e+05
1.550000000000000000e+05,2.780866666666666487e-01,1.192666666666666736e-01,6.174676666666666279e+05
1.600000000000000000e+05,2.552399999999999669e-01,9.483333333333333892e-02,6.373353333333333721e+05
1.650000000000000000e+05,2.614766666666666350e-01,1.003000000000000003e-01,6.575183333333333721e+05
1.700000000000000000e+05,1.979433333333333322e-01,8.400000000000000522e-02,6.769996666666666279e+05
1.750000000000000000e+05,1.967100000000000237e-01,7.316666666666665764e-02,6.969783333333333721e+05
1.800000000000000000e+05,2.214500000000000079e-01,9.756666666666667653e-02,7.167733333333333721e+05
1.850000000000000000e+05,2.307700000000000029e-01,9.760000000000000620e-02,7.366090000000000000e+05
1.900000000000000000e+05,2.186966666666666503e-01,8.943333333333332302e-02,7.563413333333333721e+05
1.950000000000000000e+05,2.194566666666666610e-01,8.669999999999999929e-02,7.762630000000000000e+05
2.000000000000000000e+05,1.781166666666666731e-01,7.046666666666666357e-02,7.961860000000000000e+05
2.050000000000000000e+05,1.818599999999999939e-01,5.963333333333333680e-02,8.158046666666666279e+05
2.100000000000000000e+05,1.487166666666666914e-01,5.963333333333333680e-02,8.357180000000000000e+05
2.150000000000000000e+05,1.562666666666666648e-01,4.066666666666666347e-02,8.556010000000000000e+05
2.200000000000000000e+05,1.675866666666666616e-01,5.419999999999999818e-02,8.754393333333333721e+05
2.250000000000000000e+05,1.653299999999999770e-01,6.503333333333333188e-02,8.956873333333333721e+05
2.300000000000000000e+05,1.579299999999999871e-01,6.773333333333332595e-02,9.151763333333333721e+05
2.350000000000000000e+05,1.890533333333333232e-01,7.316666666666667151e-02,9.349813333333333721e+05
2.400000000000000000e+05,1.933733333333333138e-01,7.860000000000000320e-02,9.548550000000000000e+05
2.450000000000000000e+05,1.940399999999999903e-01,8.400000000000000522e-02,9.747216666666666279e+05
2.500000000000000000e+05,1.885966666666666625e-01,7.316666666666667151e-02,9.945903333333333721e+05
2.550000000000000000e+05,1.842733333333333168e-01,7.316666666666665764e-02,1.014456000000000000e+06
2.600000000000000000e+05,1.551833333333333398e-01,5.420000000000000512e-02,1.034265666666666628e+06
2.650000000000000000e+05,1.608533333333333204e-01,6.776666666666665562e-02,1.054324333333333256e+06
2.700000000000000000e+05,1.785533333333333417e-01,6.233333333333333087e-02,1.073971333333333256e+06
2.750000000000000000e+05,2.022699999999999776e-01,8.400000000000000522e-02,1.093885333333333256e+06
2.800000000000000000e+05,1.789366666666666605e-01,7.316666666666665764e-02,1.113673666666666744e+06
2.850000000000000000e+05,1.579333333333333422e-01,6.506666666666666154e-02,1.133510333333333256e+06
2.900000000000000000e+05,1.649866666666666426e-01,6.503333333333333188e-02,1.153336333333333256e+06
2.950000000000000000e+05,1.487533333333333208e-01,4.876666666666667344e-02,1.173180000000000000e+06
3.000000000000000000e+05,1.203566666666666674e-01,4.066666666666666347e-02,1.193473000000000000e+06
3.050000000000000000e+05,1.366366666666666563e-01,5.149999999999999717e-02,1.212939000000000000e+06
3.100000000000000000e+05,1.451500000000000012e-01,5.419999999999999818e-02,1.232837666666666744e+06
3.150000000000000000e+05,1.216966666666666752e-01,5.149999999999999717e-02,1.252688666666666744e+06
3.200000000000000000e+05,1.520533333333333181e-01,4.606666666666666549e-02,1.272514333333333256e+06
3.250000000000000000e+05,1.478033333333333421e-01,5.689999999999999919e-02,1.292461000000000000e+06
3.300000000000000000e+05,1.493033333333333434e-01,5.693333333333333579e-02,1.312288666666666744e+06
3.350000000000000000e+05,1.686799999999999689e-01,5.149999999999999717e-02,1.332072000000000000e+06
3.400000000000000000e+05,1.559333333333333405e-01,6.503333333333333188e-02,1.351998666666666744e+06
3.450000000000000000e+05,1.582166666666666721e-01,5.690000000000000613e-02,1.371826666666666744e+06
3.500000000000000000e+05,1.649433333333333307e-01,6.233333333333333087e-02,1.391895666666666744e+06
3.550000000000000000e+05,1.567099999999999882e-01,5.150000000000001105e-02,1.411499000000000000e+06
3.600000000000000000e+05,1.590033333333333021e-01,5.690000000000000613e-02,1.431306000000000000e+06
3.650000000000000000e+05,1.496266666666666578e-01,5.419999999999999818e-02,1.451169333333333256e+06
3.700000000000000000e+05,1.536566666666666636e-01,7.046666666666667744e-02,1.470972666666666744e+06
3.750000000000000000e+05,1.415733333333333288e-01,5.149999999999999717e-02,1.490697333333333256e+06
3.800000000000000000e+05,1.865266666666666462e-01,7.046666666666666357e-02,1.510671666666666744e+06
3.850000000000000000e+05,1.453000000000000125e-01,5.153333333333334071e-02,1.531047333333333256e+06
3.900000000000000000e+05,1.603266666666666451e-01,5.690000000000000613e-02,1.550388333333333256e+06
3.950000000000000000e+05,1.510433333333333072e-01,3.796666666666666939e-02,1.570231000000000000e+06
4.000000000000000000e+05,1.310633333333333372e-01,4.606666666666666549e-02,1.590003333333333256e+06
4.050000000000000000e+05,1.435233333333333361e-01,4.610000000000000209e-02,1.609850000000000000e+06
4.100000000000000000e+05,1.528566666666666685e-01,4.606666666666667243e-02,1.629760666666666744e+06
4.150000000000000000e+05,1.455400000000000027e-01,5.146666666666666751e-02,1.649504000000000000e+06
4.200000000000000000e+05,1.213366666666666621e-01,4.876666666666665956e-02,1.669336000000000000e+06
4.250000000000000000e+05,1.691666666666666874e-01,4.880000000000000310e-02,1.689191333333333256e+06
4.300000000000000000e+05,1.261833333333333418e-01,4.066666666666666347e-02,1.709101333333333256e+06
4.350000000000000000e+05,1.668766666666666731e-01,6.233333333333333087e-02,1.728928333333333256e+06
4.400000000000000000e+05,2.093899999999999650e-01,6.776666666666666949e-02,1.748871333333333256e+06
4.450000000000000000e+05,1.558766666666666634e-01,6.233333333333333087e-02,1.768633000000000000e+06
4.500000000000000000e+05,1.173399999999999999e-01,4.063333333333333380e-02,1.788780666666666744e+06
4.550000000000000000e+05,1.627100000000000213e-01,4.606666666666666549e-02,1.808337666666666744e+06
4.600000000000000000e+05,1.558233333333333415e-01,5.963333333333333680e-02,1.828185666666666744e+06
4.650000000000000000e+05,1.235833333333333367e-01,4.606666666666666549e-02,1.848104333333333256e+06
4.700000000000000000e+05,1.276233333333333386e-01,4.876666666666667344e-02,1.867959666666666744e+06
4.750000000000000000e+05,1.349333333333333218e-01,4.606666666666667243e-02,1.887813333333333256e+06
4.800000000000000000e+05,1.279500000000000082e-01,4.066666666666666347e-02,1.907710000000000000e+06
4.850000000000000000e+05,1.275866666666666538e-01,4.066666666666667040e-02,1.927584666666666744e+06
4.900000000000000000e+05,1.467233333333333445e-01,4.606666666666667243e-02,1.947494000000000000e+06
4.950000000000000000e+05,1.724400000000000099e-01,5.693333333333333579e-02,1.967954000000000000e+06
5.000000000000000000e+05,1.156800000000000050e-01,3.793333333333333973e-02,1.987184333333333256e+06
5.050000000000000000e+05,1.327633333333333165e-01,4.880000000000000310e-02,2.007056333333333256e+06
5.100000000000000000e+05,1.986333333333333284e-01,7.860000000000000320e-02,2.026932000000000000e+06
5.150000000000000000e+05,1.560100000000000098e-01,6.503333333333333188e-02,2.046720333333333256e+06
5.200000000000000000e+05,1.757266666666666699e-01,6.233333333333333087e-02,2.066729333333333256e+06
5.250000000000000000e+05,1.547300000000000064e-01,6.506666666666666154e-02,2.086547333333333256e+06
5.300000000000000000e+05,1.342933333333333479e-01,4.336666666666666448e-02,2.106351000000000000e+06
5.350000000000000000e+05,1.386733333333333429e-01,5.960000000000000714e-02,2.126256333333333489e+06
5.400000000000000000e+05,1.517000000000000015e-01,6.233333333333333087e-02,2.146034666666666511e+06
5.450000000000000000e+05,1.647066666666666679e-01,7.046666666666666357e-02,2.165963666666666511e+06
5.500000000000000000e+05,1.370900000000000174e-01,4.066666666666666347e-02,2.185873000000000000e+06
5.550000000000000000e+05,1.488033333333333152e-01,5.420000000000000512e-02,2.205692666666666511e+06
5.600000000000000000e+05,1.444566666666666777e-01,5.149999999999999717e-02,2.225587000000000000e+06
5.650000000000000000e+05,1.513266666666666649e-01,5.423333333333333478e-02,2.245414333333333489e+06
5.700000000000000000e+05,1.856899999999999940e-01,7.863333333333333286e-02,2.265531333333333489e+06
5.750000000000000000e+05,1.921533333333333149e-01,8.673333333333332895e-02,2.285189666666666511e+06
5.800000000000000000e+05,1.550233333333333186e-01,6.503333333333333188e-02,2.305064333333333489e+06
5.850000000000000000e+05,1.544733333333333514e-01,5.690000000000000613e-02,2.324923333333333489e+06
5.900000000000000000e+05,1.353666666666666629e-01,4.339999999999999414e-02,2.344828666666666511e+06
5.950000000000000000e+05,1.541900000000000215e-01,6.773333333333332595e-02,2.364683000000000000e+06
6.000000000000000000e+05,1.512799999999999978e-01,6.233333333333333087e-02,2.384567666666666511e+06
6.050000000000000000e+05,1.419499999999999929e-01,5.423333333333333478e-02,2.404479000000000000e+06
6.100000000000000000e+05,1.375100000000000211e-01,5.690000000000000613e-02,2.424403666666666511e+06
6.150000000000000000e+05,1.508400000000000019e-01,6.506666666666666154e-02,2.444297000000000000e+06
6.200000000000000000e+05,1.401700000000000168e-01,5.419999999999999818e-02,2.464226666666666511e+06
6.250000000000000000e+05,1.632133333333333491e-01,5.419999999999999818e-02,2.484066000000000000e+06
6.300000000000000000e+05,1.302200000000000024e-01,4.070000000000000007e-02,2.504825000000000000e+06
6.350000000000000000e+05,1.587566666666666571e-01,5.150000000000001105e-02,2.523883666666666511e+06
6.400000000000000000e+05,1.436766666666666747e-01,5.420000000000000512e-02,2.543706333333333489e+06
6.450000000000000000e+05,1.199299999999999949e-01,3.796666666666666939e-02,2.563749333333333489e+06
6.500000000000000000e+05,1.369366666666666787e-01,4.880000000000000310e-02,2.583566000000000000e+06
6.550000000000000000e+05,1.913966666666666594e-01,6.506666666666666154e-02,2.603401000000000000e+06
6.600000000000000000e+05,1.573266666666666425e-01,5.960000000000000714e-02,2.623251333333333489e+06
6.650000000000000000e+05,1.460200000000000109e-01,5.689999999999999919e-02,2.643092333333333489e+06
6.700000000000000000e+05,1.875466666666666671e-01,8.673333333333332895e-02,2.662983666666666511e+06
6.750000000000000000e+05,2.000233333333333308e-01,8.673333333333332895e-02,2.682827666666666511e+06
6.800000000000000000e+05,2.016633333333333056e-01,7.860000000000000320e-02,2.702725666666666511e+06
6.850000000000000000e+05,1.793266666666666620e-01,6.503333333333333188e-02,2.722651333333333489e+06
6.900000000000000000e+05,1.912333333333333385e-01,7.043333333333333390e-02,2.742539000000000000e+06
6.950000000000000000e+05,1.715133333333333232e-01,6.773333333333332595e-02,2.762454000000000000e+06
7.000000000000000000e+05,1.914033333333333420e-01,7.046666666666666357e-02,2.782403666666666511e+06
7.050000000000000000e+05,2.081433333333333469e-01,9.486666666666666858e-02,2.802286000000000000e+06
7.100000000000000000e+05,1.460599999999999954e-01,4.066666666666666347e-02,2.822184333333333489e+06
7.150000000000000000e+05,1.776833333333333320e-01,5.690000000000000613e-02,2.842075333333333489e+06
7.200000000000000000e+05,1.673199999999999965e-01,6.230000000000000121e-02,2.862321666666666511e+06
7.250000000000000000e+05,1.893733333333333102e-01,7.586666666666667946e-02,2.881844333333333489e+06
7.300000000000000000e+05,1.636233333333333151e-01,7.863333333333333286e-02,2.901646666666666511e+06
7.350000000000000000e+05,1.316100000000000048e-01,4.876666666666667344e-02,2.921529333333333489e+06
7.400000000000000000e+05,1.646266666666666711e-01,5.960000000000000714e-02,2.941374666666666511e+06
7.450000000000000000e+05,1.919366666666666721e-01,8.403333333333333488e-02,2.961344666666666511e+06
7.500000000000000000e+05,1.568766666666666643e-01,6.233333333333333087e-02,2.981187333333333489e+06
7.550000000000000000e+05,2.009466666666666901e-01,7.860000000000000320e-02,3.001135000000000000e+06
7.600000000000000000e+05,1.991466666666666663e-01,7.856666666666665966e-02,3.020975000000000000e+06
7.650000000000000000e+05,1.724133333333333351e-01,6.776666666666666949e-02,3.040914333333333489e+06
7.700000000000000000e+05,1.931400000000000061e-01,8.943333333333332302e-02,3.060823333333333489e+06
7.750000000000000000e+05,1.491866666666666619e-01,5.149999999999999717e-02,3.080595666666666511e+06
7.800000000000000000e+05,1.624666666666666759e-01,6.503333333333333188e-02,3.100432666666666511e+06
7.850000000000000000e+05,1.861700000000000299e-01,7.043333333333333390e-02,3.121441666666666511e+06
7.900000000000000000e+05,1.667666666666666464e-01,5.420000000000000512e-02,3.140046000000000000e+06
7.950000000000000000e+05,2.061666666666666925e-01,8.400000000000000522e-02,3.159915333333333489e+06
8.000000000000000000e+05,1.449000000000000010e-01,5.963333333333333680e-02,3.179789333333333489e+06
8.050000000000000000e+05,1.534499999999999753e-01,5.963333333333333680e-02,3.199548000000000000e+06
8.100000000000000000e+05,1.613133333333333364e-01,6.506666666666666154e-02,3.219312666666666511e+06
8.150000000000000000e+05,1.838300000000000212e-01,7.860000000000000320e-02,3.239105666666666511e+06
8.200000000000000000e+05,1.774599999999999789e-01,6.776666666666665562e-02,3.258966000000000000e+06
8.250000000000000000e+05,1.946466666666666623e-01,8.133333333333332693e-02,3.278698000000000000e+06
8.300000000000000000e+05,2.148900000000000254e-01,9.216666666666666063e-02,3.298490333333333489e+06
8.350000000000000000e+05,1.807166666666666643e-01,6.779999999999999916e-02,3.318212000000000000e+06
8.400000000000000000e+05,2.186633333333333484e-01,9.213333333333333097e-02,3.338056000000000000e+06
8.450000000000000000e+05,2.089933333333333365e-01,8.400000000000000522e-02,3.357890000000000000e+06
8.500000000000000000e+05,2.188666666666666816e-01,8.939999999999999336e-02,3.377560333333333489e+06
8.550000000000000000e+05,2.021866666666666534e-01,6.776666666666665562e-02,3.397329666666666511e+06
8.600000000000000000e+05,1.758999999999999730e-01,7.046666666666666357e-02,3.417101333333333489e+06
8.650000000000000000e+05,2.009133333333333604e-01,6.776666666666665562e-02,3.436863000000000000e+06
8.700000000000000000e+05,2.130933333333333568e-01,8.129999999999999727e-02,3.456696333333333489e+06
8.750000000000000000e+05,2.025000000000000133e-01,7.860000000000000320e-02,3.476380333333333489e+06
8.800000000000000000e+05,1.771200000000000274e-01,6.230000000000000121e-02,3.496153666666666511e+06
8.850000000000000000e+05,2.181433333333333280e-01,1.056666666666666865e-01,3.515931333333333489e+06
8.900000000000000000e+05,2.095233333333333670e-01,8.403333333333333488e-02,3.535693000000000000e+06
8.950000000000000000e+05,1.936900000000000011e-01,7.586666666666665171e-02,3.555497333333333489e+06
9.000000000000000000e+05,1.632066666666666943e-01,6.506666666666666154e-02,3.575676000000000000e+06
9.050000000000000000e+05,1.933833333333333238e-01,6.773333333333332595e-02,3.595048666666666511e+06
9.100000000000000000e+05,2.096000000000000085e-01,8.129999999999999727e-02,3.614806666666666511e+06
9.150000000000000000e+05,2.047766666666666902e-01,8.939999999999999336e-02,3.634579000000000000e+06
9.200000000000000000e+05,1.999966666666666837e-01,8.669999999999999929e-02,3.654343333333333489e+06
9.250000000000000000e+05,2.471266666666666889e-01,9.486666666666666858e-02,3.674273666666666511e+06
9.300000000000000000e+05,2.048933333333333440e-01,8.403333333333333488e-02,3.693885000000000000e+06
9.350000000000000000e+05,2.229833333333333112e-01,8.129999999999999727e-02,3.713610000000000000e+06
9.400000000000000000e+05,2.159333333333333105e-01,8.400000000000000522e-02,3.733507666666666511e+06
9.450000000000000000e+05,2.158066666666666744e-01,9.483333333333332504e-02,3.753286000000000000e+06
9.500000000000000000e+05,2.334566666666666734e-01,9.756666666666667653e-02,3.773064000000000000e+06
9.550000000000000000e+05,2.085900000000000254e-01,7.860000000000000320e-02,3.792731000000000000e+06
9.600000000000000000e+05,2.565066666666666606e-01,9.486666666666665471e-02,3.812548000000000000e+06
9.650000000000000000e+05,2.475933333333333319e-01,7.860000000000000320e-02,3.832426333333333489e+06
9.700000000000000000e+05,2.476466666666666538e-01,9.753333333333331912e-02,3.852213666666666511e+06
9.750000000000000000e+05,2.656666666666666621e-01,9.756666666666667653e-02,3.871984333333333489e+06
9.800000000000000000e+05,2.992000000000000215e-01,1.192333333333333439e-01,3.891861666666666511e+06
9.850000000000000000e+05,2.745400000000000063e-01,1.192333333333333439e-01,3.912582000000000000e+06
9.900000000000000000e+05,2.991199999999999970e-01,1.328000000000000014e-01,3.931348000000000000e+06
9.950000000000000000e+05,2.842399999999999927e-01,1.165000000000000063e-01,3.951106333333333489e+06
1.000000000000000000e+06,3.147233333333332994e-01,1.328000000000000014e-01,3.970922000000000000e+06
1.005000000000000000e+06,2.650966666666667026e-01,1.083666666666666667e-01,3.990897000000000000e+06
1.010000000000000000e+06,2.801133333333333253e-01,1.111333333333333478e-01,4.010589000000000000e+06
1.015000000000000000e+06,2.807600000000000096e-01,1.110999999999999904e-01,4.030331000000000000e+06
1.020000000000000000e+06,2.595999999999999974e-01,1.003000000000000003e-01,4.050151333333333489e+06
1.025000000000000000e+06,2.418566666666666920e-01,1.029999999999999943e-01,4.069820000000000000e+06
1.030000000000000000e+06,2.901366666666667093e-01,1.192333333333333439e-01,4.089633666666666511e+06
1.035000000000000000e+06,2.756500000000000061e-01,1.219666666666666677e-01,4.109352333333333489e+06
1.040000000000000000e+06,2.822566666666666557e-01,1.165333333333333221e-01,4.129262333333333489e+06


==> data/eeg/rbf-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.932666666666666977e-01,4.416999999999999815e-01,3.011333333333333485e+03
5.000000000000000000e+03,6.825833333333332087e-01,4.309000000000000052e-01,2.935300000000000000e+04
1.000000000000000000e+04,6.698766666666666758e-01,4.335999999999999854e-01,5.630000000000000000e+04
1.500000000000000000e+04,5.327699999999999658e-01,2.601666666666666572e-01,8.423600000000000000e+04
2.000000000000000000e+04,4.143466666666666964e-01,1.951333333333333531e-01,1.111860000000000000e+05
2.500000000000000000e+04,3.805799999999999739e-01,1.761666666666666659e-01,1.382576666666666570e+05
3.000000000000000000e+04,3.501866666666666461e-01,1.653333333333333321e-01,1.657433333333333430e+05
3.500000000000000000e+04,3.621900000000000119e-01,1.625999999999999945e-01,1.922516666666666570e+05
4.000000000000000000e+04,3.403233333333333110e-01,1.463666666666666727e-01,2.191936666666666570e+05
4.500000000000000000e+04,3.355966666666667098e-01,1.517666666666666886e-01,2.461336666666666570e+05
5.000000000000000000e+04,3.395266666666666988e-01,1.436333333333333073e-01,2.730220000000000000e+05
5.500000000000000000e+04,3.212999999999999745e-01,1.598666666666666847e-01,2.999440000000000000e+05
6.000000000000000000e+04,3.513399999999999856e-01,1.680333333333333401e-01,3.272923333333333139e+05
6.500000000000000000e+04,3.701433333333333242e-01,1.653333333333333321e-01,3.537366666666666861e+05
7.000000000000000000e+04,3.500166666666666981e-01,1.517666666666666331e-01,3.805973333333333139e+05
7.500000000000000000e+04,3.370733333333333359e-01,1.680333333333333401e-01,4.076200000000000000e+05
8.000000000000000000e+04,3.568133333333333712e-01,1.761666666666666659e-01,4.344910000000000000e+05
8.500000000000000000e+04,3.231766666666666676e-01,1.518000000000000183e-01,4.614946666666666861e+05
9.000000000000000000e+04,3.193766666666666421e-01,1.517333333333333034e-01,4.888440000000000000e+05
9.500000000000000000e+04,3.348366666666666713e-01,1.490333333333333510e-01,5.166623333333333139e+05
1.000000000000000000e+05,3.289899999999999491e-01,1.382000000000000173e-01,5.431606666666666279e+05
1.050000000000000000e+05,2.970066666666666411e-01,1.354999999999999816e-01,5.703153333333333721e+05
1.100000000000000000e+05,2.923166666666667246e-01,1.219666666666666677e-01,5.974240000000000000e+05
1.150000000000000000e+05,2.922000000000000153e-01,1.246666666666666479e-01,6.246786666666666279e+05
1.200000000000000000e+05,2.787400000000000433e-01,1.300666666666666638e-01,6.517386666666666279e+05
1.250000000000000000e+05,3.097166666666666401e-01,1.300666666666666638e-01,6.788356666666666279e+05
1.300000000000000000e+05,3.017266666666666430e-01,1.273666666666666558e-01,7.058980000000000000e+05
1.350000000000000000e+05,2.708333333333333148e-01,1.111333333333333478e-01,7.336273333333333721e+05
1.400000000000000000e+05,2.864333333333333176e-01,1.192666666666666736e-01,7.599926666666666279e+05
1.450000000000000000e+05,2.550399999999999889e-01,1.057333333333333319e-01,7.869596666666666279e+05
1.500000000000000000e+05,2.821066666666666722e-01,1.246999999999999914e-01,8.140096666666666279e+05
1.550000000000000000e+05,2.575600000000000112e-01,1.138333333333333419e-01,8.409730000000000000e+05
1.600000000000000000e+05,2.841466666666667140e-01,1.463333333333333153e-01,8.679886666666666279e+05
1.650000000000000000e+05,2.477233333333333232e-01,1.029666666666666647e-01,8.952530000000000000e+05
1.700000000000000000e+05,2.732833333333333226e-01,1.300666666666666638e-01,9.223460000000000000e+05
1.750000000000000000e+05,2.372666666666666535e-01,1.219666666666666677e-01,9.495156666666666279e+05
1.800000000000000000e+05,2.337633333333333230e-01,1.111333333333333478e-01,9.764720000000000000e+05
1.850000000000000000e+05,2.409533333333333527e-01,1.057000000000000023e-01,1.004349666666666628e+06
1.900000000000000000e+05,2.005599999999999883e-01,8.129999999999999727e-02,1.030464000000000000e+06
1.950000000000000000e+05,2.246866666666666734e-01,1.003000000000000003e-01,1.057795333333333256e+06
2.000000000000000000e+05,2.290066666666666639e-01,1.029666666666666647e-01,1.085331666666666744e+06
2.050000000000000000e+05,2.036966666666666648e-01,1.057000000000000023e-01,1.112692666666666744e+06
2.100000000000000000e+05,1.801933333333333165e-01,8.133333333333332693e-02,1.140024666666666744e+06
2.150000000000000000e+05,1.791433333333333489e-01,7.320000000000000118e-02,1.167025333333333256e+06
2.200000000000000000e+05,1.656299999999999994e-01,5.960000000000000714e-02,1.194060666666666744e+06
2.250000000000000000e+05,1.637866666666666637e-01,6.776666666666665562e-02,1.221652000000000000e+06
2.300000000000000000e+05,1.616499999999999881e-01,7.046666666666667744e-02,1.249439000000000000e+06
2.350000000000000000e+05,1.712233333333333107e-01,7.860000000000000320e-02,1.277221000000000000e+06
2.400000000000000000e+05,1.838566666666666682e-01,7.046666666666666357e-02,1.304399333333333256e+06
2.450000000000000000e+05,1.402366666666666761e-01,5.963333333333333680e-02,1.333963666666666744e+06
2.500000000000000000e+05,1.886266666666666925e-01,8.400000000000000522e-02,1.360441000000000000e+06
2.550000000000000000e+05,1.487533333333333208e-01,6.233333333333333087e-02,1.387849666666666744e+06
2.600000000000000000e+05,1.468733333333333280e-01,6.233333333333333087e-02,1.415560333333333256e+06
2.650000000000000000e+05,1.526366666666666705e-01,5.693333333333333579e-02,1.442528000000000000e+06
2.700000000000000000e+05,2.045133333333333248e-01,7.316666666666665764e-02,1.469458333333333256e+06
2.750000000000000000e+05,1.523366666666666758e-01,6.773333333333332595e-02,1.496462333333333256e+06
2.800000000000000000e+05,1.509333333333333360e-01,5.963333333333333680e-02,1.523538000000000000e+06
2.850000000000000000e+05,1.517166666666666941e-01,6.506666666666666154e-02,1.550665000000000000e+06
2.900000000000000000e+05,1.638233333333333486e-01,6.773333333333332595e-02,1.579337666666666744e+06
2.950000000000000000e+05,1.503166666666666818e-01,4.606666666666666549e-02,1.607195666666666744e+06
3.000000000000000000e+05,1.428699999999999970e-01,6.230000000000000121e-02,1.634821666666666744e+06
3.050000000000000000e+05,1.698966666666666681e-01,7.046666666666666357e-02,1.661850000000000000e+06
3.100000000000000000e+05,1.628866666666666518e-01,6.506666666666667542e-02,1.688788333333333256e+06
3.150000000000000000e+05,1.568733333333333368e-01,5.960000000000000714e-02,1.717043666666666744e+06
3.200000000000000000e+05,1.899800000000000100e-01,8.939999999999999336e-02,1.743623000000000000e+06
3.250000000000000000e+05,1.568866666666666465e-01,7.316666666666665764e-02,1.770968666666666744e+06
3.300000000000000000e+05,1.658233333333333226e-01,6.503333333333333188e-02,1.798608333333333256e+06
3.350000000000000000e+05,1.795433333333333048e-01,5.689999999999999919e-02,1.825574666666666744e+06
3.400000000000000000e+05,1.483866666666666667e-01,4.880000000000000310e-02,1.852608666666666744e+06
3.450000000000000000e+05,1.440466666666666562e-01,4.880000000000000310e-02,1.880495333333333256e+06
3.500000000000000000e+05,1.289599999999999913e-01,4.610000000000000209e-02,1.908579000000000000e+06
3.550000000000000000e+05,1.229433333333333350e-01,4.606666666666666549e-02,1.935880000000000000e+06
3.600000000000000000e+05,1.146499999999999880e-01,3.526666666666666838e-02,1.963079666666666744e+06
3.650000000000000000e+05,1.318799999999999972e-01,5.690000000000000613e-02,1.991212666666666744e+06
3.700000000000000000e+05,1.532000000000000028e-01,5.690000000000000613e-02,2.018770000000000000e+06
3.750000000000000000e+05,1.867733333333333190e-01,7.046666666666666357e-02,2.046114333333333256e+06
3.800000000000000000e+05,1.857366666666666610e-01,8.126666666666666761e-02,2.074901666666666744e+06
3.850000000000000000e+05,1.605366666666666609e-01,6.503333333333333188e-02,2.102535000000000000e+06
3.900000000000000000e+05,1.313300000000000023e-01,4.066666666666666347e-02,2.129952666666666511e+06
3.950000000000000000e+05,1.592466666666666752e-01,6.776666666666666949e-02,2.156943000000000000e+06
4.000000000000000000e+05,1.641900000000000026e-01,6.233333333333333087e-02,2.186268333333333489e+06
4.050000000000000000e+05,1.331166666666666609e-01,5.146666666666666751e-02,2.212094666666666511e+06
4.100000000000000000e+05,1.114233333333333326e-01,3.523333333333333872e-02,2.239288333333333489e+06
4.150000000000000000e+05,1.328666666666666607e-01,4.336666666666667141e-02,2.266500000000000000e+06
4.200000000000000000e+05,1.250799999999999967e-01,4.336666666666666448e-02,2.293659000000000000e+06
4.250000000000000000e+05,1.306533333333333158e-01,3.253333333333333771e-02,2.320886333333333489e+06
4.300000000000000000e+05,1.321466666666666623e-01,5.423333333333333478e-02,2.348256000000000000e+06
4.350000000000000000e+05,1.373800000000000021e-01,5.963333333333333680e-02,2.375088333333333489e+06
4.400000000000000000e+05,1.357166666666666799e-01,4.876666666666667344e-02,2.402334666666666511e+06
4.450000000000000000e+05,1.482499999999999929e-01,5.963333333333333680e-02,2.429402666666666511e+06
4.500000000000000000e+05,1.377866666666666684e-01,6.236666666666666053e-02,2.456763000000000000e+06
4.550000000000000000e+05,1.559500000000000053e-01,5.420000000000000512e-02,2.483887333333333489e+06
4.600000000000000000e+05,1.712700000000000056e-01,6.773333333333332595e-02,2.511364333333333489e+06
4.650000000000000000e+05,1.024766666666666604e-01,4.066666666666666347e-02,2.538132000000000000e+06
4.700000000000000000e+05,1.593966666666666587e-01,7.320000000000000118e-02,2.565402666666666511e+06
4.750000000000000000e+05,1.128366666666666546e-01,4.880000000000000310e-02,2.592586000000000000e+06
4.800000000000000000e+05,1.518066666666666453e-01,6.233333333333333087e-02,2.619946000000000000e+06
4.850000000000000000e+05,1.147133333333333338e-01,5.149999999999999717e-02,2.647599666666666511e+06
4.900000000000000000e+05,1.249533333333333190e-01,4.606666666666667243e-02,2.675383666666666511e+06
4.950000000000000000e+05,1.517333333333333589e-01,5.960000000000000714e-02,2.703102666666666511e+06
5.000000000000000000e+05,1.702833333333333421e-01,6.506666666666667542e-02,2.730756666666666511e+06
5.050000000000000000e+05,1.187899999999999928e-01,4.336666666666666448e-02,2.759885666666666511e+06
5.100000000000000000e+05,1.599666666666666737e-01,6.236666666666666053e-02,2.785577000000000000e+06
5.150000000000000000e+05,1.229700000000000099e-01,4.336666666666666448e-02,2.813102333333333489e+06
5.200000000000000000e+05,1.468266666666666609e-01,6.776666666666666949e-02,2.840730666666666511e+06
5.250000000000000000e+05,1.073033333333333478e-01,3.526666666666666838e-02,2.868244666666666511e+06
5.300000000000000000e+05,1.417033333333333200e-01,5.149999999999999717e-02,2.895947333333333489e+06
5.350000000000000000e+05,1.350466666666666760e-01,5.423333333333333478e-02,2.923856666666666511e+06
5.400000000000000000e+05,1.321633333333333271e-01,5.690000000000000613e-02,2.951200000000000000e+06
5.450000000000000000e+05,9.874666666666666315e-02,3.253333333333333771e-02,2.978349000000000000e+06
5.500000000000000000e+05,1.213466666666666721e-01,4.066666666666667040e-02,3.005328000000000000e+06
5.550000000000000000e+05,1.215399999999999953e-01,4.066666666666666347e-02,3.032496333333333489e+06
5.600000000000000000e+05,1.367666666666666753e-01,5.690000000000000613e-02,3.059707333333333489e+06
5.650000000000000000e+05,1.469166666666666676e-01,6.233333333333333087e-02,3.087160333333333489e+06
5.700000000000000000e+05,1.195966666666666706e-01,4.339999999999999414e-02,3.114368000000000000e+06
5.750000000000000000e+05,1.437500000000000167e-01,4.336666666666666448e-02,3.141860000000000000e+06
5.800000000000000000e+05,1.252799999999999747e-01,4.336666666666667141e-02,3.169123333333333489e+06
5.850000000000000000e+05,1.488866666666666672e-01,4.606666666666666549e-02,3.196365333333333489e+06
5.900000000000000000e+05,1.596266666666666667e-01,6.503333333333333188e-02,3.223894666666666511e+06
5.950000000000000000e+05,1.237300000000000066e-01,4.880000000000000310e-02,3.251233000000000000e+06
6.000000000000000000e+05,1.294499999999999817e-01,4.063333333333333380e-02,3.278527666666666511e+06
6.050000000000000000e+05,1.392833333333333423e-01,5.149999999999999717e-02,3.305503333333333489e+06
6.100000000000000000e+05,1.383699999999999930e-01,4.063333333333333380e-02,3.332791333333333489e+06
6.150000000000000000e+05,1.278799999999999937e-01,4.880000000000000310e-02,3.360218333333333489e+06
6.200000000000000000e+05,1.213566666666666682e-01,4.336666666666666448e-02,3.387380666666666511e+06
6.250000000000000000e+05,1.837833333333333263e-01,6.236666666666666053e-02,3.415851666666666511e+06
6.300000000000000000e+05,1.607666666666666411e-01,7.046666666666666357e-02,3.442000000000000000e+06
6.350000000000000000e+05,1.276766666666666605e-01,4.880000000000000310e-02,3.468955000000000000e+06
6.400000000000000000e+05,1.437166666666666592e-01,4.880000000000000310e-02,3.497182000000000000e+06
6.450000000000000000e+05,1.430666666666666753e-01,5.419999999999999818e-02,3.524830333333333489e+06
6.500000000000000000e+05,1.409799999999999942e-01,5.963333333333333680e-02,3.551909666666666511e+06
6.550000000000000000e+05,1.401766666666666994e-01,5.693333333333333579e-02,3.578932666666666511e+06
6.600000000000000000e+05,1.143200000000000188e-01,3.793333333333333279e-02,3.605965000000000000e+06
6.650000000000000000e+05,1.571033333333333448e-01,6.233333333333333087e-02,3.633054333333333489e+06
6.700000000000000000e+05,1.432966666666666555e-01,5.963333333333333680e-02,3.660201333333333489e+06
6.750000000000000000e+05,1.546099999999999974e-01,5.419999999999999818e-02,3.687417666666666511e+06
6.800000000000000000e+05,1.742466666666666608e-01,7.860000000000000320e-02,3.714694000000000000e+06
6.850000000000000000e+05,1.269900000000000195e-01,4.876666666666665956e-02,3.741915333333333489e+06
6.900000000000000000e+05,1.490033333333333487e-01,5.966666666666666646e-02,3.768881666666666511e+06
6.950000000000000000e+05,1.628933333333333344e-01,7.046666666666666357e-02,3.795734333333333489e+06
7.000000000000000000e+05,1.585266666666666768e-01,7.046666666666667744e-02,3.823262333333333489e+06
7.050000000000000000e+05,1.706466666666666965e-01,4.880000000000000310e-02,3.850986666666666511e+06
7.100000000000000000e+05,1.811033333333333106e-01,7.046666666666666357e-02,3.879184666666666511e+06
7.150000000000000000e+05,1.846466666666666534e-01,7.860000000000000320e-02,3.907170666666666511e+06
7.200000000000000000e+05,1.655600000000000127e-01,5.960000000000000714e-02,3.934547333333333489e+06
7.250000000000000000e+05,1.649100000000000010e-01,6.776666666666665562e-02,3.961940000000000000e+06
7.300000000000000000e+05,1.412233333333333396e-01,4.876666666666665956e-02,3.989988000000000000e+06
7.350000000000000000e+05,1.796333333333333115e-01,6.506666666666666154e-02,4.017061333333333489e+06
7.400000000000000000e+05,1.678533333333333266e-01,5.150000000000001105e-02,4.044567333333333489e+06
7.450000000000000000e+05,1.678066666666666595e-01,7.043333333333333390e-02,4.072389000000000000e+06
7.500000000000000000e+05,2.044266666666666732e-01,7.586666666666667946e-02,4.099537666666666511e+06
7.550000000000000000e+05,1.678399999999999892e-01,5.963333333333333680e-02,4.126610333333333489e+06
7.600000000000000000e+05,1.525499999999999912e-01,5.963333333333333680e-02,4.155247666666666511e+06
7.650000000000000000e+05,1.787733333333333396e-01,6.503333333333333188e-02,4.182037666666666511e+06
7.700000000000000000e+05,2.093666666666666731e-01,9.753333333333331912e-02,4.209653000000000000e+06
7.750000000000000000e+05,1.976466666666666649e-01,8.126666666666666761e-02,4.237384666666666977e+06
7.800000000000000000e+05,1.915033333333333310e-01,8.400000000000000522e-02,4.263620333333333023e+06
7.850000000000000000e+05,1.886499999999999844e-01,8.400000000000000522e-02,4.289776000000000000e+06
7.900000000000000000e+05,1.569733333333333258e-01,5.963333333333333680e-02,4.317005333333333023e+06
7.950000000000000000e+05,1.870766666666666966e-01,6.776666666666665562e-02,4.344382000000000000e+06
8.000000000000000000e+05,1.529000000000000081e-01,4.876666666666667344e-02,4.371378000000000000e+06
8.050000000000000000e+05,1.533599999999999963e-01,6.506666666666666154e-02,4.398378000000000000e+06
8.100000000000000000e+05,1.654833333333333434e-01,5.693333333333333579e-02,4.425428000000000000e+06
8.150000000000000000e+05,1.972266666666666612e-01,8.129999999999999727e-02,4.452949000000000000e+06
8.200000000000000000e+05,1.933733333333333138e-01,7.316666666666665764e-02,4.479824333333333023e+06
8.250000000000000000e+05,1.688233333333333253e-01,5.689999999999999919e-02,4.506714666666666977e+06
8.300000000000000000e+05,1.975433333333333208e-01,8.403333333333333488e-02,4.533656333333333023e+06
8.350000000000000000e+05,1.655266666666666830e-01,6.773333333333332595e-02,4.560429333333333023e+06
8.400000000000000000e+05,1.756633333333333102e-01,7.046666666666667744e-02,4.587397333333333023e+06
8.450000000000000000e+05,1.847966666666666369e-01,7.590000000000000913e-02,4.614350000000000000e+06
8.500000000000000000e+05,1.711166666666666669e-01,5.690000000000000613e-02,4.641320000000000000e+06
8.550000000000000000e+05,1.871133333333333537e-01,8.673333333333332895e-02,4.668171000000000000e+06
8.600000000000000000e+05,1.575000000000000011e-01,5.963333333333333680e-02,4.695086333333333023e+06
8.650000000000000000e+05,2.069600000000000051e-01,7.586666666666666559e-02,4.722106333333333023e+06
8.700000000000000000e+05,2.690366666666666462e-01,1.138333333333333419e-01,4.748873333333333023e+06
8.750000000000000000e+05,2.216599999999999682e-01,8.400000000000000522e-02,4.775824666666666977e+06
8.800000000000000000e+05,2.157999999999999918e-01,8.400000000000000522e-02,4.802708000000000000e+06
8.850000000000000000e+05,2.285266666666666835e-01,9.753333333333331912e-02,4.829416333333333023e+06
8.900000000000000000e+05,2.251999999999999835e-01,8.943333333333332302e-02,4.856434000000000000e+06
8.950000000000000000e+05,2.029200000000000170e-01,8.669999999999999929e-02,4.883445666666666977e+06
9.000000000000000000e+05,2.171633333333333471e-01,7.590000000000000913e-02,4.910322333333333023e+06
9.050000000000000000e+05,2.054033333333333544e-01,8.129999999999999727e-02,4.937130333333333023e+06
9.100000000000000000e+05,1.786499999999999755e-01,7.046666666666666357e-02,4.964064666666666977e+06
9.150000000000000000e+05,1.805033333333333212e-01,6.776666666666665562e-02,4.990935333333333023e+06
9.200000000000000000e+05,2.212566666666666571e-01,8.133333333333332693e-02,5.017857666666666977e+06
9.250000000000000000e+05,2.161266666666666614e-01,8.129999999999999727e-02,5.044737000000000000e+06
9.300000000000000000e+05,2.120233333333333414e-01,8.400000000000000522e-02,5.071583333333333023e+06
9.350000000000000000e+05,2.286733333333333673e-01,1.003000000000000003e-01,5.098453000000000000e+06
9.400000000000000000e+05,2.068500000000000061e-01,8.946666666666668044e-02,5.125265000000000000e+06
9.450000000000000000e+05,1.862600000000000089e-01,6.233333333333333087e-02,5.152370333333333023e+06
9.500000000000000000e+05,2.235300000000000065e-01,8.133333333333332693e-02,5.178976000000000000e+06
9.550000000000000000e+05,1.952100000000000224e-01,7.046666666666666357e-02,5.207869666666666977e+06
9.600000000000000000e+05,2.065799999999999859e-01,7.046666666666666357e-02,5.232753000000000000e+06
9.650000000000000000e+05,2.086000000000000076e-01,8.669999999999999929e-02,5.259792333333333023e+06
9.700000000000000000e+05,2.284100000000000019e-01,9.486666666666666858e-02,5.286484666666666977e+06
9.750000000000000000e+05,2.368400000000000227e-01,9.486666666666665471e-02,5.313290666666666977e+06
9.800000000000000000e+05,2.410900000000000265e-01,8.943333333333332302e-02,5.340307333333333023e+06
9.850000000000000000e+05,2.333933333333333415e-01,8.403333333333333488e-02,5.367083333333333023e+06
9.900000000000000000e+05,2.742766666666666686e-01,1.246666666666666617e-01,5.394192333333333023e+06
9.950000000000000000e+05,2.495366666666666566e-01,9.213333333333333097e-02,5.420892333333333023e+06
1.000000000000000000e+06,2.435733333333333361e-01,1.003000000000000003e-01,5.447837000000000000e+06
1.005000000000000000e+06,2.299466666666666603e-01,1.002666666666666706e-01,5.474782666666666977e+06
1.010000000000000000e+06,2.575566666666666560e-01,1.002666666666666706e-01,5.501625333333333023e+06
1.015000000000000000e+06,2.462433333333333696e-01,1.219666666666666677e-01,5.528460333333333023e+06
1.020000000000000000e+06,2.612466666666666826e-01,1.002666666666666567e-01,5.555394666666666977e+06
1.025000000000000000e+06,2.125866666666666738e-01,7.856666666666665966e-02,5.582244666666666977e+06
1.030000000000000000e+06,2.431166666666666476e-01,9.216666666666667451e-02,5.609192000000000000e+06
1.035000000000000000e+06,2.333499999999999741e-01,1.057000000000000023e-01,5.635995666666666977e+06
1.040000000000000000e+06,2.565133333333333154e-01,1.029666666666666508e-01,5.662787666666666977e+06
1.045000000000000000e+06,2.255266666666666531e-01,9.486666666666666858e-02,5.689560666666666977e+06
1.050000000000000000e+06,2.418733333333333013e-01,9.486666666666666858e-02,5.716380666666666977e+06
1.055000000000000000e+06,2.465033333333333243e-01,1.057000000000000023e-01,5.743215666666666977e+06
1.060000000000000000e+06,2.644166666666666887e-01,1.110999999999999904e-01,5.769951666666666977e+06
1.065000000000000000e+06,2.419000000000000039e-01,1.002666666666666706e-01,5.796772333333333023e+06
1.070000000000000000e+06,2.816199999999999815e-01,1.138666666666666716e-01,5.823456000000000000e+06
1.075000000000000000e+06,2.256266666666666698e-01,9.756666666666667653e-02,5.850108333333333023e+06
1.080000000000000000e+06,2.744699999999999918e-01,1.192666666666666736e-01,5.876887333333333023e+06
1.085000000000000000e+06,2.543833333333333502e-01,1.165333333333333360e-01,5.903734333333333023e+06
1.090000000000000000e+06,2.957566666666666677e-01,1.219666666666666677e-01,5.930565333333333023e+06
1.095000000000000000e+06,2.888033333333333563e-01,1.273666666666666558e-01,5.957185000000000000e+06


==> data/eeg2/rbf-f.txt <==
iteration,mnll,error,time,mstd,estd
6.000000000000000000e+05,6.062019999999999076e-01,3.583999999999999408e-01,10,8.161735756565512145e-02,7.593083695047750381e-02
9.500000000000000000e+05,5.272580000000000044e-01,2.863800000000000234e-01,50,1.394290548486935566e-01,1.145275058664947943e-01
7.250000000000000000e+05,4.005440000000000111e-01,1.969399999999999762e-01,100,1.443093364408553902e-01,1.077487559092911162e-01
5.350000000000000000e+05,4.862540000000000195e-01,2.543799999999999950e-01,500,1.655995806274883353e-01,1.448742682466420406e-01
7.350000000000000000e+05,3.829580000000000206e-01,1.773800000000000099e-01,1000,1.643382172715768530e-01,1.236614960284728032e-01
2.300000000000000000e+05,3.394420000000000215e-01,1.386400000000000132e-01,5000,1.111184095278545669e-01,6.400920558794648274e-02


==> data/eeg2/rbf-f_std.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,8.161735756565512145e-02,7.593083695047750381e-02,10
0.000000000000000000e+00,1.394290548486935566e-01,1.145275058664947943e-01,50
0.000000000000000000e+00,1.443093364408553902e-01,1.077487559092911162e-01,100
0.000000000000000000e+00,1.655995806274883353e-01,1.448742682466420406e-01,500
0.000000000000000000e+00,1.643382172715768530e-01,1.236614960284728032e-01,1000
0.000000000000000000e+00,1.111184095278545669e-01,6.400920558794648274e-02,5000


==> data/eeg2/rbf-o.txt <==
iteration,mnll,error,time,mstd,estd
1.795000000000000000e+06,4.178279999999999772e-01,1.856800000000000117e-01,10,3.344750059421481431e-02,2.809928112959475185e-02
7.850000000000000000e+05,2.203799999999999648e-01,8.311999999999999944e-02,50,2.777885886785128391e-02,1.984120964054359240e-02
1.040000000000000000e+06,2.759559999999999791e-01,1.123999999999999860e-01,100,3.768884429111617196e-02,2.083717831185402658e-02
7.400000000000000000e+05,2.627480000000000371e-01,9.614000000000000323e-02,500,5.097662578084193735e-02,3.704994466932440278e-02
5.500000000000000000e+05,2.706739999999999702e-01,1.075200000000000183e-01,1000,3.391241342045711593e-02,2.447638862250720027e-02
2.000000000000000000e+05,2.756299999999999861e-01,9.935999999999998999e-02,5000,3.823587739283616782e-02,1.657909527085238768e-02


==> data/eeg2/rbf-o_std.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,3.344750059421481431e-02,2.809928112959475185e-02,10
0.000000000000000000e+00,2.777885886785128391e-02,1.984120964054359240e-02,50
0.000000000000000000e+00,3.768884429111617196e-02,2.083717831185402658e-02,100
0.000000000000000000e+00,5.097662578084193735e-02,3.704994466932440278e-02,500
0.000000000000000000e+00,3.391241342045711593e-02,2.447638862250720027e-02,1000
0.000000000000000000e+00,3.823587739283616782e-02,1.657909527085238768e-02,5000


==> data/eeg2/rbf.txt <==
iteration,mnll,error,time,mstd,estd
5.360000000000000000e+06,2.846520000000000161e-01,1.221399999999999986e-01,10,3.472115919723880312e-02,2.288454500312383372e-02
1.240000000000000000e+06,3.596519999999999717e-01,1.661600000000000299e-01,50,3.195696944329982914e-02,2.706670279143730956e-02
1.050000000000000000e+06,3.981780000000000319e-01,1.969400000000000039e-01,100,1.550563514855164138e-01,1.349735470379288538e-01
1.110000000000000000e+06,6.869560000000000111e-01,4.397199999999999998e-01,500,3.442351521852464197e-03,2.444940899081202157e-02
6.750000000000000000e+05,6.866580000000001016e-01,4.397199999999999998e-01,1000,4.830136229962898181e-03,2.444940899081202157e-02
2.200000000000000000e+05,6.876499999999999835e-01,4.397199999999999998e-01,5000,2.902392116858076333e-03,2.444940899081202157e-02


==> data/eeg2/rbf_std.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,3.472115919723880312e-02,2.288454500312383372e-02,10
0.000000000000000000e+00,3.195696944329982914e-02,2.706670279143730956e-02,50
0.000000000000000000e+00,1.550563514855164138e-01,1.349735470379288538e-01,100
0.000000000000000000e+00,3.442351521852464197e-03,2.444940899081202157e-02,500
0.000000000000000000e+00,4.830136229962898181e-03,2.444940899081202157e-02,1000
0.000000000000000000e+00,2.902392116858076333e-03,2.444940899081202157e-02,5000

==> data/mnist/arc1-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.305250000000000021e+00,9.336999999999999744e-01,3.155000000000000000e+03
5.000000000000000000e+03,9.968399999999999483e-01,4.016000000000000125e-01,1.896180000000000000e+05
1.000000000000000000e+04,3.154299999999999882e-01,7.499999999999999722e-02,3.745820000000000000e+05
1.500000000000000000e+04,2.015200000000000047e-01,4.870000000000000023e-02,5.618250000000000000e+05
2.000000000000000000e+04,1.707599999999999951e-01,4.399999999999999745e-02,7.501090000000000000e+05
2.500000000000000000e+04,1.513400000000000023e-01,3.799999999999999906e-02,9.370700000000000000e+05
3.000000000000000000e+04,1.405899999999999928e-01,3.500000000000000333e-02,1.124469000000000000e+06
3.500000000000000000e+04,1.228299999999999947e-01,3.030000000000000054e-02,1.311893000000000000e+06
4.000000000000000000e+04,1.270199999999999940e-01,3.330000000000000321e-02,1.500401000000000000e+06
4.500000000000000000e+04,1.248299999999999965e-01,3.269999999999999990e-02,1.688055000000000000e+06
5.000000000000000000e+04,1.196699999999999986e-01,2.900000000000000147e-02,1.874740000000000000e+06
5.500000000000000000e+04,1.185699999999999948e-01,2.989999999999999949e-02,2.062719000000000000e+06
6.000000000000000000e+04,1.182399999999999979e-01,2.989999999999999949e-02,2.250611000000000000e+06
6.500000000000000000e+04,1.143200000000000049e-01,3.070000000000000159e-02,2.438147000000000000e+06
7.000000000000000000e+04,1.107500000000000012e-01,2.829999999999999877e-02,2.624549000000000000e+06
7.500000000000000000e+04,1.076000000000000012e-01,2.670000000000000151e-02,2.812457000000000000e+06
8.000000000000000000e+04,1.217400000000000010e-01,3.150000000000000022e-02,3.000758000000000000e+06
8.500000000000000000e+04,1.101400000000000018e-01,2.929999999999999966e-02,3.188314000000000000e+06
9.000000000000000000e+04,1.071600000000000052e-01,2.670000000000000151e-02,3.375265000000000000e+06
9.500000000000000000e+04,1.088999999999999968e-01,2.879999999999999921e-02,3.562892000000000000e+06
1.000000000000000000e+05,1.080099999999999949e-01,2.939999999999999905e-02,3.750895000000000000e+06
1.050000000000000000e+05,1.018099999999999977e-01,2.750000000000000014e-02,3.937874000000000000e+06
1.100000000000000000e+05,1.045100000000000057e-01,2.709999999999999909e-02,4.125632000000000000e+06
1.150000000000000000e+05,1.025299999999999961e-01,2.649999999999999925e-02,4.313520000000000000e+06
1.200000000000000000e+05,1.015500000000000014e-01,2.790000000000000119e-02,4.500035000000000000e+06
1.250000000000000000e+05,1.042300000000000032e-01,2.800000000000000058e-02,4.687521000000000000e+06
1.300000000000000000e+05,1.026200000000000029e-01,2.769999999999999893e-02,4.874279000000000000e+06
1.350000000000000000e+05,1.023000000000000020e-01,2.719999999999999848e-02,5.061259000000000000e+06
1.400000000000000000e+05,1.040200000000000014e-01,2.999999999999999889e-02,5.252369000000000000e+06
1.450000000000000000e+05,1.093100000000000044e-01,3.030000000000000054e-02,5.443160000000000000e+06
1.500000000000000000e+05,1.005299999999999944e-01,2.759999999999999953e-02,5.632791000000000000e+06
1.550000000000000000e+05,1.015899999999999997e-01,2.809999999999999998e-02,5.822396000000000000e+06
1.600000000000000000e+05,9.764000000000000457e-02,2.610000000000000167e-02,6.011627000000000000e+06
1.650000000000000000e+05,1.015899999999999997e-01,2.740000000000000074e-02,6.201312000000000000e+06
1.700000000000000000e+05,1.005899999999999989e-01,2.659999999999999865e-02,6.390056000000000000e+06
1.750000000000000000e+05,9.940000000000000224e-02,2.819999999999999937e-02,6.578815000000000000e+06
1.800000000000000000e+05,9.718999999999999861e-02,2.690000000000000030e-02,6.767266000000000000e+06
1.850000000000000000e+05,9.540999999999999481e-02,2.479999999999999913e-02,6.956583000000000000e+06
1.900000000000000000e+05,9.614000000000000323e-02,2.680000000000000090e-02,7.145197000000000000e+06
1.950000000000000000e+05,9.506000000000000560e-02,2.719999999999999848e-02,7.334929000000000000e+06
2.000000000000000000e+05,9.711000000000000187e-02,2.549999999999999836e-02,7.524275000000000000e+06
2.050000000000000000e+05,9.700999999999999901e-02,2.690000000000000030e-02,7.714215000000000000e+06
2.100000000000000000e+05,9.872000000000000219e-02,2.790000000000000119e-02,7.903479000000000000e+06
2.150000000000000000e+05,9.647999999999999632e-02,2.630000000000000046e-02,8.092922000000000000e+06
2.200000000000000000e+05,9.686999999999999778e-02,2.620000000000000107e-02,8.282260000000000000e+06
2.250000000000000000e+05,9.531000000000000583e-02,2.699999999999999969e-02,8.472215000000000000e+06
2.300000000000000000e+05,9.765000000000000069e-02,2.939999999999999905e-02,8.661876000000000000e+06
2.350000000000000000e+05,9.599000000000000588e-02,2.659999999999999865e-02,8.849992000000000000e+06
2.400000000000000000e+05,9.325999999999999568e-02,2.549999999999999836e-02,9.040090000000000000e+06
2.450000000000000000e+05,9.453999999999999904e-02,2.649999999999999925e-02,9.228739000000000000e+06
2.500000000000000000e+05,9.443999999999999617e-02,2.659999999999999865e-02,9.417847000000000000e+06
2.550000000000000000e+05,9.347999999999999365e-02,2.769999999999999893e-02,9.605617000000000000e+06
2.600000000000000000e+05,9.371000000000000163e-02,2.500000000000000139e-02,9.793951000000000000e+06
2.650000000000000000e+05,9.443000000000000005e-02,2.719999999999999848e-02,9.982620000000000000e+06
2.700000000000000000e+05,9.615999999999999548e-02,2.690000000000000030e-02,1.017072800000000000e+07
2.750000000000000000e+05,9.374000000000000388e-02,2.460000000000000034e-02,1.035871400000000000e+07
2.800000000000000000e+05,9.260000000000000175e-02,2.620000000000000107e-02,1.054599100000000000e+07
2.850000000000000000e+05,9.614000000000000323e-02,2.690000000000000030e-02,1.073254700000000000e+07
2.900000000000000000e+05,9.736000000000000210e-02,2.630000000000000046e-02,1.092013500000000000e+07
2.950000000000000000e+05,9.427000000000000657e-02,2.599999999999999881e-02,1.110865900000000000e+07
3.000000000000000000e+05,9.456000000000000516e-02,2.639999999999999986e-02,1.129645700000000000e+07
3.050000000000000000e+05,9.329999999999999405e-02,2.769999999999999893e-02,1.148505100000000000e+07
3.100000000000000000e+05,9.196999999999999620e-02,2.599999999999999881e-02,1.167286400000000000e+07
3.150000000000000000e+05,9.346999999999999753e-02,2.709999999999999909e-02,1.186166600000000000e+07
3.200000000000000000e+05,9.189999999999999558e-02,2.680000000000000090e-02,1.204938200000000000e+07
3.250000000000000000e+05,9.192000000000000171e-02,2.649999999999999925e-02,1.223769000000000000e+07
3.300000000000000000e+05,9.371000000000000163e-02,2.750000000000000014e-02,1.242520000000000000e+07
3.350000000000000000e+05,9.145000000000000351e-02,2.699999999999999969e-02,1.261327800000000000e+07
3.400000000000000000e+05,9.267000000000000237e-02,2.659999999999999865e-02,1.280136700000000000e+07
3.450000000000000000e+05,9.038999999999999813e-02,2.620000000000000107e-02,1.298956000000000000e+07
3.500000000000000000e+05,9.711999999999999800e-02,2.719999999999999848e-02,1.317741500000000000e+07
3.550000000000000000e+05,9.202000000000000457e-02,2.670000000000000151e-02,1.336532800000000000e+07
3.600000000000000000e+05,9.099999999999999756e-02,2.610000000000000167e-02,1.355341000000000000e+07
3.650000000000000000e+05,9.199000000000000232e-02,2.730000000000000135e-02,1.374128000000000000e+07
3.700000000000000000e+05,9.138000000000000289e-02,2.670000000000000151e-02,1.392828100000000000e+07
3.750000000000000000e+05,9.185999999999999721e-02,2.690000000000000030e-02,1.411654100000000000e+07
3.800000000000000000e+05,9.153000000000000025e-02,2.709999999999999909e-02,1.430496700000000000e+07
3.850000000000000000e+05,9.317000000000000282e-02,2.759999999999999953e-02,1.449214800000000000e+07
3.900000000000000000e+05,9.293999999999999484e-02,2.800000000000000058e-02,1.468094600000000000e+07
3.950000000000000000e+05,8.873000000000000331e-02,2.520000000000000018e-02,1.486892500000000000e+07
4.000000000000000000e+05,9.207999999999999519e-02,2.610000000000000167e-02,1.505802000000000000e+07
4.050000000000000000e+05,9.213000000000000356e-02,2.719999999999999848e-02,1.524560800000000000e+07
4.100000000000000000e+05,9.378999999999999837e-02,2.759999999999999953e-02,1.543368300000000000e+07
4.150000000000000000e+05,9.067999999999999672e-02,2.829999999999999877e-02,1.562233700000000000e+07
4.200000000000000000e+05,8.980000000000000482e-02,2.560000000000000123e-02,1.580978800000000000e+07
4.250000000000000000e+05,9.052000000000000324e-02,2.719999999999999848e-02,1.599965000000000000e+07
4.300000000000000000e+05,9.045999999999999874e-02,2.599999999999999881e-02,1.618923800000000000e+07
4.350000000000000000e+05,8.995999999999999830e-02,2.620000000000000107e-02,1.637749500000000000e+07
4.400000000000000000e+05,9.019000000000000627e-02,2.570000000000000062e-02,1.656633600000000000e+07
4.450000000000000000e+05,9.049999999999999711e-02,2.599999999999999881e-02,1.675445000000000000e+07
4.500000000000000000e+05,8.982999999999999319e-02,2.639999999999999986e-02,1.694336900000000000e+07
4.550000000000000000e+05,9.012000000000000566e-02,2.580000000000000002e-02,1.713221600000000000e+07
4.600000000000000000e+05,8.966000000000000358e-02,2.610000000000000167e-02,1.732034100000000000e+07
4.650000000000000000e+05,9.110000000000000042e-02,2.620000000000000107e-02,1.750853400000000000e+07
4.700000000000000000e+05,9.006000000000000116e-02,2.659999999999999865e-02,1.769762900000000000e+07
4.750000000000000000e+05,9.189999999999999558e-02,2.709999999999999909e-02,1.788658000000000000e+07
4.800000000000000000e+05,9.177000000000000435e-02,2.630000000000000046e-02,1.807641500000000000e+07
4.850000000000000000e+05,8.831999999999999573e-02,2.580000000000000002e-02,1.826439700000000000e+07
4.900000000000000000e+05,9.069000000000000672e-02,2.750000000000000014e-02,1.845214400000000000e+07
4.950000000000000000e+05,8.865000000000000657e-02,2.630000000000000046e-02,1.864015500000000000e+07
5.000000000000000000e+05,8.933000000000000662e-02,2.649999999999999925e-02,1.882778800000000000e+07
5.050000000000000000e+05,8.892999999999999516e-02,2.639999999999999986e-02,1.901676300000000000e+07
5.100000000000000000e+05,8.980000000000000482e-02,2.670000000000000151e-02,1.920546000000000000e+07
5.150000000000000000e+05,8.909999999999999865e-02,2.570000000000000062e-02,1.939407800000000000e+07
5.200000000000000000e+05,8.837000000000000410e-02,2.639999999999999986e-02,1.958361000000000000e+07
5.250000000000000000e+05,8.869000000000000494e-02,2.649999999999999925e-02,1.977203200000000000e+07
5.300000000000000000e+05,8.984000000000000319e-02,2.649999999999999925e-02,1.996133000000000000e+07
5.350000000000000000e+05,8.770999999999999630e-02,2.580000000000000002e-02,2.014964200000000000e+07
5.400000000000000000e+05,8.815000000000000613e-02,2.520000000000000018e-02,2.033832900000000000e+07
5.450000000000000000e+05,8.977000000000000257e-02,2.589999999999999941e-02,2.052746800000000000e+07
5.500000000000000000e+05,8.798000000000000265e-02,2.560000000000000123e-02,2.071695200000000000e+07
5.550000000000000000e+05,8.752000000000000057e-02,2.659999999999999865e-02,2.090556800000000000e+07
5.600000000000000000e+05,8.815000000000000613e-02,2.560000000000000123e-02,2.109385700000000000e+07
5.650000000000000000e+05,8.798000000000000265e-02,2.560000000000000123e-02,2.128189100000000000e+07
5.700000000000000000e+05,8.931999999999999662e-02,2.570000000000000062e-02,2.146989800000000000e+07
5.750000000000000000e+05,8.977000000000000257e-02,2.639999999999999986e-02,2.165940200000000000e+07
5.800000000000000000e+05,8.729000000000000647e-02,2.580000000000000002e-02,2.184784500000000000e+07
5.850000000000000000e+05,8.713999999999999524e-02,2.560000000000000123e-02,2.203586000000000000e+07
5.900000000000000000e+05,8.914999999999999314e-02,2.639999999999999986e-02,2.222468200000000000e+07
5.950000000000000000e+05,9.130000000000000615e-02,2.709999999999999909e-02,2.241302200000000000e+07
6.000000000000000000e+05,8.740000000000000546e-02,2.570000000000000062e-02,2.260012200000000000e+07
6.050000000000000000e+05,8.762000000000000344e-02,2.560000000000000123e-02,2.278796000000000000e+07
6.100000000000000000e+05,8.648000000000000131e-02,2.419999999999999929e-02,2.297520400000000000e+07
6.150000000000000000e+05,8.662000000000000255e-02,2.549999999999999836e-02,2.316369000000000000e+07
6.200000000000000000e+05,8.783000000000000529e-02,2.589999999999999941e-02,2.335008100000000000e+07
6.250000000000000000e+05,8.737999999999999934e-02,2.549999999999999836e-02,2.353729700000000000e+07
6.300000000000000000e+05,8.705999999999999850e-02,2.529999999999999957e-02,2.372450100000000000e+07
6.350000000000000000e+05,8.697000000000000564e-02,2.510000000000000078e-02,2.391241300000000000e+07
6.400000000000000000e+05,8.643000000000000682e-02,2.510000000000000078e-02,2.409964300000000000e+07
6.450000000000000000e+05,8.851000000000000534e-02,2.580000000000000002e-02,2.428629100000000000e+07
6.500000000000000000e+05,8.828999999999999349e-02,2.589999999999999941e-02,2.447403200000000000e+07
6.550000000000000000e+05,8.636000000000000620e-02,2.549999999999999836e-02,2.466183800000000000e+07
6.600000000000000000e+05,8.862000000000000433e-02,2.520000000000000018e-02,2.484928800000000000e+07
6.650000000000000000e+05,8.863000000000000045e-02,2.589999999999999941e-02,2.503771300000000000e+07
6.700000000000000000e+05,8.852000000000000146e-02,2.659999999999999865e-02,2.522495800000000000e+07
6.750000000000000000e+05,8.748999999999999833e-02,2.510000000000000078e-02,2.541249800000000000e+07
6.800000000000000000e+05,8.726000000000000423e-02,2.580000000000000002e-02,2.560075300000000000e+07
6.850000000000000000e+05,8.699999999999999400e-02,2.580000000000000002e-02,2.578909300000000000e+07
6.900000000000000000e+05,8.640000000000000457e-02,2.560000000000000123e-02,2.597789100000000000e+07
6.950000000000000000e+05,8.798999999999999877e-02,2.510000000000000078e-02,2.616523800000000000e+07
7.000000000000000000e+05,8.852000000000000146e-02,2.570000000000000062e-02,2.635655900000000000e+07
7.050000000000000000e+05,8.599999999999999312e-02,2.539999999999999897e-02,2.654858200000000000e+07
7.100000000000000000e+05,8.747000000000000608e-02,2.479999999999999913e-02,2.674098800000000000e+07
7.150000000000000000e+05,8.674999999999999378e-02,2.469999999999999973e-02,2.693324000000000000e+07
7.200000000000000000e+05,8.569000000000000228e-02,2.529999999999999957e-02,2.712560300000000000e+07
7.250000000000000000e+05,8.577999999999999514e-02,2.539999999999999897e-02,2.731767600000000000e+07
7.300000000000000000e+05,8.673999999999999766e-02,2.599999999999999881e-02,2.750937800000000000e+07
7.350000000000000000e+05,8.830000000000000349e-02,2.529999999999999957e-02,2.770018600000000000e+07
7.400000000000000000e+05,8.865000000000000657e-02,2.730000000000000135e-02,2.789174300000000000e+07
7.450000000000000000e+05,8.566000000000000003e-02,2.479999999999999913e-02,2.808218100000000000e+07
7.500000000000000000e+05,8.636000000000000620e-02,2.479999999999999913e-02,2.827120500000000000e+07
7.550000000000000000e+05,8.516999999999999571e-02,2.510000000000000078e-02,2.846083700000000000e+07
7.600000000000000000e+05,8.844000000000000472e-02,2.529999999999999957e-02,2.865264500000000000e+07
7.650000000000000000e+05,8.545999999999999430e-02,2.510000000000000078e-02,2.884299100000000000e+07
7.700000000000000000e+05,8.785999999999999366e-02,2.620000000000000107e-02,2.903280100000000000e+07
7.750000000000000000e+05,8.747000000000000608e-02,2.610000000000000167e-02,2.922194700000000000e+07
7.800000000000000000e+05,8.569999999999999840e-02,2.539999999999999897e-02,2.941152500000000000e+07
7.850000000000000000e+05,8.509999999999999509e-02,2.450000000000000094e-02,2.960119700000000000e+07
7.900000000000000000e+05,8.694999999999999951e-02,2.520000000000000018e-02,2.979133000000000000e+07
7.950000000000000000e+05,8.805999999999999939e-02,2.539999999999999897e-02,2.998164800000000000e+07
8.000000000000000000e+05,8.711000000000000687e-02,2.450000000000000094e-02,3.017151700000000000e+07
8.050000000000000000e+05,8.702000000000000013e-02,2.599999999999999881e-02,3.036141000000000000e+07
8.100000000000000000e+05,8.741000000000000159e-02,2.469999999999999973e-02,3.054908900000000000e+07
8.150000000000000000e+05,8.697000000000000564e-02,2.610000000000000167e-02,3.073926200000000000e+07
8.200000000000000000e+05,8.762999999999999956e-02,2.510000000000000078e-02,3.092772400000000000e+07
8.250000000000000000e+05,8.927000000000000213e-02,2.639999999999999986e-02,3.111770400000000000e+07
8.300000000000000000e+05,8.522000000000000408e-02,2.580000000000000002e-02,3.130630500000000000e+07
8.350000000000000000e+05,8.737000000000000322e-02,2.610000000000000167e-02,3.149633500000000000e+07
8.400000000000000000e+05,8.501000000000000223e-02,2.529999999999999957e-02,3.168588400000000000e+07
8.450000000000000000e+05,8.577999999999999514e-02,2.549999999999999836e-02,3.187529000000000000e+07
8.500000000000000000e+05,8.833000000000000573e-02,2.580000000000000002e-02,3.206512100000000000e+07
8.550000000000000000e+05,8.713999999999999524e-02,2.510000000000000078e-02,3.225460500000000000e+07
8.600000000000000000e+05,8.651999999999999968e-02,2.510000000000000078e-02,3.244351900000000000e+07
8.650000000000000000e+05,8.519000000000000183e-02,2.469999999999999973e-02,3.263370000000000000e+07
8.700000000000000000e+05,8.547000000000000430e-02,2.489999999999999852e-02,3.282276700000000000e+07
8.750000000000000000e+05,8.776000000000000467e-02,2.570000000000000062e-02,3.301189800000000000e+07
8.800000000000000000e+05,8.637999999999999845e-02,2.429999999999999868e-02,3.320179500000000000e+07
8.850000000000000000e+05,8.501999999999999835e-02,2.419999999999999929e-02,3.339148400000000000e+07
8.900000000000000000e+05,8.619999999999999885e-02,2.460000000000000034e-02,3.358158700000000000e+07
8.950000000000000000e+05,8.544999999999999818e-02,2.520000000000000018e-02,3.377197900000000000e+07
9.000000000000000000e+05,8.649999999999999356e-02,2.620000000000000107e-02,3.396216200000000000e+07
9.050000000000000000e+05,8.645999999999999519e-02,2.589999999999999941e-02,3.415214700000000000e+07
9.100000000000000000e+05,8.626000000000000334e-02,2.479999999999999913e-02,3.433967200000000000e+07
9.150000000000000000e+05,8.608000000000000373e-02,2.400000000000000050e-02,3.453009700000000000e+07
9.200000000000000000e+05,8.666000000000000092e-02,2.580000000000000002e-02,3.471910500000000000e+07
9.250000000000000000e+05,8.551000000000000267e-02,2.429999999999999868e-02,3.490579200000000000e+07
9.300000000000000000e+05,8.437999999999999667e-02,2.500000000000000139e-02,3.509504900000000000e+07
9.350000000000000000e+05,8.472000000000000364e-02,2.529999999999999957e-02,3.528254100000000000e+07
9.400000000000000000e+05,8.741000000000000159e-02,2.539999999999999897e-02,3.547159900000000000e+07
9.450000000000000000e+05,8.605000000000000149e-02,2.510000000000000078e-02,3.565913100000000000e+07
9.500000000000000000e+05,8.569999999999999840e-02,2.500000000000000139e-02,3.584788600000000000e+07
9.550000000000000000e+05,8.452999999999999403e-02,2.489999999999999852e-02,3.603573200000000000e+07
9.600000000000000000e+05,8.558999999999999941e-02,2.510000000000000078e-02,3.622360200000000000e+07
9.650000000000000000e+05,8.551000000000000267e-02,2.570000000000000062e-02,3.641590900000000000e+07
9.700000000000000000e+05,8.634999999999999620e-02,2.500000000000000139e-02,3.660560800000000000e+07
9.750000000000000000e+05,8.533999999999999919e-02,2.529999999999999957e-02,3.679625600000000000e+07
9.800000000000000000e+05,8.497000000000000386e-02,2.460000000000000034e-02,3.698677700000000000e+07
9.850000000000000000e+05,8.598999999999999699e-02,2.539999999999999897e-02,3.717747200000000000e+07
9.900000000000000000e+05,8.470999999999999364e-02,2.380000000000000171e-02,3.736691200000000000e+07
9.950000000000000000e+05,8.497999999999999998e-02,2.400000000000000050e-02,3.755656200000000000e+07
1.000000000000000000e+06,8.698999999999999788e-02,2.599999999999999881e-02,3.774681800000000000e+07
1.005000000000000000e+06,8.476999999999999813e-02,2.440000000000000155e-02,3.793553600000000000e+07
1.010000000000000000e+06,8.727999999999999647e-02,2.620000000000000107e-02,3.812596100000000000e+07
1.015000000000000000e+06,8.608000000000000373e-02,2.529999999999999957e-02,3.831552000000000000e+07
1.020000000000000000e+06,8.698999999999999788e-02,2.460000000000000034e-02,3.850666400000000000e+07
1.025000000000000000e+06,8.655000000000000193e-02,2.469999999999999973e-02,3.869636200000000000e+07
1.030000000000000000e+06,8.654000000000000581e-02,2.560000000000000123e-02,3.888663200000000000e+07
1.035000000000000000e+06,8.581999999999999351e-02,2.500000000000000139e-02,3.907759000000000000e+07
1.040000000000000000e+06,8.647000000000000519e-02,2.500000000000000139e-02,3.926676700000000000e+07
1.045000000000000000e+06,8.450000000000000566e-02,2.479999999999999913e-02,3.945694900000000000e+07
1.050000000000000000e+06,8.576000000000000290e-02,2.549999999999999836e-02,3.964754400000000000e+07
1.055000000000000000e+06,8.659999999999999643e-02,2.520000000000000018e-02,3.983741600000000000e+07
1.060000000000000000e+06,8.661000000000000643e-02,2.529999999999999957e-02,4.002718800000000000e+07
1.065000000000000000e+06,8.520999999999999408e-02,2.489999999999999852e-02,4.021692900000000000e+07
1.070000000000000000e+06,8.565000000000000391e-02,2.560000000000000123e-02,4.040489200000000000e+07
1.075000000000000000e+06,8.723000000000000198e-02,2.500000000000000139e-02,4.059410100000000000e+07
1.080000000000000000e+06,8.731999999999999484e-02,2.610000000000000167e-02,4.078429700000000000e+07
1.085000000000000000e+06,8.602999999999999536e-02,2.390000000000000110e-02,4.097386100000000000e+07
1.090000000000000000e+06,8.644000000000000294e-02,2.469999999999999973e-02,4.116145900000000000e+07
1.095000000000000000e+06,8.699999999999999400e-02,2.539999999999999897e-02,4.135111300000000000e+07
1.100000000000000000e+06,8.637999999999999845e-02,2.489999999999999852e-02,4.153936700000000000e+07
1.105000000000000000e+06,8.637000000000000233e-02,2.469999999999999973e-02,4.172863700000000000e+07
1.110000000000000000e+06,8.525000000000000633e-02,2.520000000000000018e-02,4.191812100000000000e+07
1.115000000000000000e+06,8.615000000000000435e-02,2.510000000000000078e-02,4.210618100000000000e+07
1.120000000000000000e+06,8.599999999999999312e-02,2.529999999999999957e-02,4.229500600000000000e+07
1.125000000000000000e+06,8.613999999999999435e-02,2.440000000000000155e-02,4.248428400000000000e+07
1.130000000000000000e+06,8.547000000000000430e-02,2.529999999999999957e-02,4.267225000000000000e+07
1.135000000000000000e+06,8.765000000000000568e-02,2.620000000000000107e-02,4.286084100000000000e+07
1.140000000000000000e+06,8.573000000000000065e-02,2.510000000000000078e-02,4.304940100000000000e+07
1.145000000000000000e+06,8.562000000000000166e-02,2.510000000000000078e-02,4.323849000000000000e+07
1.150000000000000000e+06,8.566000000000000003e-02,2.409999999999999989e-02,4.342703800000000000e+07
1.155000000000000000e+06,8.715000000000000524e-02,2.630000000000000046e-02,4.361597500000000000e+07
1.160000000000000000e+06,8.533000000000000307e-02,2.429999999999999868e-02,4.380484100000000000e+07
1.165000000000000000e+06,8.729000000000000647e-02,2.670000000000000151e-02,4.399398300000000000e+07
1.170000000000000000e+06,8.674999999999999378e-02,2.500000000000000139e-02,4.418317400000000000e+07
1.175000000000000000e+06,8.711000000000000687e-02,2.560000000000000123e-02,4.437192900000000000e+07
1.180000000000000000e+06,8.612999999999999823e-02,2.589999999999999941e-02,4.455939100000000000e+07
1.185000000000000000e+06,8.848000000000000309e-02,2.639999999999999986e-02,4.474847500000000000e+07
1.190000000000000000e+06,8.755999999999999894e-02,2.580000000000000002e-02,4.493751000000000000e+07
1.195000000000000000e+06,8.651000000000000356e-02,2.489999999999999852e-02,4.512591700000000000e+07
1.200000000000000000e+06,8.554000000000000492e-02,2.539999999999999897e-02,4.531515800000000000e+07
1.205000000000000000e+06,8.676000000000000378e-02,2.570000000000000062e-02,4.550331300000000000e+07
1.210000000000000000e+06,8.630999999999999783e-02,2.570000000000000062e-02,4.569317400000000000e+07
1.215000000000000000e+06,8.674999999999999378e-02,2.510000000000000078e-02,4.588296500000000000e+07
1.220000000000000000e+06,8.669999999999999929e-02,2.479999999999999913e-02,4.607083700000000000e+07
1.225000000000000000e+06,8.537000000000000144e-02,2.479999999999999913e-02,4.626042000000000000e+07
1.230000000000000000e+06,8.661000000000000643e-02,2.549999999999999836e-02,4.645079100000000000e+07
1.235000000000000000e+06,8.698000000000000176e-02,2.510000000000000078e-02,4.664254600000000000e+07
1.240000000000000000e+06,8.674999999999999378e-02,2.450000000000000094e-02,4.683457200000000000e+07
1.245000000000000000e+06,8.673000000000000154e-02,2.429999999999999868e-02,4.702661200000000000e+07
1.250000000000000000e+06,8.752000000000000057e-02,2.630000000000000046e-02,4.721887800000000000e+07
1.255000000000000000e+06,8.556999999999999329e-02,2.479999999999999913e-02,4.740992100000000000e+07
1.260000000000000000e+06,8.680000000000000215e-02,2.680000000000000090e-02,4.760175700000000000e+07
1.265000000000000000e+06,8.760999999999999344e-02,2.599999999999999881e-02,4.779332000000000000e+07
1.270000000000000000e+06,8.665000000000000480e-02,2.460000000000000034e-02,4.798354000000000000e+07
1.275000000000000000e+06,8.590000000000000413e-02,2.440000000000000155e-02,4.817492000000000000e+07
1.280000000000000000e+06,8.686000000000000665e-02,2.529999999999999957e-02,4.836435800000000000e+07
1.285000000000000000e+06,8.519000000000000183e-02,2.450000000000000094e-02,4.855491200000000000e+07
1.290000000000000000e+06,8.776000000000000467e-02,2.680000000000000090e-02,4.874397700000000000e+07
1.295000000000000000e+06,8.723000000000000198e-02,2.460000000000000034e-02,4.893299800000000000e+07
1.300000000000000000e+06,8.652999999999999581e-02,2.500000000000000139e-02,4.912299400000000000e+07
1.305000000000000000e+06,8.640000000000000457e-02,2.549999999999999836e-02,4.931330100000000000e+07
1.310000000000000000e+06,8.690000000000000502e-02,2.469999999999999973e-02,4.950300300000000000e+07
1.315000000000000000e+06,8.802000000000000102e-02,2.620000000000000107e-02,4.969242300000000000e+07
1.320000000000000000e+06,8.604000000000000536e-02,2.429999999999999868e-02,4.988211200000000000e+07
1.325000000000000000e+06,8.672000000000000541e-02,2.529999999999999957e-02,5.007150200000000000e+07
1.330000000000000000e+06,8.587000000000000188e-02,2.589999999999999941e-02,5.025986500000000000e+07
1.335000000000000000e+06,8.681999999999999440e-02,2.560000000000000123e-02,5.044999300000000000e+07
1.340000000000000000e+06,8.633000000000000396e-02,2.510000000000000078e-02,5.063967300000000000e+07
1.345000000000000000e+06,8.584999999999999576e-02,2.589999999999999941e-02,5.082986300000000000e+07
1.350000000000000000e+06,8.612000000000000210e-02,2.469999999999999973e-02,5.101755500000000000e+07
1.355000000000000000e+06,8.662000000000000255e-02,2.529999999999999957e-02,5.120718300000000000e+07
1.360000000000000000e+06,8.580000000000000127e-02,2.489999999999999852e-02,5.139533500000000000e+07
1.365000000000000000e+06,8.777999999999999692e-02,2.570000000000000062e-02,5.158506600000000000e+07
1.370000000000000000e+06,8.591000000000000025e-02,2.500000000000000139e-02,5.177367200000000000e+07
1.375000000000000000e+06,8.666000000000000092e-02,2.549999999999999836e-02,5.196283400000000000e+07
1.380000000000000000e+06,8.891999999999999904e-02,2.610000000000000167e-02,5.215216600000000000e+07
1.385000000000000000e+06,8.497000000000000386e-02,2.479999999999999913e-02,5.234243800000000000e+07
1.390000000000000000e+06,8.690000000000000502e-02,2.510000000000000078e-02,5.253132200000000000e+07
1.395000000000000000e+06,8.677999999999999603e-02,2.500000000000000139e-02,5.272065300000000000e+07
1.400000000000000000e+06,8.709000000000000075e-02,2.500000000000000139e-02,5.291006700000000000e+07
1.405000000000000000e+06,8.629000000000000559e-02,2.429999999999999868e-02,5.309924400000000000e+07
1.410000000000000000e+06,8.608000000000000373e-02,2.529999999999999957e-02,5.328978400000000000e+07
1.415000000000000000e+06,8.669999999999999929e-02,2.479999999999999913e-02,5.347877800000000000e+07
1.420000000000000000e+06,8.680999999999999828e-02,2.589999999999999941e-02,5.366702200000000000e+07
1.425000000000000000e+06,8.676000000000000378e-02,2.549999999999999836e-02,5.385572000000000000e+07
1.430000000000000000e+06,8.702000000000000013e-02,2.560000000000000123e-02,5.404510600000000000e+07
1.435000000000000000e+06,8.655999999999999805e-02,2.440000000000000155e-02,5.423340300000000000e+07
1.440000000000000000e+06,8.851000000000000534e-02,2.529999999999999957e-02,5.442407300000000000e+07
1.445000000000000000e+06,8.547000000000000430e-02,2.520000000000000018e-02,5.461374600000000000e+07
1.450000000000000000e+06,8.687999999999999889e-02,2.520000000000000018e-02,5.480181000000000000e+07
1.455000000000000000e+06,8.733000000000000485e-02,2.529999999999999957e-02,5.499089200000000000e+07
1.460000000000000000e+06,8.669999999999999929e-02,2.670000000000000151e-02,5.517981700000000000e+07
1.465000000000000000e+06,8.759000000000000119e-02,2.580000000000000002e-02,5.536673700000000000e+07
1.470000000000000000e+06,8.644999999999999907e-02,2.440000000000000155e-02,5.555553400000000000e+07
1.475000000000000000e+06,8.756999999999999507e-02,2.539999999999999897e-02,5.574327400000000000e+07
1.480000000000000000e+06,8.630999999999999783e-02,2.539999999999999897e-02,5.593183200000000000e+07
1.485000000000000000e+06,8.748000000000000220e-02,2.560000000000000123e-02,5.611923900000000000e+07
1.490000000000000000e+06,8.666999999999999704e-02,2.610000000000000167e-02,5.630718000000000000e+07
1.495000000000000000e+06,8.687000000000000277e-02,2.610000000000000167e-02,5.648757200000000000e+07
1.500000000000000000e+06,8.629000000000000559e-02,2.580000000000000002e-02,5.666697400000000000e+07
1.505000000000000000e+06,8.691000000000000114e-02,2.419999999999999929e-02,5.684621000000000000e+07
1.510000000000000000e+06,8.643000000000000682e-02,2.560000000000000123e-02,5.702544300000000000e+07
1.515000000000000000e+06,8.662999999999999867e-02,2.529999999999999957e-02,5.720545800000000000e+07
1.520000000000000000e+06,8.805999999999999939e-02,2.620000000000000107e-02,5.738415300000000000e+07
1.525000000000000000e+06,8.724999999999999423e-02,2.489999999999999852e-02,5.756309800000000000e+07
1.530000000000000000e+06,8.827000000000000124e-02,2.460000000000000034e-02,5.774248200000000000e+07
1.535000000000000000e+06,8.799999999999999489e-02,2.539999999999999897e-02,5.792165800000000000e+07
1.540000000000000000e+06,8.627999999999999559e-02,2.460000000000000034e-02,5.810041500000000000e+07
1.545000000000000000e+06,8.674999999999999378e-02,2.440000000000000155e-02,5.827954100000000000e+07
1.550000000000000000e+06,8.694000000000000339e-02,2.479999999999999913e-02,5.845852100000000000e+07
1.555000000000000000e+06,8.627999999999999559e-02,2.489999999999999852e-02,5.863785000000000000e+07
1.560000000000000000e+06,8.598999999999999699e-02,2.520000000000000018e-02,5.881712200000000000e+07
1.565000000000000000e+06,8.737000000000000322e-02,2.580000000000000002e-02,5.899641900000000000e+07
1.570000000000000000e+06,8.760999999999999344e-02,2.610000000000000167e-02,5.917541500000000000e+07
1.575000000000000000e+06,8.637999999999999845e-02,2.549999999999999836e-02,5.935472000000000000e+07
1.580000000000000000e+06,8.529000000000000470e-02,2.520000000000000018e-02,5.953394600000000000e+07
1.585000000000000000e+06,8.648000000000000131e-02,2.460000000000000034e-02,5.971298400000000000e+07
1.590000000000000000e+06,8.770999999999999630e-02,2.529999999999999957e-02,5.989223400000000000e+07
1.595000000000000000e+06,8.661000000000000643e-02,2.580000000000000002e-02,6.007142400000000000e+07
1.600000000000000000e+06,8.655000000000000193e-02,2.570000000000000062e-02,6.025073900000000000e+07
1.605000000000000000e+06,8.587999999999999801e-02,2.479999999999999913e-02,6.043003300000000000e+07
1.610000000000000000e+06,8.666000000000000092e-02,2.450000000000000094e-02,6.060926100000000000e+07
1.615000000000000000e+06,8.780000000000000304e-02,2.500000000000000139e-02,6.078838300000000000e+07
1.620000000000000000e+06,8.666000000000000092e-02,2.510000000000000078e-02,6.096763700000000000e+07
1.625000000000000000e+06,8.583999999999999964e-02,2.549999999999999836e-02,6.114685800000000000e+07
1.630000000000000000e+06,8.815000000000000613e-02,2.549999999999999836e-02,6.132624700000000000e+07
1.635000000000000000e+06,8.835999999999999410e-02,2.639999999999999986e-02,6.150575000000000000e+07
1.640000000000000000e+06,8.667999999999999317e-02,2.570000000000000062e-02,6.168494200000000000e+07
1.645000000000000000e+06,8.661000000000000643e-02,2.520000000000000018e-02,6.186419300000000000e+07
1.650000000000000000e+06,8.741999999999999771e-02,2.570000000000000062e-02,6.204377400000000000e+07
1.655000000000000000e+06,8.740000000000000546e-02,2.580000000000000002e-02,6.222295700000000000e+07
1.660000000000000000e+06,8.720999999999999586e-02,2.520000000000000018e-02,6.240247100000000000e+07
1.665000000000000000e+06,8.670999999999999541e-02,2.479999999999999913e-02,6.258184400000000000e+07
1.670000000000000000e+06,8.826000000000000512e-02,2.560000000000000123e-02,6.276087300000000000e+07
1.675000000000000000e+06,8.751000000000000445e-02,2.510000000000000078e-02,6.294000300000000000e+07
1.680000000000000000e+06,8.563999999999999391e-02,2.570000000000000062e-02,6.311935900000000000e+07
1.685000000000000000e+06,8.773999999999999855e-02,2.659999999999999865e-02,6.329846500000000000e+07
1.690000000000000000e+06,8.677999999999999603e-02,2.469999999999999973e-02,6.347762500000000000e+07
1.695000000000000000e+06,8.643000000000000682e-02,2.500000000000000139e-02,6.365711900000000000e+07
1.700000000000000000e+06,8.680999999999999828e-02,2.520000000000000018e-02,6.383617300000000000e+07
1.705000000000000000e+06,8.659000000000000030e-02,2.520000000000000018e-02,6.401548300000000000e+07
1.710000000000000000e+06,8.662999999999999867e-02,2.479999999999999913e-02,6.419495400000000000e+07
1.715000000000000000e+06,8.584999999999999576e-02,2.469999999999999973e-02,6.437410700000000000e+07
1.720000000000000000e+06,8.647000000000000519e-02,2.639999999999999986e-02,6.455328000000000000e+07
1.725000000000000000e+06,8.741000000000000159e-02,2.500000000000000139e-02,6.473247800000000000e+07
1.730000000000000000e+06,8.712000000000000299e-02,2.500000000000000139e-02,6.491154300000000000e+07
1.735000000000000000e+06,8.820999999999999674e-02,2.580000000000000002e-02,6.509075900000000000e+07
1.740000000000000000e+06,8.705999999999999850e-02,2.429999999999999868e-02,6.527001200000000000e+07
1.745000000000000000e+06,8.694999999999999951e-02,2.520000000000000018e-02,6.544903300000000000e+07
1.750000000000000000e+06,8.661000000000000643e-02,2.510000000000000078e-02,6.562833900000000000e+07
1.755000000000000000e+06,8.561000000000000554e-02,2.479999999999999913e-02,6.580759300000000000e+07
1.760000000000000000e+06,8.776000000000000467e-02,2.599999999999999881e-02,6.598672400000000000e+07
1.765000000000000000e+06,8.598999999999999699e-02,2.630000000000000046e-02,6.616590100000000000e+07
1.770000000000000000e+06,8.727999999999999647e-02,2.599999999999999881e-02,6.634511500000000000e+07
1.775000000000000000e+06,8.702999999999999625e-02,2.589999999999999941e-02,6.652437200000000000e+07
1.780000000000000000e+06,8.669000000000000317e-02,2.489999999999999852e-02,6.670364200000000000e+07
1.785000000000000000e+06,8.687000000000000277e-02,2.549999999999999836e-02,6.688278800000000000e+07
1.790000000000000000e+06,8.730999999999999872e-02,2.539999999999999897e-02,6.706203300000000000e+07
1.795000000000000000e+06,8.747000000000000608e-02,2.450000000000000094e-02,6.724122400000000000e+07
1.800000000000000000e+06,8.741000000000000159e-02,2.489999999999999852e-02,6.742036700000000000e+07
1.805000000000000000e+06,8.712000000000000299e-02,2.539999999999999897e-02,6.759914900000000000e+07
1.810000000000000000e+06,8.705999999999999850e-02,2.489999999999999852e-02,6.777811200000000000e+07
1.815000000000000000e+06,8.791999999999999815e-02,2.429999999999999868e-02,6.795722000000000000e+07
1.820000000000000000e+06,8.649999999999999356e-02,2.510000000000000078e-02,6.813633300000000000e+07
1.825000000000000000e+06,8.727999999999999647e-02,2.599999999999999881e-02,6.831555900000000000e+07
1.830000000000000000e+06,8.641999999999999682e-02,2.589999999999999941e-02,6.849489200000000000e+07
1.835000000000000000e+06,8.752000000000000057e-02,2.510000000000000078e-02,6.867386700000000000e+07
1.840000000000000000e+06,8.717999999999999361e-02,2.560000000000000123e-02,6.885292900000000000e+07
1.845000000000000000e+06,8.595999999999999475e-02,2.529999999999999957e-02,6.903230000000000000e+07
1.850000000000000000e+06,8.734000000000000097e-02,2.469999999999999973e-02,6.921138300000000000e+07
1.855000000000000000e+06,8.723000000000000198e-02,2.450000000000000094e-02,6.939037500000000000e+07
1.860000000000000000e+06,8.597000000000000475e-02,2.570000000000000062e-02,6.956962800000000000e+07
1.865000000000000000e+06,8.701000000000000401e-02,2.469999999999999973e-02,6.974855500000000000e+07
1.870000000000000000e+06,8.692999999999999339e-02,2.510000000000000078e-02,6.992766800000000000e+07
1.875000000000000000e+06,8.673000000000000154e-02,2.510000000000000078e-02,7.010692700000000000e+07
1.880000000000000000e+06,8.720999999999999586e-02,2.589999999999999941e-02,7.028584400000000000e+07
1.885000000000000000e+06,8.823000000000000287e-02,2.560000000000000123e-02,7.046492600000000000e+07
1.890000000000000000e+06,8.706999999999999462e-02,2.539999999999999897e-02,7.064411800000000000e+07
1.895000000000000000e+06,8.626000000000000334e-02,2.529999999999999957e-02,7.082326300000000000e+07
1.900000000000000000e+06,8.740000000000000546e-02,2.469999999999999973e-02,7.100239700000000000e+07
1.905000000000000000e+06,8.663999999999999480e-02,2.589999999999999941e-02,7.118152500000000000e+07
1.910000000000000000e+06,8.687000000000000277e-02,2.429999999999999868e-02,7.136073800000000000e+07
1.915000000000000000e+06,8.669999999999999929e-02,2.510000000000000078e-02,7.153988000000000000e+07
1.920000000000000000e+06,8.859999999999999820e-02,2.450000000000000094e-02,7.171901600000000000e+07
1.925000000000000000e+06,8.762000000000000344e-02,2.549999999999999836e-02,7.189812700000000000e+07


==> data/mnist/arc1-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.304510000000000058e+00,9.361000000000000432e-01,4.013000000000000000e+03
5.000000000000000000e+03,1.708439999999999959e+00,7.895999999999999686e-01,2.238930000000000000e+05
1.000000000000000000e+04,8.114299999999999846e-01,3.106999999999999762e-01,4.430840000000000000e+05
1.500000000000000000e+04,4.891800000000000037e-01,1.658999999999999919e-01,6.628670000000000000e+05
2.000000000000000000e+04,3.683899999999999952e-01,7.240000000000000602e-02,8.826820000000000000e+05
2.500000000000000000e+04,2.327599999999999947e-01,5.399999999999999939e-02,1.102103000000000000e+06
3.000000000000000000e+04,2.058800000000000074e-01,4.979999999999999705e-02,1.321898000000000000e+06
3.500000000000000000e+04,1.777299999999999991e-01,4.130000000000000338e-02,1.541747000000000000e+06
4.000000000000000000e+04,1.592699999999999949e-01,3.849999999999999950e-02,1.761848000000000000e+06
4.500000000000000000e+04,1.650699999999999945e-01,3.969999999999999918e-02,1.981922000000000000e+06
5.000000000000000000e+04,1.543799999999999895e-01,4.050000000000000128e-02,2.201628000000000000e+06
5.500000000000000000e+04,1.458500000000000074e-01,3.679999999999999938e-02,2.421785000000000000e+06
6.000000000000000000e+04,1.475100000000000022e-01,3.479999999999999760e-02,2.642211000000000000e+06
6.500000000000000000e+04,1.352800000000000114e-01,3.459999999999999881e-02,2.862925000000000000e+06
7.000000000000000000e+04,1.371300000000000019e-01,3.389999999999999958e-02,3.082990000000000000e+06
7.500000000000000000e+04,1.312399999999999956e-01,3.379999999999999671e-02,3.302373000000000000e+06
8.000000000000000000e+04,1.355099999999999916e-01,3.300000000000000155e-02,3.521324000000000000e+06
8.500000000000000000e+04,1.313900000000000068e-01,3.470000000000000168e-02,3.740616000000000000e+06
9.000000000000000000e+04,1.293499999999999928e-01,3.440000000000000002e-02,3.959481000000000000e+06
9.500000000000000000e+04,1.296799999999999897e-01,3.280000000000000276e-02,4.179242000000000000e+06
1.000000000000000000e+05,1.252000000000000057e-01,3.259999999999999704e-02,4.398391000000000000e+06
1.050000000000000000e+05,1.286599999999999966e-01,3.289999999999999869e-02,4.617554000000000000e+06
1.100000000000000000e+05,1.252000000000000057e-01,3.099999999999999978e-02,4.836367000000000000e+06
1.150000000000000000e+05,1.255999999999999894e-01,3.200000000000000067e-02,5.055517000000000000e+06
1.200000000000000000e+05,1.269800000000000095e-01,3.400000000000000244e-02,5.275516000000000000e+06
1.250000000000000000e+05,1.233400000000000052e-01,3.119999999999999857e-02,5.495460000000000000e+06
1.300000000000000000e+05,1.239100000000000062e-01,3.109999999999999917e-02,5.716190000000000000e+06
1.350000000000000000e+05,1.197300000000000031e-01,3.070000000000000159e-02,5.936098000000000000e+06
1.400000000000000000e+05,1.231700000000000017e-01,3.090000000000000038e-02,6.156427000000000000e+06
1.450000000000000000e+05,1.234800000000000064e-01,3.289999999999999869e-02,6.375972000000000000e+06
1.500000000000000000e+05,1.197700000000000015e-01,3.039999999999999994e-02,6.596357000000000000e+06
1.550000000000000000e+05,1.215500000000000053e-01,3.090000000000000038e-02,6.815959000000000000e+06
1.600000000000000000e+05,1.199199999999999988e-01,3.150000000000000022e-02,7.035037000000000000e+06
1.650000000000000000e+05,1.216099999999999959e-01,3.099999999999999978e-02,7.253564000000000000e+06
1.700000000000000000e+05,1.196799999999999947e-01,3.030000000000000054e-02,7.472315000000000000e+06
1.750000000000000000e+05,1.186900000000000038e-01,3.200000000000000067e-02,7.691061000000000000e+06
1.800000000000000000e+05,1.195500000000000035e-01,3.090000000000000038e-02,7.909630000000000000e+06
1.850000000000000000e+05,1.145000000000000046e-01,2.989999999999999949e-02,8.128406000000000000e+06
1.900000000000000000e+05,1.187499999999999944e-01,3.169999999999999901e-02,8.347217000000000000e+06
1.950000000000000000e+05,1.172699999999999992e-01,3.070000000000000159e-02,8.565713000000000000e+06
2.000000000000000000e+05,1.164099999999999996e-01,3.070000000000000159e-02,8.784597000000000000e+06
2.050000000000000000e+05,1.165899999999999992e-01,3.020000000000000115e-02,9.002854000000000000e+06
2.100000000000000000e+05,1.149199999999999944e-01,3.180000000000000188e-02,9.221385000000000000e+06
2.150000000000000000e+05,1.146699999999999942e-01,3.049999999999999933e-02,9.439866000000000000e+06
2.200000000000000000e+05,1.131000000000000061e-01,3.070000000000000159e-02,9.659220000000000000e+06
2.250000000000000000e+05,1.111700000000000049e-01,2.970000000000000070e-02,9.878128000000000000e+06
2.300000000000000000e+05,1.120300000000000046e-01,3.009999999999999828e-02,1.009721900000000000e+07
2.350000000000000000e+05,1.163300000000000028e-01,3.209999999999999659e-02,1.031590000000000000e+07
2.400000000000000000e+05,1.144300000000000039e-01,3.109999999999999917e-02,1.053488900000000000e+07
2.450000000000000000e+05,1.150800000000000017e-01,3.119999999999999857e-02,1.075462900000000000e+07
2.500000000000000000e+05,1.128900000000000042e-01,3.059999999999999873e-02,1.097477200000000000e+07
2.550000000000000000e+05,1.134000000000000008e-01,3.039999999999999994e-02,1.119457900000000000e+07
2.600000000000000000e+05,1.136599999999999971e-01,3.109999999999999917e-02,1.141433600000000000e+07
2.650000000000000000e+05,1.136899999999999994e-01,3.020000000000000115e-02,1.163382600000000000e+07
2.700000000000000000e+05,1.141800000000000037e-01,3.109999999999999917e-02,1.185340200000000000e+07
2.750000000000000000e+05,1.100600000000000050e-01,3.009999999999999828e-02,1.207319200000000000e+07
2.800000000000000000e+05,1.103399999999999936e-01,2.910000000000000087e-02,1.229240400000000000e+07
2.850000000000000000e+05,1.144000000000000017e-01,2.999999999999999889e-02,1.251217600000000000e+07
2.900000000000000000e+05,1.110799999999999982e-01,2.999999999999999889e-02,1.273163300000000000e+07
2.950000000000000000e+05,1.114399999999999974e-01,2.970000000000000070e-02,1.295093900000000000e+07
3.000000000000000000e+05,1.144799999999999984e-01,3.099999999999999978e-02,1.317107300000000000e+07
3.050000000000000000e+05,1.126599999999999963e-01,3.039999999999999994e-02,1.339015300000000000e+07
3.100000000000000000e+05,1.117900000000000005e-01,3.009999999999999828e-02,1.360932200000000000e+07
3.150000000000000000e+05,1.102999999999999953e-01,2.970000000000000070e-02,1.382869800000000000e+07
3.200000000000000000e+05,1.138399999999999967e-01,3.219999999999999946e-02,1.404734100000000000e+07
3.250000000000000000e+05,1.144199999999999939e-01,3.160000000000000309e-02,1.426603700000000000e+07
3.300000000000000000e+05,1.090900000000000064e-01,3.070000000000000159e-02,1.448005100000000000e+07
3.350000000000000000e+05,1.114499999999999935e-01,2.980000000000000010e-02,1.469290400000000000e+07
3.400000000000000000e+05,1.098500000000000032e-01,3.030000000000000054e-02,1.490540300000000000e+07
3.450000000000000000e+05,1.089100000000000068e-01,2.989999999999999949e-02,1.511828500000000000e+07
3.500000000000000000e+05,1.095700000000000007e-01,3.049999999999999933e-02,1.533115400000000000e+07
3.550000000000000000e+05,1.092299999999999938e-01,3.020000000000000115e-02,1.554374300000000000e+07
3.600000000000000000e+05,1.099099999999999938e-01,3.109999999999999917e-02,1.575657100000000000e+07
3.650000000000000000e+05,1.092100000000000015e-01,2.920000000000000026e-02,1.596916500000000000e+07
3.700000000000000000e+05,1.102999999999999953e-01,2.980000000000000010e-02,1.618174000000000000e+07
3.750000000000000000e+05,1.070099999999999940e-01,3.020000000000000115e-02,1.639443800000000000e+07
3.800000000000000000e+05,1.068800000000000028e-01,2.989999999999999949e-02,1.660727400000000000e+07
3.850000000000000000e+05,1.063199999999999978e-01,2.929999999999999966e-02,1.681994100000000000e+07
3.900000000000000000e+05,1.101000000000000034e-01,2.980000000000000010e-02,1.703248000000000000e+07
3.950000000000000000e+05,1.116599999999999954e-01,3.209999999999999659e-02,1.724504800000000000e+07
4.000000000000000000e+05,1.068400000000000044e-01,2.970000000000000070e-02,1.745766400000000000e+07
4.050000000000000000e+05,1.068299999999999944e-01,2.999999999999999889e-02,1.767015800000000000e+07
4.100000000000000000e+05,1.069699999999999956e-01,3.130000000000000143e-02,1.788261600000000000e+07
4.150000000000000000e+05,1.082499999999999990e-01,3.070000000000000159e-02,1.809515200000000000e+07
4.200000000000000000e+05,1.060200000000000031e-01,2.980000000000000010e-02,1.830785900000000000e+07
4.250000000000000000e+05,1.043199999999999961e-01,2.989999999999999949e-02,1.852061500000000000e+07
4.300000000000000000e+05,1.079699999999999965e-01,2.989999999999999949e-02,1.873310400000000000e+07
4.350000000000000000e+05,1.054699999999999943e-01,2.900000000000000147e-02,1.894574600000000000e+07
4.400000000000000000e+05,1.054800000000000043e-01,2.929999999999999966e-02,1.915851000000000000e+07
4.450000000000000000e+05,1.062300000000000050e-01,3.009999999999999828e-02,1.937105900000000000e+07
4.500000000000000000e+05,1.049999999999999961e-01,2.850000000000000103e-02,1.958382500000000000e+07
4.550000000000000000e+05,1.051600000000000035e-01,3.090000000000000038e-02,1.979633000000000000e+07
4.600000000000000000e+05,1.079600000000000004e-01,3.049999999999999933e-02,2.000874000000000000e+07
4.650000000000000000e+05,1.066399999999999987e-01,2.980000000000000010e-02,2.022105700000000000e+07
4.700000000000000000e+05,1.048000000000000043e-01,2.980000000000000010e-02,2.043361600000000000e+07
4.750000000000000000e+05,1.060500000000000054e-01,3.109999999999999917e-02,2.064665100000000000e+07
4.800000000000000000e+05,1.055699999999999972e-01,2.900000000000000147e-02,2.085935300000000000e+07
4.850000000000000000e+05,1.049199999999999994e-01,2.960000000000000131e-02,2.107182400000000000e+07
4.900000000000000000e+05,1.047199999999999936e-01,2.829999999999999877e-02,2.128452800000000000e+07
4.950000000000000000e+05,1.053700000000000053e-01,3.119999999999999857e-02,2.149706400000000000e+07
5.000000000000000000e+05,1.056600000000000039e-01,3.150000000000000022e-02,2.170926400000000000e+07
5.050000000000000000e+05,1.040699999999999958e-01,2.939999999999999905e-02,2.192195500000000000e+07
5.100000000000000000e+05,1.036799999999999944e-01,2.970000000000000070e-02,2.213440800000000000e+07
5.150000000000000000e+05,1.048599999999999949e-01,2.999999999999999889e-02,2.234665100000000000e+07
5.200000000000000000e+05,1.050399999999999945e-01,3.090000000000000038e-02,2.255953500000000000e+07
5.250000000000000000e+05,1.065799999999999942e-01,3.080000000000000099e-02,2.277226700000000000e+07
5.300000000000000000e+05,1.060699999999999976e-01,2.939999999999999905e-02,2.298455900000000000e+07
5.350000000000000000e+05,1.047899999999999943e-01,3.030000000000000054e-02,2.319726700000000000e+07
5.400000000000000000e+05,1.048000000000000043e-01,3.020000000000000115e-02,2.340968400000000000e+07
5.450000000000000000e+05,1.032900000000000068e-01,2.929999999999999966e-02,2.362251000000000000e+07
5.500000000000000000e+05,1.058800000000000019e-01,3.059999999999999873e-02,2.383509400000000000e+07
5.550000000000000000e+05,1.036399999999999960e-01,2.989999999999999949e-02,2.404761900000000000e+07
5.600000000000000000e+05,1.036099999999999938e-01,3.049999999999999933e-02,2.426054100000000000e+07
5.650000000000000000e+05,1.039000000000000062e-01,2.999999999999999889e-02,2.447368200000000000e+07
5.700000000000000000e+05,1.048199999999999965e-01,3.049999999999999933e-02,2.468625500000000000e+07
5.750000000000000000e+05,1.039299999999999946e-01,3.059999999999999873e-02,2.489942200000000000e+07
5.800000000000000000e+05,1.035599999999999993e-01,3.039999999999999994e-02,2.511158500000000000e+07
5.850000000000000000e+05,1.049800000000000039e-01,3.059999999999999873e-02,2.532377100000000000e+07
5.900000000000000000e+05,1.037300000000000028e-01,3.049999999999999933e-02,2.553621200000000000e+07
5.950000000000000000e+05,1.030400000000000066e-01,3.020000000000000115e-02,2.574843800000000000e+07
6.000000000000000000e+05,1.042199999999999932e-01,3.009999999999999828e-02,2.596087900000000000e+07
6.050000000000000000e+05,1.024400000000000033e-01,3.030000000000000054e-02,2.617309700000000000e+07
6.100000000000000000e+05,1.023899999999999949e-01,2.949999999999999845e-02,2.638557900000000000e+07
6.150000000000000000e+05,1.045999999999999985e-01,3.139999999999999736e-02,2.659778800000000000e+07
6.200000000000000000e+05,1.020100000000000035e-01,3.009999999999999828e-02,2.681005100000000000e+07
6.250000000000000000e+05,1.044100000000000028e-01,3.090000000000000038e-02,2.702223500000000000e+07
6.300000000000000000e+05,1.011699999999999960e-01,2.939999999999999905e-02,2.723463000000000000e+07
6.350000000000000000e+05,1.039100000000000024e-01,2.980000000000000010e-02,2.744686400000000000e+07
6.400000000000000000e+05,1.022900000000000059e-01,2.949999999999999845e-02,2.765949100000000000e+07
6.450000000000000000e+05,1.031799999999999939e-01,3.039999999999999994e-02,2.787161600000000000e+07
6.500000000000000000e+05,1.036600000000000021e-01,3.020000000000000115e-02,2.808412500000000000e+07
6.550000000000000000e+05,1.029199999999999976e-01,3.119999999999999857e-02,2.829641000000000000e+07
6.600000000000000000e+05,1.037300000000000028e-01,3.049999999999999933e-02,2.850885100000000000e+07
6.650000000000000000e+05,1.051099999999999951e-01,3.209999999999999659e-02,2.872120100000000000e+07
6.700000000000000000e+05,1.019800000000000012e-01,3.009999999999999828e-02,2.893386500000000000e+07
6.750000000000000000e+05,1.019599999999999951e-01,2.989999999999999949e-02,2.914681100000000000e+07
6.800000000000000000e+05,1.024599999999999955e-01,3.099999999999999978e-02,2.935880000000000000e+07
6.850000000000000000e+05,1.013300000000000034e-01,3.090000000000000038e-02,2.957108300000000000e+07
6.900000000000000000e+05,1.050500000000000045e-01,3.049999999999999933e-02,2.978335000000000000e+07
6.950000000000000000e+05,1.029299999999999937e-01,3.150000000000000022e-02,2.999581600000000000e+07
7.000000000000000000e+05,1.026100000000000068e-01,3.070000000000000159e-02,3.020819700000000000e+07
7.050000000000000000e+05,1.028099999999999986e-01,3.070000000000000159e-02,3.042060100000000000e+07
7.100000000000000000e+05,1.020500000000000018e-01,3.090000000000000038e-02,3.063307300000000000e+07
7.150000000000000000e+05,1.027399999999999980e-01,3.030000000000000054e-02,3.084572600000000000e+07
7.200000000000000000e+05,1.025599999999999984e-01,3.200000000000000067e-02,3.105817600000000000e+07
7.250000000000000000e+05,1.032499999999999946e-01,3.009999999999999828e-02,3.127041400000000000e+07
7.300000000000000000e+05,1.021999999999999992e-01,3.070000000000000159e-02,3.148286700000000000e+07
7.350000000000000000e+05,1.028000000000000025e-01,3.090000000000000038e-02,3.169540400000000000e+07
7.400000000000000000e+05,1.030200000000000005e-01,3.080000000000000099e-02,3.190821800000000000e+07
7.450000000000000000e+05,1.028799999999999992e-01,3.020000000000000115e-02,3.212070100000000000e+07
7.500000000000000000e+05,1.020800000000000041e-01,3.059999999999999873e-02,3.233372900000000000e+07
7.550000000000000000e+05,1.037000000000000005e-01,3.059999999999999873e-02,3.254589600000000000e+07
7.600000000000000000e+05,1.031900000000000039e-01,3.090000000000000038e-02,3.275807500000000000e+07
7.650000000000000000e+05,1.026799999999999935e-01,3.160000000000000309e-02,3.297077500000000000e+07
7.700000000000000000e+05,1.023799999999999988e-01,3.009999999999999828e-02,3.318344100000000000e+07
7.750000000000000000e+05,1.024299999999999933e-01,3.009999999999999828e-02,3.339546000000000000e+07
7.800000000000000000e+05,1.026799999999999935e-01,3.039999999999999994e-02,3.360773300000000000e+07
7.850000000000000000e+05,1.012900000000000050e-01,3.070000000000000159e-02,3.381997000000000000e+07
7.900000000000000000e+05,1.011699999999999960e-01,3.070000000000000159e-02,3.403194300000000000e+07
7.950000000000000000e+05,1.034700000000000064e-01,3.139999999999999736e-02,3.424406700000000000e+07
8.000000000000000000e+05,1.039199999999999985e-01,3.119999999999999857e-02,3.445621300000000000e+07
8.050000000000000000e+05,1.032099999999999962e-01,3.180000000000000188e-02,3.466835500000000000e+07
8.100000000000000000e+05,1.030200000000000005e-01,3.150000000000000022e-02,3.488086500000000000e+07
8.150000000000000000e+05,1.012300000000000005e-01,3.090000000000000038e-02,3.509293800000000000e+07
8.200000000000000000e+05,1.026699999999999974e-01,3.119999999999999857e-02,3.530531200000000000e+07
8.250000000000000000e+05,1.028099999999999986e-01,3.099999999999999978e-02,3.551765000000000000e+07
8.300000000000000000e+05,1.039700000000000069e-01,3.119999999999999857e-02,3.573013000000000000e+07
8.350000000000000000e+05,1.033400000000000013e-01,3.180000000000000188e-02,3.594213900000000000e+07
8.400000000000000000e+05,1.015500000000000014e-01,3.020000000000000115e-02,3.615448800000000000e+07
8.450000000000000000e+05,1.020299999999999957e-01,3.109999999999999917e-02,3.636658000000000000e+07
8.500000000000000000e+05,1.029499999999999998e-01,3.130000000000000143e-02,3.657871600000000000e+07
8.550000000000000000e+05,1.033599999999999935e-01,3.049999999999999933e-02,3.679119100000000000e+07
8.600000000000000000e+05,1.021600000000000008e-01,3.080000000000000099e-02,3.700314100000000000e+07
8.650000000000000000e+05,1.027300000000000019e-01,3.039999999999999994e-02,3.721525400000000000e+07
8.700000000000000000e+05,1.022300000000000014e-01,3.109999999999999917e-02,3.742779100000000000e+07
8.750000000000000000e+05,1.040900000000000020e-01,2.960000000000000131e-02,3.764034700000000000e+07
8.800000000000000000e+05,1.039599999999999969e-01,3.109999999999999917e-02,3.785268800000000000e+07
8.850000000000000000e+05,1.020999999999999963e-01,3.119999999999999857e-02,3.806532100000000000e+07
8.900000000000000000e+05,1.023099999999999982e-01,3.090000000000000038e-02,3.827761000000000000e+07
8.950000000000000000e+05,1.021699999999999969e-01,3.109999999999999917e-02,3.848977600000000000e+07
9.000000000000000000e+05,1.037899999999999934e-01,3.219999999999999946e-02,3.870209500000000000e+07
9.050000000000000000e+05,1.020400000000000057e-01,3.080000000000000099e-02,3.891453400000000000e+07
9.100000000000000000e+05,1.030100000000000043e-01,3.090000000000000038e-02,3.912661900000000000e+07
9.150000000000000000e+05,1.020400000000000057e-01,3.130000000000000143e-02,3.933903100000000000e+07
9.200000000000000000e+05,1.028400000000000009e-01,3.030000000000000054e-02,3.955118000000000000e+07
9.250000000000000000e+05,1.020299999999999957e-01,3.090000000000000038e-02,3.976393000000000000e+07
9.300000000000000000e+05,1.041900000000000048e-01,3.070000000000000159e-02,3.997594500000000000e+07
9.350000000000000000e+05,1.060200000000000031e-01,3.250000000000000111e-02,4.018819500000000000e+07
9.400000000000000000e+05,1.027200000000000057e-01,3.090000000000000038e-02,4.040040000000000000e+07
9.450000000000000000e+05,1.031900000000000039e-01,3.059999999999999873e-02,4.061272200000000000e+07
9.500000000000000000e+05,1.029599999999999960e-01,3.259999999999999704e-02,4.082515300000000000e+07
9.550000000000000000e+05,1.038400000000000017e-01,2.939999999999999905e-02,4.103749900000000000e+07
9.600000000000000000e+05,1.032499999999999946e-01,3.189999999999999780e-02,4.124996200000000000e+07
9.650000000000000000e+05,1.022300000000000014e-01,3.200000000000000067e-02,4.146247300000000000e+07
9.700000000000000000e+05,1.027200000000000057e-01,3.180000000000000188e-02,4.167456800000000000e+07
9.750000000000000000e+05,1.019400000000000028e-01,3.099999999999999978e-02,4.188698500000000000e+07
9.800000000000000000e+05,1.034299999999999942e-01,3.099999999999999978e-02,4.209916800000000000e+07
9.850000000000000000e+05,1.025699999999999945e-01,3.209999999999999659e-02,4.231129600000000000e+07
9.900000000000000000e+05,1.046099999999999947e-01,3.269999999999999990e-02,4.252336800000000000e+07
9.950000000000000000e+05,1.029299999999999937e-01,3.230000000000000232e-02,4.273534900000000000e+07
1.000000000000000000e+06,1.027600000000000041e-01,2.970000000000000070e-02,4.294780200000000000e+07
1.005000000000000000e+06,1.025800000000000045e-01,3.300000000000000155e-02,4.316063800000000000e+07
1.010000000000000000e+06,1.036399999999999960e-01,3.209999999999999659e-02,4.337254500000000000e+07
1.015000000000000000e+06,1.025699999999999945e-01,3.139999999999999736e-02,4.358496200000000000e+07
1.020000000000000000e+06,1.045600000000000002e-01,3.189999999999999780e-02,4.379688600000000000e+07
1.025000000000000000e+06,1.040200000000000014e-01,3.049999999999999933e-02,4.400900200000000000e+07
1.030000000000000000e+06,1.031699999999999978e-01,3.139999999999999736e-02,4.422130500000000000e+07
1.035000000000000000e+06,1.039000000000000062e-01,3.230000000000000232e-02,4.443434700000000000e+07
1.040000000000000000e+06,1.038499999999999979e-01,3.099999999999999978e-02,4.464712900000000000e+07
1.045000000000000000e+06,1.036600000000000021e-01,3.169999999999999901e-02,4.486000900000000000e+07
1.050000000000000000e+06,1.025999999999999968e-01,3.080000000000000099e-02,4.507277800000000000e+07
1.055000000000000000e+06,1.033199999999999952e-01,3.109999999999999917e-02,4.528527000000000000e+07
1.060000000000000000e+06,1.041500000000000065e-01,3.090000000000000038e-02,4.551212100000000000e+07
1.065000000000000000e+06,1.039500000000000007e-01,3.090000000000000038e-02,4.575347500000000000e+07
1.070000000000000000e+06,1.036799999999999944e-01,3.259999999999999704e-02,4.599391100000000000e+07
1.075000000000000000e+06,1.033300000000000052e-01,3.209999999999999659e-02,4.623311100000000000e+07
1.080000000000000000e+06,1.031799999999999939e-01,3.119999999999999857e-02,4.647383500000000000e+07
1.085000000000000000e+06,1.026200000000000029e-01,3.160000000000000309e-02,4.671272500000000000e+07
1.090000000000000000e+06,1.039299999999999946e-01,3.119999999999999857e-02,4.695296500000000000e+07
1.095000000000000000e+06,1.031799999999999939e-01,3.109999999999999917e-02,4.719356700000000000e+07
1.100000000000000000e+06,1.035699999999999954e-01,3.119999999999999857e-02,4.743292300000000000e+07
1.105000000000000000e+06,1.041699999999999987e-01,3.020000000000000115e-02,4.767305400000000000e+07
1.110000000000000000e+06,1.023300000000000043e-01,3.080000000000000099e-02,4.791239100000000000e+07
1.115000000000000000e+06,1.031699999999999978e-01,3.009999999999999828e-02,4.815041000000000000e+07
1.120000000000000000e+06,1.033199999999999952e-01,3.150000000000000022e-02,4.838964100000000000e+07
1.125000000000000000e+06,1.032799999999999968e-01,3.169999999999999901e-02,4.863009100000000000e+07
1.130000000000000000e+06,1.031600000000000017e-01,3.139999999999999736e-02,4.887112500000000000e+07
1.135000000000000000e+06,1.024599999999999955e-01,3.090000000000000038e-02,4.910972000000000000e+07
1.140000000000000000e+06,1.045800000000000063e-01,3.109999999999999917e-02,4.935037700000000000e+07
1.145000000000000000e+06,1.026200000000000029e-01,3.150000000000000022e-02,4.959030700000000000e+07
1.150000000000000000e+06,1.042899999999999938e-01,2.970000000000000070e-02,4.983078100000000000e+07
1.155000000000000000e+06,1.052000000000000018e-01,3.139999999999999736e-02,5.007138900000000000e+07
1.160000000000000000e+06,1.039199999999999985e-01,3.139999999999999736e-02,5.031201300000000000e+07
1.165000000000000000e+06,1.035699999999999954e-01,3.139999999999999736e-02,5.055267600000000000e+07
1.170000000000000000e+06,1.052799999999999986e-01,3.130000000000000143e-02,5.079339400000000000e+07
1.175000000000000000e+06,1.035800000000000054e-01,3.070000000000000159e-02,5.103385100000000000e+07
1.180000000000000000e+06,1.056099999999999955e-01,3.119999999999999857e-02,5.127541400000000000e+07
1.185000000000000000e+06,1.034999999999999948e-01,3.109999999999999917e-02,5.151651900000000000e+07
1.190000000000000000e+06,1.044800000000000034e-01,3.049999999999999933e-02,5.175725300000000000e+07
1.195000000000000000e+06,1.028400000000000009e-01,3.059999999999999873e-02,5.199898700000000000e+07
1.200000000000000000e+06,1.029100000000000015e-01,3.099999999999999978e-02,5.224135500000000000e+07
1.205000000000000000e+06,1.032399999999999984e-01,3.109999999999999917e-02,5.248284600000000000e+07
1.210000000000000000e+06,1.041200000000000042e-01,3.169999999999999901e-02,5.272540200000000000e+07
1.215000000000000000e+06,1.017200000000000049e-01,2.980000000000000010e-02,5.296889900000000000e+07
1.220000000000000000e+06,1.039899999999999991e-01,3.180000000000000188e-02,5.320986000000000000e+07
1.225000000000000000e+06,1.033799999999999997e-01,3.189999999999999780e-02,5.345075200000000000e+07
1.230000000000000000e+06,1.037200000000000066e-01,3.099999999999999978e-02,5.369124200000000000e+07
1.235000000000000000e+06,1.039500000000000007e-01,3.150000000000000022e-02,5.393196200000000000e+07
1.240000000000000000e+06,1.036099999999999938e-01,3.200000000000000067e-02,5.417301300000000000e+07
1.245000000000000000e+06,1.032600000000000046e-01,3.139999999999999736e-02,5.441498000000000000e+07
1.250000000000000000e+06,1.046600000000000030e-01,3.150000000000000022e-02,5.465588100000000000e+07
1.255000000000000000e+06,1.042300000000000032e-01,3.200000000000000067e-02,5.489739800000000000e+07
1.260000000000000000e+06,1.042099999999999971e-01,3.189999999999999780e-02,5.513899700000000000e+07
1.265000000000000000e+06,1.042399999999999993e-01,3.180000000000000188e-02,5.537949900000000000e+07
1.270000000000000000e+06,1.031200000000000033e-01,3.189999999999999780e-02,5.562082500000000000e+07
1.275000000000000000e+06,1.026299999999999990e-01,3.080000000000000099e-02,5.586383600000000000e+07
1.280000000000000000e+06,1.055799999999999933e-01,3.139999999999999736e-02,5.610516600000000000e+07
1.285000000000000000e+06,1.038700000000000040e-01,3.139999999999999736e-02,5.634646500000000000e+07
1.290000000000000000e+06,1.031299999999999994e-01,3.250000000000000111e-02,5.658645000000000000e+07
1.295000000000000000e+06,1.043400000000000022e-01,3.160000000000000309e-02,5.682766900000000000e+07
1.300000000000000000e+06,1.035500000000000032e-01,3.219999999999999946e-02,5.706912300000000000e+07
1.305000000000000000e+06,1.030999999999999972e-01,3.189999999999999780e-02,5.731084100000000000e+07
1.310000000000000000e+06,1.035100000000000048e-01,3.160000000000000309e-02,5.755276100000000000e+07
1.315000000000000000e+06,1.032700000000000007e-01,3.150000000000000022e-02,5.779302100000000000e+07
1.320000000000000000e+06,1.055900000000000033e-01,3.189999999999999780e-02,5.803422500000000000e+07
1.325000000000000000e+06,1.039199999999999985e-01,3.130000000000000143e-02,5.827611500000000000e+07
1.330000000000000000e+06,1.044500000000000012e-01,3.099999999999999978e-02,5.851771700000000000e+07
1.335000000000000000e+06,1.031799999999999939e-01,3.099999999999999978e-02,5.875834600000000000e+07
1.340000000000000000e+06,1.038199999999999956e-01,3.119999999999999857e-02,5.900000400000000000e+07
1.345000000000000000e+06,1.042799999999999977e-01,3.169999999999999901e-02,5.924108000000000000e+07
1.350000000000000000e+06,1.039899999999999991e-01,3.049999999999999933e-02,5.948235900000000000e+07
1.355000000000000000e+06,1.035800000000000054e-01,3.070000000000000159e-02,5.972450500000000000e+07
1.360000000000000000e+06,1.031399999999999956e-01,3.150000000000000022e-02,5.996506500000000000e+07
1.365000000000000000e+06,1.040299999999999975e-01,3.219999999999999946e-02,6.020607500000000000e+07
1.370000000000000000e+06,1.028899999999999954e-01,3.209999999999999659e-02,6.044803700000000000e+07
1.375000000000000000e+06,1.044100000000000028e-01,3.160000000000000309e-02,6.068875000000000000e+07
1.380000000000000000e+06,1.041300000000000003e-01,3.189999999999999780e-02,6.092934900000000000e+07
1.385000000000000000e+06,1.049599999999999977e-01,3.219999999999999946e-02,6.116841700000000000e+07
1.390000000000000000e+06,1.050299999999999984e-01,3.180000000000000188e-02,6.140854800000000000e+07
1.395000000000000000e+06,1.041799999999999948e-01,3.130000000000000143e-02,6.164698800000000000e+07
1.400000000000000000e+06,1.041099999999999942e-01,3.320000000000000034e-02,6.188643100000000000e+07
1.405000000000000000e+06,1.045999999999999985e-01,3.239999999999999825e-02,6.212662700000000000e+07
1.410000000000000000e+06,1.041600000000000026e-01,3.180000000000000188e-02,6.236585200000000000e+07
1.415000000000000000e+06,1.035599999999999993e-01,3.169999999999999901e-02,6.260530900000000000e+07
1.420000000000000000e+06,1.035500000000000032e-01,3.259999999999999704e-02,6.284484000000000000e+07
1.425000000000000000e+06,1.035800000000000054e-01,3.169999999999999901e-02,6.308492100000000000e+07
1.430000000000000000e+06,1.040399999999999936e-01,3.230000000000000232e-02,6.332580300000000000e+07
1.435000000000000000e+06,1.047799999999999981e-01,3.160000000000000309e-02,6.356571000000000000e+07
1.440000000000000000e+06,1.031699999999999978e-01,3.169999999999999901e-02,6.380523700000000000e+07
1.445000000000000000e+06,1.030400000000000066e-01,3.150000000000000022e-02,6.404478100000000000e+07
1.450000000000000000e+06,1.032600000000000046e-01,3.219999999999999946e-02,6.428486700000000000e+07
1.455000000000000000e+06,1.037300000000000028e-01,3.209999999999999659e-02,6.452439600000000000e+07
1.460000000000000000e+06,1.033400000000000013e-01,3.169999999999999901e-02,6.476363200000000000e+07
1.465000000000000000e+06,1.038499999999999979e-01,3.169999999999999901e-02,6.500267800000000000e+07
1.470000000000000000e+06,1.026600000000000013e-01,3.150000000000000022e-02,6.524377300000000000e+07
1.475000000000000000e+06,1.030900000000000011e-01,3.119999999999999857e-02,6.548627200000000000e+07
1.480000000000000000e+06,1.054299999999999959e-01,3.080000000000000099e-02,6.572908500000000000e+07
1.485000000000000000e+06,1.031500000000000056e-01,3.189999999999999780e-02,6.597255900000000000e+07
1.490000000000000000e+06,1.028199999999999947e-01,3.230000000000000232e-02,6.621433400000000000e+07
1.495000000000000000e+06,1.039599999999999969e-01,3.259999999999999704e-02,6.645363400000000000e+07
1.500000000000000000e+06,1.038199999999999956e-01,3.200000000000000067e-02,6.669545100000000000e+07
1.505000000000000000e+06,1.041399999999999965e-01,3.200000000000000067e-02,6.693569400000000000e+07
1.510000000000000000e+06,1.040299999999999975e-01,3.160000000000000309e-02,6.717426400000000000e+07
1.515000000000000000e+06,1.041799999999999948e-01,3.289999999999999869e-02,6.741272000000000000e+07
1.520000000000000000e+06,1.037099999999999966e-01,3.239999999999999825e-02,6.765072900000000000e+07
1.525000000000000000e+06,1.034599999999999964e-01,3.180000000000000188e-02,6.788759000000000000e+07
1.530000000000000000e+06,1.046200000000000047e-01,3.090000000000000038e-02,6.812587400000000000e+07
1.535000000000000000e+06,1.047099999999999975e-01,3.239999999999999825e-02,6.836280300000000000e+07
1.540000000000000000e+06,1.035900000000000015e-01,3.169999999999999901e-02,6.860252900000000000e+07
1.545000000000000000e+06,1.037499999999999950e-01,3.139999999999999736e-02,6.884198500000000000e+07
1.550000000000000000e+06,1.032399999999999984e-01,3.209999999999999659e-02,6.908111000000000000e+07
1.555000000000000000e+06,1.037200000000000066e-01,3.239999999999999825e-02,6.932155800000000000e+07
1.560000000000000000e+06,1.040699999999999958e-01,3.250000000000000111e-02,6.956036900000000000e+07
1.565000000000000000e+06,1.041399999999999965e-01,3.150000000000000022e-02,6.979884300000000000e+07
1.570000000000000000e+06,1.036799999999999944e-01,3.169999999999999901e-02,7.003756500000000000e+07
1.575000000000000000e+06,1.052400000000000002e-01,3.169999999999999901e-02,7.027599600000000000e+07
1.580000000000000000e+06,1.038099999999999995e-01,3.130000000000000143e-02,7.051372600000000000e+07
1.585000000000000000e+06,1.033700000000000035e-01,3.200000000000000067e-02,7.075257200000000000e+07
1.590000000000000000e+06,1.045500000000000040e-01,3.219999999999999946e-02,7.099079100000000000e+07
1.595000000000000000e+06,1.048400000000000026e-01,3.209999999999999659e-02,7.122956000000000000e+07
1.600000000000000000e+06,1.043599999999999944e-01,3.150000000000000022e-02,7.146876500000000000e+07
1.605000000000000000e+06,1.040599999999999997e-01,3.160000000000000309e-02,7.170943900000000000e+07
1.610000000000000000e+06,1.035999999999999976e-01,3.219999999999999946e-02,7.194803600000000000e+07


==> data/mnist/arc1-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.302319999999999922e+00,9.225999999999999757e-01,4.299000000000000000e+03
5.000000000000000000e+03,3.954900000000000082e-01,1.039999999999999952e-01,1.239420000000000000e+05
1.000000000000000000e+04,3.084899999999999864e-01,8.179999999999999771e-02,2.436620000000000000e+05
1.500000000000000000e+04,2.205400000000000138e-01,6.239999999999999714e-02,4.045160000000000000e+05
2.000000000000000000e+04,2.000500000000000056e-01,5.360000000000000181e-02,5.922770000000000000e+05
2.500000000000000000e+04,1.819999999999999951e-01,4.859999999999999737e-02,7.799370000000000000e+05
3.000000000000000000e+04,1.685599999999999876e-01,4.639999999999999680e-02,9.679590000000000000e+05
3.500000000000000000e+04,1.587200000000000000e-01,4.320000000000000229e-02,1.155902000000000000e+06
4.000000000000000000e+04,1.519500000000000017e-01,4.009999999999999676e-02,1.343685000000000000e+06
4.500000000000000000e+04,1.471699999999999953e-01,4.009999999999999676e-02,1.531481000000000000e+06
5.000000000000000000e+04,1.430599999999999927e-01,3.839999999999999664e-02,1.719063000000000000e+06
5.500000000000000000e+04,1.386300000000000032e-01,3.880000000000000115e-02,1.906404000000000000e+06
6.000000000000000000e+04,1.357299999999999895e-01,3.620000000000000301e-02,2.094051000000000000e+06
6.500000000000000000e+04,1.299500000000000099e-01,3.459999999999999881e-02,2.281594000000000000e+06
7.000000000000000000e+04,1.297099999999999920e-01,3.509999999999999926e-02,2.469060000000000000e+06
7.500000000000000000e+04,1.262000000000000066e-01,3.309999999999999748e-02,2.656189000000000000e+06
8.000000000000000000e+04,1.225200000000000039e-01,3.509999999999999926e-02,2.843033000000000000e+06
8.500000000000000000e+04,1.234600000000000003e-01,3.359999999999999792e-02,3.031238000000000000e+06
9.000000000000000000e+04,1.187900000000000067e-01,3.239999999999999825e-02,3.219493000000000000e+06
9.500000000000000000e+04,1.186099999999999932e-01,3.169999999999999901e-02,3.407447000000000000e+06
1.000000000000000000e+05,1.156299999999999967e-01,3.189999999999999780e-02,3.595340000000000000e+06
1.050000000000000000e+05,1.153399999999999981e-01,3.039999999999999994e-02,3.783224000000000000e+06
1.100000000000000000e+05,1.130000000000000032e-01,3.020000000000000115e-02,3.970956000000000000e+06
1.150000000000000000e+05,1.127699999999999952e-01,3.020000000000000115e-02,4.159424000000000000e+06
1.200000000000000000e+05,1.110399999999999998e-01,3.039999999999999994e-02,4.347195000000000000e+06
1.250000000000000000e+05,1.130300000000000055e-01,3.070000000000000159e-02,4.536871000000000000e+06
1.300000000000000000e+05,1.100700000000000012e-01,2.920000000000000026e-02,4.724748000000000000e+06
1.350000000000000000e+05,1.097800000000000026e-01,3.009999999999999828e-02,4.913142000000000000e+06
1.400000000000000000e+05,1.081300000000000039e-01,2.980000000000000010e-02,5.101703000000000000e+06
1.450000000000000000e+05,1.071300000000000030e-01,2.900000000000000147e-02,5.290262000000000000e+06
1.500000000000000000e+05,1.068700000000000067e-01,2.900000000000000147e-02,5.477530000000000000e+06
1.550000000000000000e+05,1.105799999999999977e-01,3.020000000000000115e-02,5.663979000000000000e+06
1.600000000000000000e+05,1.063999999999999946e-01,2.960000000000000131e-02,5.850943000000000000e+06
1.650000000000000000e+05,1.067300000000000054e-01,2.910000000000000087e-02,6.037243000000000000e+06
1.700000000000000000e+05,1.062599999999999933e-01,2.929999999999999966e-02,6.224023000000000000e+06
1.750000000000000000e+05,1.066799999999999971e-01,2.889999999999999861e-02,6.409935000000000000e+06
1.800000000000000000e+05,1.049699999999999939e-01,2.949999999999999845e-02,6.596415000000000000e+06
1.850000000000000000e+05,1.061300000000000021e-01,2.960000000000000131e-02,6.783613000000000000e+06
1.900000000000000000e+05,1.045800000000000063e-01,2.819999999999999937e-02,6.970061000000000000e+06
1.950000000000000000e+05,1.062300000000000050e-01,2.960000000000000131e-02,7.156550000000000000e+06
2.000000000000000000e+05,1.053999999999999937e-01,3.080000000000000099e-02,7.343742000000000000e+06
2.050000000000000000e+05,1.053400000000000031e-01,2.989999999999999949e-02,7.530461000000000000e+06
2.100000000000000000e+05,1.045800000000000063e-01,3.039999999999999994e-02,7.717329000000000000e+06
2.150000000000000000e+05,1.045399999999999940e-01,2.920000000000000026e-02,7.904196000000000000e+06
2.200000000000000000e+05,1.045299999999999979e-01,2.949999999999999845e-02,8.090967000000000000e+06
2.250000000000000000e+05,1.050200000000000022e-01,2.929999999999999966e-02,8.277718000000000000e+06
2.300000000000000000e+05,1.045600000000000002e-01,2.920000000000000026e-02,8.464435000000000000e+06
2.350000000000000000e+05,1.049299999999999955e-01,2.840000000000000163e-02,8.651004000000000000e+06
2.400000000000000000e+05,1.043199999999999961e-01,3.039999999999999994e-02,8.837771000000000000e+06
2.450000000000000000e+05,1.050299999999999984e-01,3.030000000000000054e-02,9.024445000000000000e+06
2.500000000000000000e+05,1.055200000000000027e-01,3.070000000000000159e-02,9.211266000000000000e+06
2.550000000000000000e+05,1.048700000000000049e-01,3.119999999999999857e-02,9.397524000000000000e+06
2.600000000000000000e+05,1.040999999999999981e-01,3.080000000000000099e-02,9.583838000000000000e+06
2.650000000000000000e+05,1.057300000000000045e-01,3.039999999999999994e-02,9.770505000000000000e+06
2.700000000000000000e+05,1.059400000000000064e-01,3.020000000000000115e-02,9.957560000000000000e+06
2.750000000000000000e+05,1.068299999999999944e-01,3.139999999999999736e-02,1.014436900000000000e+07
2.800000000000000000e+05,1.052799999999999986e-01,3.169999999999999901e-02,1.033121100000000000e+07
2.850000000000000000e+05,1.068800000000000028e-01,3.180000000000000188e-02,1.051860300000000000e+07
2.900000000000000000e+05,1.072400000000000020e-01,3.119999999999999857e-02,1.070541300000000000e+07
2.950000000000000000e+05,1.082400000000000029e-01,3.320000000000000034e-02,1.089264900000000000e+07
3.000000000000000000e+05,1.064500000000000030e-01,3.180000000000000188e-02,1.107925200000000000e+07
3.050000000000000000e+05,1.076300000000000034e-01,3.219999999999999946e-02,1.126684400000000000e+07
3.100000000000000000e+05,1.063299999999999940e-01,3.189999999999999780e-02,1.145382400000000000e+07
3.150000000000000000e+05,1.073800000000000032e-01,3.139999999999999736e-02,1.164075500000000000e+07
3.200000000000000000e+05,1.060200000000000031e-01,3.189999999999999780e-02,1.182708100000000000e+07
3.250000000000000000e+05,1.082100000000000006e-01,3.139999999999999736e-02,1.201530600000000000e+07
3.300000000000000000e+05,1.064699999999999952e-01,3.169999999999999901e-02,1.220368700000000000e+07
3.350000000000000000e+05,1.081799999999999984e-01,3.239999999999999825e-02,1.239185400000000000e+07
3.400000000000000000e+05,1.074900000000000022e-01,3.259999999999999704e-02,1.257994400000000000e+07
3.450000000000000000e+05,1.073000000000000065e-01,3.239999999999999825e-02,1.276839400000000000e+07
3.500000000000000000e+05,1.078199999999999992e-01,3.250000000000000111e-02,1.295667600000000000e+07
3.550000000000000000e+05,1.087700000000000056e-01,3.259999999999999704e-02,1.314469600000000000e+07
3.600000000000000000e+05,1.103299999999999975e-01,3.389999999999999958e-02,1.333477900000000000e+07
3.650000000000000000e+05,1.078299999999999953e-01,3.289999999999999869e-02,1.352469400000000000e+07
3.700000000000000000e+05,1.075500000000000067e-01,3.180000000000000188e-02,1.371312900000000000e+07
3.750000000000000000e+05,1.089699999999999974e-01,3.269999999999999990e-02,1.390142700000000000e+07
3.800000000000000000e+05,1.094900000000000040e-01,3.339999999999999913e-02,1.408950000000000000e+07
3.850000000000000000e+05,1.074999999999999983e-01,3.169999999999999901e-02,1.427792500000000000e+07
3.900000000000000000e+05,1.078699999999999937e-01,3.200000000000000067e-02,1.446631700000000000e+07
3.950000000000000000e+05,1.092999999999999944e-01,3.239999999999999825e-02,1.465428500000000000e+07
4.000000000000000000e+05,1.079699999999999965e-01,3.200000000000000067e-02,1.484245500000000000e+07
4.050000000000000000e+05,1.083400000000000057e-01,3.330000000000000321e-02,1.503061300000000000e+07
4.100000000000000000e+05,1.082000000000000045e-01,3.250000000000000111e-02,1.521906300000000000e+07
4.150000000000000000e+05,1.088400000000000062e-01,3.230000000000000232e-02,1.540707100000000000e+07
4.200000000000000000e+05,1.087800000000000017e-01,3.300000000000000155e-02,1.559528000000000000e+07
4.250000000000000000e+05,1.089299999999999990e-01,3.359999999999999792e-02,1.578355000000000000e+07
4.300000000000000000e+05,1.106400000000000022e-01,3.269999999999999990e-02,1.597158300000000000e+07
4.350000000000000000e+05,1.104699999999999988e-01,3.259999999999999704e-02,1.616016000000000000e+07
4.400000000000000000e+05,1.096700000000000036e-01,3.420000000000000123e-02,1.634835300000000000e+07
4.450000000000000000e+05,1.091799999999999993e-01,3.239999999999999825e-02,1.653630200000000000e+07
4.500000000000000000e+05,1.072800000000000004e-01,3.300000000000000155e-02,1.672530800000000000e+07
4.550000000000000000e+05,1.081400000000000000e-01,3.300000000000000155e-02,1.691369500000000000e+07
4.600000000000000000e+05,1.100000000000000006e-01,3.300000000000000155e-02,1.710152600000000000e+07
4.650000000000000000e+05,1.103900000000000020e-01,3.300000000000000155e-02,1.728869300000000000e+07
4.700000000000000000e+05,1.085900000000000060e-01,3.320000000000000034e-02,1.747547600000000000e+07
4.750000000000000000e+05,1.087000000000000050e-01,3.219999999999999946e-02,1.766217900000000000e+07
4.800000000000000000e+05,1.093400000000000066e-01,3.350000000000000200e-02,1.784911700000000000e+07
4.850000000000000000e+05,1.112299999999999955e-01,3.339999999999999913e-02,1.803584100000000000e+07
4.900000000000000000e+05,1.088999999999999968e-01,3.250000000000000111e-02,1.822275000000000000e+07
4.950000000000000000e+05,1.094799999999999940e-01,3.309999999999999748e-02,1.840994700000000000e+07
5.000000000000000000e+05,1.089600000000000013e-01,3.370000000000000079e-02,1.859811100000000000e+07
5.050000000000000000e+05,1.080099999999999949e-01,3.200000000000000067e-02,1.878541700000000000e+07
5.100000000000000000e+05,1.079200000000000020e-01,3.350000000000000200e-02,1.897283300000000000e+07
5.150000000000000000e+05,1.105099999999999971e-01,3.350000000000000200e-02,1.916060000000000000e+07
5.200000000000000000e+05,1.086700000000000027e-01,3.330000000000000321e-02,1.934814500000000000e+07
5.250000000000000000e+05,1.099500000000000061e-01,3.409999999999999837e-02,1.953498100000000000e+07
5.300000000000000000e+05,1.097599999999999965e-01,3.269999999999999990e-02,1.972042700000000000e+07
5.350000000000000000e+05,1.097899999999999987e-01,3.400000000000000244e-02,1.990623800000000000e+07
5.400000000000000000e+05,1.105099999999999971e-01,3.239999999999999825e-02,2.009151100000000000e+07
5.450000000000000000e+05,1.091099999999999987e-01,3.219999999999999946e-02,2.027645900000000000e+07
5.500000000000000000e+05,1.104699999999999988e-01,3.219999999999999946e-02,2.046148400000000000e+07
5.550000000000000000e+05,1.101199999999999957e-01,3.219999999999999946e-02,2.064700400000000000e+07
5.600000000000000000e+05,1.089900000000000035e-01,3.320000000000000034e-02,2.083393400000000000e+07
5.650000000000000000e+05,1.099200000000000038e-01,3.239999999999999825e-02,2.102243000000000000e+07
5.700000000000000000e+05,1.083999999999999964e-01,3.239999999999999825e-02,2.121083900000000000e+07
5.750000000000000000e+05,1.096599999999999936e-01,3.370000000000000079e-02,2.139891200000000000e+07
5.800000000000000000e+05,1.091799999999999993e-01,3.400000000000000244e-02,2.158727500000000000e+07
5.850000000000000000e+05,1.104300000000000004e-01,3.379999999999999671e-02,2.177573200000000000e+07
5.900000000000000000e+05,1.106300000000000061e-01,3.420000000000000123e-02,2.196392800000000000e+07
5.950000000000000000e+05,1.088500000000000023e-01,3.330000000000000321e-02,2.215304900000000000e+07
6.000000000000000000e+05,1.118900000000000033e-01,3.420000000000000123e-02,2.234158600000000000e+07
6.050000000000000000e+05,1.098900000000000016e-01,3.259999999999999704e-02,2.252945400000000000e+07
6.100000000000000000e+05,1.093100000000000044e-01,3.269999999999999990e-02,2.271746600000000000e+07
6.150000000000000000e+05,1.102599999999999969e-01,3.339999999999999913e-02,2.290583700000000000e+07
6.200000000000000000e+05,1.121000000000000052e-01,3.400000000000000244e-02,2.309403500000000000e+07
6.250000000000000000e+05,1.102899999999999991e-01,3.409999999999999837e-02,2.328197500000000000e+07
6.300000000000000000e+05,1.100200000000000067e-01,3.429999999999999716e-02,2.347007200000000000e+07
6.350000000000000000e+05,1.115000000000000019e-01,3.420000000000000123e-02,2.365830700000000000e+07
6.400000000000000000e+05,1.103200000000000014e-01,3.389999999999999958e-02,2.384661400000000000e+07
6.450000000000000000e+05,1.128600000000000020e-01,3.490000000000000047e-02,2.403498500000000000e+07
6.500000000000000000e+05,1.113999999999999990e-01,3.379999999999999671e-02,2.422274800000000000e+07
6.550000000000000000e+05,1.108399999999999941e-01,3.359999999999999792e-02,2.441097100000000000e+07
6.600000000000000000e+05,1.105399999999999994e-01,3.420000000000000123e-02,2.459945000000000000e+07
6.650000000000000000e+05,1.120099999999999985e-01,3.570000000000000256e-02,2.478746300000000000e+07
6.700000000000000000e+05,1.103100000000000053e-01,3.309999999999999748e-02,2.497547800000000000e+07
6.750000000000000000e+05,1.124799999999999967e-01,3.330000000000000321e-02,2.516339200000000000e+07
6.800000000000000000e+05,1.111100000000000004e-01,3.450000000000000289e-02,2.535198600000000000e+07
6.850000000000000000e+05,1.095000000000000001e-01,3.359999999999999792e-02,2.554032400000000000e+07
6.900000000000000000e+05,1.107100000000000029e-01,3.440000000000000002e-02,2.572898700000000000e+07
6.950000000000000000e+05,1.115300000000000041e-01,3.370000000000000079e-02,2.591732600000000000e+07
7.000000000000000000e+05,1.113900000000000029e-01,3.420000000000000123e-02,2.610589200000000000e+07
7.050000000000000000e+05,1.106100000000000000e-01,3.590000000000000135e-02,2.629540700000000000e+07
7.100000000000000000e+05,1.120099999999999985e-01,3.470000000000000168e-02,2.648418700000000000e+07
7.150000000000000000e+05,1.119700000000000001e-01,3.479999999999999760e-02,2.667162700000000000e+07
7.200000000000000000e+05,1.111599999999999949e-01,3.459999999999999881e-02,2.685884100000000000e+07
7.250000000000000000e+05,1.121800000000000019e-01,3.470000000000000168e-02,2.704594200000000000e+07
7.300000000000000000e+05,1.118200000000000027e-01,3.500000000000000333e-02,2.723310800000000000e+07
7.350000000000000000e+05,1.104399999999999965e-01,3.479999999999999760e-02,2.742055700000000000e+07
7.400000000000000000e+05,1.123600000000000015e-01,3.459999999999999881e-02,2.760779800000000000e+07
7.450000000000000000e+05,1.118200000000000027e-01,3.350000000000000200e-02,2.779524800000000000e+07
7.500000000000000000e+05,1.121199999999999974e-01,3.540000000000000091e-02,2.798271700000000000e+07
7.550000000000000000e+05,1.126999999999999946e-01,3.490000000000000047e-02,2.816984600000000000e+07
7.600000000000000000e+05,1.116700000000000054e-01,3.479999999999999760e-02,2.835709900000000000e+07
7.650000000000000000e+05,1.120400000000000007e-01,3.479999999999999760e-02,2.854488500000000000e+07
7.700000000000000000e+05,1.113399999999999945e-01,3.490000000000000047e-02,2.873212700000000000e+07
7.750000000000000000e+05,1.120700000000000029e-01,3.479999999999999760e-02,2.891978000000000000e+07
7.800000000000000000e+05,1.132299999999999973e-01,3.490000000000000047e-02,2.910690100000000000e+07
7.850000000000000000e+05,1.126700000000000063e-01,3.549999999999999684e-02,2.929432400000000000e+07
7.900000000000000000e+05,1.131000000000000061e-01,3.549999999999999684e-02,2.948058900000000000e+07
7.950000000000000000e+05,1.111400000000000027e-01,3.459999999999999881e-02,2.966862800000000000e+07
8.000000000000000000e+05,1.129300000000000026e-01,3.470000000000000168e-02,2.985682900000000000e+07
8.050000000000000000e+05,1.105199999999999932e-01,3.459999999999999881e-02,3.004523300000000000e+07
8.100000000000000000e+05,1.126100000000000018e-01,3.579999999999999849e-02,3.023360300000000000e+07
8.150000000000000000e+05,1.131100000000000022e-01,3.509999999999999926e-02,3.042160400000000000e+07
8.200000000000000000e+05,1.121199999999999974e-01,3.470000000000000168e-02,3.060963100000000000e+07
8.250000000000000000e+05,1.120899999999999952e-01,3.520000000000000212e-02,3.079847700000000000e+07
8.300000000000000000e+05,1.126500000000000001e-01,3.529999999999999805e-02,3.098658700000000000e+07
8.350000000000000000e+05,1.128799999999999942e-01,3.450000000000000289e-02,3.117573900000000000e+07
8.400000000000000000e+05,1.134899999999999937e-01,3.490000000000000047e-02,3.136369300000000000e+07
8.450000000000000000e+05,1.136599999999999971e-01,3.429999999999999716e-02,3.155160900000000000e+07
8.500000000000000000e+05,1.117900000000000005e-01,3.490000000000000047e-02,3.173973900000000000e+07
8.550000000000000000e+05,1.157399999999999957e-01,3.590000000000000135e-02,3.192812900000000000e+07
8.600000000000000000e+05,1.136199999999999988e-01,3.570000000000000256e-02,3.211625600000000000e+07
8.650000000000000000e+05,1.121000000000000052e-01,3.509999999999999926e-02,3.230440600000000000e+07
8.700000000000000000e+05,1.146100000000000035e-01,3.509999999999999926e-02,3.249234600000000000e+07
8.750000000000000000e+05,1.148900000000000060e-01,3.610000000000000014e-02,3.268152200000000000e+07
8.800000000000000000e+05,1.171900000000000025e-01,3.670000000000000345e-02,3.286937900000000000e+07
8.850000000000000000e+05,1.147699999999999970e-01,3.579999999999999849e-02,3.305621300000000000e+07
8.900000000000000000e+05,1.135099999999999998e-01,3.429999999999999716e-02,3.324285000000000000e+07
8.950000000000000000e+05,1.140599999999999947e-01,3.579999999999999849e-02,3.342990300000000000e+07
9.000000000000000000e+05,1.135599999999999943e-01,3.490000000000000047e-02,3.361670900000000000e+07
9.050000000000000000e+05,1.149099999999999983e-01,3.579999999999999849e-02,3.380330000000000000e+07
9.100000000000000000e+05,1.120199999999999946e-01,3.400000000000000244e-02,3.398986900000000000e+07
9.150000000000000000e+05,1.151999999999999968e-01,3.559999999999999970e-02,3.417650500000000000e+07
9.200000000000000000e+05,1.154899999999999954e-01,3.520000000000000212e-02,3.436303100000000000e+07
9.250000000000000000e+05,1.144700000000000023e-01,3.529999999999999805e-02,3.454933800000000000e+07
9.300000000000000000e+05,1.135499999999999982e-01,3.520000000000000212e-02,3.473612400000000000e+07
9.350000000000000000e+05,1.131700000000000067e-01,3.470000000000000168e-02,3.492265800000000000e+07
9.400000000000000000e+05,1.132399999999999934e-01,3.459999999999999881e-02,3.510945900000000000e+07
9.450000000000000000e+05,1.136000000000000065e-01,3.520000000000000212e-02,3.529653200000000000e+07
9.500000000000000000e+05,1.152299999999999991e-01,3.599999999999999728e-02,3.548370700000000000e+07
9.550000000000000000e+05,1.139499999999999957e-01,3.540000000000000091e-02,3.567052600000000000e+07
9.600000000000000000e+05,1.146100000000000035e-01,3.590000000000000135e-02,3.585729300000000000e+07
9.650000000000000000e+05,1.163600000000000051e-01,3.610000000000000014e-02,3.604444300000000000e+07
9.700000000000000000e+05,1.144700000000000023e-01,3.459999999999999881e-02,3.623096600000000000e+07
9.750000000000000000e+05,1.141400000000000053e-01,3.540000000000000091e-02,3.641804600000000000e+07
9.800000000000000000e+05,1.136299999999999949e-01,3.540000000000000091e-02,3.660459500000000000e+07
9.850000000000000000e+05,1.176800000000000068e-01,3.660000000000000059e-02,3.679072000000000000e+07
9.900000000000000000e+05,1.138799999999999951e-01,3.459999999999999881e-02,3.697698300000000000e+07
9.950000000000000000e+05,1.148799999999999960e-01,3.620000000000000301e-02,3.716357800000000000e+07
1.000000000000000000e+06,1.155000000000000054e-01,3.549999999999999684e-02,3.734990000000000000e+07
1.005000000000000000e+06,1.125799999999999995e-01,3.540000000000000091e-02,3.753651600000000000e+07
1.010000000000000000e+06,1.137399999999999939e-01,3.429999999999999716e-02,3.772300800000000000e+07
1.015000000000000000e+06,1.144899999999999946e-01,3.579999999999999849e-02,3.790947700000000000e+07
1.020000000000000000e+06,1.127500000000000030e-01,3.389999999999999958e-02,3.809633100000000000e+07
1.025000000000000000e+06,1.139000000000000012e-01,3.490000000000000047e-02,3.828278600000000000e+07
1.030000000000000000e+06,1.149700000000000027e-01,3.610000000000000014e-02,3.846926900000000000e+07
1.035000000000000000e+06,1.130899999999999961e-01,3.520000000000000212e-02,3.865741700000000000e+07
1.040000000000000000e+06,1.144899999999999946e-01,3.620000000000000301e-02,3.884567400000000000e+07
1.045000000000000000e+06,1.146100000000000035e-01,3.459999999999999881e-02,3.903388600000000000e+07
1.050000000000000000e+06,1.137399999999999939e-01,3.509999999999999926e-02,3.922215200000000000e+07
1.055000000000000000e+06,1.147799999999999931e-01,3.490000000000000047e-02,3.941047800000000000e+07
1.060000000000000000e+06,1.133799999999999947e-01,3.599999999999999728e-02,3.959866500000000000e+07
1.065000000000000000e+06,1.136400000000000049e-01,3.549999999999999684e-02,3.978670000000000000e+07
1.070000000000000000e+06,1.149199999999999944e-01,3.540000000000000091e-02,3.997600100000000000e+07
1.075000000000000000e+06,1.134899999999999937e-01,3.549999999999999684e-02,4.016383800000000000e+07
1.080000000000000000e+06,1.150700000000000056e-01,3.540000000000000091e-02,4.035180200000000000e+07
1.085000000000000000e+06,1.148099999999999954e-01,3.500000000000000333e-02,4.054003000000000000e+07
1.090000000000000000e+06,1.131000000000000061e-01,3.599999999999999728e-02,4.072877800000000000e+07
1.095000000000000000e+06,1.137999999999999984e-01,3.490000000000000047e-02,4.091683200000000000e+07
1.100000000000000000e+06,1.134099999999999969e-01,3.490000000000000047e-02,4.110560500000000000e+07
1.105000000000000000e+06,1.128399999999999959e-01,3.500000000000000333e-02,4.129281500000000000e+07
1.110000000000000000e+06,1.143699999999999994e-01,3.610000000000000014e-02,4.147982400000000000e+07
1.115000000000000000e+06,1.150100000000000011e-01,3.590000000000000135e-02,4.166660800000000000e+07
1.120000000000000000e+06,1.120600000000000068e-01,3.420000000000000123e-02,4.185359100000000000e+07
1.125000000000000000e+06,1.140700000000000047e-01,3.450000000000000289e-02,4.204034400000000000e+07
1.130000000000000000e+06,1.140800000000000008e-01,3.459999999999999881e-02,4.222727400000000000e+07
1.135000000000000000e+06,1.132200000000000012e-01,3.500000000000000333e-02,4.241365200000000000e+07
1.140000000000000000e+06,1.153900000000000065e-01,3.579999999999999849e-02,4.260107400000000000e+07
1.145000000000000000e+06,1.149199999999999944e-01,3.620000000000000301e-02,4.278787500000000000e+07
1.150000000000000000e+06,1.146699999999999942e-01,3.529999999999999805e-02,4.297462200000000000e+07
1.155000000000000000e+06,1.132500000000000034e-01,3.520000000000000212e-02,4.316164800000000000e+07
1.160000000000000000e+06,1.144700000000000023e-01,3.520000000000000212e-02,4.334819200000000000e+07
1.165000000000000000e+06,1.152999999999999997e-01,3.590000000000000135e-02,4.353527800000000000e+07
1.170000000000000000e+06,1.150499999999999995e-01,3.520000000000000212e-02,4.372216000000000000e+07
1.175000000000000000e+06,1.152500000000000052e-01,3.559999999999999970e-02,4.390953700000000000e+07
1.180000000000000000e+06,1.133300000000000002e-01,3.450000000000000289e-02,4.409643600000000000e+07
1.185000000000000000e+06,1.144799999999999984e-01,3.610000000000000014e-02,4.428359200000000000e+07
1.190000000000000000e+06,1.121999999999999942e-01,3.370000000000000079e-02,4.447082300000000000e+07
1.195000000000000000e+06,1.160400000000000043e-01,3.559999999999999970e-02,4.465738400000000000e+07
1.200000000000000000e+06,1.150899999999999979e-01,3.549999999999999684e-02,4.484411000000000000e+07
1.205000000000000000e+06,1.156299999999999967e-01,3.629999999999999893e-02,4.503112400000000000e+07
1.210000000000000000e+06,1.154499999999999971e-01,3.640000000000000180e-02,4.521778100000000000e+07
1.215000000000000000e+06,1.140100000000000002e-01,3.540000000000000091e-02,4.540443300000000000e+07
1.220000000000000000e+06,1.128299999999999997e-01,3.440000000000000002e-02,4.559076700000000000e+07
1.225000000000000000e+06,1.138200000000000045e-01,3.590000000000000135e-02,4.577710100000000000e+07
1.230000000000000000e+06,1.144099999999999978e-01,3.459999999999999881e-02,4.596343700000000000e+07
1.235000000000000000e+06,1.143799999999999956e-01,3.509999999999999926e-02,4.614979800000000000e+07
1.240000000000000000e+06,1.148300000000000015e-01,3.440000000000000002e-02,4.633625100000000000e+07
1.245000000000000000e+06,1.137800000000000061e-01,3.459999999999999881e-02,4.652252300000000000e+07
1.250000000000000000e+06,1.131199999999999983e-01,3.549999999999999684e-02,4.670888800000000000e+07
1.255000000000000000e+06,1.146500000000000019e-01,3.470000000000000168e-02,4.689509600000000000e+07
1.260000000000000000e+06,1.130899999999999961e-01,3.429999999999999716e-02,4.708159300000000000e+07
1.265000000000000000e+06,1.141199999999999992e-01,3.529999999999999805e-02,4.726816800000000000e+07
1.270000000000000000e+06,1.133500000000000063e-01,3.500000000000000333e-02,4.745659100000000000e+07
1.275000000000000000e+06,1.131100000000000022e-01,3.500000000000000333e-02,4.764485200000000000e+07
1.280000000000000000e+06,1.146999999999999964e-01,3.490000000000000047e-02,4.783316700000000000e+07
1.285000000000000000e+06,1.132999999999999979e-01,3.509999999999999926e-02,4.802145400000000000e+07
1.290000000000000000e+06,1.161699999999999955e-01,3.549999999999999684e-02,4.820985000000000000e+07
1.295000000000000000e+06,1.142800000000000066e-01,3.620000000000000301e-02,4.839801800000000000e+07
1.300000000000000000e+06,1.135599999999999943e-01,3.540000000000000091e-02,4.858634700000000000e+07
1.305000000000000000e+06,1.131599999999999967e-01,3.529999999999999805e-02,4.877627900000000000e+07
1.310000000000000000e+06,1.133900000000000047e-01,3.529999999999999805e-02,4.896597100000000000e+07
1.315000000000000000e+06,1.134000000000000008e-01,3.559999999999999970e-02,4.915422900000000000e+07
1.320000000000000000e+06,1.138200000000000045e-01,3.599999999999999728e-02,4.934253100000000000e+07
1.325000000000000000e+06,1.142500000000000043e-01,3.640000000000000180e-02,4.953073300000000000e+07
1.330000000000000000e+06,1.147399999999999948e-01,3.500000000000000333e-02,4.971918400000000000e+07
1.335000000000000000e+06,1.138699999999999990e-01,3.590000000000000135e-02,4.990754000000000000e+07
1.340000000000000000e+06,1.129600000000000048e-01,3.500000000000000333e-02,5.009579500000000000e+07
1.345000000000000000e+06,1.141699999999999937e-01,3.500000000000000333e-02,5.028425400000000000e+07
1.350000000000000000e+06,1.142299999999999982e-01,3.520000000000000212e-02,5.047256000000000000e+07
1.355000000000000000e+06,1.154700000000000032e-01,3.549999999999999684e-02,5.066080800000000000e+07
1.360000000000000000e+06,1.138600000000000029e-01,3.599999999999999728e-02,5.084909200000000000e+07
1.365000000000000000e+06,1.134899999999999937e-01,3.479999999999999760e-02,5.103786500000000000e+07
1.370000000000000000e+06,1.141299999999999953e-01,3.549999999999999684e-02,5.122465700000000000e+07
1.375000000000000000e+06,1.152299999999999991e-01,3.559999999999999970e-02,5.141138900000000000e+07
1.380000000000000000e+06,1.139099999999999974e-01,3.509999999999999926e-02,5.159826900000000000e+07
1.385000000000000000e+06,1.141199999999999992e-01,3.620000000000000301e-02,5.178513500000000000e+07
1.390000000000000000e+06,1.139700000000000019e-01,3.500000000000000333e-02,5.197231400000000000e+07
1.395000000000000000e+06,1.145300000000000068e-01,3.540000000000000091e-02,5.215945400000000000e+07
1.400000000000000000e+06,1.144099999999999978e-01,3.470000000000000168e-02,5.234683900000000000e+07
1.405000000000000000e+06,1.152200000000000030e-01,3.570000000000000256e-02,5.253425400000000000e+07
1.410000000000000000e+06,1.152600000000000013e-01,3.570000000000000256e-02,5.272115700000000000e+07
1.415000000000000000e+06,1.141800000000000037e-01,3.520000000000000212e-02,5.290870700000000000e+07
1.420000000000000000e+06,1.142800000000000066e-01,3.559999999999999970e-02,5.309629100000000000e+07
1.425000000000000000e+06,1.153099999999999958e-01,3.500000000000000333e-02,5.328371800000000000e+07
1.430000000000000000e+06,1.133799999999999947e-01,3.570000000000000256e-02,5.347096100000000000e+07
1.435000000000000000e+06,1.143200000000000049e-01,3.640000000000000180e-02,5.365739600000000000e+07
1.440000000000000000e+06,1.139899999999999941e-01,3.509999999999999926e-02,5.384381300000000000e+07
1.445000000000000000e+06,1.142200000000000021e-01,3.549999999999999684e-02,5.403042800000000000e+07
1.450000000000000000e+06,1.143099999999999949e-01,3.640000000000000180e-02,5.421668200000000000e+07
1.455000000000000000e+06,1.138300000000000006e-01,3.579999999999999849e-02,5.440331400000000000e+07
1.460000000000000000e+06,1.134899999999999937e-01,3.579999999999999849e-02,5.458961400000000000e+07
1.465000000000000000e+06,1.147100000000000064e-01,3.660000000000000059e-02,5.477586800000000000e+07
1.470000000000000000e+06,1.144300000000000039e-01,3.549999999999999684e-02,5.496216100000000000e+07
1.475000000000000000e+06,1.142500000000000043e-01,3.610000000000000014e-02,5.514832100000000000e+07
1.480000000000000000e+06,1.133900000000000047e-01,3.479999999999999760e-02,5.533466800000000000e+07
1.485000000000000000e+06,1.149199999999999944e-01,3.500000000000000333e-02,5.552140400000000000e+07
1.490000000000000000e+06,1.132200000000000012e-01,3.559999999999999970e-02,5.570802600000000000e+07
1.495000000000000000e+06,1.130000000000000032e-01,3.599999999999999728e-02,5.589465400000000000e+07
1.500000000000000000e+06,1.141299999999999953e-01,3.579999999999999849e-02,5.608186900000000000e+07
1.505000000000000000e+06,1.131299999999999945e-01,3.599999999999999728e-02,5.626964600000000000e+07
1.510000000000000000e+06,1.137699999999999961e-01,3.579999999999999849e-02,5.645818800000000000e+07
1.515000000000000000e+06,1.128900000000000042e-01,3.549999999999999684e-02,5.664640200000000000e+07
1.520000000000000000e+06,1.146199999999999997e-01,3.590000000000000135e-02,5.683445200000000000e+07
1.525000000000000000e+06,1.136400000000000049e-01,3.490000000000000047e-02,5.702282100000000000e+07
1.530000000000000000e+06,1.127699999999999952e-01,3.579999999999999849e-02,5.721084600000000000e+07
1.535000000000000000e+06,1.128600000000000020e-01,3.529999999999999805e-02,5.739925400000000000e+07
1.540000000000000000e+06,1.144899999999999946e-01,3.590000000000000135e-02,5.758803300000000000e+07
1.545000000000000000e+06,1.129399999999999987e-01,3.570000000000000256e-02,5.777651400000000000e+07
1.550000000000000000e+06,1.137999999999999984e-01,3.570000000000000256e-02,5.796426800000000000e+07
1.555000000000000000e+06,1.158200000000000063e-01,3.749999999999999861e-02,5.815275100000000000e+07
1.560000000000000000e+06,1.142299999999999982e-01,3.579999999999999849e-02,5.834109600000000000e+07
1.565000000000000000e+06,1.141699999999999937e-01,3.540000000000000091e-02,5.852932900000000000e+07
1.570000000000000000e+06,1.127200000000000008e-01,3.599999999999999728e-02,5.871785700000000000e+07
1.575000000000000000e+06,1.145000000000000046e-01,3.610000000000000014e-02,5.890504000000000000e+07
1.580000000000000000e+06,1.129399999999999987e-01,3.529999999999999805e-02,5.909157400000000000e+07
1.585000000000000000e+06,1.126000000000000056e-01,3.570000000000000256e-02,5.927800200000000000e+07
1.590000000000000000e+06,1.132999999999999979e-01,3.559999999999999970e-02,5.946490600000000000e+07
1.595000000000000000e+06,1.136400000000000049e-01,3.500000000000000333e-02,5.965099200000000000e+07
1.600000000000000000e+06,1.140800000000000008e-01,3.559999999999999970e-02,5.983823900000000000e+07
1.605000000000000000e+06,1.135700000000000043e-01,3.660000000000000059e-02,6.002504600000000000e+07
1.610000000000000000e+06,1.132399999999999934e-01,3.559999999999999970e-02,6.021204200000000000e+07
1.615000000000000000e+06,1.145700000000000052e-01,3.420000000000000123e-02,6.039897100000000000e+07
1.620000000000000000e+06,1.138399999999999967e-01,3.579999999999999849e-02,6.058626600000000000e+07
1.625000000000000000e+06,1.123099999999999932e-01,3.570000000000000256e-02,6.077318800000000000e+07
1.630000000000000000e+06,1.126599999999999963e-01,3.699999999999999817e-02,6.095998200000000000e+07
1.635000000000000000e+06,1.142399999999999943e-01,3.620000000000000301e-02,6.114662800000000000e+07
1.640000000000000000e+06,1.142100000000000060e-01,3.620000000000000301e-02,6.133289800000000000e+07
1.645000000000000000e+06,1.140999999999999931e-01,3.559999999999999970e-02,6.151925400000000000e+07
1.650000000000000000e+06,1.146699999999999942e-01,3.570000000000000256e-02,6.170583300000000000e+07
1.655000000000000000e+06,1.134099999999999969e-01,3.520000000000000212e-02,6.189248900000000000e+07
1.660000000000000000e+06,1.134799999999999975e-01,3.559999999999999970e-02,6.207884800000000000e+07
1.665000000000000000e+06,1.130300000000000055e-01,3.620000000000000301e-02,6.226541600000000000e+07
1.670000000000000000e+06,1.148499999999999938e-01,3.660000000000000059e-02,6.245227900000000000e+07
1.675000000000000000e+06,1.119700000000000001e-01,3.559999999999999970e-02,6.263862400000000000e+07
1.680000000000000000e+06,1.136800000000000033e-01,3.570000000000000256e-02,6.282553700000000000e+07
1.685000000000000000e+06,1.128600000000000020e-01,3.520000000000000212e-02,6.301225700000000000e+07
1.690000000000000000e+06,1.143799999999999956e-01,3.500000000000000333e-02,6.319848700000000000e+07
1.695000000000000000e+06,1.139700000000000019e-01,3.640000000000000180e-02,6.338550600000000000e+07
1.700000000000000000e+06,1.144499999999999962e-01,3.549999999999999684e-02,6.357194200000000000e+07
1.705000000000000000e+06,1.148799999999999960e-01,3.520000000000000212e-02,6.375881300000000000e+07
1.710000000000000000e+06,1.142600000000000005e-01,3.540000000000000091e-02,6.394555900000000000e+07
1.715000000000000000e+06,1.138300000000000006e-01,3.470000000000000168e-02,6.413248000000000000e+07
1.720000000000000000e+06,1.135700000000000043e-01,3.509999999999999926e-02,6.431934300000000000e+07
1.725000000000000000e+06,1.155899999999999983e-01,3.500000000000000333e-02,6.450640300000000000e+07
1.730000000000000000e+06,1.132299999999999973e-01,3.479999999999999760e-02,6.469307200000000000e+07
1.735000000000000000e+06,1.138699999999999990e-01,3.620000000000000301e-02,6.487949100000000000e+07
1.740000000000000000e+06,1.126599999999999963e-01,3.440000000000000002e-02,6.506701000000000000e+07
1.745000000000000000e+06,1.139199999999999935e-01,3.599999999999999728e-02,6.525539100000000000e+07
1.750000000000000000e+06,1.146800000000000042e-01,3.599999999999999728e-02,6.544372200000000000e+07
1.755000000000000000e+06,1.153099999999999958e-01,3.610000000000000014e-02,6.563200800000000000e+07
1.760000000000000000e+06,1.130099999999999993e-01,3.520000000000000212e-02,6.582018600000000000e+07
1.765000000000000000e+06,1.126400000000000040e-01,3.400000000000000244e-02,6.600819900000000000e+07
1.770000000000000000e+06,1.135199999999999959e-01,3.590000000000000135e-02,6.619649800000000000e+07
1.775000000000000000e+06,1.151500000000000024e-01,3.540000000000000091e-02,6.638488500000000000e+07
1.780000000000000000e+06,1.131000000000000061e-01,3.500000000000000333e-02,6.657388500000000000e+07
1.785000000000000000e+06,1.126199999999999979e-01,3.579999999999999849e-02,6.676244900000000000e+07
1.790000000000000000e+06,1.131299999999999945e-01,3.450000000000000289e-02,6.695078600000000000e+07
1.795000000000000000e+06,1.135099999999999998e-01,3.440000000000000002e-02,6.713951300000000000e+07
1.800000000000000000e+06,1.141199999999999992e-01,3.440000000000000002e-02,6.732831100000000000e+07
1.805000000000000000e+06,1.138399999999999967e-01,3.529999999999999805e-02,6.751578400000000000e+07
1.810000000000000000e+06,1.145199999999999968e-01,3.570000000000000256e-02,6.770382100000000000e+07
1.815000000000000000e+06,1.131599999999999967e-01,3.599999999999999728e-02,6.789155300000000000e+07
1.820000000000000000e+06,1.145400000000000029e-01,3.599999999999999728e-02,6.807822800000000000e+07
1.825000000000000000e+06,1.132100000000000051e-01,3.620000000000000301e-02,6.826578400000000000e+07
1.830000000000000000e+06,1.149099999999999983e-01,3.649999999999999772e-02,6.845301500000000000e+07
1.835000000000000000e+06,1.144499999999999962e-01,3.620000000000000301e-02,6.863998800000000000e+07
1.840000000000000000e+06,1.150700000000000056e-01,3.640000000000000180e-02,6.882714500000000000e+07
1.845000000000000000e+06,1.141500000000000015e-01,3.520000000000000212e-02,6.901454300000000000e+07
1.850000000000000000e+06,1.133399999999999963e-01,3.540000000000000091e-02,6.920181700000000000e+07
1.855000000000000000e+06,1.143200000000000049e-01,3.500000000000000333e-02,6.938929700000000000e+07
1.860000000000000000e+06,1.141100000000000031e-01,3.620000000000000301e-02,6.957660900000000000e+07
1.865000000000000000e+06,1.142399999999999943e-01,3.699999999999999817e-02,6.976361800000000000e+07
1.870000000000000000e+06,1.150199999999999972e-01,3.590000000000000135e-02,6.995098500000000000e+07
1.875000000000000000e+06,1.123799999999999938e-01,3.520000000000000212e-02,7.013863600000000000e+07
1.880000000000000000e+06,1.147900000000000031e-01,3.540000000000000091e-02,7.032609800000000000e+07
1.885000000000000000e+06,1.131899999999999989e-01,3.500000000000000333e-02,7.051328900000000000e+07
1.890000000000000000e+06,1.126299999999999940e-01,3.590000000000000135e-02,7.070058200000000000e+07
1.895000000000000000e+06,1.150700000000000056e-01,3.640000000000000180e-02,7.088788000000000000e+07
1.900000000000000000e+06,1.140000000000000041e-01,3.620000000000000301e-02,7.107505500000000000e+07
1.905000000000000000e+06,1.136800000000000033e-01,3.570000000000000256e-02,7.126278700000000000e+07
1.910000000000000000e+06,1.143799999999999956e-01,3.620000000000000301e-02,7.145016800000000000e+07
1.915000000000000000e+06,1.136999999999999955e-01,3.640000000000000180e-02,7.163711300000000000e+07
1.920000000000000000e+06,1.146800000000000042e-01,3.470000000000000168e-02,7.182417500000000000e+07


==> data/mnist/arc1-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.302059999999999995e+00,8.756000000000000449e-01,3.805000000000000000e+03
5.000000000000000000e+03,1.003630000000000022e+00,3.427999999999999936e-01,1.303770000000000000e+05
1.000000000000000000e+04,4.102600000000000136e-01,1.160999999999999949e-01,2.580690000000000000e+05
1.500000000000000000e+04,2.661000000000000032e-01,7.679999999999999327e-02,4.139790000000000000e+05
2.000000000000000000e+04,2.160900000000000043e-01,5.829999999999999766e-02,5.886070000000000000e+05
2.500000000000000000e+04,1.971199999999999897e-01,5.240000000000000213e-02,7.627620000000000000e+05
3.000000000000000000e+04,1.875600000000000045e-01,4.909999999999999781e-02,9.372810000000000000e+05
3.500000000000000000e+04,1.754600000000000048e-01,4.560000000000000164e-02,1.111614000000000000e+06
4.000000000000000000e+04,1.650399999999999923e-01,4.420000000000000318e-02,1.285876000000000000e+06
4.500000000000000000e+04,1.662899999999999934e-01,4.469999999999999668e-02,1.459642000000000000e+06
5.000000000000000000e+04,1.565900000000000070e-01,4.320000000000000229e-02,1.633843000000000000e+06
5.500000000000000000e+04,1.572699999999999931e-01,4.189999999999999974e-02,1.808122000000000000e+06
6.000000000000000000e+04,1.519199999999999995e-01,4.130000000000000338e-02,1.982361000000000000e+06
6.500000000000000000e+04,1.478299999999999892e-01,3.989999999999999797e-02,2.156713000000000000e+06
7.000000000000000000e+04,1.442700000000000093e-01,3.930000000000000160e-02,2.330926000000000000e+06
7.500000000000000000e+04,1.452700000000000102e-01,3.930000000000000160e-02,2.505597000000000000e+06
8.000000000000000000e+04,1.413099999999999912e-01,3.930000000000000160e-02,2.680037000000000000e+06
8.500000000000000000e+04,1.364700000000000080e-01,3.790000000000000313e-02,2.854284000000000000e+06
9.000000000000000000e+04,1.356199999999999906e-01,3.810000000000000192e-02,3.028768000000000000e+06
9.500000000000000000e+04,1.326400000000000079e-01,3.629999999999999893e-02,3.203367000000000000e+06
1.000000000000000000e+05,1.343900000000000095e-01,3.610000000000000014e-02,3.377595000000000000e+06
1.050000000000000000e+05,1.326799999999999924e-01,3.540000000000000091e-02,3.552037000000000000e+06
1.100000000000000000e+05,1.291700000000000070e-01,3.690000000000000224e-02,3.726585000000000000e+06
1.150000000000000000e+05,1.269899999999999918e-01,3.579999999999999849e-02,3.900844000000000000e+06
1.200000000000000000e+05,1.274800000000000100e-01,3.579999999999999849e-02,4.075682000000000000e+06
1.250000000000000000e+05,1.253499999999999892e-01,3.540000000000000091e-02,4.250013000000000000e+06
1.300000000000000000e+05,1.249399999999999955e-01,3.579999999999999849e-02,4.424384000000000000e+06
1.350000000000000000e+05,1.232899999999999968e-01,3.420000000000000123e-02,4.598941000000000000e+06
1.400000000000000000e+05,1.230399999999999966e-01,3.559999999999999970e-02,4.773425000000000000e+06
1.450000000000000000e+05,1.240600000000000036e-01,3.409999999999999837e-02,4.947876000000000000e+06
1.500000000000000000e+05,1.228999999999999954e-01,3.540000000000000091e-02,5.122537000000000000e+06
1.550000000000000000e+05,1.218700000000000061e-01,3.350000000000000200e-02,5.296827000000000000e+06
1.600000000000000000e+05,1.190699999999999953e-01,3.579999999999999849e-02,5.471104000000000000e+06
1.650000000000000000e+05,1.201500000000000068e-01,3.459999999999999881e-02,5.645476000000000000e+06
1.700000000000000000e+05,1.181500000000000050e-01,3.429999999999999716e-02,5.820107000000000000e+06
1.750000000000000000e+05,1.174100000000000005e-01,3.370000000000000079e-02,5.994729000000000000e+06
1.800000000000000000e+05,1.169700000000000045e-01,3.370000000000000079e-02,6.169130000000000000e+06
1.850000000000000000e+05,1.181299999999999989e-01,3.350000000000000200e-02,6.343977000000000000e+06
1.900000000000000000e+05,1.156999999999999973e-01,3.339999999999999913e-02,6.518373000000000000e+06
1.950000000000000000e+05,1.164499999999999980e-01,3.269999999999999990e-02,6.693319000000000000e+06
2.000000000000000000e+05,1.156299999999999967e-01,3.320000000000000034e-02,6.867689000000000000e+06
2.050000000000000000e+05,1.161599999999999994e-01,3.300000000000000155e-02,7.042385000000000000e+06
2.100000000000000000e+05,1.155800000000000022e-01,3.300000000000000155e-02,7.216763000000000000e+06
2.150000000000000000e+05,1.158799999999999969e-01,3.330000000000000321e-02,7.391294000000000000e+06
2.200000000000000000e+05,1.155199999999999977e-01,3.309999999999999748e-02,7.565898000000000000e+06
2.250000000000000000e+05,1.142399999999999943e-01,3.289999999999999869e-02,7.740143000000000000e+06
2.300000000000000000e+05,1.154099999999999987e-01,3.320000000000000034e-02,7.914601000000000000e+06
2.350000000000000000e+05,1.170899999999999996e-01,3.400000000000000244e-02,8.089373000000000000e+06
2.400000000000000000e+05,1.148600000000000038e-01,3.400000000000000244e-02,8.264100000000000000e+06
2.450000000000000000e+05,1.153799999999999965e-01,3.250000000000000111e-02,8.438905000000000000e+06
2.500000000000000000e+05,1.150499999999999995e-01,3.289999999999999869e-02,8.613578000000000000e+06
2.550000000000000000e+05,1.154300000000000048e-01,3.400000000000000244e-02,8.788060000000000000e+06
2.600000000000000000e+05,1.150000000000000050e-01,3.139999999999999736e-02,8.962339000000000000e+06
2.650000000000000000e+05,1.151800000000000046e-01,3.330000000000000321e-02,9.137108000000000000e+06
2.700000000000000000e+05,1.141599999999999976e-01,3.269999999999999990e-02,9.311576000000000000e+06
2.750000000000000000e+05,1.149499999999999966e-01,3.289999999999999869e-02,9.485849000000000000e+06
2.800000000000000000e+05,1.153700000000000003e-01,3.320000000000000034e-02,9.659977000000000000e+06
2.850000000000000000e+05,1.149700000000000027e-01,3.250000000000000111e-02,9.834866000000000000e+06
2.900000000000000000e+05,1.138900000000000051e-01,3.309999999999999748e-02,1.000950300000000000e+07
2.950000000000000000e+05,1.140899999999999970e-01,3.440000000000000002e-02,1.018420100000000000e+07
3.000000000000000000e+05,1.134000000000000008e-01,3.289999999999999869e-02,1.035901800000000000e+07
3.050000000000000000e+05,1.149799999999999989e-01,3.219999999999999946e-02,1.053351200000000000e+07
3.100000000000000000e+05,1.148499999999999938e-01,3.189999999999999780e-02,1.070784600000000000e+07
3.150000000000000000e+05,1.136299999999999949e-01,3.289999999999999869e-02,1.088279900000000000e+07
3.200000000000000000e+05,1.137200000000000016e-01,3.300000000000000155e-02,1.105735900000000000e+07
3.250000000000000000e+05,1.150000000000000050e-01,3.400000000000000244e-02,1.123176900000000000e+07
3.300000000000000000e+05,1.161200000000000010e-01,3.309999999999999748e-02,1.140649200000000000e+07
3.350000000000000000e+05,1.161500000000000032e-01,3.370000000000000079e-02,1.158073000000000000e+07
3.400000000000000000e+05,1.148200000000000054e-01,3.370000000000000079e-02,1.175510000000000000e+07
3.450000000000000000e+05,1.155000000000000054e-01,3.280000000000000276e-02,1.192988000000000000e+07
3.500000000000000000e+05,1.150700000000000056e-01,3.139999999999999736e-02,1.210414600000000000e+07
3.550000000000000000e+05,1.141299999999999953e-01,3.169999999999999901e-02,1.227847600000000000e+07
3.600000000000000000e+05,1.157699999999999979e-01,3.359999999999999792e-02,1.245332000000000000e+07
3.650000000000000000e+05,1.165800000000000031e-01,3.350000000000000200e-02,1.262759300000000000e+07
3.700000000000000000e+05,1.123399999999999954e-01,3.250000000000000111e-02,1.280179100000000000e+07
3.750000000000000000e+05,1.139600000000000057e-01,3.300000000000000155e-02,1.297628500000000000e+07
3.800000000000000000e+05,1.158099999999999963e-01,3.200000000000000067e-02,1.315057400000000000e+07
3.850000000000000000e+05,1.164400000000000018e-01,3.420000000000000123e-02,1.332709000000000000e+07
3.900000000000000000e+05,1.144899999999999946e-01,3.280000000000000276e-02,1.350172300000000000e+07
3.950000000000000000e+05,1.144700000000000023e-01,3.180000000000000188e-02,1.367789800000000000e+07
4.000000000000000000e+05,1.146599999999999980e-01,3.379999999999999671e-02,1.385199000000000000e+07
4.050000000000000000e+05,1.160100000000000020e-01,3.420000000000000123e-02,1.403035200000000000e+07
4.100000000000000000e+05,1.152799999999999936e-01,3.309999999999999748e-02,1.422068800000000000e+07
4.150000000000000000e+05,1.141899999999999998e-01,3.339999999999999913e-02,1.440624600000000000e+07
4.200000000000000000e+05,1.147100000000000064e-01,3.309999999999999748e-02,1.459623400000000000e+07
4.250000000000000000e+05,1.169800000000000006e-01,3.269999999999999990e-02,1.478444300000000000e+07
4.300000000000000000e+05,1.160000000000000059e-01,3.259999999999999704e-02,1.496304100000000000e+07
4.350000000000000000e+05,1.168499999999999955e-01,3.300000000000000155e-02,1.514115700000000000e+07
4.400000000000000000e+05,1.154000000000000026e-01,3.269999999999999990e-02,1.531629700000000000e+07
4.450000000000000000e+05,1.141699999999999937e-01,3.280000000000000276e-02,1.549052200000000000e+07
4.500000000000000000e+05,1.158799999999999969e-01,3.280000000000000276e-02,1.566686900000000000e+07
4.550000000000000000e+05,1.155000000000000054e-01,3.250000000000000111e-02,1.584915300000000000e+07
4.600000000000000000e+05,1.158900000000000069e-01,3.289999999999999869e-02,1.602307300000000000e+07
4.650000000000000000e+05,1.131700000000000067e-01,3.250000000000000111e-02,1.619922300000000000e+07
4.700000000000000000e+05,1.155599999999999961e-01,3.209999999999999659e-02,1.638087800000000000e+07
4.750000000000000000e+05,1.160000000000000059e-01,3.440000000000000002e-02,1.656062200000000000e+07
4.800000000000000000e+05,1.154000000000000026e-01,3.330000000000000321e-02,1.673896100000000000e+07
4.850000000000000000e+05,1.154099999999999987e-01,3.339999999999999913e-02,1.691635000000000000e+07
4.900000000000000000e+05,1.162500000000000061e-01,3.420000000000000123e-02,1.709526700000000000e+07
4.950000000000000000e+05,1.166999999999999982e-01,3.420000000000000123e-02,1.727283600000000000e+07
5.000000000000000000e+05,1.160299999999999943e-01,3.370000000000000079e-02,1.745082800000000000e+07
5.050000000000000000e+05,1.162200000000000039e-01,3.389999999999999958e-02,1.762574900000000000e+07
5.100000000000000000e+05,1.156699999999999950e-01,3.330000000000000321e-02,1.780157600000000000e+07
5.150000000000000000e+05,1.162300000000000000e-01,3.269999999999999990e-02,1.797891700000000000e+07
5.200000000000000000e+05,1.145400000000000029e-01,3.359999999999999792e-02,1.815312400000000000e+07
5.250000000000000000e+05,1.163399999999999990e-01,3.339999999999999913e-02,1.832731200000000000e+07
5.300000000000000000e+05,1.170500000000000013e-01,3.470000000000000168e-02,1.850151100000000000e+07
5.350000000000000000e+05,1.170199999999999990e-01,3.309999999999999748e-02,1.867532500000000000e+07
5.400000000000000000e+05,1.180800000000000044e-01,3.400000000000000244e-02,1.884933400000000000e+07
5.450000000000000000e+05,1.170100000000000029e-01,3.359999999999999792e-02,1.902400100000000000e+07
5.500000000000000000e+05,1.163300000000000028e-01,3.359999999999999792e-02,1.919869100000000000e+07
5.550000000000000000e+05,1.161500000000000032e-01,3.400000000000000244e-02,1.937311600000000000e+07
5.600000000000000000e+05,1.167500000000000066e-01,3.320000000000000034e-02,1.954802200000000000e+07
5.650000000000000000e+05,1.168300000000000033e-01,3.320000000000000034e-02,1.972257700000000000e+07
5.700000000000000000e+05,1.157299999999999995e-01,3.429999999999999716e-02,1.989748400000000000e+07
5.750000000000000000e+05,1.167099999999999943e-01,3.400000000000000244e-02,2.007181800000000000e+07
5.800000000000000000e+05,1.152900000000000036e-01,3.379999999999999671e-02,2.024648300000000000e+07
5.850000000000000000e+05,1.180900000000000005e-01,3.330000000000000321e-02,2.042090100000000000e+07
5.900000000000000000e+05,1.169700000000000045e-01,3.420000000000000123e-02,2.059544000000000000e+07
5.950000000000000000e+05,1.165199999999999986e-01,3.330000000000000321e-02,2.077003200000000000e+07
6.000000000000000000e+05,1.172399999999999970e-01,3.359999999999999792e-02,2.094485300000000000e+07
6.050000000000000000e+05,1.164899999999999963e-01,3.379999999999999671e-02,2.111943900000000000e+07
6.100000000000000000e+05,1.160500000000000004e-01,3.330000000000000321e-02,2.129405100000000000e+07
6.150000000000000000e+05,1.164000000000000035e-01,3.389999999999999958e-02,2.146839700000000000e+07
6.200000000000000000e+05,1.160100000000000020e-01,3.339999999999999913e-02,2.164308400000000000e+07
6.250000000000000000e+05,1.160899999999999987e-01,3.450000000000000289e-02,2.181750100000000000e+07
6.300000000000000000e+05,1.170400000000000051e-01,3.309999999999999748e-02,2.199168000000000000e+07
6.350000000000000000e+05,1.168700000000000017e-01,3.350000000000000200e-02,2.216593300000000000e+07
6.400000000000000000e+05,1.152299999999999991e-01,3.350000000000000200e-02,2.234011900000000000e+07
6.450000000000000000e+05,1.159499999999999975e-01,3.350000000000000200e-02,2.251451100000000000e+07
6.500000000000000000e+05,1.145499999999999990e-01,3.289999999999999869e-02,2.268853900000000000e+07
6.550000000000000000e+05,1.172499999999999931e-01,3.479999999999999760e-02,2.286263600000000000e+07
6.600000000000000000e+05,1.164300000000000057e-01,3.470000000000000168e-02,2.303715700000000000e+07
6.650000000000000000e+05,1.181900000000000034e-01,3.370000000000000079e-02,2.321148100000000000e+07
6.700000000000000000e+05,1.159700000000000036e-01,3.500000000000000333e-02,2.338598200000000000e+07
6.750000000000000000e+05,1.165299999999999947e-01,3.379999999999999671e-02,2.356042900000000000e+07
6.800000000000000000e+05,1.151999999999999968e-01,3.350000000000000200e-02,2.373539100000000000e+07
6.850000000000000000e+05,1.161299999999999971e-01,3.440000000000000002e-02,2.390922500000000000e+07
6.900000000000000000e+05,1.161699999999999955e-01,3.420000000000000123e-02,2.408379800000000000e+07
6.950000000000000000e+05,1.158399999999999985e-01,3.400000000000000244e-02,2.425854800000000000e+07
7.000000000000000000e+05,1.167500000000000066e-01,3.350000000000000200e-02,2.443315100000000000e+07
7.050000000000000000e+05,1.174100000000000005e-01,3.370000000000000079e-02,2.460772700000000000e+07
7.100000000000000000e+05,1.168399999999999994e-01,3.330000000000000321e-02,2.478230700000000000e+07
7.150000000000000000e+05,1.182900000000000063e-01,3.320000000000000034e-02,2.495684900000000000e+07
7.200000000000000000e+05,1.167200000000000043e-01,3.400000000000000244e-02,2.513123300000000000e+07
7.250000000000000000e+05,1.156599999999999989e-01,3.320000000000000034e-02,2.530558300000000000e+07
7.300000000000000000e+05,1.168499999999999955e-01,3.289999999999999869e-02,2.547975000000000000e+07
7.350000000000000000e+05,1.160500000000000004e-01,3.370000000000000079e-02,2.565470200000000000e+07
7.400000000000000000e+05,1.160899999999999987e-01,3.320000000000000034e-02,2.582898600000000000e+07
7.450000000000000000e+05,1.160899999999999987e-01,3.250000000000000111e-02,2.600339400000000000e+07
7.500000000000000000e+05,1.157500000000000057e-01,3.359999999999999792e-02,2.617816000000000000e+07
7.550000000000000000e+05,1.174300000000000066e-01,3.409999999999999837e-02,2.635265900000000000e+07
7.600000000000000000e+05,1.156500000000000028e-01,3.389999999999999958e-02,2.652732000000000000e+07
7.650000000000000000e+05,1.155899999999999983e-01,3.429999999999999716e-02,2.670204800000000000e+07
7.700000000000000000e+05,1.179599999999999954e-01,3.330000000000000321e-02,2.687661800000000000e+07
7.750000000000000000e+05,1.165500000000000008e-01,3.350000000000000200e-02,2.705120800000000000e+07
7.800000000000000000e+05,1.162600000000000022e-01,3.330000000000000321e-02,2.722560000000000000e+07
7.850000000000000000e+05,1.169499999999999984e-01,3.490000000000000047e-02,2.740034600000000000e+07
7.900000000000000000e+05,1.171900000000000025e-01,3.379999999999999671e-02,2.757445900000000000e+07
7.950000000000000000e+05,1.170400000000000051e-01,3.320000000000000034e-02,2.774935700000000000e+07
8.000000000000000000e+05,1.164899999999999963e-01,3.400000000000000244e-02,2.792388900000000000e+07
8.050000000000000000e+05,1.164400000000000018e-01,3.370000000000000079e-02,2.809878000000000000e+07
8.100000000000000000e+05,1.191600000000000020e-01,3.559999999999999970e-02,2.827365200000000000e+07
8.150000000000000000e+05,1.156400000000000067e-01,3.330000000000000321e-02,2.844800200000000000e+07
8.200000000000000000e+05,1.202199999999999935e-01,3.579999999999999849e-02,2.862272000000000000e+07
8.250000000000000000e+05,1.184800000000000020e-01,3.529999999999999805e-02,2.879763300000000000e+07
8.300000000000000000e+05,1.187300000000000022e-01,3.400000000000000244e-02,2.897219300000000000e+07
8.350000000000000000e+05,1.159300000000000053e-01,3.330000000000000321e-02,2.914650400000000000e+07
8.400000000000000000e+05,1.185800000000000048e-01,3.549999999999999684e-02,2.932155600000000000e+07
8.450000000000000000e+05,1.160299999999999943e-01,3.389999999999999958e-02,2.949567800000000000e+07
8.500000000000000000e+05,1.157399999999999957e-01,3.370000000000000079e-02,2.967033600000000000e+07
8.550000000000000000e+05,1.174800000000000011e-01,3.440000000000000002e-02,2.984539300000000000e+07
8.600000000000000000e+05,1.164899999999999963e-01,3.490000000000000047e-02,3.002022800000000000e+07
8.650000000000000000e+05,1.167600000000000027e-01,3.429999999999999716e-02,3.019461000000000000e+07
8.700000000000000000e+05,1.165199999999999986e-01,3.429999999999999716e-02,3.036969400000000000e+07
8.750000000000000000e+05,1.172399999999999970e-01,3.420000000000000123e-02,3.054461700000000000e+07
8.800000000000000000e+05,1.158600000000000046e-01,3.370000000000000079e-02,3.071953100000000000e+07
8.850000000000000000e+05,1.173399999999999999e-01,3.440000000000000002e-02,3.089459400000000000e+07
8.900000000000000000e+05,1.173499999999999960e-01,3.459999999999999881e-02,3.106987400000000000e+07
8.950000000000000000e+05,1.159300000000000053e-01,3.389999999999999958e-02,3.124488400000000000e+07
9.000000000000000000e+05,1.142399999999999943e-01,3.450000000000000289e-02,3.141958500000000000e+07
9.050000000000000000e+05,1.170199999999999990e-01,3.409999999999999837e-02,3.159458800000000000e+07
9.100000000000000000e+05,1.143600000000000033e-01,3.350000000000000200e-02,3.176960800000000000e+07
9.150000000000000000e+05,1.167300000000000004e-01,3.470000000000000168e-02,3.194467900000000000e+07
9.200000000000000000e+05,1.162200000000000039e-01,3.300000000000000155e-02,3.211979400000000000e+07
9.250000000000000000e+05,1.170899999999999996e-01,3.490000000000000047e-02,3.229476900000000000e+07
9.300000000000000000e+05,1.167500000000000066e-01,3.370000000000000079e-02,3.246976700000000000e+07
9.350000000000000000e+05,1.157699999999999979e-01,3.309999999999999748e-02,3.264488300000000000e+07
9.400000000000000000e+05,1.150599999999999956e-01,3.409999999999999837e-02,3.281997900000000000e+07
9.450000000000000000e+05,1.156299999999999967e-01,3.370000000000000079e-02,3.299481400000000000e+07
9.500000000000000000e+05,1.169400000000000023e-01,3.490000000000000047e-02,3.316980300000000000e+07
9.550000000000000000e+05,1.164099999999999996e-01,3.409999999999999837e-02,3.334474700000000000e+07
9.600000000000000000e+05,1.171900000000000025e-01,3.420000000000000123e-02,3.352006400000000000e+07
9.650000000000000000e+05,1.156400000000000067e-01,3.470000000000000168e-02,3.369487300000000000e+07
9.700000000000000000e+05,1.155700000000000061e-01,3.470000000000000168e-02,3.386961300000000000e+07
9.750000000000000000e+05,1.154300000000000048e-01,3.339999999999999913e-02,3.404428700000000000e+07
9.800000000000000000e+05,1.163499999999999951e-01,3.420000000000000123e-02,3.421896300000000000e+07
9.850000000000000000e+05,1.155299999999999938e-01,3.339999999999999913e-02,3.439333500000000000e+07
9.900000000000000000e+05,1.158600000000000046e-01,3.470000000000000168e-02,3.456800400000000000e+07
9.950000000000000000e+05,1.148499999999999938e-01,3.429999999999999716e-02,3.474242500000000000e+07
1.000000000000000000e+06,1.142900000000000027e-01,3.420000000000000123e-02,3.491694500000000000e+07
1.005000000000000000e+06,1.151400000000000062e-01,3.409999999999999837e-02,3.509105400000000000e+07
1.010000000000000000e+06,1.173899999999999944e-01,3.479999999999999760e-02,3.526565300000000000e+07
1.015000000000000000e+06,1.167900000000000049e-01,3.529999999999999805e-02,3.544129000000000000e+07
1.020000000000000000e+06,1.147299999999999986e-01,3.400000000000000244e-02,3.561516300000000000e+07
1.025000000000000000e+06,1.154899999999999954e-01,3.420000000000000123e-02,3.578968600000000000e+07
1.030000000000000000e+06,1.161500000000000032e-01,3.490000000000000047e-02,3.596431700000000000e+07
1.035000000000000000e+06,1.157200000000000034e-01,3.429999999999999716e-02,3.613897300000000000e+07
1.040000000000000000e+06,1.194899999999999990e-01,3.540000000000000091e-02,3.631377800000000000e+07
1.045000000000000000e+06,1.161900000000000016e-01,3.409999999999999837e-02,3.648896500000000000e+07
1.050000000000000000e+06,1.156699999999999950e-01,3.440000000000000002e-02,3.666378500000000000e+07
1.055000000000000000e+06,1.165000000000000063e-01,3.450000000000000289e-02,3.683818900000000000e+07
1.060000000000000000e+06,1.140199999999999964e-01,3.409999999999999837e-02,3.701283400000000000e+07
1.065000000000000000e+06,1.145100000000000007e-01,3.389999999999999958e-02,3.718755000000000000e+07
1.070000000000000000e+06,1.139000000000000012e-01,3.450000000000000289e-02,3.736210900000000000e+07
1.075000000000000000e+06,1.166699999999999959e-01,3.409999999999999837e-02,3.753664700000000000e+07
1.080000000000000000e+06,1.160299999999999943e-01,3.400000000000000244e-02,3.771128400000000000e+07
1.085000000000000000e+06,1.136800000000000033e-01,3.330000000000000321e-02,3.788558400000000000e+07
1.090000000000000000e+06,1.145999999999999935e-01,3.450000000000000289e-02,3.806007600000000000e+07
1.095000000000000000e+06,1.147399999999999948e-01,3.400000000000000244e-02,3.823452900000000000e+07
1.100000000000000000e+06,1.145599999999999952e-01,3.389999999999999958e-02,3.840885000000000000e+07
1.105000000000000000e+06,1.146400000000000058e-01,3.359999999999999792e-02,3.858341500000000000e+07
1.110000000000000000e+06,1.143799999999999956e-01,3.320000000000000034e-02,3.875793200000000000e+07
1.115000000000000000e+06,1.150400000000000034e-01,3.289999999999999869e-02,3.893241000000000000e+07
1.120000000000000000e+06,1.152799999999999936e-01,3.400000000000000244e-02,3.910664800000000000e+07
1.125000000000000000e+06,1.147900000000000031e-01,3.440000000000000002e-02,3.928156000000000000e+07
1.130000000000000000e+06,1.184400000000000036e-01,3.459999999999999881e-02,3.945595700000000000e+07
1.135000000000000000e+06,1.154000000000000026e-01,3.429999999999999716e-02,3.963054100000000000e+07
1.140000000000000000e+06,1.161800000000000055e-01,3.459999999999999881e-02,3.980494800000000000e+07
1.145000000000000000e+06,1.172099999999999947e-01,3.479999999999999760e-02,3.997963400000000000e+07
1.150000000000000000e+06,1.165199999999999986e-01,3.429999999999999716e-02,4.015411500000000000e+07
1.155000000000000000e+06,1.140300000000000064e-01,3.370000000000000079e-02,4.032885200000000000e+07
1.160000000000000000e+06,1.143600000000000033e-01,3.320000000000000034e-02,4.050363700000000000e+07
1.165000000000000000e+06,1.134300000000000030e-01,3.370000000000000079e-02,4.067864200000000000e+07
1.170000000000000000e+06,1.143099999999999949e-01,3.339999999999999913e-02,4.085344100000000000e+07
1.175000000000000000e+06,1.147600000000000009e-01,3.289999999999999869e-02,4.102823300000000000e+07
1.180000000000000000e+06,1.161599999999999994e-01,3.389999999999999958e-02,4.120301200000000000e+07
1.185000000000000000e+06,1.149099999999999983e-01,3.440000000000000002e-02,4.137805800000000000e+07
1.190000000000000000e+06,1.156900000000000012e-01,3.440000000000000002e-02,4.155298300000000000e+07
1.195000000000000000e+06,1.151400000000000062e-01,3.320000000000000034e-02,4.172770500000000000e+07
1.200000000000000000e+06,1.145599999999999952e-01,3.300000000000000155e-02,4.190242400000000000e+07
1.205000000000000000e+06,1.162099999999999939e-01,3.379999999999999671e-02,4.207714900000000000e+07
1.210000000000000000e+06,1.154899999999999954e-01,3.269999999999999990e-02,4.225163300000000000e+07
1.215000000000000000e+06,1.132500000000000034e-01,3.300000000000000155e-02,4.242642000000000000e+07
1.220000000000000000e+06,1.144499999999999962e-01,3.389999999999999958e-02,4.260090300000000000e+07
1.225000000000000000e+06,1.147200000000000025e-01,3.339999999999999913e-02,4.277584300000000000e+07
1.230000000000000000e+06,1.135499999999999982e-01,3.320000000000000034e-02,4.295053600000000000e+07
1.235000000000000000e+06,1.152399999999999952e-01,3.309999999999999748e-02,4.312498000000000000e+07
1.240000000000000000e+06,1.147900000000000031e-01,3.400000000000000244e-02,4.329935100000000000e+07
1.245000000000000000e+06,1.152600000000000013e-01,3.400000000000000244e-02,4.347394400000000000e+07
1.250000000000000000e+06,1.139499999999999957e-01,3.300000000000000155e-02,4.364863800000000000e+07
1.255000000000000000e+06,1.140000000000000041e-01,3.379999999999999671e-02,4.382329400000000000e+07
1.260000000000000000e+06,1.135899999999999965e-01,3.300000000000000155e-02,4.399808400000000000e+07
1.265000000000000000e+06,1.149199999999999944e-01,3.370000000000000079e-02,4.417231500000000000e+07
1.270000000000000000e+06,1.143799999999999956e-01,3.320000000000000034e-02,4.434692200000000000e+07
1.275000000000000000e+06,1.149199999999999944e-01,3.359999999999999792e-02,4.452151700000000000e+07
1.280000000000000000e+06,1.161699999999999955e-01,3.330000000000000321e-02,4.469590100000000000e+07
1.285000000000000000e+06,1.152600000000000013e-01,3.339999999999999913e-02,4.487067900000000000e+07
1.290000000000000000e+06,1.146800000000000042e-01,3.409999999999999837e-02,4.504503700000000000e+07
1.295000000000000000e+06,1.152600000000000013e-01,3.389999999999999958e-02,4.521925500000000000e+07
1.300000000000000000e+06,1.145899999999999974e-01,3.309999999999999748e-02,4.539374000000000000e+07
1.305000000000000000e+06,1.160199999999999981e-01,3.400000000000000244e-02,4.556826300000000000e+07
1.310000000000000000e+06,1.151999999999999968e-01,3.509999999999999926e-02,4.574232400000000000e+07
1.315000000000000000e+06,1.147100000000000064e-01,3.429999999999999716e-02,4.591721100000000000e+07
1.320000000000000000e+06,1.152100000000000068e-01,3.350000000000000200e-02,4.609159100000000000e+07
1.325000000000000000e+06,1.140999999999999931e-01,3.339999999999999913e-02,4.626615700000000000e+07
1.330000000000000000e+06,1.130899999999999961e-01,3.440000000000000002e-02,4.644020800000000000e+07
1.335000000000000000e+06,1.152100000000000068e-01,3.500000000000000333e-02,4.661486000000000000e+07
1.340000000000000000e+06,1.149600000000000066e-01,3.540000000000000091e-02,4.678935300000000000e+07
1.345000000000000000e+06,1.147500000000000048e-01,3.269999999999999990e-02,4.696375600000000000e+07
1.350000000000000000e+06,1.167699999999999988e-01,3.470000000000000168e-02,4.713805200000000000e+07
1.355000000000000000e+06,1.155700000000000061e-01,3.389999999999999958e-02,4.731267500000000000e+07
1.360000000000000000e+06,1.159599999999999936e-01,3.529999999999999805e-02,4.748703200000000000e+07
1.365000000000000000e+06,1.172200000000000047e-01,3.450000000000000289e-02,4.766127900000000000e+07
1.370000000000000000e+06,1.125300000000000050e-01,3.339999999999999913e-02,4.783591700000000000e+07
1.375000000000000000e+06,1.150700000000000056e-01,3.440000000000000002e-02,4.801043100000000000e+07
1.380000000000000000e+06,1.147299999999999986e-01,3.359999999999999792e-02,4.818484700000000000e+07
1.385000000000000000e+06,1.163700000000000012e-01,3.440000000000000002e-02,4.835913400000000000e+07
1.390000000000000000e+06,1.150599999999999956e-01,3.339999999999999913e-02,4.853340100000000000e+07
1.395000000000000000e+06,1.155599999999999961e-01,3.459999999999999881e-02,4.870796900000000000e+07
1.400000000000000000e+06,1.138699999999999990e-01,3.359999999999999792e-02,4.888249000000000000e+07
1.405000000000000000e+06,1.159899999999999959e-01,3.490000000000000047e-02,4.905691900000000000e+07
1.410000000000000000e+06,1.162099999999999939e-01,3.429999999999999716e-02,4.923148400000000000e+07
1.415000000000000000e+06,1.174499999999999988e-01,3.289999999999999869e-02,4.940569100000000000e+07
1.420000000000000000e+06,1.151699999999999946e-01,3.330000000000000321e-02,4.957987500000000000e+07
1.425000000000000000e+06,1.163899999999999935e-01,3.459999999999999881e-02,4.975471300000000000e+07
1.430000000000000000e+06,1.137699999999999961e-01,3.259999999999999704e-02,4.992868400000000000e+07
1.435000000000000000e+06,1.160999999999999949e-01,3.379999999999999671e-02,5.010297700000000000e+07
1.440000000000000000e+06,1.152100000000000068e-01,3.429999999999999716e-02,5.027750200000000000e+07
1.445000000000000000e+06,1.137399999999999939e-01,3.339999999999999913e-02,5.045206300000000000e+07
1.450000000000000000e+06,1.151100000000000040e-01,3.289999999999999869e-02,5.062600600000000000e+07
1.455000000000000000e+06,1.164599999999999941e-01,3.370000000000000079e-02,5.080054700000000000e+07
1.460000000000000000e+06,1.144400000000000001e-01,3.300000000000000155e-02,5.097495700000000000e+07
1.465000000000000000e+06,1.132999999999999979e-01,3.259999999999999704e-02,5.114949100000000000e+07
1.470000000000000000e+06,1.135199999999999959e-01,3.400000000000000244e-02,5.132398800000000000e+07
1.475000000000000000e+06,1.150899999999999979e-01,3.350000000000000200e-02,5.149847000000000000e+07
1.480000000000000000e+06,1.136599999999999971e-01,3.269999999999999990e-02,5.167308900000000000e+07
1.485000000000000000e+06,1.168499999999999955e-01,3.370000000000000079e-02,5.184748400000000000e+07
1.490000000000000000e+06,1.149600000000000066e-01,3.350000000000000200e-02,5.202209500000000000e+07
1.495000000000000000e+06,1.145999999999999935e-01,3.269999999999999990e-02,5.219634700000000000e+07
1.500000000000000000e+06,1.155999999999999944e-01,3.490000000000000047e-02,5.237057100000000000e+07
1.505000000000000000e+06,1.151400000000000062e-01,3.330000000000000321e-02,5.254490000000000000e+07
1.510000000000000000e+06,1.159700000000000036e-01,3.529999999999999805e-02,5.271951100000000000e+07
1.515000000000000000e+06,1.153399999999999981e-01,3.400000000000000244e-02,5.289397200000000000e+07
1.520000000000000000e+06,1.157900000000000040e-01,3.599999999999999728e-02,5.306856500000000000e+07
1.525000000000000000e+06,1.157099999999999934e-01,3.359999999999999792e-02,5.324305400000000000e+07
1.530000000000000000e+06,1.143900000000000056e-01,3.479999999999999760e-02,5.341761600000000000e+07
1.535000000000000000e+06,1.172900000000000054e-01,3.339999999999999913e-02,5.359228100000000000e+07
1.540000000000000000e+06,1.131199999999999983e-01,3.379999999999999671e-02,5.376903700000000000e+07
1.545000000000000000e+06,1.156800000000000050e-01,3.440000000000000002e-02,5.394527400000000000e+07
1.550000000000000000e+06,1.156100000000000044e-01,3.429999999999999716e-02,5.412245600000000000e+07
1.555000000000000000e+06,1.139700000000000019e-01,3.320000000000000034e-02,5.430023000000000000e+07
1.560000000000000000e+06,1.140599999999999947e-01,3.429999999999999716e-02,5.447792900000000000e+07
1.565000000000000000e+06,1.155199999999999977e-01,3.509999999999999926e-02,5.465655400000000000e+07
1.570000000000000000e+06,1.150299999999999934e-01,3.420000000000000123e-02,5.483520600000000000e+07
1.575000000000000000e+06,1.147299999999999986e-01,3.370000000000000079e-02,5.501407300000000000e+07
1.580000000000000000e+06,1.156999999999999973e-01,3.500000000000000333e-02,5.519297400000000000e+07
1.585000000000000000e+06,1.170000000000000068e-01,3.479999999999999760e-02,5.537203500000000000e+07
1.590000000000000000e+06,1.155700000000000061e-01,3.379999999999999671e-02,5.555161100000000000e+07
1.595000000000000000e+06,1.163000000000000006e-01,3.420000000000000123e-02,5.573035400000000000e+07
1.600000000000000000e+06,1.155000000000000054e-01,3.409999999999999837e-02,5.591015700000000000e+07
1.605000000000000000e+06,1.151400000000000062e-01,3.440000000000000002e-02,5.608994100000000000e+07
1.610000000000000000e+06,1.137500000000000039e-01,3.309999999999999748e-02,5.627024100000000000e+07
1.615000000000000000e+06,1.177099999999999952e-01,3.350000000000000200e-02,5.645199800000000000e+07
1.620000000000000000e+06,1.141999999999999960e-01,3.409999999999999837e-02,5.663549200000000000e+07
1.625000000000000000e+06,1.160299999999999943e-01,3.320000000000000034e-02,5.681999800000000000e+07
1.630000000000000000e+06,1.142699999999999966e-01,3.300000000000000155e-02,5.700517700000000000e+07
1.635000000000000000e+06,1.157699999999999979e-01,3.479999999999999760e-02,5.719054200000000000e+07
1.640000000000000000e+06,1.152999999999999997e-01,3.219999999999999946e-02,5.736701300000000000e+07
1.645000000000000000e+06,1.170500000000000013e-01,3.470000000000000168e-02,5.754358600000000000e+07
1.650000000000000000e+06,1.151900000000000007e-01,3.359999999999999792e-02,5.772008200000000000e+07
1.655000000000000000e+06,1.167799999999999949e-01,3.579999999999999849e-02,5.789618100000000000e+07
1.660000000000000000e+06,1.164000000000000035e-01,3.429999999999999716e-02,5.807295400000000000e+07
1.665000000000000000e+06,1.159000000000000030e-01,3.379999999999999671e-02,5.824946600000000000e+07
1.670000000000000000e+06,1.162500000000000061e-01,3.440000000000000002e-02,5.842627600000000000e+07
1.675000000000000000e+06,1.163600000000000051e-01,3.450000000000000289e-02,5.860283300000000000e+07
1.680000000000000000e+06,1.153399999999999981e-01,3.420000000000000123e-02,5.877921400000000000e+07
1.685000000000000000e+06,1.163099999999999967e-01,3.579999999999999849e-02,5.895571200000000000e+07
1.690000000000000000e+06,1.165400000000000047e-01,3.529999999999999805e-02,5.913332400000000000e+07
1.695000000000000000e+06,1.146400000000000058e-01,3.370000000000000079e-02,5.931084600000000000e+07
1.700000000000000000e+06,1.159199999999999953e-01,3.470000000000000168e-02,5.948765500000000000e+07
1.705000000000000000e+06,1.152100000000000068e-01,3.450000000000000289e-02,5.966491700000000000e+07
1.710000000000000000e+06,1.172099999999999947e-01,3.490000000000000047e-02,5.984247500000000000e+07
1.715000000000000000e+06,1.155999999999999944e-01,3.409999999999999837e-02,6.002000200000000000e+07
1.720000000000000000e+06,1.158399999999999985e-01,3.429999999999999716e-02,6.019761300000000000e+07
1.725000000000000000e+06,1.162399999999999961e-01,3.420000000000000123e-02,6.037575000000000000e+07
1.730000000000000000e+06,1.150299999999999934e-01,3.359999999999999792e-02,6.055333500000000000e+07
1.735000000000000000e+06,1.168300000000000033e-01,3.450000000000000289e-02,6.073132800000000000e+07
1.740000000000000000e+06,1.152299999999999991e-01,3.400000000000000244e-02,6.090988600000000000e+07
1.745000000000000000e+06,1.139499999999999957e-01,3.400000000000000244e-02,6.108742000000000000e+07
1.750000000000000000e+06,1.188499999999999973e-01,3.389999999999999958e-02,6.126561300000000000e+07
1.755000000000000000e+06,1.150800000000000017e-01,3.450000000000000289e-02,6.144378300000000000e+07
1.760000000000000000e+06,1.160500000000000004e-01,3.420000000000000123e-02,6.162200400000000000e+07
1.765000000000000000e+06,1.156100000000000044e-01,3.339999999999999913e-02,6.180048400000000000e+07
1.770000000000000000e+06,1.159599999999999936e-01,3.370000000000000079e-02,6.197845600000000000e+07
1.775000000000000000e+06,1.173099999999999976e-01,3.350000000000000200e-02,6.215692500000000000e+07
1.780000000000000000e+06,1.157200000000000034e-01,3.509999999999999926e-02,6.233507600000000000e+07
1.785000000000000000e+06,1.168199999999999933e-01,3.370000000000000079e-02,6.251384300000000000e+07
1.790000000000000000e+06,1.149300000000000044e-01,3.400000000000000244e-02,6.269294200000000000e+07
1.795000000000000000e+06,1.147900000000000031e-01,3.330000000000000321e-02,6.287220500000000000e+07
1.800000000000000000e+06,1.163899999999999935e-01,3.459999999999999881e-02,6.305207400000000000e+07
1.805000000000000000e+06,1.160700000000000065e-01,3.330000000000000321e-02,6.323462300000000000e+07
1.810000000000000000e+06,1.171900000000000025e-01,3.350000000000000200e-02,6.341907400000000000e+07
1.815000000000000000e+06,1.156200000000000006e-01,3.450000000000000289e-02,6.360371500000000000e+07
1.820000000000000000e+06,1.159899999999999959e-01,3.540000000000000091e-02,6.378894200000000000e+07
1.825000000000000000e+06,1.163300000000000028e-01,3.409999999999999837e-02,6.397413100000000000e+07
1.830000000000000000e+06,1.175999999999999962e-01,3.409999999999999837e-02,6.415904700000000000e+07
1.835000000000000000e+06,1.159400000000000014e-01,3.400000000000000244e-02,6.434346000000000000e+07
1.840000000000000000e+06,1.173099999999999976e-01,3.400000000000000244e-02,6.451825700000000000e+07
1.845000000000000000e+06,1.152100000000000068e-01,3.440000000000000002e-02,6.469316200000000000e+07
1.850000000000000000e+06,1.157699999999999979e-01,3.450000000000000289e-02,6.486765600000000000e+07
1.855000000000000000e+06,1.174199999999999966e-01,3.389999999999999958e-02,6.504209300000000000e+07
1.860000000000000000e+06,1.167500000000000066e-01,3.350000000000000200e-02,6.521688700000000000e+07
1.865000000000000000e+06,1.165999999999999953e-01,3.389999999999999958e-02,6.539176200000000000e+07
1.870000000000000000e+06,1.168899999999999939e-01,3.359999999999999792e-02,6.556601100000000000e+07
1.875000000000000000e+06,1.176200000000000023e-01,3.429999999999999716e-02,6.574085200000000000e+07
1.880000000000000000e+06,1.170299999999999951e-01,3.409999999999999837e-02,6.591528600000000000e+07
1.885000000000000000e+06,1.168199999999999933e-01,3.359999999999999792e-02,6.608970300000000000e+07
1.890000000000000000e+06,1.178400000000000003e-01,3.459999999999999881e-02,6.626440200000000000e+07
1.895000000000000000e+06,1.159400000000000014e-01,3.500000000000000333e-02,6.643885600000000000e+07
1.900000000000000000e+06,1.176100000000000062e-01,3.579999999999999849e-02,6.661341800000000000e+07
1.905000000000000000e+06,1.146999999999999964e-01,3.379999999999999671e-02,6.678788100000000000e+07
1.910000000000000000e+06,1.158799999999999969e-01,3.520000000000000212e-02,6.696280400000000000e+07
1.915000000000000000e+06,1.156299999999999967e-01,3.269999999999999990e-02,6.713706800000000000e+07
1.920000000000000000e+06,1.183499999999999969e-01,3.440000000000000002e-02,6.731135700000000000e+07
1.925000000000000000e+06,1.166100000000000053e-01,3.379999999999999671e-02,6.748572300000000000e+07
1.930000000000000000e+06,1.175500000000000017e-01,3.379999999999999671e-02,6.766101500000000000e+07
1.935000000000000000e+06,1.181299999999999989e-01,3.409999999999999837e-02,6.783504200000000000e+07
1.940000000000000000e+06,1.145999999999999935e-01,3.320000000000000034e-02,6.800920800000000000e+07
1.945000000000000000e+06,1.148300000000000015e-01,3.470000000000000168e-02,6.818318400000000000e+07
1.950000000000000000e+06,1.143499999999999933e-01,3.330000000000000321e-02,6.835736200000000000e+07
1.955000000000000000e+06,1.151800000000000046e-01,3.300000000000000155e-02,6.853129800000000000e+07
1.960000000000000000e+06,1.170400000000000051e-01,3.400000000000000244e-02,6.870510200000000000e+07
1.965000000000000000e+06,1.162600000000000022e-01,3.479999999999999760e-02,6.887942400000000000e+07
1.970000000000000000e+06,1.174000000000000044e-01,3.350000000000000200e-02,6.905330300000000000e+07
1.975000000000000000e+06,1.150199999999999972e-01,3.309999999999999748e-02,6.922749600000000000e+07
1.980000000000000000e+06,1.152299999999999991e-01,3.450000000000000289e-02,6.940173500000000000e+07
1.985000000000000000e+06,1.155400000000000038e-01,3.389999999999999958e-02,6.957571400000000000e+07
1.990000000000000000e+06,1.148300000000000015e-01,3.389999999999999958e-02,6.975006200000000000e+07
1.995000000000000000e+06,1.155800000000000022e-01,3.350000000000000200e-02,6.992424300000000000e+07
2.000000000000000000e+06,1.167099999999999943e-01,3.339999999999999913e-02,7.009861500000000000e+07
2.005000000000000000e+06,1.158799999999999969e-01,3.359999999999999792e-02,7.027279400000000000e+07
2.010000000000000000e+06,1.160000000000000059e-01,3.359999999999999792e-02,7.044672800000000000e+07
2.015000000000000000e+06,1.149300000000000044e-01,3.420000000000000123e-02,7.062104100000000000e+07
2.020000000000000000e+06,1.147999999999999993e-01,3.379999999999999671e-02,7.079514400000000000e+07
2.025000000000000000e+06,1.152299999999999991e-01,3.320000000000000034e-02,7.096890200000000000e+07
2.030000000000000000e+06,1.163799999999999973e-01,3.350000000000000200e-02,7.114330000000000000e+07
2.035000000000000000e+06,1.161100000000000049e-01,3.330000000000000321e-02,7.131728700000000000e+07
2.040000000000000000e+06,1.164300000000000057e-01,3.309999999999999748e-02,7.149187200000000000e+07
2.045000000000000000e+06,1.144600000000000062e-01,3.350000000000000200e-02,7.166595700000000000e+07
2.050000000000000000e+06,1.155700000000000061e-01,3.379999999999999671e-02,7.184008200000000000e+07


==> data/mnist/arc1-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.301790000000000003e+00,8.803999999999999604e-01,3.060000000000000000e+03
5.000000000000000000e+03,2.413800000000000112e-01,6.149999999999999911e-02,1.637200000000000000e+05
1.000000000000000000e+04,1.363699999999999912e-01,3.729999999999999982e-02,3.245480000000000000e+05
1.500000000000000000e+04,9.303999999999999770e-02,2.570000000000000062e-02,4.864310000000000000e+05
2.000000000000000000e+04,9.105000000000000593e-02,2.709999999999999909e-02,6.488000000000000000e+05
2.500000000000000000e+04,8.090999999999999581e-02,2.359999999999999945e-02,8.115440000000000000e+05
3.000000000000000000e+04,8.082999999999999907e-02,2.280000000000000082e-02,9.741150000000000000e+05
3.500000000000000000e+04,8.036999999999999700e-02,2.309999999999999901e-02,1.136375000000000000e+06
4.000000000000000000e+04,7.532999999999999419e-02,2.340000000000000066e-02,1.298741000000000000e+06
4.500000000000000000e+04,8.110000000000000542e-02,2.580000000000000002e-02,1.461131000000000000e+06
5.000000000000000000e+04,7.968999999999999695e-02,2.419999999999999929e-02,1.623488000000000000e+06
5.500000000000000000e+04,8.122000000000000053e-02,2.460000000000000034e-02,1.785721000000000000e+06
6.000000000000000000e+04,8.573999999999999677e-02,2.409999999999999989e-02,1.948504000000000000e+06
6.500000000000000000e+04,8.136999999999999789e-02,2.469999999999999973e-02,2.110951000000000000e+06
7.000000000000000000e+04,7.951999999999999347e-02,2.319999999999999840e-02,2.272943000000000000e+06
7.500000000000000000e+04,8.122000000000000053e-02,2.419999999999999929e-02,2.435027000000000000e+06
8.000000000000000000e+04,7.530000000000000582e-02,2.210000000000000159e-02,2.597361000000000000e+06
8.500000000000000000e+04,8.570999999999999452e-02,2.469999999999999973e-02,2.760012000000000000e+06
9.000000000000000000e+04,8.301000000000000045e-02,2.510000000000000078e-02,2.921936000000000000e+06
9.500000000000000000e+04,8.515999999999999959e-02,2.529999999999999957e-02,3.084029000000000000e+06
1.000000000000000000e+05,8.377999999999999337e-02,2.429999999999999868e-02,3.246219000000000000e+06
1.050000000000000000e+05,8.953999999999999460e-02,2.610000000000000167e-02,3.408440000000000000e+06
1.100000000000000000e+05,8.284999999999999309e-02,2.440000000000000155e-02,3.570470000000000000e+06
1.150000000000000000e+05,8.906999999999999640e-02,2.510000000000000078e-02,3.732649000000000000e+06
1.200000000000000000e+05,9.143999999999999351e-02,2.570000000000000062e-02,3.894964000000000000e+06
1.250000000000000000e+05,8.540000000000000369e-02,2.520000000000000018e-02,4.056964000000000000e+06
1.300000000000000000e+05,8.580999999999999739e-02,2.529999999999999957e-02,4.219176000000000000e+06
1.350000000000000000e+05,9.322999999999999343e-02,2.500000000000000139e-02,4.381466000000000000e+06
1.400000000000000000e+05,9.310000000000000220e-02,2.539999999999999897e-02,4.543610000000000000e+06
1.450000000000000000e+05,9.944000000000000061e-02,2.690000000000000030e-02,4.706026000000000000e+06
1.500000000000000000e+05,9.342999999999999916e-02,2.469999999999999973e-02,4.868560000000000000e+06
1.550000000000000000e+05,9.520000000000000684e-02,2.719999999999999848e-02,5.031205000000000000e+06
1.600000000000000000e+05,1.009899999999999964e-01,2.740000000000000074e-02,5.193609000000000000e+06
1.650000000000000000e+05,1.017600000000000032e-01,2.659999999999999865e-02,5.356104000000000000e+06
1.700000000000000000e+05,9.529999999999999583e-02,2.520000000000000018e-02,5.518366000000000000e+06
1.750000000000000000e+05,1.025100000000000039e-01,2.759999999999999953e-02,5.680911000000000000e+06
1.800000000000000000e+05,1.016200000000000020e-01,2.790000000000000119e-02,5.843391000000000000e+06
1.850000000000000000e+05,1.078400000000000053e-01,2.699999999999999969e-02,6.005736000000000000e+06
1.900000000000000000e+05,1.011599999999999999e-01,2.610000000000000167e-02,6.167916000000000000e+06
1.950000000000000000e+05,1.094799999999999940e-01,2.699999999999999969e-02,6.330501000000000000e+06
2.000000000000000000e+05,1.061900000000000066e-01,2.639999999999999986e-02,6.492698000000000000e+06
2.050000000000000000e+05,9.790999999999999703e-02,2.659999999999999865e-02,6.655057000000000000e+06
2.100000000000000000e+05,1.086199999999999943e-01,2.709999999999999909e-02,6.817494000000000000e+06
2.150000000000000000e+05,1.083800000000000041e-01,2.649999999999999925e-02,6.979765000000000000e+06
2.200000000000000000e+05,1.063299999999999940e-01,2.620000000000000107e-02,7.142397000000000000e+06
2.250000000000000000e+05,1.114900000000000058e-01,2.709999999999999909e-02,7.304797000000000000e+06
2.300000000000000000e+05,1.094099999999999934e-01,2.580000000000000002e-02,7.467086000000000000e+06
2.350000000000000000e+05,1.118600000000000011e-01,2.850000000000000103e-02,7.629235000000000000e+06
2.400000000000000000e+05,1.076700000000000018e-01,2.599999999999999881e-02,7.791721000000000000e+06
2.450000000000000000e+05,1.163200000000000067e-01,2.709999999999999909e-02,7.953751000000000000e+06
2.500000000000000000e+05,1.096199999999999952e-01,2.620000000000000107e-02,8.115828000000000000e+06
2.550000000000000000e+05,1.167900000000000049e-01,2.840000000000000163e-02,8.278232000000000000e+06
2.600000000000000000e+05,1.148799999999999960e-01,2.489999999999999852e-02,8.440604000000000000e+06
2.650000000000000000e+05,1.127999999999999975e-01,2.840000000000000163e-02,8.602714000000000000e+06
2.700000000000000000e+05,1.087499999999999994e-01,2.670000000000000151e-02,8.764874000000000000e+06
2.750000000000000000e+05,1.131899999999999989e-01,2.620000000000000107e-02,8.927258000000000000e+06
2.800000000000000000e+05,1.189199999999999979e-01,2.659999999999999865e-02,9.090067000000000000e+06
2.850000000000000000e+05,1.094500000000000056e-01,2.529999999999999957e-02,9.252072000000000000e+06
2.900000000000000000e+05,1.211200000000000054e-01,2.860000000000000042e-02,9.414480000000000000e+06
2.950000000000000000e+05,1.181399999999999950e-01,2.659999999999999865e-02,9.576737000000000000e+06
3.000000000000000000e+05,1.194199999999999984e-01,2.740000000000000074e-02,9.739181000000000000e+06
3.050000000000000000e+05,1.209900000000000003e-01,2.779999999999999832e-02,9.901426000000000000e+06
3.100000000000000000e+05,1.136400000000000049e-01,2.670000000000000151e-02,1.006366600000000000e+07
3.150000000000000000e+05,1.217099999999999987e-01,2.659999999999999865e-02,1.022610500000000000e+07
3.200000000000000000e+05,1.164099999999999996e-01,2.599999999999999881e-02,1.038817000000000000e+07
3.250000000000000000e+05,1.264800000000000091e-01,2.649999999999999925e-02,1.055050600000000000e+07
3.300000000000000000e+05,1.204599999999999976e-01,2.759999999999999953e-02,1.071322400000000000e+07
3.350000000000000000e+05,1.229399999999999937e-01,2.730000000000000135e-02,1.087542500000000000e+07
3.400000000000000000e+05,1.180100000000000038e-01,2.639999999999999986e-02,1.103775800000000000e+07
3.450000000000000000e+05,1.237800000000000011e-01,2.829999999999999877e-02,1.120002500000000000e+07
3.500000000000000000e+05,1.227300000000000058e-01,2.879999999999999921e-02,1.136213500000000000e+07
3.550000000000000000e+05,1.223700000000000065e-01,2.809999999999999998e-02,1.152451900000000000e+07
3.600000000000000000e+05,1.314099999999999990e-01,2.829999999999999877e-02,1.168701600000000000e+07
3.650000000000000000e+05,1.230900000000000050e-01,2.750000000000000014e-02,1.184903800000000000e+07
3.700000000000000000e+05,1.254500000000000060e-01,2.709999999999999909e-02,1.201148600000000000e+07
3.750000000000000000e+05,1.224699999999999955e-01,2.740000000000000074e-02,1.217387900000000000e+07
3.800000000000000000e+05,1.306799999999999906e-01,2.889999999999999861e-02,1.233612700000000000e+07
3.850000000000000000e+05,1.259099999999999941e-01,2.829999999999999877e-02,1.249842000000000000e+07
3.900000000000000000e+05,1.215699999999999975e-01,2.649999999999999925e-02,1.266088200000000000e+07
3.950000000000000000e+05,1.286299999999999943e-01,2.750000000000000014e-02,1.282327200000000000e+07
4.000000000000000000e+05,1.257500000000000007e-01,2.769999999999999893e-02,1.298567100000000000e+07
4.050000000000000000e+05,1.290699999999999903e-01,2.949999999999999845e-02,1.314803500000000000e+07
4.100000000000000000e+05,1.288600000000000023e-01,2.740000000000000074e-02,1.331059100000000000e+07
4.150000000000000000e+05,1.306799999999999906e-01,2.779999999999999832e-02,1.347302800000000000e+07
4.200000000000000000e+05,1.311299999999999966e-01,2.779999999999999832e-02,1.363543900000000000e+07
4.250000000000000000e+05,1.262199999999999989e-01,2.659999999999999865e-02,1.379820200000000000e+07
4.300000000000000000e+05,1.308199999999999918e-01,2.699999999999999969e-02,1.396077000000000000e+07
4.350000000000000000e+05,1.277399999999999924e-01,2.850000000000000103e-02,1.412337600000000000e+07
4.400000000000000000e+05,1.301799999999999902e-01,2.829999999999999877e-02,1.428612000000000000e+07
4.450000000000000000e+05,1.297000000000000097e-01,2.750000000000000014e-02,1.444868700000000000e+07
4.500000000000000000e+05,1.273900000000000032e-01,2.750000000000000014e-02,1.461158500000000000e+07
4.550000000000000000e+05,1.377700000000000036e-01,2.869999999999999982e-02,1.477443300000000000e+07
4.600000000000000000e+05,1.402200000000000113e-01,2.850000000000000103e-02,1.493686700000000000e+07
4.650000000000000000e+05,1.296100000000000030e-01,2.869999999999999982e-02,1.509940700000000000e+07
4.700000000000000000e+05,1.392200000000000104e-01,2.829999999999999877e-02,1.526175100000000000e+07
4.750000000000000000e+05,1.292200000000000015e-01,2.740000000000000074e-02,1.542399400000000000e+07
4.800000000000000000e+05,1.331799999999999928e-01,2.829999999999999877e-02,1.558630000000000000e+07
4.850000000000000000e+05,1.295900000000000107e-01,2.809999999999999998e-02,1.574880700000000000e+07
4.900000000000000000e+05,1.374799999999999911e-01,2.889999999999999861e-02,1.591111300000000000e+07
4.950000000000000000e+05,1.396199999999999941e-01,2.929999999999999966e-02,1.607373200000000000e+07
5.000000000000000000e+05,1.346499999999999919e-01,2.939999999999999905e-02,1.623623600000000000e+07
5.050000000000000000e+05,1.432700000000000085e-01,2.889999999999999861e-02,1.639866700000000000e+07
5.100000000000000000e+05,1.280499999999999972e-01,2.759999999999999953e-02,1.656109800000000000e+07
5.150000000000000000e+05,1.348900000000000099e-01,2.730000000000000135e-02,1.672311600000000000e+07
5.200000000000000000e+05,1.375099999999999933e-01,2.939999999999999905e-02,1.688611200000000000e+07
5.250000000000000000e+05,1.403699999999999948e-01,2.879999999999999921e-02,1.704839900000000000e+07
5.300000000000000000e+05,1.345999999999999974e-01,2.800000000000000058e-02,1.721106000000000000e+07
5.350000000000000000e+05,1.372099999999999986e-01,2.879999999999999921e-02,1.737338200000000000e+07
5.400000000000000000e+05,1.357700000000000018e-01,2.809999999999999998e-02,1.753602400000000000e+07
5.450000000000000000e+05,1.377099999999999991e-01,2.850000000000000103e-02,1.769832700000000000e+07
5.500000000000000000e+05,1.352899999999999936e-01,2.709999999999999909e-02,1.786084200000000000e+07
5.550000000000000000e+05,1.398699999999999943e-01,2.840000000000000163e-02,1.802343700000000000e+07
5.600000000000000000e+05,1.358099999999999863e-01,2.719999999999999848e-02,1.818580100000000000e+07
5.650000000000000000e+05,1.407100000000000017e-01,2.869999999999999982e-02,1.834820200000000000e+07
5.700000000000000000e+05,1.379799999999999915e-01,2.850000000000000103e-02,1.851064300000000000e+07
5.750000000000000000e+05,1.444799999999999973e-01,2.949999999999999845e-02,1.867306200000000000e+07
5.800000000000000000e+05,1.413000000000000089e-01,2.929999999999999966e-02,1.883552100000000000e+07
5.850000000000000000e+05,1.398699999999999943e-01,2.860000000000000042e-02,1.899788800000000000e+07
5.900000000000000000e+05,1.385399999999999965e-01,2.850000000000000103e-02,1.916014700000000000e+07
5.950000000000000000e+05,1.434300000000000019e-01,2.879999999999999921e-02,1.932267400000000000e+07
6.000000000000000000e+05,1.437499999999999889e-01,2.800000000000000058e-02,1.948517100000000000e+07
6.050000000000000000e+05,1.431300000000000072e-01,2.920000000000000026e-02,1.964792700000000000e+07
6.100000000000000000e+05,1.471699999999999953e-01,2.860000000000000042e-02,1.981051400000000000e+07
6.150000000000000000e+05,1.441000000000000059e-01,2.970000000000000070e-02,1.997332800000000000e+07
6.200000000000000000e+05,1.448000000000000120e-01,3.009999999999999828e-02,2.013589600000000000e+07
6.250000000000000000e+05,1.388699999999999934e-01,2.829999999999999877e-02,2.029838800000000000e+07
6.300000000000000000e+05,1.467499999999999916e-01,2.910000000000000087e-02,2.046088400000000000e+07
6.350000000000000000e+05,1.555700000000000138e-01,3.030000000000000054e-02,2.062359400000000000e+07
6.400000000000000000e+05,1.478200000000000069e-01,2.920000000000000026e-02,2.078594600000000000e+07
6.450000000000000000e+05,1.448599999999999888e-01,2.929999999999999966e-02,2.094861500000000000e+07
6.500000000000000000e+05,1.437700000000000089e-01,2.910000000000000087e-02,2.111126200000000000e+07
6.550000000000000000e+05,1.429700000000000137e-01,2.829999999999999877e-02,2.127374300000000000e+07
6.600000000000000000e+05,1.499399999999999900e-01,2.980000000000000010e-02,2.143618100000000000e+07
6.650000000000000000e+05,1.462199999999999889e-01,2.779999999999999832e-02,2.159863000000000000e+07
6.700000000000000000e+05,1.492799999999999960e-01,3.099999999999999978e-02,2.176097200000000000e+07
6.750000000000000000e+05,1.459000000000000019e-01,2.910000000000000087e-02,2.192346200000000000e+07
6.800000000000000000e+05,1.518599999999999950e-01,2.939999999999999905e-02,2.208570700000000000e+07
6.850000000000000000e+05,1.463500000000000079e-01,2.889999999999999861e-02,2.224823700000000000e+07
6.900000000000000000e+05,1.484300000000000064e-01,2.929999999999999966e-02,2.241047400000000000e+07
6.950000000000000000e+05,1.456600000000000117e-01,3.059999999999999873e-02,2.257290900000000000e+07
7.000000000000000000e+05,1.527699999999999891e-01,3.049999999999999933e-02,2.273549600000000000e+07
7.050000000000000000e+05,1.531899999999999928e-01,2.949999999999999845e-02,2.289796400000000000e+07
7.100000000000000000e+05,1.488200000000000078e-01,2.939999999999999905e-02,2.306027000000000000e+07
7.150000000000000000e+05,1.517699999999999882e-01,3.119999999999999857e-02,2.322262000000000000e+07
7.200000000000000000e+05,1.489099999999999868e-01,2.920000000000000026e-02,2.338511800000000000e+07
7.250000000000000000e+05,1.530900000000000039e-01,2.850000000000000103e-02,2.354731200000000000e+07
7.300000000000000000e+05,1.491300000000000125e-01,2.929999999999999966e-02,2.370953700000000000e+07
7.350000000000000000e+05,1.444000000000000006e-01,2.829999999999999877e-02,2.387185500000000000e+07
7.400000000000000000e+05,1.495900000000000007e-01,2.970000000000000070e-02,2.403400700000000000e+07
7.450000000000000000e+05,1.606200000000000128e-01,3.150000000000000022e-02,2.419647700000000000e+07
7.500000000000000000e+05,1.575000000000000011e-01,3.139999999999999736e-02,2.435893600000000000e+07
7.550000000000000000e+05,1.514699999999999935e-01,2.920000000000000026e-02,2.452168700000000000e+07
7.600000000000000000e+05,1.532100000000000128e-01,3.039999999999999994e-02,2.468431200000000000e+07
7.650000000000000000e+05,1.505700000000000094e-01,2.999999999999999889e-02,2.484680800000000000e+07
7.700000000000000000e+05,1.572999999999999954e-01,2.929999999999999966e-02,2.500911400000000000e+07
7.750000000000000000e+05,1.532000000000000028e-01,2.939999999999999905e-02,2.517129400000000000e+07
7.800000000000000000e+05,1.521800000000000097e-01,2.960000000000000131e-02,2.533376700000000000e+07
7.850000000000000000e+05,1.614299999999999902e-01,3.139999999999999736e-02,2.549620700000000000e+07
7.900000000000000000e+05,1.540199999999999902e-01,2.960000000000000131e-02,2.565842200000000000e+07
7.950000000000000000e+05,1.673499999999999988e-01,3.059999999999999873e-02,2.582097400000000000e+07
8.000000000000000000e+05,1.610099999999999865e-01,3.169999999999999901e-02,2.598321200000000000e+07
8.050000000000000000e+05,1.571899999999999964e-01,2.980000000000000010e-02,2.614539800000000000e+07
8.100000000000000000e+05,1.541700000000000015e-01,3.109999999999999917e-02,2.630783300000000000e+07
8.150000000000000000e+05,1.592200000000000004e-01,3.109999999999999917e-02,2.647019100000000000e+07
8.200000000000000000e+05,1.604700000000000015e-01,3.039999999999999994e-02,2.663276800000000000e+07
8.250000000000000000e+05,1.636499999999999899e-01,3.090000000000000038e-02,2.679522800000000000e+07
8.300000000000000000e+05,1.626400000000000068e-01,3.139999999999999736e-02,2.695783500000000000e+07
8.350000000000000000e+05,1.645600000000000118e-01,3.269999999999999990e-02,2.712004400000000000e+07
8.400000000000000000e+05,1.659299999999999942e-01,3.020000000000000115e-02,2.728225600000000000e+07
8.450000000000000000e+05,1.623100000000000098e-01,3.099999999999999978e-02,2.744444000000000000e+07
8.500000000000000000e+05,1.636400000000000077e-01,3.099999999999999978e-02,2.760683800000000000e+07
8.550000000000000000e+05,1.630800000000000027e-01,3.119999999999999857e-02,2.776898900000000000e+07
8.600000000000000000e+05,1.627200000000000035e-01,3.130000000000000143e-02,2.793121600000000000e+07
8.650000000000000000e+05,1.609399999999999997e-01,3.030000000000000054e-02,2.809334000000000000e+07
8.700000000000000000e+05,1.688699999999999923e-01,3.160000000000000309e-02,2.825584500000000000e+07
8.750000000000000000e+05,1.622999999999999998e-01,2.949999999999999845e-02,2.841809100000000000e+07
8.800000000000000000e+05,1.642299999999999871e-01,3.070000000000000159e-02,2.858029000000000000e+07
8.850000000000000000e+05,1.677400000000000002e-01,3.219999999999999946e-02,2.874267200000000000e+07
8.900000000000000000e+05,1.640199999999999991e-01,3.119999999999999857e-02,2.890483300000000000e+07
8.950000000000000000e+05,1.648600000000000065e-01,3.099999999999999978e-02,2.906690400000000000e+07
9.000000000000000000e+05,1.609099999999999975e-01,3.030000000000000054e-02,2.922905200000000000e+07
9.050000000000000000e+05,1.735899999999999943e-01,3.020000000000000115e-02,2.939114400000000000e+07
9.100000000000000000e+05,1.665099999999999913e-01,3.039999999999999994e-02,2.955379400000000000e+07
9.150000000000000000e+05,1.683699999999999919e-01,2.949999999999999845e-02,2.971626400000000000e+07
9.200000000000000000e+05,1.674700000000000077e-01,3.180000000000000188e-02,2.987857400000000000e+07
9.250000000000000000e+05,1.704600000000000004e-01,3.099999999999999978e-02,3.004133000000000000e+07
9.300000000000000000e+05,1.675999999999999990e-01,2.999999999999999889e-02,3.020388000000000000e+07
9.350000000000000000e+05,1.617899999999999894e-01,2.929999999999999966e-02,3.036638900000000000e+07
9.400000000000000000e+05,1.759199999999999930e-01,3.139999999999999736e-02,3.052868600000000000e+07
9.450000000000000000e+05,1.696600000000000052e-01,3.130000000000000143e-02,3.069135400000000000e+07
9.500000000000000000e+05,1.657899999999999929e-01,3.160000000000000309e-02,3.085380500000000000e+07
9.550000000000000000e+05,1.717500000000000138e-01,3.070000000000000159e-02,3.101613900000000000e+07
9.600000000000000000e+05,1.687899999999999956e-01,3.169999999999999901e-02,3.117870200000000000e+07
9.650000000000000000e+05,1.686999999999999889e-01,3.099999999999999978e-02,3.134104000000000000e+07
9.700000000000000000e+05,1.675399999999999945e-01,2.949999999999999845e-02,3.150330500000000000e+07
9.750000000000000000e+05,1.675599999999999867e-01,3.130000000000000143e-02,3.166595300000000000e+07
9.800000000000000000e+05,1.638799999999999979e-01,2.999999999999999889e-02,3.182823500000000000e+07
9.850000000000000000e+05,1.725200000000000067e-01,2.989999999999999949e-02,3.199071800000000000e+07
9.900000000000000000e+05,1.665899999999999881e-01,3.160000000000000309e-02,3.215319800000000000e+07
9.950000000000000000e+05,1.715899999999999925e-01,3.039999999999999994e-02,3.231540900000000000e+07
1.000000000000000000e+06,1.724100000000000077e-01,3.119999999999999857e-02,3.247781700000000000e+07
1.005000000000000000e+06,1.748300000000000132e-01,3.109999999999999917e-02,3.264033200000000000e+07
1.010000000000000000e+06,1.802199999999999913e-01,3.080000000000000099e-02,3.280289000000000000e+07
1.015000000000000000e+06,1.669100000000000028e-01,3.109999999999999917e-02,3.296550500000000000e+07
1.020000000000000000e+06,1.727100000000000024e-01,3.059999999999999873e-02,3.312773500000000000e+07
1.025000000000000000e+06,1.657399999999999984e-01,3.070000000000000159e-02,3.329026200000000000e+07
1.030000000000000000e+06,1.739900000000000058e-01,3.020000000000000115e-02,3.345285800000000000e+07
1.035000000000000000e+06,1.724100000000000077e-01,3.059999999999999873e-02,3.361513200000000000e+07
1.040000000000000000e+06,1.742900000000000005e-01,3.160000000000000309e-02,3.377774800000000000e+07
1.045000000000000000e+06,1.724799999999999944e-01,3.049999999999999933e-02,3.394007100000000000e+07
1.050000000000000000e+06,1.712200000000000111e-01,3.119999999999999857e-02,3.410259700000000000e+07
1.055000000000000000e+06,1.754199999999999926e-01,3.020000000000000115e-02,3.426477000000000000e+07
1.060000000000000000e+06,1.749900000000000067e-01,3.130000000000000143e-02,3.442702700000000000e+07
1.065000000000000000e+06,1.720800000000000107e-01,3.130000000000000143e-02,3.458934300000000000e+07
1.070000000000000000e+06,1.868499999999999883e-01,3.370000000000000079e-02,3.475165100000000000e+07
1.075000000000000000e+06,1.743899999999999895e-01,3.130000000000000143e-02,3.491440300000000000e+07
1.080000000000000000e+06,1.744699999999999862e-01,3.080000000000000099e-02,3.507702900000000000e+07
1.085000000000000000e+06,1.705899999999999916e-01,2.929999999999999966e-02,3.523918900000000000e+07
1.090000000000000000e+06,1.716100000000000125e-01,2.999999999999999889e-02,3.540179300000000000e+07
1.095000000000000000e+06,1.760799999999999865e-01,3.119999999999999857e-02,3.556442500000000000e+07
1.100000000000000000e+06,1.748599999999999877e-01,3.169999999999999901e-02,3.572683900000000000e+07
1.105000000000000000e+06,1.834699999999999942e-01,3.189999999999999780e-02,3.588939400000000000e+07
1.110000000000000000e+06,1.788800000000000112e-01,3.030000000000000054e-02,3.605204900000000000e+07
1.115000000000000000e+06,1.743800000000000072e-01,3.080000000000000099e-02,3.621456700000000000e+07
1.120000000000000000e+06,1.952699999999999991e-01,3.150000000000000022e-02,3.637731100000000000e+07
1.125000000000000000e+06,1.755200000000000093e-01,3.130000000000000143e-02,3.653984700000000000e+07
1.130000000000000000e+06,1.768099999999999949e-01,3.130000000000000143e-02,3.670259300000000000e+07
1.135000000000000000e+06,1.783899999999999930e-01,3.209999999999999659e-02,3.686525400000000000e+07
1.140000000000000000e+06,1.814600000000000102e-01,3.070000000000000159e-02,3.702826100000000000e+07
1.145000000000000000e+06,1.705699999999999994e-01,3.219999999999999946e-02,3.719057900000000000e+07
1.150000000000000000e+06,1.815100000000000047e-01,3.150000000000000022e-02,3.735322100000000000e+07
1.155000000000000000e+06,1.800700000000000078e-01,3.280000000000000276e-02,3.751594200000000000e+07
1.160000000000000000e+06,1.818500000000000116e-01,3.230000000000000232e-02,3.767851500000000000e+07
1.165000000000000000e+06,1.809000000000000052e-01,3.070000000000000159e-02,3.784094200000000000e+07
1.170000000000000000e+06,1.771800000000000042e-01,3.150000000000000022e-02,3.800352600000000000e+07
1.175000000000000000e+06,1.789800000000000002e-01,3.160000000000000309e-02,3.816625600000000000e+07
1.180000000000000000e+06,1.833400000000000030e-01,2.910000000000000087e-02,3.832880000000000000e+07
1.185000000000000000e+06,1.792700000000000127e-01,3.169999999999999901e-02,3.849174400000000000e+07
1.190000000000000000e+06,1.897800000000000042e-01,3.259999999999999704e-02,3.865430500000000000e+07
1.195000000000000000e+06,1.845999999999999863e-01,3.049999999999999933e-02,3.881732800000000000e+07
1.200000000000000000e+06,1.918300000000000005e-01,3.169999999999999901e-02,3.897943300000000000e+07
1.205000000000000000e+06,1.781699999999999950e-01,2.989999999999999949e-02,3.914192700000000000e+07
1.210000000000000000e+06,1.771199999999999997e-01,3.070000000000000159e-02,3.930457300000000000e+07
1.215000000000000000e+06,1.789999999999999925e-01,3.059999999999999873e-02,3.946722500000000000e+07
1.220000000000000000e+06,1.835799999999999932e-01,3.239999999999999825e-02,3.962979000000000000e+07
1.225000000000000000e+06,1.862699999999999911e-01,3.119999999999999857e-02,3.979261300000000000e+07
1.230000000000000000e+06,1.891100000000000003e-01,3.119999999999999857e-02,3.995522600000000000e+07
1.235000000000000000e+06,1.867300000000000071e-01,3.049999999999999933e-02,4.011759900000000000e+07
1.240000000000000000e+06,1.870699999999999863e-01,3.239999999999999825e-02,4.027997400000000000e+07
1.245000000000000000e+06,1.829300000000000093e-01,3.039999999999999994e-02,4.044241700000000000e+07
1.250000000000000000e+06,1.878400000000000070e-01,3.169999999999999901e-02,4.060485100000000000e+07
1.255000000000000000e+06,1.902699999999999947e-01,3.250000000000000111e-02,4.076725000000000000e+07
1.260000000000000000e+06,1.856399999999999995e-01,3.259999999999999704e-02,4.092968900000000000e+07
1.265000000000000000e+06,1.881899999999999962e-01,3.300000000000000155e-02,4.109232400000000000e+07
1.270000000000000000e+06,1.851399999999999990e-01,3.219999999999999946e-02,4.125480100000000000e+07
1.275000000000000000e+06,1.872499999999999998e-01,3.280000000000000276e-02,4.141783500000000000e+07
1.280000000000000000e+06,1.934400000000000008e-01,3.320000000000000034e-02,4.158030400000000000e+07
1.285000000000000000e+06,1.928300000000000014e-01,3.370000000000000079e-02,4.174271000000000000e+07
1.290000000000000000e+06,1.858899999999999997e-01,3.219999999999999946e-02,4.190518700000000000e+07
1.295000000000000000e+06,1.840199999999999891e-01,3.239999999999999825e-02,4.206794900000000000e+07
1.300000000000000000e+06,1.954599999999999949e-01,3.370000000000000079e-02,4.223077100000000000e+07
1.305000000000000000e+06,1.918999999999999873e-01,3.269999999999999990e-02,4.239344900000000000e+07
1.310000000000000000e+06,1.955399999999999916e-01,3.139999999999999736e-02,4.255612300000000000e+07
1.315000000000000000e+06,1.889299999999999868e-01,3.109999999999999917e-02,4.271887300000000000e+07
1.320000000000000000e+06,1.824500000000000011e-01,3.139999999999999736e-02,4.288150400000000000e+07
1.325000000000000000e+06,1.872000000000000053e-01,3.309999999999999748e-02,4.304400500000000000e+07
1.330000000000000000e+06,1.817100000000000104e-01,3.180000000000000188e-02,4.320640700000000000e+07
1.335000000000000000e+06,1.813599999999999934e-01,3.189999999999999780e-02,4.336909900000000000e+07
1.340000000000000000e+06,1.862900000000000111e-01,3.219999999999999946e-02,4.353127400000000000e+07
1.345000000000000000e+06,1.933199999999999918e-01,3.219999999999999946e-02,4.369384800000000000e+07
1.350000000000000000e+06,1.945600000000000107e-01,3.269999999999999990e-02,4.385631000000000000e+07
1.355000000000000000e+06,1.876800000000000135e-01,3.309999999999999748e-02,4.401867800000000000e+07
1.360000000000000000e+06,1.846700000000000008e-01,3.180000000000000188e-02,4.418102600000000000e+07
1.365000000000000000e+06,1.954899999999999971e-01,3.350000000000000200e-02,4.434346900000000000e+07
1.370000000000000000e+06,1.894800000000000095e-01,3.189999999999999780e-02,4.450569000000000000e+07
1.375000000000000000e+06,1.957899999999999918e-01,3.269999999999999990e-02,4.466838200000000000e+07
1.380000000000000000e+06,1.985399999999999943e-01,3.160000000000000309e-02,4.483096000000000000e+07
1.385000000000000000e+06,1.864500000000000046e-01,3.230000000000000232e-02,4.499363600000000000e+07
1.390000000000000000e+06,1.897000000000000075e-01,3.109999999999999917e-02,4.515618400000000000e+07
1.395000000000000000e+06,1.946700000000000097e-01,3.339999999999999913e-02,4.531916600000000000e+07
1.400000000000000000e+06,1.960300000000000098e-01,3.389999999999999958e-02,4.548202400000000000e+07
1.405000000000000000e+06,1.915900000000000103e-01,3.049999999999999933e-02,4.564439800000000000e+07
1.410000000000000000e+06,1.897600000000000120e-01,3.219999999999999946e-02,4.580709500000000000e+07
1.415000000000000000e+06,1.928400000000000114e-01,3.289999999999999869e-02,4.596961200000000000e+07
1.420000000000000000e+06,1.852100000000000135e-01,3.070000000000000159e-02,4.613196000000000000e+07
1.425000000000000000e+06,1.947399999999999964e-01,3.359999999999999792e-02,4.629448100000000000e+07
1.430000000000000000e+06,1.876899999999999957e-01,3.309999999999999748e-02,4.645742300000000000e+07
1.435000000000000000e+06,1.932899999999999896e-01,3.339999999999999913e-02,4.661997300000000000e+07
1.440000000000000000e+06,1.930000000000000049e-01,3.289999999999999869e-02,4.678295700000000000e+07
1.445000000000000000e+06,2.036399999999999877e-01,3.479999999999999760e-02,4.694557900000000000e+07
1.450000000000000000e+06,1.962200000000000055e-01,3.289999999999999869e-02,4.710803000000000000e+07
1.455000000000000000e+06,1.994400000000000062e-01,3.370000000000000079e-02,4.727105000000000000e+07
1.460000000000000000e+06,1.995000000000000107e-01,3.300000000000000155e-02,4.743364300000000000e+07
1.465000000000000000e+06,1.963399999999999868e-01,3.409999999999999837e-02,4.759610200000000000e+07
1.470000000000000000e+06,1.992700000000000027e-01,3.379999999999999671e-02,4.775892100000000000e+07
1.475000000000000000e+06,2.055299999999999905e-01,3.420000000000000123e-02,4.792152000000000000e+07
1.480000000000000000e+06,1.953699999999999881e-01,3.379999999999999671e-02,4.808417500000000000e+07
1.485000000000000000e+06,1.842300000000000049e-01,3.109999999999999917e-02,4.824703700000000000e+07
1.490000000000000000e+06,1.958000000000000018e-01,3.389999999999999958e-02,4.840964100000000000e+07
1.495000000000000000e+06,1.986799999999999955e-01,3.320000000000000034e-02,4.857237200000000000e+07
1.500000000000000000e+06,1.976799999999999946e-01,3.339999999999999913e-02,4.873514000000000000e+07
1.505000000000000000e+06,2.044799999999999951e-01,3.529999999999999805e-02,4.889754600000000000e+07
1.510000000000000000e+06,1.999400000000000066e-01,3.350000000000000200e-02,4.906020500000000000e+07
1.515000000000000000e+06,1.893900000000000028e-01,3.259999999999999704e-02,4.922275800000000000e+07
1.520000000000000000e+06,1.972099999999999964e-01,3.209999999999999659e-02,4.938510600000000000e+07
1.525000000000000000e+06,1.970300000000000107e-01,3.330000000000000321e-02,4.954767300000000000e+07
1.530000000000000000e+06,2.014299999999999979e-01,3.370000000000000079e-02,4.971013100000000000e+07
1.535000000000000000e+06,1.969100000000000017e-01,3.350000000000000200e-02,4.987264300000000000e+07
1.540000000000000000e+06,1.943400000000000127e-01,3.109999999999999917e-02,5.003521100000000000e+07
1.545000000000000000e+06,2.005399999999999960e-01,3.409999999999999837e-02,5.019793100000000000e+07
1.550000000000000000e+06,1.963999999999999913e-01,3.239999999999999825e-02,5.036036700000000000e+07
1.555000000000000000e+06,2.023699999999999943e-01,3.370000000000000079e-02,5.052297500000000000e+07
1.560000000000000000e+06,1.942599999999999882e-01,3.209999999999999659e-02,5.068599200000000000e+07
1.565000000000000000e+06,1.962700000000000000e-01,3.350000000000000200e-02,5.084856600000000000e+07
1.570000000000000000e+06,2.095499999999999863e-01,3.200000000000000067e-02,5.101157200000000000e+07
1.575000000000000000e+06,2.004299999999999971e-01,3.370000000000000079e-02,5.117440800000000000e+07
1.580000000000000000e+06,2.042700000000000071e-01,3.350000000000000200e-02,5.133700100000000000e+07
1.585000000000000000e+06,2.041199999999999959e-01,3.409999999999999837e-02,5.149965600000000000e+07
1.590000000000000000e+06,2.007500000000000118e-01,3.309999999999999748e-02,5.166256700000000000e+07
1.595000000000000000e+06,1.966700000000000115e-01,3.409999999999999837e-02,5.182476900000000000e+07
1.600000000000000000e+06,2.049799999999999955e-01,3.300000000000000155e-02,5.198714600000000000e+07
1.605000000000000000e+06,1.970000000000000084e-01,3.359999999999999792e-02,5.214949400000000000e+07
1.610000000000000000e+06,2.075899999999999967e-01,3.409999999999999837e-02,5.231205800000000000e+07
1.615000000000000000e+06,1.990699999999999970e-01,3.440000000000000002e-02,5.247460400000000000e+07
1.620000000000000000e+06,2.022500000000000131e-01,3.239999999999999825e-02,5.263729900000000000e+07
1.625000000000000000e+06,1.938600000000000045e-01,3.280000000000000276e-02,5.279991800000000000e+07
1.630000000000000000e+06,2.077799999999999925e-01,3.540000000000000091e-02,5.296249500000000000e+07
1.635000000000000000e+06,2.081699999999999939e-01,3.420000000000000123e-02,5.312507100000000000e+07
1.640000000000000000e+06,2.085799999999999876e-01,3.479999999999999760e-02,5.328765500000000000e+07
1.645000000000000000e+06,2.050299999999999900e-01,3.259999999999999704e-02,5.345058700000000000e+07
1.650000000000000000e+06,1.953000000000000014e-01,3.150000000000000022e-02,5.361438200000000000e+07
1.655000000000000000e+06,2.063500000000000056e-01,3.200000000000000067e-02,5.377726700000000000e+07
1.660000000000000000e+06,2.053399999999999948e-01,3.300000000000000155e-02,5.394051000000000000e+07
1.665000000000000000e+06,2.036499999999999977e-01,3.420000000000000123e-02,5.410397700000000000e+07
1.670000000000000000e+06,2.048899999999999888e-01,3.400000000000000244e-02,5.426716800000000000e+07
1.675000000000000000e+06,2.013199999999999990e-01,3.309999999999999748e-02,5.443034400000000000e+07
1.680000000000000000e+06,2.041999999999999926e-01,3.259999999999999704e-02,5.459383100000000000e+07
1.685000000000000000e+06,1.968900000000000095e-01,3.429999999999999716e-02,5.475706900000000000e+07
1.690000000000000000e+06,2.071099999999999886e-01,3.409999999999999837e-02,5.492009200000000000e+07
1.695000000000000000e+06,2.060200000000000087e-01,3.400000000000000244e-02,5.508332500000000000e+07
1.700000000000000000e+06,1.961700000000000110e-01,3.219999999999999946e-02,5.524602900000000000e+07
1.705000000000000000e+06,2.013699999999999934e-01,3.370000000000000079e-02,5.540918900000000000e+07
1.710000000000000000e+06,2.053099999999999925e-01,3.320000000000000034e-02,5.557229300000000000e+07
1.715000000000000000e+06,2.019100000000000061e-01,3.239999999999999825e-02,5.573577500000000000e+07
1.720000000000000000e+06,2.095499999999999863e-01,3.420000000000000123e-02,5.589893400000000000e+07
1.725000000000000000e+06,2.089100000000000124e-01,3.420000000000000123e-02,5.606232300000000000e+07
1.730000000000000000e+06,2.105299999999999949e-01,3.520000000000000212e-02,5.622550200000000000e+07
1.735000000000000000e+06,2.061800000000000022e-01,3.429999999999999716e-02,5.638874500000000000e+07
1.740000000000000000e+06,2.171599999999999919e-01,3.339999999999999913e-02,5.655237200000000000e+07
1.745000000000000000e+06,2.065599999999999936e-01,3.420000000000000123e-02,5.671551100000000000e+07
1.750000000000000000e+06,2.047499999999999876e-01,3.370000000000000079e-02,5.687859700000000000e+07
1.755000000000000000e+06,2.059499999999999942e-01,3.420000000000000123e-02,5.704183100000000000e+07
1.760000000000000000e+06,2.072299999999999975e-01,3.400000000000000244e-02,5.720533600000000000e+07
1.765000000000000000e+06,2.111099999999999921e-01,3.420000000000000123e-02,5.736852700000000000e+07
1.770000000000000000e+06,2.025200000000000056e-01,3.150000000000000022e-02,5.753176300000000000e+07
1.775000000000000000e+06,2.060800000000000132e-01,3.370000000000000079e-02,5.769488600000000000e+07
1.780000000000000000e+06,2.084100000000000119e-01,3.429999999999999716e-02,5.785801800000000000e+07
1.785000000000000000e+06,2.111000000000000099e-01,3.300000000000000155e-02,5.802115400000000000e+07
1.790000000000000000e+06,2.077400000000000080e-01,3.520000000000000212e-02,5.818420300000000000e+07
1.795000000000000000e+06,2.153799999999999881e-01,3.330000000000000321e-02,5.834766500000000000e+07
1.800000000000000000e+06,2.065400000000000014e-01,3.330000000000000321e-02,5.851099900000000000e+07
1.805000000000000000e+06,2.123400000000000010e-01,3.389999999999999958e-02,5.867394700000000000e+07
1.810000000000000000e+06,2.159099999999999908e-01,3.520000000000000212e-02,5.883764700000000000e+07
1.815000000000000000e+06,2.043399999999999939e-01,3.490000000000000047e-02,5.900108300000000000e+07
1.820000000000000000e+06,2.095100000000000018e-01,3.470000000000000168e-02,5.916446300000000000e+07
1.825000000000000000e+06,2.087900000000000034e-01,3.470000000000000168e-02,5.932766300000000000e+07
1.830000000000000000e+06,2.050200000000000078e-01,3.250000000000000111e-02,5.949134000000000000e+07
1.835000000000000000e+06,2.037899999999999989e-01,3.250000000000000111e-02,5.965472500000000000e+07
1.840000000000000000e+06,2.112300000000000011e-01,3.280000000000000276e-02,5.981799800000000000e+07
1.845000000000000000e+06,2.098800000000000110e-01,3.470000000000000168e-02,5.998122000000000000e+07
1.850000000000000000e+06,2.102600000000000025e-01,3.540000000000000091e-02,6.014431600000000000e+07
1.855000000000000000e+06,2.056399999999999895e-01,3.400000000000000244e-02,6.030743200000000000e+07
1.860000000000000000e+06,2.112900000000000056e-01,3.490000000000000047e-02,6.047068200000000000e+07
1.865000000000000000e+06,2.162199999999999955e-01,3.459999999999999881e-02,6.063381200000000000e+07
1.870000000000000000e+06,2.141500000000000070e-01,3.520000000000000212e-02,6.079714400000000000e+07
1.875000000000000000e+06,2.081999999999999962e-01,3.500000000000000333e-02,6.096030600000000000e+07
1.880000000000000000e+06,2.100100000000000022e-01,3.330000000000000321e-02,6.112373400000000000e+07
1.885000000000000000e+06,2.154000000000000081e-01,3.479999999999999760e-02,6.128695800000000000e+07
1.890000000000000000e+06,2.170700000000000129e-01,3.509999999999999926e-02,6.145037100000000000e+07
1.895000000000000000e+06,2.083599999999999897e-01,3.389999999999999958e-02,6.161334700000000000e+07
1.900000000000000000e+06,2.130700000000000094e-01,3.339999999999999913e-02,6.177682400000000000e+07
1.905000000000000000e+06,2.082400000000000084e-01,3.309999999999999748e-02,6.193991300000000000e+07
1.910000000000000000e+06,2.180100000000000093e-01,3.559999999999999970e-02,6.210318500000000000e+07
1.915000000000000000e+06,2.126899999999999902e-01,3.280000000000000276e-02,6.226626400000000000e+07
1.920000000000000000e+06,2.089999999999999913e-01,3.250000000000000111e-02,6.242942800000000000e+07
1.925000000000000000e+06,2.094199999999999950e-01,3.459999999999999881e-02,6.259254600000000000e+07
1.930000000000000000e+06,2.117100000000000093e-01,3.420000000000000123e-02,6.275588300000000000e+07
1.935000000000000000e+06,2.118099999999999983e-01,3.370000000000000079e-02,6.291893900000000000e+07
1.940000000000000000e+06,2.181099999999999983e-01,3.610000000000000014e-02,6.308227600000000000e+07
1.945000000000000000e+06,2.144999999999999962e-01,3.450000000000000289e-02,6.324550200000000000e+07
1.950000000000000000e+06,2.044100000000000084e-01,3.309999999999999748e-02,6.340868100000000000e+07
1.955000000000000000e+06,2.156299999999999883e-01,3.579999999999999849e-02,6.357203700000000000e+07
1.960000000000000000e+06,2.134600000000000108e-01,3.379999999999999671e-02,6.373534700000000000e+07
1.965000000000000000e+06,2.188100000000000045e-01,3.359999999999999792e-02,6.389865900000000000e+07
1.970000000000000000e+06,2.044100000000000084e-01,3.540000000000000091e-02,6.406153600000000000e+07
1.975000000000000000e+06,2.067599999999999993e-01,3.490000000000000047e-02,6.422474100000000000e+07
1.980000000000000000e+06,2.143899999999999972e-01,3.429999999999999716e-02,6.438802800000000000e+07
1.985000000000000000e+06,2.186099999999999988e-01,3.350000000000000200e-02,6.455105000000000000e+07
1.990000000000000000e+06,2.228300000000000003e-01,3.690000000000000224e-02,6.471420800000000000e+07
1.995000000000000000e+06,2.102700000000000125e-01,3.300000000000000155e-02,6.487751500000000000e+07
2.000000000000000000e+06,2.183400000000000063e-01,3.359999999999999792e-02,6.504085500000000000e+07
2.005000000000000000e+06,2.135599999999999998e-01,3.459999999999999881e-02,6.520401500000000000e+07
2.010000000000000000e+06,2.084300000000000042e-01,3.429999999999999716e-02,6.536721000000000000e+07
2.015000000000000000e+06,2.145199999999999885e-01,3.330000000000000321e-02,6.553030600000000000e+07
2.020000000000000000e+06,2.139300000000000090e-01,3.440000000000000002e-02,6.569357300000000000e+07
2.025000000000000000e+06,2.163200000000000123e-01,3.479999999999999760e-02,6.585673300000000000e+07
2.030000000000000000e+06,2.209899999999999920e-01,3.339999999999999913e-02,6.602014600000000000e+07
2.035000000000000000e+06,2.081600000000000117e-01,3.440000000000000002e-02,6.618357800000000000e+07
2.040000000000000000e+06,2.163200000000000123e-01,3.440000000000000002e-02,6.634673200000000000e+07
2.045000000000000000e+06,2.101899999999999880e-01,3.339999999999999913e-02,6.650984300000000000e+07
2.050000000000000000e+06,2.170100000000000084e-01,3.359999999999999792e-02,6.667318900000000000e+07
2.055000000000000000e+06,2.073399999999999965e-01,3.289999999999999869e-02,6.683655700000000000e+07
2.060000000000000000e+06,2.114699999999999913e-01,3.529999999999999805e-02,6.699974800000000000e+07
2.065000000000000000e+06,2.139500000000000013e-01,3.429999999999999716e-02,6.716330500000000000e+07
2.070000000000000000e+06,2.113099999999999978e-01,3.350000000000000200e-02,6.732671600000000000e+07
2.075000000000000000e+06,2.209200000000000053e-01,3.479999999999999760e-02,6.748979200000000000e+07
2.080000000000000000e+06,2.129800000000000026e-01,3.409999999999999837e-02,6.765291600000000000e+07
2.085000000000000000e+06,2.149000000000000077e-01,3.320000000000000034e-02,6.781662400000000000e+07
2.090000000000000000e+06,2.112900000000000056e-01,3.400000000000000244e-02,6.797962400000000000e+07
2.095000000000000000e+06,2.151599999999999902e-01,3.450000000000000289e-02,6.814287500000000000e+07
2.100000000000000000e+06,2.107199999999999906e-01,3.409999999999999837e-02,6.830610600000000000e+07
2.105000000000000000e+06,2.170900000000000052e-01,3.479999999999999760e-02,6.846926100000000000e+07
2.110000000000000000e+06,2.113800000000000123e-01,3.420000000000000123e-02,6.863240200000000000e+07
2.115000000000000000e+06,2.222099999999999909e-01,3.359999999999999792e-02,6.879556600000000000e+07
2.120000000000000000e+06,2.206299999999999928e-01,3.629999999999999893e-02,6.895878600000000000e+07
2.125000000000000000e+06,2.142799999999999983e-01,3.370000000000000079e-02,6.912180100000000000e+07
2.130000000000000000e+06,2.195000000000000007e-01,3.400000000000000244e-02,6.928491600000000000e+07
2.135000000000000000e+06,2.172999999999999932e-01,3.379999999999999671e-02,6.944830400000000000e+07
2.140000000000000000e+06,2.217999999999999972e-01,3.520000000000000212e-02,6.961122300000000000e+07
2.145000000000000000e+06,2.116000000000000103e-01,3.359999999999999792e-02,6.977464800000000000e+07
2.150000000000000000e+06,2.193400000000000072e-01,3.409999999999999837e-02,6.993757800000000000e+07
2.155000000000000000e+06,2.191700000000000037e-01,3.379999999999999671e-02,7.010089000000000000e+07
2.160000000000000000e+06,2.199599999999999889e-01,3.490000000000000047e-02,7.026421100000000000e+07
2.165000000000000000e+06,2.319599999999999995e-01,3.479999999999999760e-02,7.042742200000000000e+07
2.170000000000000000e+06,2.219500000000000084e-01,3.400000000000000244e-02,7.059054000000000000e+07
2.175000000000000000e+06,2.178799999999999903e-01,3.420000000000000123e-02,7.075375600000000000e+07
2.180000000000000000e+06,2.221499999999999864e-01,3.459999999999999881e-02,7.091674400000000000e+07
2.185000000000000000e+06,2.239500000000000102e-01,3.459999999999999881e-02,7.108021400000000000e+07
2.190000000000000000e+06,2.213299999999999990e-01,3.409999999999999837e-02,7.124359000000000000e+07
2.195000000000000000e+06,2.186599999999999933e-01,3.450000000000000289e-02,7.140696800000000000e+07
2.200000000000000000e+06,2.251799999999999913e-01,3.549999999999999684e-02,7.157016800000000000e+07
2.205000000000000000e+06,2.154699999999999949e-01,3.490000000000000047e-02,7.173354600000000000e+07
2.210000000000000000e+06,2.185699999999999865e-01,3.490000000000000047e-02,7.189640900000000000e+07


==> data/mnist/arc1-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.303220000000000045e+00,9.204999999999999849e-01,3.668000000000000000e+03
5.000000000000000000e+03,7.049999999999999600e-01,2.404000000000000026e-01,2.112500000000000000e+05
1.000000000000000000e+04,2.559100000000000263e-01,6.360000000000000375e-02,4.187610000000000000e+05
1.500000000000000000e+04,1.311799999999999911e-01,3.769999999999999740e-02,6.268970000000000000e+05
2.000000000000000000e+04,1.120300000000000046e-01,3.030000000000000054e-02,8.346780000000000000e+05
2.500000000000000000e+04,9.887999999999999567e-02,2.759999999999999953e-02,1.041632000000000000e+06
3.000000000000000000e+04,9.711000000000000187e-02,2.850000000000000103e-02,1.248756000000000000e+06
3.500000000000000000e+04,9.353999999999999815e-02,2.589999999999999941e-02,1.455793000000000000e+06
4.000000000000000000e+04,9.736999999999999822e-02,2.850000000000000103e-02,1.663261000000000000e+06
4.500000000000000000e+04,9.052000000000000324e-02,2.630000000000000046e-02,1.870572000000000000e+06
5.000000000000000000e+04,8.974000000000000032e-02,2.500000000000000139e-02,2.077976000000000000e+06
5.500000000000000000e+04,1.063899999999999985e-01,3.039999999999999994e-02,2.285027000000000000e+06
6.000000000000000000e+04,8.952000000000000235e-02,2.570000000000000062e-02,2.493137000000000000e+06
6.500000000000000000e+04,9.696000000000000452e-02,2.809999999999999998e-02,2.700152000000000000e+06
7.000000000000000000e+04,8.999000000000000055e-02,2.560000000000000123e-02,2.907569000000000000e+06
7.500000000000000000e+04,9.443000000000000005e-02,2.670000000000000151e-02,3.115127000000000000e+06
8.000000000000000000e+04,9.458999999999999353e-02,2.809999999999999998e-02,3.322183000000000000e+06
8.500000000000000000e+04,9.016000000000000403e-02,2.750000000000000014e-02,3.529434000000000000e+06
9.000000000000000000e+04,9.868999999999999995e-02,2.929999999999999966e-02,3.736858000000000000e+06
9.500000000000000000e+04,9.277000000000000524e-02,2.659999999999999865e-02,3.943908000000000000e+06
1.000000000000000000e+05,9.306999999999999995e-02,2.620000000000000107e-02,4.151203000000000000e+06
1.050000000000000000e+05,9.675999999999999879e-02,2.719999999999999848e-02,4.358970000000000000e+06
1.100000000000000000e+05,9.110000000000000042e-02,2.649999999999999925e-02,4.566218000000000000e+06
1.150000000000000000e+05,9.193999999999999395e-02,2.599999999999999881e-02,4.773246000000000000e+06
1.200000000000000000e+05,1.048499999999999988e-01,3.080000000000000099e-02,4.980800000000000000e+06
1.250000000000000000e+05,9.271000000000000074e-02,2.719999999999999848e-02,5.188033000000000000e+06
1.300000000000000000e+05,1.013099999999999973e-01,2.840000000000000163e-02,5.395555000000000000e+06
1.350000000000000000e+05,1.043199999999999961e-01,2.900000000000000147e-02,5.602849000000000000e+06
1.400000000000000000e+05,9.703000000000000513e-02,2.719999999999999848e-02,5.809915000000000000e+06
1.450000000000000000e+05,1.029499999999999998e-01,3.039999999999999994e-02,6.017478000000000000e+06
1.500000000000000000e+05,9.746000000000000496e-02,2.699999999999999969e-02,6.224349000000000000e+06
1.550000000000000000e+05,9.644999999999999407e-02,2.659999999999999865e-02,6.431533000000000000e+06
1.600000000000000000e+05,1.032600000000000046e-01,2.939999999999999905e-02,6.638815000000000000e+06
1.650000000000000000e+05,1.025200000000000000e-01,2.699999999999999969e-02,6.846053000000000000e+06
1.700000000000000000e+05,1.007099999999999940e-01,2.699999999999999969e-02,7.053188000000000000e+06
1.750000000000000000e+05,1.048300000000000065e-01,2.779999999999999832e-02,7.259983000000000000e+06
1.800000000000000000e+05,1.032900000000000068e-01,2.659999999999999865e-02,7.467293000000000000e+06
1.850000000000000000e+05,1.023499999999999965e-01,2.670000000000000151e-02,7.674492000000000000e+06
1.900000000000000000e+05,9.911999999999999977e-02,2.630000000000000046e-02,7.881567000000000000e+06
1.950000000000000000e+05,1.113600000000000007e-01,2.759999999999999953e-02,8.088918000000000000e+06
2.000000000000000000e+05,1.116599999999999954e-01,3.020000000000000115e-02,8.296107000000000000e+06
2.050000000000000000e+05,1.140000000000000041e-01,2.800000000000000058e-02,8.503242000000000000e+06
2.100000000000000000e+05,1.061200000000000060e-01,2.709999999999999909e-02,8.710549000000000000e+06
2.150000000000000000e+05,1.087299999999999933e-01,2.769999999999999893e-02,8.917731000000000000e+06
2.200000000000000000e+05,1.128900000000000042e-01,2.960000000000000131e-02,9.125144000000000000e+06
2.250000000000000000e+05,1.113800000000000068e-01,2.889999999999999861e-02,9.332443000000000000e+06
2.300000000000000000e+05,1.122400000000000064e-01,2.879999999999999921e-02,9.539500000000000000e+06
2.350000000000000000e+05,1.162300000000000000e-01,2.860000000000000042e-02,9.746728000000000000e+06
2.400000000000000000e+05,1.177900000000000058e-01,2.970000000000000070e-02,9.954071000000000000e+06
2.450000000000000000e+05,1.180900000000000005e-01,2.889999999999999861e-02,1.016112700000000000e+07
2.500000000000000000e+05,1.168899999999999939e-01,3.130000000000000143e-02,1.036864600000000000e+07
2.550000000000000000e+05,1.234600000000000003e-01,3.020000000000000115e-02,1.057598200000000000e+07
2.600000000000000000e+05,1.176399999999999946e-01,2.889999999999999861e-02,1.078344500000000000e+07
2.650000000000000000e+05,1.233299999999999952e-01,2.809999999999999998e-02,1.099070400000000000e+07
2.700000000000000000e+05,1.257300000000000084e-01,2.920000000000000026e-02,1.119801100000000000e+07
2.750000000000000000e+05,1.249399999999999955e-01,2.960000000000000131e-02,1.140517500000000000e+07
2.800000000000000000e+05,1.264299999999999868e-01,2.860000000000000042e-02,1.161245100000000000e+07
2.850000000000000000e+05,1.245200000000000057e-01,2.889999999999999861e-02,1.181961800000000000e+07
2.900000000000000000e+05,1.326600000000000001e-01,2.879999999999999921e-02,1.202636300000000000e+07
2.950000000000000000e+05,1.213999999999999940e-01,2.939999999999999905e-02,1.223343400000000000e+07
3.000000000000000000e+05,1.326100000000000056e-01,2.960000000000000131e-02,1.244062500000000000e+07
3.050000000000000000e+05,1.265699999999999881e-01,3.020000000000000115e-02,1.264815000000000000e+07
3.100000000000000000e+05,1.319500000000000117e-01,3.130000000000000143e-02,1.285534600000000000e+07
3.150000000000000000e+05,1.386199999999999932e-01,3.169999999999999901e-02,1.306248500000000000e+07
3.200000000000000000e+05,1.270100000000000118e-01,2.960000000000000131e-02,1.327091700000000000e+07
3.250000000000000000e+05,1.286599999999999966e-01,3.180000000000000188e-02,1.347966700000000000e+07
3.300000000000000000e+05,1.403500000000000025e-01,3.119999999999999857e-02,1.368926400000000000e+07
3.350000000000000000e+05,1.322200000000000042e-01,2.989999999999999949e-02,1.389854200000000000e+07
3.400000000000000000e+05,1.307000000000000106e-01,2.939999999999999905e-02,1.411201200000000000e+07
3.450000000000000000e+05,1.298300000000000010e-01,2.860000000000000042e-02,1.432189100000000000e+07
3.500000000000000000e+05,1.354400000000000048e-01,3.109999999999999917e-02,1.453340200000000000e+07
3.550000000000000000e+05,1.353800000000000003e-01,2.929999999999999966e-02,1.475110600000000000e+07
3.600000000000000000e+05,1.365200000000000025e-01,2.920000000000000026e-02,1.496317700000000000e+07
3.650000000000000000e+05,1.417299999999999949e-01,3.049999999999999933e-02,1.517786000000000000e+07
3.700000000000000000e+05,1.454000000000000015e-01,3.160000000000000309e-02,1.538490500000000000e+07
3.750000000000000000e+05,1.524099999999999899e-01,3.520000000000000212e-02,1.559209700000000000e+07
3.800000000000000000e+05,1.432100000000000040e-01,3.009999999999999828e-02,1.580926100000000000e+07
3.850000000000000000e+05,1.443599999999999883e-01,3.020000000000000115e-02,1.601533300000000000e+07
3.900000000000000000e+05,1.419900000000000051e-01,3.020000000000000115e-02,1.622387600000000000e+07
3.950000000000000000e+05,1.460700000000000054e-01,3.219999999999999946e-02,1.643828900000000000e+07
4.000000000000000000e+05,1.524099999999999899e-01,3.200000000000000067e-02,1.665183400000000000e+07
4.050000000000000000e+05,1.396100000000000119e-01,3.049999999999999933e-02,1.686251400000000000e+07
4.100000000000000000e+05,1.476000000000000090e-01,3.350000000000000200e-02,1.707573500000000000e+07
4.150000000000000000e+05,1.497600000000000042e-01,3.169999999999999901e-02,1.728618100000000000e+07
4.200000000000000000e+05,1.623199999999999921e-01,3.259999999999999704e-02,1.750006900000000000e+07
4.250000000000000000e+05,1.515600000000000003e-01,3.160000000000000309e-02,1.770869500000000000e+07
4.300000000000000000e+05,1.518200000000000105e-01,3.309999999999999748e-02,1.792256700000000000e+07
4.350000000000000000e+05,1.407299999999999940e-01,3.160000000000000309e-02,1.813065800000000000e+07
4.400000000000000000e+05,1.519000000000000072e-01,3.070000000000000159e-02,1.833800400000000000e+07
4.450000000000000000e+05,1.501699999999999979e-01,3.059999999999999873e-02,1.854549400000000000e+07
4.500000000000000000e+05,1.554200000000000026e-01,3.150000000000000022e-02,1.875303100000000000e+07
4.550000000000000000e+05,1.560600000000000043e-01,3.189999999999999780e-02,1.896098000000000000e+07
4.600000000000000000e+05,1.541700000000000015e-01,3.189999999999999780e-02,1.916881700000000000e+07
4.650000000000000000e+05,1.567300000000000082e-01,3.280000000000000276e-02,1.937735000000000000e+07
4.700000000000000000e+05,1.604899999999999938e-01,3.250000000000000111e-02,1.958550600000000000e+07
4.750000000000000000e+05,1.532699999999999896e-01,3.280000000000000276e-02,1.979380100000000000e+07
4.800000000000000000e+05,1.635900000000000132e-01,3.259999999999999704e-02,2.000168300000000000e+07
4.850000000000000000e+05,1.623900000000000066e-01,3.269999999999999990e-02,2.020973700000000000e+07
4.900000000000000000e+05,1.597600000000000131e-01,3.169999999999999901e-02,2.041790300000000000e+07
4.950000000000000000e+05,1.611299999999999955e-01,3.300000000000000155e-02,2.062617800000000000e+07
5.000000000000000000e+05,1.620199999999999974e-01,3.259999999999999704e-02,2.083438800000000000e+07
5.050000000000000000e+05,1.647099999999999953e-01,3.350000000000000200e-02,2.104261400000000000e+07
5.100000000000000000e+05,1.669899999999999995e-01,3.109999999999999917e-02,2.125094500000000000e+07
5.150000000000000000e+05,1.647299999999999875e-01,3.379999999999999671e-02,2.145893800000000000e+07
5.200000000000000000e+05,1.734799999999999953e-01,3.470000000000000168e-02,2.166660400000000000e+07
5.250000000000000000e+05,1.630999999999999950e-01,3.219999999999999946e-02,2.187479900000000000e+07
5.300000000000000000e+05,1.695800000000000085e-01,3.250000000000000111e-02,2.208281000000000000e+07
5.350000000000000000e+05,1.656999999999999862e-01,3.300000000000000155e-02,2.229098800000000000e+07
5.400000000000000000e+05,1.756500000000000006e-01,3.350000000000000200e-02,2.249909100000000000e+07
5.450000000000000000e+05,1.703999999999999959e-01,3.289999999999999869e-02,2.270684200000000000e+07
5.500000000000000000e+05,1.666700000000000126e-01,3.269999999999999990e-02,2.291483000000000000e+07
5.550000000000000000e+05,1.726999999999999924e-01,3.309999999999999748e-02,2.312294200000000000e+07
5.600000000000000000e+05,1.758399999999999963e-01,3.370000000000000079e-02,2.333098700000000000e+07
5.650000000000000000e+05,1.718000000000000083e-01,3.160000000000000309e-02,2.353935700000000000e+07
5.700000000000000000e+05,1.760299999999999920e-01,3.339999999999999913e-02,2.374712300000000000e+07
5.750000000000000000e+05,1.732499999999999873e-01,3.379999999999999671e-02,2.395520200000000000e+07
5.800000000000000000e+05,1.705599999999999894e-01,3.359999999999999792e-02,2.416323400000000000e+07
5.850000000000000000e+05,1.692400000000000015e-01,3.359999999999999792e-02,2.437119000000000000e+07
5.900000000000000000e+05,1.732499999999999873e-01,3.409999999999999837e-02,2.457912500000000000e+07
5.950000000000000000e+05,1.713600000000000123e-01,3.509999999999999926e-02,2.478710500000000000e+07
6.000000000000000000e+05,1.763500000000000068e-01,3.389999999999999958e-02,2.499507600000000000e+07
6.050000000000000000e+05,1.762400000000000078e-01,3.500000000000000333e-02,2.520300100000000000e+07
6.100000000000000000e+05,1.835100000000000064e-01,3.500000000000000333e-02,2.541093800000000000e+07
6.150000000000000000e+05,1.709299999999999986e-01,3.280000000000000276e-02,2.561915400000000000e+07
6.200000000000000000e+05,1.719199999999999895e-01,3.269999999999999990e-02,2.582693000000000000e+07
6.250000000000000000e+05,1.743399999999999950e-01,3.420000000000000123e-02,2.603507300000000000e+07
6.300000000000000000e+05,1.710200000000000053e-01,3.400000000000000244e-02,2.624324700000000000e+07
6.350000000000000000e+05,1.736300000000000066e-01,3.269999999999999990e-02,2.645124500000000000e+07
6.400000000000000000e+05,1.798700000000000021e-01,3.429999999999999716e-02,2.665883100000000000e+07
6.450000000000000000e+05,1.778200000000000058e-01,3.440000000000000002e-02,2.686648000000000000e+07
6.500000000000000000e+05,1.799300000000000066e-01,3.440000000000000002e-02,2.707395300000000000e+07
6.550000000000000000e+05,1.809199999999999975e-01,3.570000000000000256e-02,2.728128900000000000e+07
6.600000000000000000e+05,1.708199999999999996e-01,3.450000000000000289e-02,2.748906700000000000e+07
6.650000000000000000e+05,1.856099999999999972e-01,3.549999999999999684e-02,2.769656700000000000e+07
6.700000000000000000e+05,1.793500000000000094e-01,3.289999999999999869e-02,2.790420500000000000e+07
6.750000000000000000e+05,1.736800000000000010e-01,3.230000000000000232e-02,2.811197300000000000e+07
6.800000000000000000e+05,1.803599999999999925e-01,3.450000000000000289e-02,2.831959800000000000e+07
6.850000000000000000e+05,1.816399999999999959e-01,3.400000000000000244e-02,2.852726300000000000e+07
6.900000000000000000e+05,1.754600000000000048e-01,3.500000000000000333e-02,2.873483600000000000e+07
6.950000000000000000e+05,1.866700000000000026e-01,3.540000000000000091e-02,2.894232200000000000e+07
7.000000000000000000e+05,1.751500000000000001e-01,3.470000000000000168e-02,2.914999400000000000e+07
7.050000000000000000e+05,1.849399999999999933e-01,3.570000000000000256e-02,2.935772600000000000e+07
7.100000000000000000e+05,1.836899999999999922e-01,3.440000000000000002e-02,2.956526500000000000e+07
7.150000000000000000e+05,1.883299999999999974e-01,3.540000000000000091e-02,2.977275100000000000e+07
7.200000000000000000e+05,1.880499999999999949e-01,3.370000000000000079e-02,2.998028200000000000e+07
7.250000000000000000e+05,1.946299999999999975e-01,3.490000000000000047e-02,3.018778600000000000e+07
7.300000000000000000e+05,1.965399999999999925e-01,3.649999999999999772e-02,3.039521200000000000e+07
7.350000000000000000e+05,1.887099999999999889e-01,3.520000000000000212e-02,3.060256900000000000e+07
7.400000000000000000e+05,1.877199999999999980e-01,3.549999999999999684e-02,3.081010200000000000e+07
7.450000000000000000e+05,1.831500000000000072e-01,3.320000000000000034e-02,3.101799900000000000e+07
7.500000000000000000e+05,1.960600000000000120e-01,3.590000000000000135e-02,3.122577300000000000e+07
7.550000000000000000e+05,1.794499999999999984e-01,3.420000000000000123e-02,3.143312900000000000e+07
7.600000000000000000e+05,1.897000000000000075e-01,3.540000000000000091e-02,3.164093700000000000e+07
7.650000000000000000e+05,1.851599999999999913e-01,3.440000000000000002e-02,3.184873500000000000e+07
7.700000000000000000e+05,1.863100000000000034e-01,3.459999999999999881e-02,3.205643200000000000e+07
7.750000000000000000e+05,1.897000000000000075e-01,3.450000000000000289e-02,3.226466000000000000e+07
7.800000000000000000e+05,1.878499999999999892e-01,3.629999999999999893e-02,3.247251600000000000e+07
7.850000000000000000e+05,1.804900000000000115e-01,3.330000000000000321e-02,3.268045500000000000e+07
7.900000000000000000e+05,1.854000000000000092e-01,3.330000000000000321e-02,3.288862600000000000e+07
7.950000000000000000e+05,1.885000000000000009e-01,3.549999999999999684e-02,3.309676900000000000e+07
8.000000000000000000e+05,1.855600000000000027e-01,3.540000000000000091e-02,3.330497100000000000e+07
8.050000000000000000e+05,1.889899999999999913e-01,3.409999999999999837e-02,3.351340500000000000e+07
8.100000000000000000e+05,1.934899999999999953e-01,3.649999999999999772e-02,3.372221000000000000e+07
8.150000000000000000e+05,1.875799999999999967e-01,3.409999999999999837e-02,3.393054700000000000e+07
8.200000000000000000e+05,1.922500000000000042e-01,3.590000000000000135e-02,3.413891700000000000e+07
8.250000000000000000e+05,1.915600000000000080e-01,3.579999999999999849e-02,3.434710500000000000e+07
8.300000000000000000e+05,1.889699999999999991e-01,3.470000000000000168e-02,3.455547400000000000e+07
8.350000000000000000e+05,1.909899999999999931e-01,3.440000000000000002e-02,3.476371500000000000e+07
8.400000000000000000e+05,1.901599999999999957e-01,3.509999999999999926e-02,3.497229800000000000e+07
8.450000000000000000e+05,1.931599999999999984e-01,3.459999999999999881e-02,3.518001100000000000e+07
8.500000000000000000e+05,1.879099999999999937e-01,3.440000000000000002e-02,3.538806000000000000e+07
8.550000000000000000e+05,1.844200000000000006e-01,3.440000000000000002e-02,3.559646300000000000e+07
8.600000000000000000e+05,1.880199999999999927e-01,3.540000000000000091e-02,3.580363400000000000e+07
8.650000000000000000e+05,1.841299999999999881e-01,3.570000000000000256e-02,3.601112700000000000e+07
8.700000000000000000e+05,1.897099999999999898e-01,3.440000000000000002e-02,3.621890900000000000e+07
8.750000000000000000e+05,1.892699999999999938e-01,3.500000000000000333e-02,3.642675100000000000e+07
8.800000000000000000e+05,2.010800000000000087e-01,3.529999999999999805e-02,3.663519600000000000e+07
8.850000000000000000e+05,1.996900000000000064e-01,3.629999999999999893e-02,3.684374800000000000e+07
8.900000000000000000e+05,1.907699999999999951e-01,3.490000000000000047e-02,3.705203000000000000e+07
8.950000000000000000e+05,1.924800000000000122e-01,3.459999999999999881e-02,3.725992900000000000e+07
9.000000000000000000e+05,1.894399999999999973e-01,3.540000000000000091e-02,3.746818000000000000e+07
9.050000000000000000e+05,1.986300000000000010e-01,3.509999999999999926e-02,3.767658200000000000e+07
9.100000000000000000e+05,1.943499999999999950e-01,3.490000000000000047e-02,3.788474200000000000e+07
9.150000000000000000e+05,1.983800000000000008e-01,3.429999999999999716e-02,3.809348100000000000e+07
9.200000000000000000e+05,2.012599999999999945e-01,3.500000000000000333e-02,3.830108200000000000e+07
9.250000000000000000e+05,1.982200000000000073e-01,3.790000000000000313e-02,3.850935400000000000e+07
9.300000000000000000e+05,1.952399999999999969e-01,3.429999999999999716e-02,3.871726300000000000e+07
9.350000000000000000e+05,1.975699999999999956e-01,3.649999999999999772e-02,3.892535800000000000e+07
9.400000000000000000e+05,1.942000000000000115e-01,3.579999999999999849e-02,3.913320300000000000e+07
9.450000000000000000e+05,1.917200000000000015e-01,3.500000000000000333e-02,3.934101200000000000e+07
9.500000000000000000e+05,1.969100000000000017e-01,3.500000000000000333e-02,3.954889000000000000e+07
9.550000000000000000e+05,1.956799999999999928e-01,3.629999999999999893e-02,3.975673100000000000e+07
9.600000000000000000e+05,1.866200000000000081e-01,3.389999999999999958e-02,3.996518500000000000e+07
9.650000000000000000e+05,1.974100000000000021e-01,3.459999999999999881e-02,4.017316200000000000e+07
9.700000000000000000e+05,1.991400000000000114e-01,3.509999999999999926e-02,4.038137800000000000e+07
9.750000000000000000e+05,1.926599999999999979e-01,3.459999999999999881e-02,4.058920400000000000e+07
9.800000000000000000e+05,1.995300000000000129e-01,3.599999999999999728e-02,4.079733500000000000e+07
9.850000000000000000e+05,1.919500000000000095e-01,3.470000000000000168e-02,4.100525000000000000e+07
9.900000000000000000e+05,2.001199999999999923e-01,3.670000000000000345e-02,4.121357800000000000e+07
9.950000000000000000e+05,1.955600000000000116e-01,3.629999999999999893e-02,4.142170900000000000e+07
1.000000000000000000e+06,2.011600000000000055e-01,3.570000000000000256e-02,4.163013500000000000e+07
1.005000000000000000e+06,1.952699999999999991e-01,3.599999999999999728e-02,4.183818200000000000e+07
1.010000000000000000e+06,1.956499999999999906e-01,3.440000000000000002e-02,4.204679600000000000e+07
1.015000000000000000e+06,1.983199999999999963e-01,3.500000000000000333e-02,4.225467000000000000e+07
1.020000000000000000e+06,1.997200000000000086e-01,3.590000000000000135e-02,4.246279600000000000e+07
1.025000000000000000e+06,1.937099999999999933e-01,3.529999999999999805e-02,4.267050700000000000e+07
1.030000000000000000e+06,1.949799999999999867e-01,3.470000000000000168e-02,4.287810300000000000e+07
1.035000000000000000e+06,2.039700000000000124e-01,3.520000000000000212e-02,4.308592600000000000e+07
1.040000000000000000e+06,1.964299999999999935e-01,3.610000000000000014e-02,4.329342000000000000e+07
1.045000000000000000e+06,1.917000000000000093e-01,3.559999999999999970e-02,4.350109700000000000e+07
1.050000000000000000e+06,1.990300000000000125e-01,3.529999999999999805e-02,4.370865100000000000e+07
1.055000000000000000e+06,2.009900000000000020e-01,3.649999999999999772e-02,4.391610000000000000e+07
1.060000000000000000e+06,2.019100000000000061e-01,3.549999999999999684e-02,4.412358700000000000e+07
1.065000000000000000e+06,2.146599999999999897e-01,3.520000000000000212e-02,4.433146700000000000e+07
1.070000000000000000e+06,2.006300000000000028e-01,3.579999999999999849e-02,4.453918600000000000e+07
1.075000000000000000e+06,2.072799999999999920e-01,3.760000000000000148e-02,4.474699600000000000e+07
1.080000000000000000e+06,2.043899999999999884e-01,3.520000000000000212e-02,4.495511700000000000e+07
1.085000000000000000e+06,2.013099999999999890e-01,3.500000000000000333e-02,4.516292500000000000e+07
1.090000000000000000e+06,2.021199999999999941e-01,3.549999999999999684e-02,4.537103600000000000e+07
1.095000000000000000e+06,1.963999999999999913e-01,3.440000000000000002e-02,4.557890300000000000e+07
1.100000000000000000e+06,2.078899999999999915e-01,3.490000000000000047e-02,4.578704300000000000e+07
1.105000000000000000e+06,2.043800000000000061e-01,3.699999999999999817e-02,4.599499800000000000e+07
1.110000000000000000e+06,1.999900000000000011e-01,3.599999999999999728e-02,4.620331900000000000e+07
1.115000000000000000e+06,2.067499999999999893e-01,3.590000000000000135e-02,4.641151300000000000e+07
1.120000000000000000e+06,2.054199999999999915e-01,3.640000000000000180e-02,4.661956500000000000e+07
1.125000000000000000e+06,2.082900000000000029e-01,3.559999999999999970e-02,4.682784400000000000e+07
1.130000000000000000e+06,1.974200000000000121e-01,3.640000000000000180e-02,4.703578700000000000e+07
1.135000000000000000e+06,2.119399999999999895e-01,3.579999999999999849e-02,4.724384500000000000e+07
1.140000000000000000e+06,2.041399999999999881e-01,3.660000000000000059e-02,4.745189700000000000e+07
1.145000000000000000e+06,2.059799999999999964e-01,3.660000000000000059e-02,4.766023900000000000e+07
1.150000000000000000e+06,2.090200000000000113e-01,3.690000000000000224e-02,4.786802100000000000e+07
1.155000000000000000e+06,2.037700000000000067e-01,3.570000000000000256e-02,4.807603300000000000e+07
1.160000000000000000e+06,2.084000000000000019e-01,3.649999999999999772e-02,4.828415100000000000e+07
1.165000000000000000e+06,2.126800000000000079e-01,3.810000000000000192e-02,4.849210100000000000e+07
1.170000000000000000e+06,2.024400000000000088e-01,3.679999999999999938e-02,4.870020400000000000e+07
1.175000000000000000e+06,2.072700000000000098e-01,3.579999999999999849e-02,4.890820400000000000e+07
1.180000000000000000e+06,2.066800000000000026e-01,3.529999999999999805e-02,4.911662300000000000e+07
1.185000000000000000e+06,2.078699999999999992e-01,3.660000000000000059e-02,4.932463600000000000e+07
1.190000000000000000e+06,2.104399999999999882e-01,3.640000000000000180e-02,4.953276300000000000e+07
1.195000000000000000e+06,2.097900000000000043e-01,3.579999999999999849e-02,4.974065600000000000e+07
1.200000000000000000e+06,2.147600000000000064e-01,3.719999999999999696e-02,4.994888200000000000e+07
1.205000000000000000e+06,2.069499999999999951e-01,3.599999999999999728e-02,5.015701900000000000e+07
1.210000000000000000e+06,2.133799999999999863e-01,3.610000000000000014e-02,5.036512400000000000e+07
1.215000000000000000e+06,2.027700000000000058e-01,3.670000000000000345e-02,5.057333600000000000e+07
1.220000000000000000e+06,2.081800000000000039e-01,3.710000000000000103e-02,5.078124600000000000e+07
1.225000000000000000e+06,2.162100000000000133e-01,3.830000000000000071e-02,5.098931600000000000e+07
1.230000000000000000e+06,2.046499999999999986e-01,3.710000000000000103e-02,5.119718800000000000e+07
1.235000000000000000e+06,2.137699999999999878e-01,3.769999999999999740e-02,5.140501700000000000e+07
1.240000000000000000e+06,2.101800000000000057e-01,3.660000000000000059e-02,5.161272900000000000e+07
1.245000000000000000e+06,2.108599999999999919e-01,3.660000000000000059e-02,5.182377600000000000e+07
1.250000000000000000e+06,2.199200000000000044e-01,3.769999999999999740e-02,5.203580900000000000e+07
1.255000000000000000e+06,2.102900000000000047e-01,3.520000000000000212e-02,5.224843100000000000e+07
1.260000000000000000e+06,2.111500000000000044e-01,3.939999999999999752e-02,5.246124100000000000e+07
1.265000000000000000e+06,2.140100000000000058e-01,3.749999999999999861e-02,5.267421600000000000e+07
1.270000000000000000e+06,2.161299999999999888e-01,3.729999999999999982e-02,5.288692100000000000e+07
1.275000000000000000e+06,2.100499999999999867e-01,3.610000000000000014e-02,5.310086600000000000e+07
1.280000000000000000e+06,2.093899999999999928e-01,3.679999999999999938e-02,5.331734000000000000e+07
1.285000000000000000e+06,2.131200000000000039e-01,3.679999999999999938e-02,5.353834500000000000e+07
1.290000000000000000e+06,2.086999999999999966e-01,3.610000000000000014e-02,5.375939900000000000e+07
1.295000000000000000e+06,2.171200000000000074e-01,3.660000000000000059e-02,5.397685300000000000e+07
1.300000000000000000e+06,2.127100000000000102e-01,3.729999999999999982e-02,5.421464800000000000e+07
1.305000000000000000e+06,2.210199999999999942e-01,3.500000000000000333e-02,5.445243200000000000e+07
1.310000000000000000e+06,2.101200000000000012e-01,3.579999999999999849e-02,5.468929300000000000e+07
1.315000000000000000e+06,2.143899999999999972e-01,3.799999999999999906e-02,5.492646400000000000e+07
1.320000000000000000e+06,2.182499999999999996e-01,3.819999999999999785e-02,5.516330200000000000e+07
1.325000000000000000e+06,2.248199999999999921e-01,3.810000000000000192e-02,5.539963700000000000e+07
1.330000000000000000e+06,2.234800000000000120e-01,3.819999999999999785e-02,5.563572400000000000e+07
1.335000000000000000e+06,2.178499999999999881e-01,3.769999999999999740e-02,5.586836000000000000e+07
1.340000000000000000e+06,2.253699999999999870e-01,3.690000000000000224e-02,5.610247700000000000e+07
1.345000000000000000e+06,2.141000000000000125e-01,3.640000000000000180e-02,5.633737400000000000e+07
1.350000000000000000e+06,2.224299999999999888e-01,3.860000000000000236e-02,5.657015700000000000e+07
1.355000000000000000e+06,2.272500000000000075e-01,3.679999999999999938e-02,5.678953200000000000e+07
1.360000000000000000e+06,2.258499999999999952e-01,3.699999999999999817e-02,5.700578300000000000e+07
1.365000000000000000e+06,2.133799999999999863e-01,3.649999999999999772e-02,5.722165900000000000e+07
1.370000000000000000e+06,2.232200000000000017e-01,3.790000000000000313e-02,5.743311400000000000e+07
1.375000000000000000e+06,2.183100000000000041e-01,3.719999999999999696e-02,5.764168200000000000e+07
1.380000000000000000e+06,2.246599999999999986e-01,3.760000000000000148e-02,5.785000000000000000e+07
1.385000000000000000e+06,2.233999999999999875e-01,3.590000000000000135e-02,5.805853900000000000e+07
1.390000000000000000e+06,2.274799999999999878e-01,3.760000000000000148e-02,5.826693400000000000e+07
1.395000000000000000e+06,2.339400000000000091e-01,3.760000000000000148e-02,5.847521900000000000e+07
1.400000000000000000e+06,2.196299999999999919e-01,3.679999999999999938e-02,5.868329300000000000e+07
1.405000000000000000e+06,2.233700000000000130e-01,3.699999999999999817e-02,5.889168100000000000e+07
1.410000000000000000e+06,2.219500000000000084e-01,3.810000000000000192e-02,5.909990300000000000e+07
1.415000000000000000e+06,2.262299999999999867e-01,3.769999999999999740e-02,5.930807700000000000e+07
1.420000000000000000e+06,2.192399999999999904e-01,3.649999999999999772e-02,5.951645200000000000e+07
1.425000000000000000e+06,2.209099999999999953e-01,3.749999999999999861e-02,5.972493200000000000e+07
1.430000000000000000e+06,2.286299999999999999e-01,3.849999999999999950e-02,5.993346500000000000e+07
1.435000000000000000e+06,2.251599999999999990e-01,3.729999999999999982e-02,6.014171200000000000e+07
1.440000000000000000e+06,2.205600000000000060e-01,3.699999999999999817e-02,6.035030000000000000e+07
1.445000000000000000e+06,2.341499999999999970e-01,3.880000000000000115e-02,6.055898600000000000e+07
1.450000000000000000e+06,2.285999999999999976e-01,3.710000000000000103e-02,6.076729900000000000e+07
1.455000000000000000e+06,2.173400000000000054e-01,3.679999999999999938e-02,6.097579000000000000e+07
1.460000000000000000e+06,2.232399999999999940e-01,3.729999999999999982e-02,6.118394300000000000e+07
1.465000000000000000e+06,2.271700000000000108e-01,3.799999999999999906e-02,6.139234600000000000e+07
1.470000000000000000e+06,2.344799999999999940e-01,3.760000000000000148e-02,6.160050100000000000e+07
1.475000000000000000e+06,2.341100000000000125e-01,3.740000000000000269e-02,6.180915400000000000e+07
1.480000000000000000e+06,2.263799999999999979e-01,3.910000000000000281e-02,6.201744700000000000e+07
1.485000000000000000e+06,2.301300000000000012e-01,3.760000000000000148e-02,6.222573800000000000e+07
1.490000000000000000e+06,2.224599999999999911e-01,3.760000000000000148e-02,6.243367900000000000e+07
1.495000000000000000e+06,2.290699999999999958e-01,3.880000000000000115e-02,6.264220800000000000e+07
1.500000000000000000e+06,2.252599999999999880e-01,3.830000000000000071e-02,6.285043100000000000e+07
1.505000000000000000e+06,2.334400000000000086e-01,3.889999999999999708e-02,6.305871000000000000e+07
1.510000000000000000e+06,2.310300000000000131e-01,3.719999999999999696e-02,6.326710700000000000e+07
1.515000000000000000e+06,2.220600000000000074e-01,3.710000000000000103e-02,6.347528400000000000e+07
1.520000000000000000e+06,2.316100000000000103e-01,3.799999999999999906e-02,6.368333100000000000e+07
1.525000000000000000e+06,2.298300000000000065e-01,3.649999999999999772e-02,6.389153300000000000e+07
1.530000000000000000e+06,2.225199999999999956e-01,3.760000000000000148e-02,6.410003400000000000e+07
1.535000000000000000e+06,2.285699999999999954e-01,3.740000000000000269e-02,6.430821100000000000e+07
1.540000000000000000e+06,2.322899999999999965e-01,3.740000000000000269e-02,6.451664000000000000e+07
1.545000000000000000e+06,2.286700000000000121e-01,3.880000000000000115e-02,6.472498300000000000e+07
1.550000000000000000e+06,2.302599999999999925e-01,3.769999999999999740e-02,6.493310800000000000e+07
1.555000000000000000e+06,2.397700000000000109e-01,3.679999999999999938e-02,6.514150400000000000e+07
1.560000000000000000e+06,2.465499999999999914e-01,3.899999999999999994e-02,6.534969000000000000e+07
1.565000000000000000e+06,2.336999999999999911e-01,3.869999999999999829e-02,6.555806500000000000e+07
1.570000000000000000e+06,2.314400000000000068e-01,3.649999999999999772e-02,6.576616400000000000e+07
1.575000000000000000e+06,2.283699999999999897e-01,3.749999999999999861e-02,6.597463000000000000e+07
1.580000000000000000e+06,2.298499999999999988e-01,3.710000000000000103e-02,6.618293800000000000e+07
1.585000000000000000e+06,2.367299999999999960e-01,3.889999999999999708e-02,6.639095000000000000e+07
1.590000000000000000e+06,2.267000000000000126e-01,3.880000000000000115e-02,6.659950300000000000e+07
1.595000000000000000e+06,2.316100000000000103e-01,3.790000000000000313e-02,6.680821900000000000e+07
1.600000000000000000e+06,2.368999999999999995e-01,3.889999999999999708e-02,6.701655000000000000e+07
1.605000000000000000e+06,2.386600000000000110e-01,3.839999999999999664e-02,6.722479800000000000e+07
1.610000000000000000e+06,2.322099999999999997e-01,3.749999999999999861e-02,6.743310900000000000e+07
1.615000000000000000e+06,2.381000000000000061e-01,3.869999999999999829e-02,6.764144900000000000e+07
1.620000000000000000e+06,2.242000000000000104e-01,3.729999999999999982e-02,6.784988400000000000e+07
1.625000000000000000e+06,2.258400000000000130e-01,3.679999999999999938e-02,6.805800200000000000e+07
1.630000000000000000e+06,2.419900000000000106e-01,3.849999999999999950e-02,6.826641300000000000e+07
1.635000000000000000e+06,2.311100000000000099e-01,3.799999999999999906e-02,6.847456200000000000e+07
1.640000000000000000e+06,2.389799999999999980e-01,3.860000000000000236e-02,6.868293400000000000e+07
1.645000000000000000e+06,2.292800000000000116e-01,3.690000000000000224e-02,6.889112500000000000e+07
1.650000000000000000e+06,2.348800000000000054e-01,3.740000000000000269e-02,6.909960900000000000e+07
1.655000000000000000e+06,2.363899999999999890e-01,3.869999999999999829e-02,6.930760100000000000e+07
1.660000000000000000e+06,2.291900000000000048e-01,3.780000000000000027e-02,6.951597200000000000e+07
1.665000000000000000e+06,2.432499999999999940e-01,3.749999999999999861e-02,6.972448400000000000e+07
1.670000000000000000e+06,2.349199999999999899e-01,3.860000000000000236e-02,6.993260900000000000e+07
1.675000000000000000e+06,2.393299999999999872e-01,3.749999999999999861e-02,7.014110600000000000e+07
1.680000000000000000e+06,2.367499999999999882e-01,3.839999999999999664e-02,7.034955800000000000e+07
1.685000000000000000e+06,2.365500000000000103e-01,3.780000000000000027e-02,7.055790900000000000e+07
1.690000000000000000e+06,2.365200000000000080e-01,3.889999999999999708e-02,7.076624800000000000e+07
1.695000000000000000e+06,2.362900000000000000e-01,3.749999999999999861e-02,7.097439700000000000e+07
1.700000000000000000e+06,2.322500000000000120e-01,3.880000000000000115e-02,7.118249400000000000e+07
1.705000000000000000e+06,2.368099999999999927e-01,3.860000000000000236e-02,7.139061700000000000e+07
1.710000000000000000e+06,2.425200000000000133e-01,3.660000000000000059e-02,7.159886800000000000e+07
1.715000000000000000e+06,2.373000000000000109e-01,3.810000000000000192e-02,7.180680700000000000e+07


==> data/mnist/dnn-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,4.781573599999999715e+03,9.022999999999999909e-01,1.414600000000000000e+04
1.000000000000000000e+04,5.585630000000000095e+00,5.439999999999999697e-02,5.764400000000000000e+05
2.000000000000000000e+04,3.295189999999999841e+00,6.579999999999999738e-02,1.079604000000000000e+06
3.000000000000000000e+04,2.939459999999999962e+00,4.970000000000000112e-02,1.605866000000000000e+06
4.000000000000000000e+04,2.547670000000000101e+00,4.189999999999999974e-02,2.134142000000000000e+06
5.000000000000000000e+04,2.274690000000000101e+00,3.769999999999999740e-02,2.665470000000000000e+06
6.000000000000000000e+04,1.954760000000000053e+00,3.540000000000000091e-02,3.196325000000000000e+06
7.000000000000000000e+04,1.689040000000000097e+00,3.320000000000000034e-02,3.723296000000000000e+06
8.000000000000000000e+04,1.480569999999999942e+00,3.130000000000000143e-02,4.249312000000000000e+06
9.000000000000000000e+04,1.389979999999999993e+00,2.960000000000000131e-02,4.774849000000000000e+06
1.000000000000000000e+05,1.241160000000000041e+00,2.980000000000000010e-02,5.301886000000000000e+06
1.100000000000000000e+05,1.154460000000000042e+00,2.769999999999999893e-02,5.847660000000000000e+06
1.200000000000000000e+05,1.114430000000000032e+00,2.869999999999999982e-02,6.356452000000000000e+06
1.300000000000000000e+05,1.075520000000000032e+00,2.750000000000000014e-02,6.882669000000000000e+06
1.400000000000000000e+05,1.027519999999999989e+00,2.709999999999999909e-02,7.408764000000000000e+06
1.500000000000000000e+05,9.609199999999999964e-01,2.659999999999999865e-02,7.934390000000000000e+06
1.600000000000000000e+05,1.036489999999999911e+00,2.680000000000000090e-02,8.460127000000000000e+06
1.700000000000000000e+05,9.502000000000000446e-01,2.610000000000000167e-02,8.985121000000000000e+06
1.800000000000000000e+05,9.591899999999999871e-01,2.580000000000000002e-02,9.509606000000000000e+06
1.900000000000000000e+05,9.502899999999999681e-01,2.539999999999999897e-02,1.003862500000000000e+07
2.000000000000000000e+05,9.356200000000000072e-01,2.429999999999999868e-02,1.056302800000000000e+07
2.100000000000000000e+05,9.498100000000000431e-01,2.500000000000000139e-02,1.110281900000000000e+07
2.200000000000000000e+05,1.039460000000000051e+00,2.429999999999999868e-02,1.164499600000000000e+07
2.300000000000000000e+05,1.074889999999999901e+00,2.479999999999999913e-02,1.221498000000000000e+07
2.400000000000000000e+05,1.016860000000000097e+00,2.479999999999999913e-02,1.278530100000000000e+07
2.500000000000000000e+05,1.023260000000000058e+00,2.440000000000000155e-02,1.335443200000000000e+07
2.600000000000000000e+05,1.155389999999999917e+00,2.429999999999999868e-02,1.392826100000000000e+07
2.700000000000000000e+05,1.098759999999999959e+00,2.489999999999999852e-02,1.449616900000000000e+07
2.800000000000000000e+05,1.067229999999999901e+00,2.270000000000000143e-02,1.501871200000000000e+07
2.900000000000000000e+05,1.139629999999999921e+00,2.409999999999999989e-02,1.554095500000000000e+07
3.000000000000000000e+05,1.135499999999999954e+00,2.270000000000000143e-02,1.606330200000000000e+07
3.100000000000000000e+05,1.164190000000000058e+00,2.319999999999999840e-02,1.658527700000000000e+07
3.200000000000000000e+05,1.230560000000000098e+00,2.419999999999999929e-02,1.710766600000000000e+07
3.300000000000000000e+05,1.188989999999999991e+00,2.230000000000000038e-02,1.764212100000000000e+07
3.400000000000000000e+05,1.271209999999999951e+00,2.299999999999999961e-02,1.815138700000000000e+07
3.500000000000000000e+05,1.238879999999999981e+00,2.330000000000000127e-02,1.867372400000000000e+07
3.600000000000000000e+05,1.306740000000000013e+00,2.309999999999999901e-02,1.919636400000000000e+07
3.700000000000000000e+05,1.290079999999999893e+00,2.380000000000000171e-02,1.971862200000000000e+07
3.800000000000000000e+05,1.299979999999999913e+00,2.429999999999999868e-02,2.024074400000000000e+07
3.900000000000000000e+05,1.260199999999999987e+00,2.380000000000000171e-02,2.076304800000000000e+07
4.000000000000000000e+05,1.343460000000000099e+00,2.210000000000000159e-02,2.128523900000000000e+07
4.100000000000000000e+05,1.360899999999999999e+00,2.359999999999999945e-02,2.180757100000000000e+07
4.200000000000000000e+05,1.430479999999999974e+00,2.249999999999999917e-02,2.232911400000000000e+07
4.300000000000000000e+05,1.327730000000000077e+00,2.220000000000000098e-02,2.285031600000000000e+07
4.400000000000000000e+05,1.385420000000000096e+00,2.249999999999999917e-02,2.337090400000000000e+07
4.500000000000000000e+05,1.364570000000000061e+00,2.380000000000000171e-02,2.389155800000000000e+07
4.600000000000000000e+05,1.442790000000000017e+00,2.319999999999999840e-02,2.441205600000000000e+07
4.700000000000000000e+05,1.399129999999999985e+00,2.230000000000000038e-02,2.493203900000000000e+07
4.800000000000000000e+05,1.411170000000000035e+00,2.170000000000000054e-02,2.546511300000000000e+07
4.900000000000000000e+05,1.426849999999999952e+00,2.259999999999999856e-02,2.597391100000000000e+07
5.000000000000000000e+05,1.488070000000000004e+00,2.319999999999999840e-02,2.649600500000000000e+07
5.100000000000000000e+05,1.399319999999999897e+00,2.179999999999999993e-02,2.701971100000000000e+07
5.200000000000000000e+05,1.454250000000000043e+00,2.210000000000000159e-02,2.754302100000000000e+07
5.300000000000000000e+05,1.482089999999999907e+00,2.210000000000000159e-02,2.806747100000000000e+07
5.400000000000000000e+05,1.454290000000000083e+00,2.040000000000000147e-02,2.859196700000000000e+07
5.500000000000000000e+05,1.498930000000000096e+00,2.139999999999999888e-02,2.911725600000000000e+07
5.600000000000000000e+05,1.525009999999999977e+00,2.230000000000000038e-02,2.964245700000000000e+07
5.700000000000000000e+05,1.562240000000000073e+00,2.270000000000000143e-02,3.016818400000000000e+07
5.800000000000000000e+05,1.530990000000000073e+00,2.220000000000000098e-02,3.069284600000000000e+07
5.900000000000000000e+05,1.575180000000000025e+00,2.110000000000000070e-02,3.121804700000000000e+07
6.000000000000000000e+05,1.596249999999999947e+00,2.120000000000000009e-02,3.174643500000000000e+07
6.100000000000000000e+05,1.623650000000000038e+00,2.179999999999999993e-02,3.227486900000000000e+07
6.200000000000000000e+05,1.637129999999999974e+00,2.239999999999999977e-02,3.280110800000000000e+07
6.300000000000000000e+05,1.534829999999999917e+00,2.160000000000000114e-02,3.332994000000000000e+07
6.400000000000000000e+05,1.588310000000000111e+00,2.160000000000000114e-02,3.385826900000000000e+07
6.500000000000000000e+05,1.669210000000000083e+00,2.290000000000000022e-02,3.438469500000000000e+07
6.600000000000000000e+05,1.609599999999999920e+00,2.120000000000000009e-02,3.492227900000000000e+07
6.700000000000000000e+05,1.652989999999999959e+00,2.100000000000000130e-02,3.544580300000000000e+07
6.800000000000000000e+05,1.661890000000000089e+00,2.079999999999999905e-02,3.598246200000000000e+07
6.900000000000000000e+05,1.640079999999999982e+00,2.139999999999999888e-02,3.652173300000000000e+07
7.000000000000000000e+05,1.694120000000000070e+00,2.230000000000000038e-02,3.706396300000000000e+07
7.100000000000000000e+05,1.673789999999999889e+00,2.179999999999999993e-02,3.760851100000000000e+07
7.200000000000000000e+05,1.771309999999999940e+00,2.280000000000000082e-02,3.815496700000000000e+07
7.300000000000000000e+05,1.815639999999999921e+00,2.199999999999999872e-02,3.870239900000000000e+07
7.400000000000000000e+05,1.708250000000000046e+00,2.160000000000000114e-02,3.925880300000000000e+07
7.500000000000000000e+05,1.815839999999999899e+00,2.189999999999999933e-02,3.981888500000000000e+07
7.600000000000000000e+05,1.812100000000000044e+00,2.210000000000000159e-02,4.038280400000000000e+07
7.700000000000000000e+05,1.867769999999999930e+00,2.220000000000000098e-02,4.094699200000000000e+07
7.800000000000000000e+05,1.825439999999999952e+00,2.239999999999999977e-02,4.151015200000000000e+07
7.900000000000000000e+05,1.882500000000000062e+00,2.149999999999999828e-02,4.207266000000000000e+07
8.000000000000000000e+05,1.818910000000000027e+00,2.160000000000000114e-02,4.262962600000000000e+07
8.100000000000000000e+05,1.778370000000000006e+00,1.980000000000000163e-02,4.317813200000000000e+07
8.200000000000000000e+05,1.887550000000000061e+00,2.149999999999999828e-02,4.372662500000000000e+07
8.300000000000000000e+05,1.925410000000000066e+00,2.189999999999999933e-02,4.427635200000000000e+07
8.400000000000000000e+05,1.926770000000000094e+00,2.189999999999999933e-02,4.482536700000000000e+07
8.500000000000000000e+05,1.888349999999999973e+00,2.129999999999999949e-02,4.536674500000000000e+07
8.600000000000000000e+05,1.858540000000000081e+00,2.069999999999999965e-02,4.589405300000000000e+07
8.700000000000000000e+05,1.861569999999999947e+00,2.120000000000000009e-02,4.642450400000000000e+07
8.800000000000000000e+05,2.042679999999999829e+00,2.100000000000000130e-02,4.695515600000000000e+07
8.900000000000000000e+05,2.030740000000000212e+00,2.189999999999999933e-02,4.750078700000000000e+07
9.000000000000000000e+05,2.021009999999999973e+00,2.019999999999999921e-02,4.802704900000000000e+07
9.100000000000000000e+05,1.989729999999999999e+00,2.139999999999999888e-02,4.856397800000000000e+07
9.200000000000000000e+05,2.094930000000000181e+00,2.239999999999999977e-02,4.909632800000000000e+07
9.300000000000000000e+05,2.111439999999999984e+00,2.040000000000000147e-02,4.961624300000000000e+07
9.400000000000000000e+05,2.176680000000000170e+00,2.120000000000000009e-02,5.013614700000000000e+07
9.500000000000000000e+05,2.154869999999999841e+00,2.120000000000000009e-02,5.065642000000000000e+07
9.600000000000000000e+05,2.153810000000000002e+00,2.179999999999999993e-02,5.117676500000000000e+07
9.700000000000000000e+05,2.137249999999999872e+00,2.179999999999999993e-02,5.169696800000000000e+07
9.800000000000000000e+05,2.116919999999999913e+00,2.160000000000000114e-02,5.221725900000000000e+07
9.900000000000000000e+05,2.213080000000000158e+00,2.029999999999999860e-02,5.273772500000000000e+07
1.000000000000000000e+06,2.286169999999999813e+00,2.210000000000000159e-02,5.325805600000000000e+07
1.010000000000000000e+06,2.291840000000000099e+00,2.280000000000000082e-02,5.377828300000000000e+07
1.020000000000000000e+06,2.184959999999999791e+00,2.160000000000000114e-02,5.429871300000000000e+07
1.030000000000000000e+06,2.221900000000000208e+00,2.079999999999999905e-02,5.481878000000000000e+07
1.040000000000000000e+06,2.187359999999999971e+00,2.069999999999999965e-02,5.533882300000000000e+07
1.050000000000000000e+06,2.181849999999999845e+00,2.060000000000000026e-02,5.585899500000000000e+07
1.060000000000000000e+06,2.265810000000000102e+00,2.100000000000000130e-02,5.637933900000000000e+07
1.070000000000000000e+06,2.201189999999999980e+00,2.009999999999999981e-02,5.689921400000000000e+07
1.080000000000000000e+06,2.326070000000000082e+00,2.110000000000000070e-02,5.741951000000000000e+07
1.090000000000000000e+06,2.312450000000000117e+00,2.189999999999999933e-02,5.793964000000000000e+07
1.100000000000000000e+06,2.365990000000000038e+00,2.040000000000000147e-02,5.845963000000000000e+07
1.110000000000000000e+06,2.264990000000000059e+00,2.160000000000000114e-02,5.897943900000000000e+07
1.120000000000000000e+06,2.402600000000000069e+00,2.230000000000000038e-02,5.949907900000000000e+07
1.130000000000000000e+06,2.401440000000000019e+00,2.110000000000000070e-02,6.001879200000000000e+07
1.140000000000000000e+06,2.408279999999999976e+00,2.050000000000000086e-02,6.053894200000000000e+07
1.150000000000000000e+06,2.314849999999999852e+00,2.050000000000000086e-02,6.105893000000000000e+07
1.160000000000000000e+06,2.518619999999999859e+00,2.179999999999999993e-02,6.159486100000000000e+07
1.170000000000000000e+06,2.527880000000000127e+00,2.069999999999999965e-02,6.209940800000000000e+07
1.180000000000000000e+06,2.469939999999999802e+00,2.089999999999999844e-02,6.261965400000000000e+07
1.190000000000000000e+06,2.477500000000000036e+00,2.100000000000000130e-02,6.314019900000000000e+07
1.200000000000000000e+06,2.483039999999999914e+00,2.139999999999999888e-02,6.366047400000000000e+07
1.210000000000000000e+06,2.534879999999999800e+00,2.170000000000000054e-02,6.418099300000000000e+07
1.220000000000000000e+06,2.577729999999999855e+00,2.060000000000000026e-02,6.470117400000000000e+07
1.230000000000000000e+06,2.686010000000000009e+00,2.100000000000000130e-02,6.522161700000000000e+07
1.240000000000000000e+06,2.702560000000000073e+00,2.079999999999999905e-02,6.574196300000000000e+07
1.250000000000000000e+06,2.647730000000000139e+00,2.000000000000000042e-02,6.626239200000000000e+07
1.260000000000000000e+06,2.665379999999999860e+00,2.009999999999999981e-02,6.678280600000000000e+07
1.270000000000000000e+06,2.674619999999999997e+00,2.110000000000000070e-02,6.730304500000000000e+07
1.280000000000000000e+06,2.703260000000000218e+00,1.980000000000000163e-02,6.782333100000000000e+07
1.290000000000000000e+06,2.652029999999999887e+00,2.069999999999999965e-02,6.834365500000000000e+07
1.300000000000000000e+06,2.661010000000000097e+00,2.000000000000000042e-02,6.886408800000000000e+07
1.310000000000000000e+06,2.559210000000000207e+00,2.000000000000000042e-02,6.938431200000000000e+07
1.320000000000000000e+06,2.747409999999999908e+00,2.069999999999999965e-02,6.990437500000000000e+07
1.330000000000000000e+06,2.606910000000000061e+00,2.100000000000000130e-02,7.042469700000000000e+07
1.340000000000000000e+06,2.646710000000000118e+00,2.029999999999999860e-02,7.094494500000000000e+07
1.350000000000000000e+06,2.725200000000000067e+00,2.040000000000000147e-02,7.146522600000000000e+07
1.360000000000000000e+06,2.695279999999999898e+00,2.100000000000000130e-02,7.198554600000000000e+07


==> data/mnist/dnn-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,7.025392639999999665e+04,8.731999999999999762e-01,3.239500000000000000e+04
1.000000000000000000e+04,2.077910000000000146e+00,4.297000000000000264e-01,7.931890000000000000e+05
2.000000000000000000e+04,3.623860000000000081e+00,3.528999999999999915e-01,1.585132000000000000e+06
3.000000000000000000e+04,5.579469999999999708e+00,2.585000000000000075e-01,2.381937000000000000e+06
4.000000000000000000e+04,5.869069999999999787e+00,2.195000000000000007e-01,3.214823000000000000e+06
5.000000000000000000e+04,6.528039999999999843e+00,1.938000000000000000e-01,4.087125000000000000e+06
6.000000000000000000e+04,6.937999999999999723e+00,1.814000000000000057e-01,4.955966000000000000e+06
7.000000000000000000e+04,8.635759999999999437e+00,1.668999999999999928e-01,5.837033000000000000e+06
8.000000000000000000e+04,9.805089999999999861e+00,1.595999999999999919e-01,6.681910000000000000e+06
9.000000000000000000e+04,9.704560000000000741e+00,1.539999999999999980e-01,7.456986000000000000e+06
1.000000000000000000e+05,1.120847000000000016e+01,1.502000000000000002e-01,8.225663000000000000e+06
1.100000000000000000e+05,1.180113000000000056e+01,1.489000000000000046e-01,8.996703000000000000e+06
1.200000000000000000e+05,1.266428999999999938e+01,1.448000000000000120e-01,9.789376000000000000e+06
1.300000000000000000e+05,1.440621999999999936e+01,1.449999999999999900e-01,1.056109000000000000e+07
1.400000000000000000e+05,1.432418999999999976e+01,1.401999999999999913e-01,1.133443200000000000e+07
1.500000000000000000e+05,1.499322000000000088e+01,1.423000000000000098e-01,1.213699300000000000e+07
1.600000000000000000e+05,1.578528999999999982e+01,1.413000000000000089e-01,1.299115800000000000e+07
1.700000000000000000e+05,1.715839000000000070e+01,1.390000000000000124e-01,1.390678700000000000e+07
1.800000000000000000e+05,1.759036000000000044e+01,1.373000000000000054e-01,1.483247800000000000e+07
1.900000000000000000e+05,1.759772999999999854e+01,1.044999999999999957e-01,1.561018300000000000e+07
2.000000000000000000e+05,1.955283000000000015e+01,5.829999999999999766e-02,1.638087300000000000e+07
2.100000000000000000e+05,1.904799999999999827e+01,5.680000000000000326e-02,1.715850300000000000e+07
2.200000000000000000e+05,2.140533999999999892e+01,5.410000000000000225e-02,1.793068000000000000e+07
2.300000000000000000e+05,2.246233000000000146e+01,5.489999999999999741e-02,1.870769300000000000e+07
2.400000000000000000e+05,2.412604999999999933e+01,5.500000000000000028e-02,1.948047300000000000e+07
2.500000000000000000e+05,2.414079999999999870e+01,5.390000000000000346e-02,2.027868700000000000e+07
2.600000000000000000e+05,2.625553999999999988e+01,5.460000000000000270e-02,2.103607400000000000e+07
2.700000000000000000e+05,2.592574000000000112e+01,5.360000000000000181e-02,2.181101000000000000e+07
2.800000000000000000e+05,2.687966000000000122e+01,5.269999999999999685e-02,2.258342800000000000e+07
2.900000000000000000e+05,2.820658999999999850e+01,5.179999999999999882e-02,2.335223000000000000e+07
3.000000000000000000e+05,2.609206000000000003e+01,5.249999999999999806e-02,2.412069900000000000e+07
3.100000000000000000e+05,2.955238999999999905e+01,5.279999999999999971e-02,2.488965400000000000e+07
3.200000000000000000e+05,2.962463999999999942e+01,5.330000000000000016e-02,2.566033500000000000e+07
3.300000000000000000e+05,2.899859000000000009e+01,5.369999999999999774e-02,2.642876800000000000e+07
3.400000000000000000e+05,3.324228999999999701e+01,5.369999999999999774e-02,2.721815400000000000e+07
3.500000000000000000e+05,3.178451000000000093e+01,5.349999999999999895e-02,2.798490900000000000e+07
3.600000000000000000e+05,3.531691000000000003e+01,5.360000000000000181e-02,2.875515400000000000e+07
3.700000000000000000e+05,3.345765000000000100e+01,5.249999999999999806e-02,2.954465600000000000e+07
3.800000000000000000e+05,3.537706000000000017e+01,5.310000000000000137e-02,3.034842700000000000e+07
3.900000000000000000e+05,3.727964999999999662e+01,5.310000000000000137e-02,3.120766700000000000e+07
4.000000000000000000e+05,3.658071999999999946e+01,5.229999999999999927e-02,3.207080100000000000e+07
4.100000000000000000e+05,3.807507999999999981e+01,5.290000000000000258e-02,3.300093500000000000e+07
4.200000000000000000e+05,3.870235999999999876e+01,5.149999999999999717e-02,3.387250500000000000e+07
4.300000000000000000e+05,3.890431000000000239e+01,5.240000000000000213e-02,3.476901900000000000e+07
4.400000000000000000e+05,4.238197000000000259e+01,5.120000000000000245e-02,3.564460300000000000e+07
4.500000000000000000e+05,4.341837000000000302e+01,5.299999999999999850e-02,3.652889400000000000e+07
4.600000000000000000e+05,4.391250999999999749e+01,5.260000000000000092e-02,3.740339700000000000e+07
4.700000000000000000e+05,4.684976000000000340e+01,5.149999999999999717e-02,3.866626600000000000e+07
4.800000000000000000e+05,4.392654999999999887e+01,5.070000000000000201e-02,3.949489200000000000e+07
4.900000000000000000e+05,4.278170999999999680e+01,4.979999999999999705e-02,4.032529000000000000e+07
5.000000000000000000e+05,4.531020999999999788e+01,5.129999999999999838e-02,4.122612600000000000e+07
5.100000000000000000e+05,4.530203000000000202e+01,5.109999999999999959e-02,4.212392700000000000e+07
5.200000000000000000e+05,4.340751999999999811e+01,5.040000000000000036e-02,4.317247100000000000e+07
5.300000000000000000e+05,4.905870999999999782e+01,5.109999999999999959e-02,4.412000700000000000e+07
5.400000000000000000e+05,4.824349999999999739e+01,5.050000000000000322e-02,4.517813700000000000e+07
5.500000000000000000e+05,4.904977999999999838e+01,4.939999999999999947e-02,4.616331900000000000e+07
5.600000000000000000e+05,5.110211000000000325e+01,5.070000000000000201e-02,4.693362100000000000e+07
5.700000000000000000e+05,4.757482000000000255e+01,5.140000000000000124e-02,4.770115800000000000e+07
5.800000000000000000e+05,5.316143000000000285e+01,4.939999999999999947e-02,4.846753100000000000e+07
5.900000000000000000e+05,5.183232999999999890e+01,4.970000000000000112e-02,4.923503600000000000e+07
6.000000000000000000e+05,5.270763999999999783e+01,5.149999999999999717e-02,5.000266000000000000e+07
6.100000000000000000e+05,5.362915999999999883e+01,5.059999999999999915e-02,5.077324300000000000e+07
6.200000000000000000e+05,5.512416999999999945e+01,5.190000000000000169e-02,5.154602900000000000e+07
6.300000000000000000e+05,5.634259000000000128e+01,5.050000000000000322e-02,5.231666200000000000e+07
6.400000000000000000e+05,5.108933999999999997e+01,5.129999999999999838e-02,5.308589900000000000e+07
6.500000000000000000e+05,5.540713999999999828e+01,4.979999999999999705e-02,5.385058200000000000e+07
6.600000000000000000e+05,5.902980000000000160e+01,5.009999999999999870e-02,5.462277200000000000e+07
6.700000000000000000e+05,6.035757000000000261e+01,5.059999999999999915e-02,5.538928900000000000e+07
6.800000000000000000e+05,6.524697999999999354e+01,5.140000000000000124e-02,5.615297800000000000e+07
6.900000000000000000e+05,6.368598999999999677e+01,4.839999999999999858e-02,5.691856200000000000e+07
7.000000000000000000e+05,6.586321999999999832e+01,5.140000000000000124e-02,5.770851000000000000e+07
7.100000000000000000e+05,6.527347000000000321e+01,5.170000000000000290e-02,5.846170700000000000e+07
7.200000000000000000e+05,6.611608999999999980e+01,5.179999999999999882e-02,5.923044600000000000e+07
7.300000000000000000e+05,5.997556000000000154e+01,5.109999999999999959e-02,5.999920900000000000e+07
7.400000000000000000e+05,6.225191999999999837e+01,5.029999999999999749e-02,6.076205200000000000e+07
7.500000000000000000e+05,6.032426999999999850e+01,5.140000000000000124e-02,6.153022700000000000e+07
7.600000000000000000e+05,6.824634000000000356e+01,5.109999999999999959e-02,6.229546600000000000e+07
7.700000000000000000e+05,6.725242000000000075e+01,5.140000000000000124e-02,6.306302700000000000e+07
7.800000000000000000e+05,6.535657999999999390e+01,5.050000000000000322e-02,6.382519600000000000e+07
7.900000000000000000e+05,6.913850999999999658e+01,5.000000000000000278e-02,6.460091600000000000e+07
8.000000000000000000e+05,7.422614000000000090e+01,5.120000000000000245e-02,6.536776800000000000e+07
8.100000000000000000e+05,6.771894000000000347e+01,5.129999999999999838e-02,6.613428400000000000e+07
8.200000000000000000e+05,6.424747000000000696e+01,5.260000000000000092e-02,6.689640400000000000e+07
8.300000000000000000e+05,7.081135000000000446e+01,5.179999999999999882e-02,6.766683200000000000e+07
8.400000000000000000e+05,7.163352000000000430e+01,5.090000000000000080e-02,6.843773100000000000e+07
8.500000000000000000e+05,7.665724000000000160e+01,5.079999999999999793e-02,6.920115000000000000e+07
8.600000000000000000e+05,7.817000000000000171e+01,4.939999999999999947e-02,6.996948600000000000e+07
8.700000000000000000e+05,7.708786999999999523e+01,5.120000000000000245e-02,7.073605500000000000e+07
8.800000000000000000e+05,7.570315999999999690e+01,4.900000000000000189e-02,7.150516200000000000e+07


==> data/mnist/ep-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.169540000000000024e+00,1.806000000000000105e-01,1.233914600000000000e+07
5.000000000000000000e+00,2.168400000000000050e-01,5.709999999999999798e-02,5.579836400000000000e+07


==> data/mnist/rbf-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.315549999999999997e+00,9.035999999999999588e-01,3.909000000000000000e+03
5.000000000000000000e+03,1.615520000000000067e+00,6.402999999999999803e-01,2.297450000000000000e+05
1.000000000000000000e+04,1.348379999999999912e+00,5.351000000000000201e-01,4.560200000000000000e+05
1.500000000000000000e+04,8.330600000000000227e-01,2.340000000000000135e-01,6.842570000000000000e+05
2.000000000000000000e+04,5.330899999999999528e-01,1.370000000000000107e-01,9.113410000000000000e+05
2.500000000000000000e+04,3.493899999999999784e-01,9.020000000000000240e-02,1.139015000000000000e+06
3.000000000000000000e+04,2.696299999999999808e-01,6.740000000000000158e-02,1.366010000000000000e+06
3.500000000000000000e+04,2.395500000000000129e-01,5.879999999999999810e-02,1.592968000000000000e+06
4.000000000000000000e+04,2.243199999999999916e-01,5.929999999999999855e-02,1.820827000000000000e+06
4.500000000000000000e+04,2.184699999999999975e-01,5.530000000000000193e-02,2.047593000000000000e+06
5.000000000000000000e+04,2.045500000000000096e-01,4.939999999999999947e-02,2.274214000000000000e+06
5.500000000000000000e+04,2.081899999999999862e-01,5.269999999999999685e-02,2.500900000000000000e+06
6.000000000000000000e+04,1.903900000000000037e-01,4.499999999999999833e-02,2.727438000000000000e+06
6.500000000000000000e+04,2.043099999999999916e-01,5.170000000000000290e-02,2.953097000000000000e+06
7.000000000000000000e+04,1.797499999999999931e-01,4.399999999999999745e-02,3.178836000000000000e+06
7.500000000000000000e+04,1.708699999999999941e-01,4.159999999999999809e-02,3.405336000000000000e+06
8.000000000000000000e+04,1.752700000000000091e-01,3.989999999999999797e-02,3.631783000000000000e+06
8.500000000000000000e+04,1.699100000000000055e-01,4.139999999999999930e-02,3.858016000000000000e+06
9.000000000000000000e+04,1.743099999999999927e-01,4.100000000000000172e-02,4.083700000000000000e+06
9.500000000000000000e+04,1.600600000000000078e-01,3.919999999999999873e-02,4.309263000000000000e+06
1.000000000000000000e+05,1.614899999999999947e-01,3.960000000000000325e-02,4.548273000000000000e+06
1.050000000000000000e+05,1.560699999999999865e-01,3.719999999999999696e-02,4.775322000000000000e+06
1.100000000000000000e+05,1.517699999999999882e-01,3.810000000000000192e-02,5.001396000000000000e+06
1.150000000000000000e+05,1.497199999999999920e-01,3.599999999999999728e-02,5.228328000000000000e+06
1.200000000000000000e+05,1.464600000000000068e-01,3.579999999999999849e-02,5.454004000000000000e+06
1.250000000000000000e+05,1.448000000000000120e-01,3.479999999999999760e-02,5.679471000000000000e+06
1.300000000000000000e+05,1.429400000000000115e-01,3.629999999999999893e-02,5.905771000000000000e+06
1.350000000000000000e+05,1.444699999999999873e-01,3.670000000000000345e-02,6.131675000000000000e+06
1.400000000000000000e+05,1.381100000000000105e-01,3.599999999999999728e-02,6.358652000000000000e+06
1.450000000000000000e+05,1.495400000000000063e-01,3.760000000000000148e-02,6.585126000000000000e+06
1.500000000000000000e+05,1.411100000000000132e-01,3.420000000000000123e-02,6.811765000000000000e+06
1.550000000000000000e+05,1.501300000000000134e-01,3.839999999999999664e-02,7.039037000000000000e+06
1.600000000000000000e+05,1.394299999999999984e-01,3.389999999999999958e-02,7.265696000000000000e+06
1.650000000000000000e+05,1.391699999999999882e-01,3.350000000000000200e-02,7.497389000000000000e+06
1.700000000000000000e+05,1.458500000000000074e-01,3.699999999999999817e-02,7.724581000000000000e+06
1.750000000000000000e+05,1.353300000000000058e-01,3.230000000000000232e-02,7.951766000000000000e+06
1.800000000000000000e+05,1.383999999999999952e-01,3.189999999999999780e-02,8.179530000000000000e+06
1.850000000000000000e+05,1.390000000000000124e-01,3.389999999999999958e-02,8.406897000000000000e+06
1.900000000000000000e+05,1.355099999999999916e-01,3.450000000000000289e-02,8.632831000000000000e+06
1.950000000000000000e+05,1.420599999999999918e-01,3.330000000000000321e-02,8.858573000000000000e+06
2.000000000000000000e+05,1.356900000000000051e-01,3.259999999999999704e-02,9.084070000000000000e+06
2.050000000000000000e+05,1.439900000000000069e-01,3.520000000000000212e-02,9.309436000000000000e+06
2.100000000000000000e+05,1.385899999999999910e-01,3.389999999999999958e-02,9.534972000000000000e+06
2.150000000000000000e+05,1.348900000000000099e-01,3.189999999999999780e-02,9.759745000000000000e+06
2.200000000000000000e+05,1.335099999999999898e-01,3.389999999999999958e-02,9.985097000000000000e+06
2.250000000000000000e+05,1.366799999999999959e-01,3.330000000000000321e-02,1.020973000000000000e+07
2.300000000000000000e+05,1.328499999999999959e-01,3.289999999999999869e-02,1.043553000000000000e+07
2.350000000000000000e+05,1.335899999999999865e-01,3.330000000000000321e-02,1.066039900000000000e+07
2.400000000000000000e+05,1.287200000000000011e-01,3.189999999999999780e-02,1.088465800000000000e+07
2.450000000000000000e+05,1.364400000000000057e-01,3.379999999999999671e-02,1.110926100000000000e+07
2.500000000000000000e+05,1.324500000000000122e-01,3.339999999999999913e-02,1.133364800000000000e+07
2.550000000000000000e+05,1.356999999999999873e-01,3.330000000000000321e-02,1.155782000000000000e+07
2.600000000000000000e+05,1.311199999999999866e-01,3.200000000000000067e-02,1.178201800000000000e+07
2.650000000000000000e+05,1.322800000000000087e-01,3.160000000000000309e-02,1.200817800000000000e+07
2.700000000000000000e+05,1.404700000000000115e-01,3.440000000000000002e-02,1.223430200000000000e+07
2.750000000000000000e+05,1.341799999999999937e-01,3.119999999999999857e-02,1.246055900000000000e+07
2.800000000000000000e+05,1.340099999999999902e-01,3.330000000000000321e-02,1.268670500000000000e+07
2.850000000000000000e+05,1.349100000000000021e-01,3.269999999999999990e-02,1.291344400000000000e+07
2.900000000000000000e+05,1.322399999999999964e-01,3.180000000000000188e-02,1.313986800000000000e+07
2.950000000000000000e+05,1.282899999999999874e-01,3.080000000000000099e-02,1.336653000000000000e+07
3.000000000000000000e+05,1.310699999999999921e-01,3.180000000000000188e-02,1.359196600000000000e+07
3.050000000000000000e+05,1.320300000000000085e-01,3.169999999999999901e-02,1.381641100000000000e+07
3.100000000000000000e+05,1.326100000000000056e-01,3.259999999999999704e-02,1.404181700000000000e+07
3.150000000000000000e+05,1.306599999999999984e-01,3.209999999999999659e-02,1.426821700000000000e+07
3.200000000000000000e+05,1.326499999999999901e-01,3.230000000000000232e-02,1.449331600000000000e+07
3.250000000000000000e+05,1.284299999999999886e-01,3.200000000000000067e-02,1.471828700000000000e+07
3.300000000000000000e+05,1.378399999999999903e-01,3.379999999999999671e-02,1.494283100000000000e+07
3.350000000000000000e+05,1.419300000000000006e-01,3.420000000000000123e-02,1.516704600000000000e+07
3.400000000000000000e+05,1.333699999999999886e-01,3.200000000000000067e-02,1.539108600000000000e+07
3.450000000000000000e+05,1.284599999999999909e-01,3.119999999999999857e-02,1.561516600000000000e+07
3.500000000000000000e+05,1.333399999999999863e-01,3.239999999999999825e-02,1.583881200000000000e+07
3.550000000000000000e+05,1.271500000000000130e-01,3.139999999999999736e-02,1.606269100000000000e+07
3.600000000000000000e+05,1.317200000000000037e-01,3.099999999999999978e-02,1.628654800000000000e+07
3.650000000000000000e+05,1.399799999999999933e-01,3.520000000000000212e-02,1.651059500000000000e+07
3.700000000000000000e+05,1.288600000000000023e-01,3.209999999999999659e-02,1.673426900000000000e+07
3.750000000000000000e+05,1.290499999999999980e-01,3.099999999999999978e-02,1.695805300000000000e+07
3.800000000000000000e+05,1.318699999999999872e-01,3.350000000000000200e-02,1.718154700000000000e+07
3.850000000000000000e+05,1.267099999999999893e-01,3.130000000000000143e-02,1.740453600000000000e+07
3.900000000000000000e+05,1.276500000000000135e-01,3.219999999999999946e-02,1.762791400000000000e+07
3.950000000000000000e+05,1.285999999999999921e-01,3.359999999999999792e-02,1.785168500000000000e+07
4.000000000000000000e+05,1.277500000000000024e-01,3.109999999999999917e-02,1.807513400000000000e+07
4.050000000000000000e+05,1.277500000000000024e-01,3.330000000000000321e-02,1.830093400000000000e+07
4.100000000000000000e+05,1.400899999999999923e-01,3.540000000000000091e-02,1.852713600000000000e+07
4.150000000000000000e+05,1.312000000000000111e-01,3.200000000000000067e-02,1.875313700000000000e+07
4.200000000000000000e+05,1.289800000000000113e-01,3.070000000000000159e-02,1.897930100000000000e+07
4.250000000000000000e+05,1.259599999999999886e-01,3.180000000000000188e-02,1.920551500000000000e+07
4.300000000000000000e+05,1.267800000000000038e-01,3.189999999999999780e-02,1.943184600000000000e+07
4.350000000000000000e+05,1.292399999999999938e-01,3.189999999999999780e-02,1.965889500000000000e+07
4.400000000000000000e+05,1.255900000000000072e-01,3.150000000000000022e-02,1.988529900000000000e+07
4.450000000000000000e+05,1.299700000000000022e-01,3.230000000000000232e-02,2.011087000000000000e+07
4.500000000000000000e+05,1.285399999999999876e-01,3.090000000000000038e-02,2.033574000000000000e+07
4.550000000000000000e+05,1.355300000000000116e-01,3.209999999999999659e-02,2.056008800000000000e+07
4.600000000000000000e+05,1.274099999999999955e-01,3.020000000000000115e-02,2.078421800000000000e+07
4.650000000000000000e+05,1.236799999999999983e-01,2.999999999999999889e-02,2.100868100000000000e+07
4.700000000000000000e+05,1.290800000000000003e-01,3.239999999999999825e-02,2.123390600000000000e+07
4.750000000000000000e+05,1.311799999999999911e-01,3.169999999999999901e-02,2.145810900000000000e+07
4.800000000000000000e+05,1.266599999999999948e-01,3.119999999999999857e-02,2.168187800000000000e+07
4.850000000000000000e+05,1.236499999999999960e-01,2.960000000000000131e-02,2.190583000000000000e+07
4.900000000000000000e+05,1.216700000000000004e-01,3.080000000000000099e-02,2.212915000000000000e+07
4.950000000000000000e+05,1.350899999999999879e-01,3.570000000000000256e-02,2.235267300000000000e+07
5.000000000000000000e+05,1.234999999999999987e-01,3.139999999999999736e-02,2.257586400000000000e+07
5.050000000000000000e+05,1.264599999999999891e-01,3.289999999999999869e-02,2.279977200000000000e+07
5.100000000000000000e+05,1.264500000000000068e-01,3.200000000000000067e-02,2.302339300000000000e+07
5.150000000000000000e+05,1.283600000000000019e-01,3.189999999999999780e-02,2.324724800000000000e+07
5.200000000000000000e+05,1.237300000000000066e-01,3.090000000000000038e-02,2.347243400000000000e+07
5.250000000000000000e+05,1.266899999999999971e-01,3.180000000000000188e-02,2.369872600000000000e+07
5.300000000000000000e+05,1.232300000000000062e-01,2.960000000000000131e-02,2.392469000000000000e+07
5.350000000000000000e+05,1.289800000000000113e-01,3.370000000000000079e-02,2.415096400000000000e+07
5.400000000000000000e+05,1.230300000000000005e-01,2.989999999999999949e-02,2.437708500000000000e+07
5.450000000000000000e+05,1.273299999999999987e-01,3.259999999999999704e-02,2.460333800000000000e+07
5.500000000000000000e+05,1.317800000000000082e-01,3.189999999999999780e-02,2.482974700000000000e+07
5.550000000000000000e+05,1.260600000000000054e-01,3.209999999999999659e-02,2.505696900000000000e+07
5.600000000000000000e+05,1.222899999999999959e-01,2.879999999999999921e-02,2.528308600000000000e+07
5.650000000000000000e+05,1.283299999999999996e-01,3.020000000000000115e-02,2.550791900000000000e+07
5.700000000000000000e+05,1.238400000000000056e-01,3.130000000000000143e-02,2.573242000000000000e+07
5.750000000000000000e+05,1.222400000000000014e-01,3.009999999999999828e-02,2.595629200000000000e+07
5.800000000000000000e+05,1.247599999999999959e-01,3.049999999999999933e-02,2.618075600000000000e+07
5.850000000000000000e+05,1.307399999999999951e-01,3.330000000000000321e-02,2.640480100000000000e+07
5.900000000000000000e+05,1.233500000000000013e-01,2.939999999999999905e-02,2.662895100000000000e+07
5.950000000000000000e+05,1.242999999999999938e-01,2.980000000000000010e-02,2.685278800000000000e+07
6.000000000000000000e+05,1.255900000000000072e-01,3.130000000000000143e-02,2.707648700000000000e+07
6.050000000000000000e+05,1.274700000000000000e-01,3.119999999999999857e-02,2.729991100000000000e+07
6.100000000000000000e+05,1.252999999999999947e-01,3.049999999999999933e-02,2.752353700000000000e+07
6.150000000000000000e+05,1.307599999999999874e-01,3.280000000000000276e-02,2.774718500000000000e+07
6.200000000000000000e+05,1.207499999999999962e-01,3.020000000000000115e-02,2.797067000000000000e+07
6.250000000000000000e+05,1.265000000000000013e-01,3.160000000000000309e-02,2.819420900000000000e+07
6.300000000000000000e+05,1.228400000000000047e-01,3.080000000000000099e-02,2.842049400000000000e+07
6.350000000000000000e+05,1.223199999999999982e-01,2.999999999999999889e-02,2.864767400000000000e+07
6.400000000000000000e+05,1.201699999999999990e-01,3.169999999999999901e-02,2.887436300000000000e+07
6.450000000000000000e+05,1.240799999999999959e-01,3.080000000000000099e-02,2.910078900000000000e+07
6.500000000000000000e+05,1.222499999999999976e-01,3.059999999999999873e-02,2.932693300000000000e+07
6.550000000000000000e+05,1.249200000000000033e-01,2.949999999999999845e-02,2.955174600000000000e+07
6.600000000000000000e+05,1.205900000000000027e-01,3.039999999999999994e-02,2.977895600000000000e+07
6.650000000000000000e+05,1.215399999999999953e-01,2.939999999999999905e-02,3.000482600000000000e+07
6.700000000000000000e+05,1.295399999999999885e-01,3.219999999999999946e-02,3.023098900000000000e+07
6.750000000000000000e+05,1.250000000000000000e-01,3.150000000000000022e-02,3.045753500000000000e+07
6.800000000000000000e+05,1.289599999999999913e-01,3.139999999999999736e-02,3.068376900000000000e+07
6.850000000000000000e+05,1.217499999999999971e-01,3.090000000000000038e-02,3.091041600000000000e+07
6.900000000000000000e+05,1.259699999999999986e-01,3.119999999999999857e-02,3.113809500000000000e+07
6.950000000000000000e+05,1.223400000000000043e-01,3.009999999999999828e-02,3.136423800000000000e+07
7.000000000000000000e+05,1.234900000000000025e-01,3.080000000000000099e-02,3.158906900000000000e+07
7.050000000000000000e+05,1.209900000000000003e-01,3.130000000000000143e-02,3.181537500000000000e+07
7.100000000000000000e+05,1.218500000000000000e-01,3.160000000000000309e-02,3.204228700000000000e+07
7.150000000000000000e+05,1.184499999999999997e-01,2.920000000000000026e-02,3.226868700000000000e+07
7.200000000000000000e+05,1.196200000000000041e-01,2.949999999999999845e-02,3.249544700000000000e+07
7.250000000000000000e+05,1.266100000000000003e-01,3.420000000000000123e-02,3.272159600000000000e+07
7.300000000000000000e+05,1.223700000000000065e-01,3.090000000000000038e-02,3.294589700000000000e+07
7.350000000000000000e+05,1.203800000000000009e-01,3.119999999999999857e-02,3.317046300000000000e+07
7.400000000000000000e+05,1.235799999999999954e-01,3.189999999999999780e-02,3.339403900000000000e+07
7.450000000000000000e+05,1.229100000000000054e-01,3.070000000000000159e-02,3.361792500000000000e+07
7.500000000000000000e+05,1.198400000000000021e-01,2.970000000000000070e-02,3.384181800000000000e+07
7.550000000000000000e+05,1.200500000000000039e-01,3.039999999999999994e-02,3.406545800000000000e+07
7.600000000000000000e+05,1.191299999999999998e-01,2.970000000000000070e-02,3.428955400000000000e+07
7.650000000000000000e+05,1.215900000000000036e-01,2.960000000000000131e-02,3.451380000000000000e+07
7.700000000000000000e+05,1.197499999999999953e-01,3.009999999999999828e-02,3.473774000000000000e+07
7.750000000000000000e+05,1.171699999999999964e-01,2.960000000000000131e-02,3.496427400000000000e+07
7.800000000000000000e+05,1.220799999999999941e-01,3.070000000000000159e-02,3.519100000000000000e+07
7.850000000000000000e+05,1.213700000000000057e-01,2.989999999999999949e-02,3.541738000000000000e+07
7.900000000000000000e+05,1.197499999999999953e-01,3.070000000000000159e-02,3.564378900000000000e+07
7.950000000000000000e+05,1.239500000000000046e-01,3.049999999999999933e-02,3.586997700000000000e+07
8.000000000000000000e+05,1.206799999999999956e-01,3.130000000000000143e-02,3.609666700000000000e+07
8.050000000000000000e+05,1.235099999999999948e-01,3.030000000000000054e-02,3.632305100000000000e+07
8.100000000000000000e+05,1.227000000000000035e-01,2.980000000000000010e-02,3.655002100000000000e+07
8.150000000000000000e+05,1.275199999999999945e-01,3.269999999999999990e-02,3.677542400000000000e+07
8.200000000000000000e+05,1.215500000000000053e-01,3.049999999999999933e-02,3.700103800000000000e+07
8.250000000000000000e+05,1.248400000000000065e-01,3.139999999999999736e-02,3.722700300000000000e+07
8.300000000000000000e+05,1.233100000000000029e-01,3.090000000000000038e-02,3.745189600000000000e+07
8.350000000000000000e+05,1.223999999999999949e-01,3.080000000000000099e-02,3.767624800000000000e+07
8.400000000000000000e+05,1.251899999999999957e-01,3.189999999999999780e-02,3.789987700000000000e+07
8.450000000000000000e+05,1.240699999999999997e-01,3.130000000000000143e-02,3.812344400000000000e+07
8.500000000000000000e+05,1.220099999999999935e-01,3.030000000000000054e-02,3.834969700000000000e+07
8.550000000000000000e+05,1.229999999999999982e-01,3.109999999999999917e-02,3.857480100000000000e+07
8.600000000000000000e+05,1.214400000000000063e-01,2.989999999999999949e-02,3.879883200000000000e+07
8.650000000000000000e+05,1.190500000000000030e-01,2.910000000000000087e-02,3.902264600000000000e+07
8.700000000000000000e+05,1.220299999999999996e-01,3.039999999999999994e-02,3.924651800000000000e+07
8.750000000000000000e+05,1.244900000000000034e-01,3.049999999999999933e-02,3.947025000000000000e+07
8.800000000000000000e+05,1.232499999999999984e-01,3.139999999999999736e-02,3.969429000000000000e+07
8.850000000000000000e+05,1.238299999999999956e-01,3.150000000000000022e-02,3.991824800000000000e+07
8.900000000000000000e+05,1.244100000000000067e-01,3.139999999999999736e-02,4.014151500000000000e+07
8.950000000000000000e+05,1.192700000000000010e-01,2.879999999999999921e-02,4.036452600000000000e+07
9.000000000000000000e+05,1.214100000000000040e-01,2.929999999999999966e-02,4.058821200000000000e+07
9.050000000000000000e+05,1.199999999999999956e-01,3.099999999999999978e-02,4.081176400000000000e+07
9.100000000000000000e+05,1.204899999999999999e-01,3.009999999999999828e-02,4.103526600000000000e+07
9.150000000000000000e+05,1.204100000000000031e-01,3.009999999999999828e-02,4.126130700000000000e+07
9.200000000000000000e+05,1.206499999999999934e-01,3.009999999999999828e-02,4.148741800000000000e+07
9.250000000000000000e+05,1.217199999999999949e-01,2.989999999999999949e-02,4.171366200000000000e+07
9.300000000000000000e+05,1.227099999999999996e-01,3.250000000000000111e-02,4.193983500000000000e+07
9.350000000000000000e+05,1.192000000000000004e-01,2.999999999999999889e-02,4.216621600000000000e+07
9.400000000000000000e+05,1.217599999999999932e-01,3.059999999999999873e-02,4.239289100000000000e+07
9.450000000000000000e+05,1.225099999999999939e-01,3.119999999999999857e-02,4.261953800000000000e+07
9.500000000000000000e+05,1.200100000000000056e-01,3.099999999999999978e-02,4.284644000000000000e+07
9.550000000000000000e+05,1.218100000000000016e-01,3.109999999999999917e-02,4.307258300000000000e+07
9.600000000000000000e+05,1.214999999999999969e-01,3.070000000000000159e-02,4.329878800000000000e+07
9.650000000000000000e+05,1.184999999999999942e-01,2.970000000000000070e-02,4.352556900000000000e+07
9.700000000000000000e+05,1.217300000000000049e-01,3.209999999999999659e-02,4.375197500000000000e+07
9.750000000000000000e+05,1.218100000000000016e-01,3.049999999999999933e-02,4.397739000000000000e+07
9.800000000000000000e+05,1.213400000000000034e-01,3.030000000000000054e-02,4.420217600000000000e+07
9.850000000000000000e+05,1.186099999999999932e-01,3.009999999999999828e-02,4.442706900000000000e+07
9.900000000000000000e+05,1.190800000000000053e-01,2.949999999999999845e-02,4.465128400000000000e+07
9.950000000000000000e+05,1.253700000000000092e-01,3.209999999999999659e-02,4.487534700000000000e+07
1.000000000000000000e+06,1.233199999999999991e-01,3.130000000000000143e-02,4.509962000000000000e+07
1.005000000000000000e+06,1.206799999999999956e-01,2.949999999999999845e-02,4.532389300000000000e+07
1.010000000000000000e+06,1.177399999999999974e-01,2.929999999999999966e-02,4.554774000000000000e+07
1.015000000000000000e+06,1.208499999999999991e-01,3.039999999999999994e-02,4.577200300000000000e+07
1.020000000000000000e+06,1.256799999999999862e-01,3.090000000000000038e-02,4.599550800000000000e+07
1.025000000000000000e+06,1.223100000000000021e-01,3.150000000000000022e-02,4.621925500000000000e+07
1.030000000000000000e+06,1.203000000000000042e-01,3.080000000000000099e-02,4.644552900000000000e+07
1.035000000000000000e+06,1.255799999999999972e-01,3.099999999999999978e-02,4.667179000000000000e+07
1.040000000000000000e+06,1.239299999999999985e-01,3.030000000000000054e-02,4.689810500000000000e+07
1.045000000000000000e+06,1.227700000000000041e-01,2.980000000000000010e-02,4.712456900000000000e+07
1.050000000000000000e+06,1.219800000000000051e-01,2.900000000000000147e-02,4.735101800000000000e+07
1.055000000000000000e+06,1.226200000000000068e-01,3.139999999999999736e-02,4.757833100000000000e+07
1.060000000000000000e+06,1.231099999999999972e-01,3.059999999999999873e-02,4.780441600000000000e+07
1.065000000000000000e+06,1.209900000000000003e-01,3.150000000000000022e-02,4.803091600000000000e+07
1.070000000000000000e+06,1.223199999999999982e-01,2.989999999999999949e-02,4.825780200000000000e+07
1.075000000000000000e+06,1.248900000000000010e-01,3.200000000000000067e-02,4.848336400000000000e+07
1.080000000000000000e+06,1.194599999999999967e-01,3.139999999999999736e-02,4.870857200000000000e+07
1.085000000000000000e+06,1.202600000000000058e-01,3.020000000000000115e-02,4.893302900000000000e+07
1.090000000000000000e+06,1.243699999999999944e-01,3.150000000000000022e-02,4.915754200000000000e+07
1.095000000000000000e+06,1.189700000000000063e-01,2.949999999999999845e-02,4.938200600000000000e+07
1.100000000000000000e+06,1.267800000000000038e-01,3.169999999999999901e-02,4.960658000000000000e+07
1.105000000000000000e+06,1.213499999999999995e-01,3.030000000000000054e-02,4.983098000000000000e+07
1.110000000000000000e+06,1.220200000000000035e-01,3.099999999999999978e-02,5.005533200000000000e+07
1.115000000000000000e+06,1.224100000000000049e-01,3.099999999999999978e-02,5.027917700000000000e+07
1.120000000000000000e+06,1.242800000000000016e-01,3.280000000000000276e-02,5.050283000000000000e+07
1.125000000000000000e+06,1.248900000000000010e-01,2.999999999999999889e-02,5.072643600000000000e+07
1.130000000000000000e+06,1.227199999999999958e-01,3.049999999999999933e-02,5.094990800000000000e+07
1.135000000000000000e+06,1.228800000000000031e-01,3.119999999999999857e-02,5.117312300000000000e+07
1.140000000000000000e+06,1.183199999999999946e-01,2.989999999999999949e-02,5.139652400000000000e+07
1.145000000000000000e+06,1.208700000000000052e-01,3.080000000000000099e-02,5.161949600000000000e+07
1.150000000000000000e+06,1.216099999999999959e-01,3.209999999999999659e-02,5.184257300000000000e+07
1.155000000000000000e+06,1.302500000000000047e-01,3.320000000000000034e-02,5.206533800000000000e+07
1.160000000000000000e+06,1.260999999999999899e-01,3.189999999999999780e-02,5.228830300000000000e+07
1.165000000000000000e+06,1.219999999999999973e-01,3.049999999999999933e-02,5.251097700000000000e+07
1.170000000000000000e+06,1.232700000000000046e-01,3.080000000000000099e-02,5.273733400000000000e+07
1.175000000000000000e+06,1.278100000000000069e-01,3.130000000000000143e-02,5.296355000000000000e+07
1.180000000000000000e+06,1.207700000000000023e-01,3.139999999999999736e-02,5.318960300000000000e+07
1.185000000000000000e+06,1.219800000000000051e-01,2.960000000000000131e-02,5.341597500000000000e+07
1.190000000000000000e+06,1.205999999999999989e-01,2.970000000000000070e-02,5.364203900000000000e+07
1.195000000000000000e+06,1.190900000000000014e-01,3.039999999999999994e-02,5.386845300000000000e+07
1.200000000000000000e+06,1.223400000000000043e-01,3.070000000000000159e-02,5.409521200000000000e+07
1.205000000000000000e+06,1.259000000000000119e-01,3.230000000000000232e-02,5.432233200000000000e+07
1.210000000000000000e+06,1.212700000000000028e-01,3.080000000000000099e-02,5.455062500000000000e+07
1.215000000000000000e+06,1.192099999999999965e-01,2.989999999999999949e-02,5.477731000000000000e+07
1.220000000000000000e+06,1.228500000000000009e-01,2.889999999999999861e-02,5.500259500000000000e+07
1.225000000000000000e+06,1.216099999999999959e-01,3.090000000000000038e-02,5.522767900000000000e+07
1.230000000000000000e+06,1.219800000000000051e-01,3.009999999999999828e-02,5.545249600000000000e+07
1.235000000000000000e+06,1.212000000000000022e-01,3.020000000000000115e-02,5.567732600000000000e+07
1.240000000000000000e+06,1.228599999999999970e-01,3.080000000000000099e-02,5.590188100000000000e+07
1.245000000000000000e+06,1.224500000000000033e-01,2.999999999999999889e-02,5.612635900000000000e+07
1.250000000000000000e+06,1.199899999999999994e-01,3.080000000000000099e-02,5.635213200000000000e+07
1.255000000000000000e+06,1.272399999999999920e-01,3.169999999999999901e-02,5.657600400000000000e+07
1.260000000000000000e+06,1.233599999999999974e-01,3.109999999999999917e-02,5.679949700000000000e+07
1.265000000000000000e+06,1.222499999999999976e-01,3.070000000000000159e-02,5.702277100000000000e+07
1.270000000000000000e+06,1.299899999999999944e-01,3.309999999999999748e-02,5.724611200000000000e+07
1.275000000000000000e+06,1.223199999999999982e-01,3.049999999999999933e-02,5.746945500000000000e+07
1.280000000000000000e+06,1.187200000000000061e-01,2.920000000000000026e-02,5.769259900000000000e+07
1.285000000000000000e+06,1.190699999999999953e-01,3.030000000000000054e-02,5.791839300000000000e+07
1.290000000000000000e+06,1.201600000000000029e-01,3.030000000000000054e-02,5.814488300000000000e+07
1.295000000000000000e+06,1.184199999999999975e-01,2.900000000000000147e-02,5.837079500000000000e+07
1.300000000000000000e+06,1.209299999999999958e-01,2.869999999999999982e-02,5.859711200000000000e+07
1.305000000000000000e+06,1.201099999999999945e-01,2.970000000000000070e-02,5.882380300000000000e+07
1.310000000000000000e+06,1.198700000000000043e-01,3.049999999999999933e-02,5.905029300000000000e+07
1.315000000000000000e+06,1.208499999999999991e-01,3.109999999999999917e-02,5.927644000000000000e+07
1.320000000000000000e+06,1.209400000000000058e-01,3.090000000000000038e-02,5.950315100000000000e+07
1.325000000000000000e+06,1.206399999999999972e-01,2.889999999999999861e-02,5.972941100000000000e+07
1.330000000000000000e+06,1.210299999999999987e-01,2.980000000000000010e-02,5.995456500000000000e+07
1.335000000000000000e+06,1.221399999999999986e-01,3.139999999999999736e-02,6.018034500000000000e+07
1.340000000000000000e+06,1.213100000000000012e-01,3.039999999999999994e-02,6.040558900000000000e+07
1.345000000000000000e+06,1.253400000000000070e-01,3.259999999999999704e-02,6.063001400000000000e+07
1.350000000000000000e+06,1.241000000000000020e-01,3.139999999999999736e-02,6.085428300000000000e+07
1.355000000000000000e+06,1.215999999999999998e-01,3.169999999999999901e-02,6.107810000000000000e+07
1.360000000000000000e+06,1.225600000000000023e-01,3.039999999999999994e-02,6.130220200000000000e+07
1.365000000000000000e+06,1.218299999999999939e-01,3.030000000000000054e-02,6.152593100000000000e+07
1.370000000000000000e+06,1.249900000000000039e-01,3.269999999999999990e-02,6.174945500000000000e+07
1.375000000000000000e+06,1.213499999999999995e-01,2.999999999999999889e-02,6.197343200000000000e+07
1.380000000000000000e+06,1.236099999999999977e-01,3.250000000000000111e-02,6.219709700000000000e+07
1.385000000000000000e+06,1.201500000000000068e-01,3.009999999999999828e-02,6.242043100000000000e+07
1.390000000000000000e+06,1.204899999999999999e-01,3.049999999999999933e-02,6.264404700000000000e+07
1.395000000000000000e+06,1.240699999999999997e-01,3.189999999999999780e-02,6.286799800000000000e+07
1.400000000000000000e+06,1.205800000000000066e-01,2.809999999999999998e-02,6.309094600000000000e+07
1.405000000000000000e+06,1.191699999999999982e-01,2.929999999999999966e-02,6.331414200000000000e+07
1.410000000000000000e+06,1.187000000000000000e-01,2.970000000000000070e-02,6.353706900000000000e+07
1.415000000000000000e+06,1.204400000000000054e-01,2.939999999999999905e-02,6.375990700000000000e+07
1.420000000000000000e+06,1.180500000000000022e-01,2.889999999999999861e-02,6.398279700000000000e+07
1.425000000000000000e+06,1.207300000000000040e-01,3.030000000000000054e-02,6.420806100000000000e+07
1.430000000000000000e+06,1.199800000000000033e-01,2.869999999999999982e-02,6.443430700000000000e+07
1.435000000000000000e+06,1.207700000000000023e-01,3.049999999999999933e-02,6.466062600000000000e+07
1.440000000000000000e+06,1.227199999999999958e-01,2.999999999999999889e-02,6.488691700000000000e+07
1.445000000000000000e+06,1.205900000000000027e-01,3.049999999999999933e-02,6.511310700000000000e+07
1.450000000000000000e+06,1.268900000000000028e-01,3.280000000000000276e-02,6.533923500000000000e+07
1.455000000000000000e+06,1.210799999999999932e-01,2.980000000000000010e-02,6.556585200000000000e+07
1.460000000000000000e+06,1.197899999999999937e-01,3.009999999999999828e-02,6.579578400000000000e+07
1.465000000000000000e+06,1.190900000000000014e-01,2.989999999999999949e-02,6.602175500000000000e+07
1.470000000000000000e+06,1.237599999999999950e-01,3.030000000000000054e-02,6.624757500000000000e+07
1.475000000000000000e+06,1.203300000000000064e-01,2.949999999999999845e-02,6.647285000000000000e+07
1.480000000000000000e+06,1.238699999999999940e-01,3.020000000000000115e-02,6.669806200000000000e+07
1.485000000000000000e+06,1.204199999999999993e-01,3.119999999999999857e-02,6.692370800000000000e+07
1.490000000000000000e+06,1.187200000000000061e-01,2.860000000000000042e-02,6.714918300000000000e+07
1.495000000000000000e+06,1.234999999999999987e-01,2.970000000000000070e-02,6.737412200000000000e+07
1.500000000000000000e+06,1.214699999999999946e-01,2.819999999999999937e-02,6.759880000000000000e+07
1.505000000000000000e+06,1.197499999999999953e-01,2.999999999999999889e-02,6.782362400000000000e+07
1.510000000000000000e+06,1.169800000000000006e-01,2.889999999999999861e-02,6.804754100000000000e+07
1.515000000000000000e+06,1.190900000000000014e-01,3.039999999999999994e-02,6.827158500000000000e+07
1.520000000000000000e+06,1.230300000000000005e-01,2.999999999999999889e-02,6.849537900000000000e+07
1.525000000000000000e+06,1.218500000000000000e-01,3.009999999999999828e-02,6.871897000000000000e+07
1.530000000000000000e+06,1.234600000000000003e-01,3.180000000000000188e-02,6.894259400000000000e+07
1.535000000000000000e+06,1.205399999999999944e-01,3.059999999999999873e-02,6.916637600000000000e+07
1.540000000000000000e+06,1.206300000000000011e-01,2.869999999999999982e-02,6.938947500000000000e+07
1.545000000000000000e+06,1.212199999999999944e-01,2.989999999999999949e-02,6.961259500000000000e+07
1.550000000000000000e+06,1.209100000000000036e-01,3.130000000000000143e-02,6.983600600000000000e+07
1.555000000000000000e+06,1.203800000000000009e-01,2.949999999999999845e-02,7.005845200000000000e+07
1.560000000000000000e+06,1.256899999999999962e-01,3.289999999999999869e-02,7.028109400000000000e+07
1.565000000000000000e+06,1.213000000000000050e-01,2.920000000000000026e-02,7.050404900000000000e+07
1.570000000000000000e+06,1.198400000000000021e-01,2.879999999999999921e-02,7.072916500000000000e+07
1.575000000000000000e+06,1.211399999999999977e-01,2.970000000000000070e-02,7.095540200000000000e+07
1.580000000000000000e+06,1.187300000000000022e-01,2.949999999999999845e-02,7.118149800000000000e+07
1.585000000000000000e+06,1.195599999999999996e-01,2.980000000000000010e-02,7.140776400000000000e+07
1.590000000000000000e+06,1.174100000000000005e-01,2.929999999999999966e-02,7.163387000000000000e+07
1.595000000000000000e+06,1.211300000000000016e-01,2.910000000000000087e-02,7.185981000000000000e+07


==> data/mnist/rbf-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.303030000000000133e+00,8.622999999999999554e-01,5.019000000000000000e+03
5.000000000000000000e+03,2.120150000000000201e+00,7.996999999999999664e-01,2.980240000000000000e+05
1.000000000000000000e+04,1.748220000000000107e+00,6.995999999999999996e-01,5.914860000000000000e+05
1.500000000000000000e+04,1.145270000000000010e+00,3.947999999999999843e-01,8.863470000000000000e+05
2.000000000000000000e+04,7.381499999999999728e-01,1.897000000000000075e-01,1.179781000000000000e+06
2.500000000000000000e+04,6.141799999999999482e-01,1.499999999999999944e-01,1.473284000000000000e+06
3.000000000000000000e+04,5.215400000000000036e-01,1.350999999999999979e-01,1.767476000000000000e+06
3.500000000000000000e+04,4.448400000000000132e-01,1.058000000000000052e-01,2.060221000000000000e+06
4.000000000000000000e+04,3.705600000000000005e-01,9.550000000000000155e-02,2.353555000000000000e+06
4.500000000000000000e+04,3.300699999999999745e-01,7.910000000000000364e-02,2.646987000000000000e+06
5.000000000000000000e+04,3.300299999999999900e-01,8.210000000000000631e-02,2.940375000000000000e+06
5.500000000000000000e+04,3.273199999999999998e-01,8.709999999999999687e-02,3.233744000000000000e+06
6.000000000000000000e+04,2.744400000000000173e-01,6.779999999999999916e-02,3.526361000000000000e+06
6.500000000000000000e+04,2.718099999999999961e-01,6.969999999999999807e-02,3.816869000000000000e+06
7.000000000000000000e+04,2.688699999999999979e-01,6.619999999999999496e-02,4.107293000000000000e+06
7.500000000000000000e+04,2.532900000000000151e-01,6.250000000000000000e-02,4.397346000000000000e+06
8.000000000000000000e+04,2.443799999999999861e-01,5.800000000000000294e-02,4.686842000000000000e+06
8.500000000000000000e+04,2.480199999999999905e-01,6.140000000000000319e-02,4.977471000000000000e+06
9.000000000000000000e+04,2.369999999999999885e-01,5.859999999999999931e-02,5.267675000000000000e+06
9.500000000000000000e+04,2.331199999999999939e-01,5.500000000000000028e-02,5.557781000000000000e+06
1.000000000000000000e+05,2.201100000000000001e-01,5.550000000000000072e-02,5.847926000000000000e+06
1.050000000000000000e+05,2.331999999999999906e-01,5.779999999999999721e-02,6.137975000000000000e+06
1.100000000000000000e+05,2.225600000000000078e-01,5.059999999999999915e-02,6.428548000000000000e+06
1.150000000000000000e+05,2.200799999999999979e-01,5.550000000000000072e-02,6.720684000000000000e+06
1.200000000000000000e+05,2.193700000000000094e-01,5.319999999999999729e-02,7.012801000000000000e+06
1.250000000000000000e+05,2.094300000000000050e-01,5.220000000000000334e-02,7.304011000000000000e+06
1.300000000000000000e+05,2.072900000000000020e-01,5.190000000000000169e-02,7.595491000000000000e+06
1.350000000000000000e+05,2.145499999999999907e-01,5.469999999999999862e-02,7.886658000000000000e+06
1.400000000000000000e+05,2.078200000000000047e-01,5.160000000000000003e-02,8.177504000000000000e+06
1.450000000000000000e+05,2.050899999999999945e-01,5.029999999999999749e-02,8.468118000000000000e+06
1.500000000000000000e+05,2.070799999999999863e-01,5.269999999999999685e-02,8.758402000000000000e+06
1.550000000000000000e+05,1.964599999999999957e-01,4.850000000000000144e-02,9.048490000000000000e+06
1.600000000000000000e+05,1.981400000000000106e-01,4.769999999999999934e-02,9.338951000000000000e+06
1.650000000000000000e+05,1.917600000000000138e-01,4.710000000000000298e-02,9.628882000000000000e+06
1.700000000000000000e+05,1.910699999999999898e-01,4.769999999999999934e-02,9.919374000000000000e+06
1.750000000000000000e+05,1.937800000000000078e-01,4.789999999999999813e-02,1.020930300000000000e+07
1.800000000000000000e+05,1.947699999999999987e-01,4.959999999999999826e-02,1.049911000000000000e+07
1.850000000000000000e+05,1.856700000000000017e-01,4.710000000000000298e-02,1.078959900000000000e+07
1.900000000000000000e+05,1.952399999999999969e-01,4.900000000000000189e-02,1.107949000000000000e+07
1.950000000000000000e+05,1.976999999999999869e-01,5.000000000000000278e-02,1.137049400000000000e+07
2.000000000000000000e+05,1.970899999999999874e-01,5.059999999999999915e-02,1.166256800000000000e+07
2.050000000000000000e+05,1.881799999999999862e-01,4.900000000000000189e-02,1.195397200000000000e+07
2.100000000000000000e+05,1.849800000000000055e-01,4.760000000000000342e-02,1.224495900000000000e+07
2.150000000000000000e+05,1.866700000000000026e-01,4.689999999999999725e-02,1.253587600000000000e+07
2.200000000000000000e+05,1.817900000000000071e-01,4.499999999999999833e-02,1.282652100000000000e+07
2.250000000000000000e+05,1.844000000000000083e-01,4.499999999999999833e-02,1.311741200000000000e+07
2.300000000000000000e+05,1.862999999999999934e-01,4.780000000000000221e-02,1.340801800000000000e+07
2.350000000000000000e+05,1.865400000000000114e-01,4.769999999999999934e-02,1.369848700000000000e+07
2.400000000000000000e+05,1.868200000000000138e-01,4.569999999999999757e-02,1.398952300000000000e+07
2.450000000000000000e+05,1.871400000000000008e-01,4.630000000000000088e-02,1.428039000000000000e+07
2.500000000000000000e+05,1.858299999999999952e-01,4.580000000000000043e-02,1.457139700000000000e+07
2.550000000000000000e+05,1.804000000000000048e-01,4.529999999999999999e-02,1.486129800000000000e+07
2.600000000000000000e+05,1.887000000000000066e-01,4.599999999999999922e-02,1.514426300000000000e+07
2.650000000000000000e+05,1.837199999999999944e-01,4.549999999999999878e-02,1.542725700000000000e+07
2.700000000000000000e+05,1.869599999999999873e-01,4.850000000000000144e-02,1.571052700000000000e+07
2.750000000000000000e+05,1.796200000000000019e-01,4.469999999999999668e-02,1.599351900000000000e+07
2.800000000000000000e+05,1.786800000000000055e-01,4.309999999999999942e-02,1.627647500000000000e+07
2.850000000000000000e+05,1.769499999999999962e-01,4.499999999999999833e-02,1.655957500000000000e+07
2.900000000000000000e+05,1.821399999999999963e-01,4.510000000000000120e-02,1.684272200000000000e+07
2.950000000000000000e+05,1.801899999999999891e-01,4.340000000000000108e-02,1.712521100000000000e+07
3.000000000000000000e+05,1.771000000000000074e-01,4.329999999999999821e-02,1.740829700000000000e+07
3.050000000000000000e+05,1.827400000000000135e-01,4.490000000000000241e-02,1.769128800000000000e+07
3.100000000000000000e+05,1.780799999999999883e-01,4.560000000000000164e-02,1.797449700000000000e+07
3.150000000000000000e+05,1.840400000000000091e-01,4.590000000000000330e-02,1.825773400000000000e+07
3.200000000000000000e+05,1.838799999999999879e-01,4.630000000000000088e-02,1.854078600000000000e+07
3.250000000000000000e+05,1.862300000000000066e-01,4.730000000000000177e-02,1.882352000000000000e+07
3.300000000000000000e+05,1.790899999999999992e-01,4.590000000000000330e-02,1.910687500000000000e+07
3.350000000000000000e+05,1.816000000000000114e-01,4.540000000000000285e-02,1.938980000000000000e+07
3.400000000000000000e+05,1.741399999999999892e-01,4.349999999999999700e-02,1.967297800000000000e+07
3.450000000000000000e+05,1.805900000000000005e-01,4.340000000000000108e-02,1.995618100000000000e+07
3.500000000000000000e+05,1.704100000000000059e-01,4.179999999999999688e-02,2.023963200000000000e+07
3.550000000000000000e+05,1.762100000000000055e-01,4.490000000000000241e-02,2.052285600000000000e+07
3.600000000000000000e+05,1.769699999999999884e-01,4.449999999999999789e-02,2.080582500000000000e+07
3.650000000000000000e+05,1.879200000000000037e-01,4.850000000000000144e-02,2.108900700000000000e+07
3.700000000000000000e+05,1.768299999999999872e-01,4.379999999999999866e-02,2.137158200000000000e+07
3.750000000000000000e+05,1.803400000000000003e-01,4.510000000000000120e-02,2.165469100000000000e+07
3.800000000000000000e+05,1.842699999999999894e-01,4.639999999999999680e-02,2.193771700000000000e+07
3.850000000000000000e+05,1.745500000000000107e-01,4.309999999999999942e-02,2.222043100000000000e+07
3.900000000000000000e+05,1.914099999999999968e-01,4.789999999999999813e-02,2.250365200000000000e+07
3.950000000000000000e+05,1.765599999999999947e-01,4.420000000000000318e-02,2.278651600000000000e+07
4.000000000000000000e+05,1.751000000000000056e-01,4.420000000000000318e-02,2.306953100000000000e+07
4.050000000000000000e+05,1.795700000000000074e-01,4.599999999999999922e-02,2.335231800000000000e+07
4.100000000000000000e+05,1.761699999999999933e-01,4.370000000000000273e-02,2.363507000000000000e+07
4.150000000000000000e+05,1.735599999999999921e-01,4.159999999999999809e-02,2.391802200000000000e+07
4.200000000000000000e+05,1.762400000000000078e-01,4.279999999999999777e-02,2.420118000000000000e+07
4.250000000000000000e+05,1.719100000000000072e-01,4.390000000000000152e-02,2.448407800000000000e+07
4.300000000000000000e+05,1.811399999999999955e-01,4.529999999999999999e-02,2.476703900000000000e+07
4.350000000000000000e+05,1.732200000000000129e-01,4.429999999999999910e-02,2.504984600000000000e+07
4.400000000000000000e+05,1.715399999999999980e-01,4.209999999999999853e-02,2.533326200000000000e+07
4.450000000000000000e+05,1.709400000000000086e-01,4.279999999999999777e-02,2.561614400000000000e+07
4.500000000000000000e+05,1.708699999999999941e-01,4.170000000000000095e-02,2.589881100000000000e+07
4.550000000000000000e+05,1.765700000000000047e-01,4.420000000000000318e-02,2.618181600000000000e+07
4.600000000000000000e+05,1.684499999999999886e-01,4.170000000000000095e-02,2.646495900000000000e+07
4.650000000000000000e+05,1.724799999999999944e-01,4.299999999999999656e-02,2.674781900000000000e+07
4.700000000000000000e+05,1.723000000000000087e-01,4.359999999999999987e-02,2.703062700000000000e+07
4.750000000000000000e+05,1.709400000000000086e-01,4.309999999999999942e-02,2.731330800000000000e+07
4.800000000000000000e+05,1.684400000000000064e-01,4.089999999999999886e-02,2.759641300000000000e+07
4.850000000000000000e+05,1.712500000000000133e-01,4.290000000000000063e-02,2.787919300000000000e+07
4.900000000000000000e+05,1.718399999999999928e-01,4.209999999999999853e-02,2.816189400000000000e+07
4.950000000000000000e+05,1.672500000000000098e-01,4.170000000000000095e-02,2.844496900000000000e+07
5.000000000000000000e+05,1.741499999999999992e-01,4.399999999999999745e-02,2.872779600000000000e+07
5.050000000000000000e+05,1.691300000000000026e-01,4.250000000000000305e-02,2.901112400000000000e+07
5.100000000000000000e+05,1.669799999999999895e-01,4.039999999999999841e-02,2.929423400000000000e+07
5.150000000000000000e+05,1.695299999999999863e-01,4.179999999999999688e-02,2.957723000000000000e+07
5.200000000000000000e+05,1.728000000000000091e-01,4.299999999999999656e-02,2.986055900000000000e+07
5.250000000000000000e+05,1.676999999999999880e-01,4.229999999999999732e-02,3.014382300000000000e+07
5.300000000000000000e+05,1.662500000000000089e-01,4.250000000000000305e-02,3.042716700000000000e+07
5.350000000000000000e+05,1.609800000000000120e-01,3.980000000000000204e-02,3.070997200000000000e+07
5.400000000000000000e+05,1.671999999999999875e-01,4.250000000000000305e-02,3.099285600000000000e+07
5.450000000000000000e+05,1.721399999999999875e-01,4.179999999999999688e-02,3.127597700000000000e+07
5.500000000000000000e+05,1.673399999999999888e-01,4.499999999999999833e-02,3.155869100000000000e+07
5.550000000000000000e+05,1.716300000000000048e-01,4.379999999999999866e-02,3.184176800000000000e+07
5.600000000000000000e+05,1.691100000000000103e-01,4.259999999999999898e-02,3.212490800000000000e+07
5.650000000000000000e+05,1.769399999999999862e-01,4.469999999999999668e-02,3.240761300000000000e+07
5.700000000000000000e+05,1.661499999999999921e-01,4.240000000000000019e-02,3.269061700000000000e+07
5.750000000000000000e+05,1.658399999999999874e-01,4.240000000000000019e-02,3.297328100000000000e+07
5.800000000000000000e+05,1.667299999999999893e-01,4.240000000000000019e-02,3.325630700000000000e+07
5.850000000000000000e+05,1.647299999999999875e-01,4.170000000000000095e-02,3.353908100000000000e+07
5.900000000000000000e+05,1.664799999999999891e-01,4.200000000000000261e-02,3.382259500000000000e+07
5.950000000000000000e+05,1.675500000000000045e-01,4.329999999999999821e-02,3.410560900000000000e+07
6.000000000000000000e+05,1.659899999999999987e-01,4.349999999999999700e-02,3.438855100000000000e+07
6.050000000000000000e+05,1.678000000000000047e-01,4.220000000000000140e-02,3.467141500000000000e+07
6.100000000000000000e+05,1.650200000000000000e-01,4.200000000000000261e-02,3.495368600000000000e+07
6.150000000000000000e+05,1.678399999999999892e-01,4.270000000000000184e-02,3.523681600000000000e+07
6.200000000000000000e+05,1.651499999999999913e-01,4.250000000000000305e-02,3.551999800000000000e+07
6.250000000000000000e+05,1.651299999999999990e-01,4.270000000000000184e-02,3.580290200000000000e+07
6.300000000000000000e+05,1.684900000000000009e-01,4.189999999999999974e-02,3.608558600000000000e+07
6.350000000000000000e+05,1.637000000000000122e-01,4.120000000000000051e-02,3.636806500000000000e+07
6.400000000000000000e+05,1.644299999999999928e-01,4.089999999999999886e-02,3.665095100000000000e+07
6.450000000000000000e+05,1.613900000000000057e-01,4.070000000000000007e-02,3.693361600000000000e+07
6.500000000000000000e+05,1.673999999999999932e-01,4.240000000000000019e-02,3.721674900000000000e+07
6.550000000000000000e+05,1.689900000000000013e-01,4.320000000000000229e-02,3.749981300000000000e+07
6.600000000000000000e+05,1.647000000000000131e-01,4.070000000000000007e-02,3.778264500000000000e+07
6.650000000000000000e+05,1.725899999999999934e-01,4.660000000000000253e-02,3.806540900000000000e+07
6.700000000000000000e+05,1.640300000000000091e-01,4.139999999999999930e-02,3.834841600000000000e+07
6.750000000000000000e+05,1.675999999999999990e-01,4.359999999999999987e-02,3.863073200000000000e+07
6.800000000000000000e+05,1.643499999999999961e-01,4.189999999999999974e-02,3.891344100000000000e+07
6.850000000000000000e+05,1.649299999999999933e-01,4.130000000000000338e-02,3.919644700000000000e+07
6.900000000000000000e+05,1.663699999999999901e-01,4.469999999999999668e-02,3.947939000000000000e+07
6.950000000000000000e+05,1.633600000000000052e-01,4.220000000000000140e-02,3.976232100000000000e+07
7.000000000000000000e+05,1.653999999999999915e-01,4.329999999999999821e-02,4.004528700000000000e+07
7.050000000000000000e+05,1.695099999999999940e-01,4.320000000000000229e-02,4.032851800000000000e+07
7.100000000000000000e+05,1.616900000000000004e-01,4.120000000000000051e-02,4.061132200000000000e+07
7.150000000000000000e+05,1.802600000000000036e-01,4.809999999999999692e-02,4.089466500000000000e+07
7.200000000000000000e+05,1.635000000000000064e-01,4.270000000000000184e-02,4.117813900000000000e+07
7.250000000000000000e+05,1.644100000000000006e-01,4.220000000000000140e-02,4.146119100000000000e+07
7.300000000000000000e+05,1.652899999999999925e-01,4.299999999999999656e-02,4.174444000000000000e+07
7.350000000000000000e+05,1.635800000000000032e-01,4.290000000000000063e-02,4.202824500000000000e+07
7.400000000000000000e+05,1.640699999999999936e-01,4.189999999999999974e-02,4.231154300000000000e+07
7.450000000000000000e+05,1.633499999999999952e-01,4.299999999999999656e-02,4.259466500000000000e+07
7.500000000000000000e+05,1.649700000000000055e-01,4.370000000000000273e-02,4.287751500000000000e+07
7.550000000000000000e+05,1.565100000000000102e-01,4.259999999999999898e-02,4.316052300000000000e+07
7.600000000000000000e+05,1.610699999999999910e-01,4.179999999999999688e-02,4.344373800000000000e+07
7.650000000000000000e+05,1.616700000000000081e-01,4.420000000000000318e-02,4.372676500000000000e+07
7.700000000000000000e+05,1.613900000000000057e-01,4.240000000000000019e-02,4.401025900000000000e+07
7.750000000000000000e+05,1.648999999999999910e-01,4.460000000000000075e-02,4.429317000000000000e+07
7.800000000000000000e+05,1.597300000000000109e-01,4.220000000000000140e-02,4.457606400000000000e+07
7.850000000000000000e+05,1.598499999999999921e-01,4.270000000000000184e-02,4.485954000000000000e+07
7.900000000000000000e+05,1.620399999999999896e-01,4.359999999999999987e-02,4.514253400000000000e+07
7.950000000000000000e+05,1.611200000000000132e-01,4.320000000000000229e-02,4.542604900000000000e+07
8.000000000000000000e+05,1.590999999999999914e-01,4.299999999999999656e-02,4.570887900000000000e+07
8.050000000000000000e+05,1.617200000000000026e-01,4.370000000000000273e-02,4.599214500000000000e+07
8.100000000000000000e+05,1.607099999999999917e-01,4.240000000000000019e-02,4.627553600000000000e+07
8.150000000000000000e+05,1.610000000000000042e-01,4.499999999999999833e-02,4.655856000000000000e+07
8.200000000000000000e+05,1.633100000000000107e-01,4.410000000000000031e-02,4.684104400000000000e+07
8.250000000000000000e+05,1.580499999999999960e-01,4.329999999999999821e-02,4.712418700000000000e+07
8.300000000000000000e+05,1.605000000000000038e-01,4.329999999999999821e-02,4.740640000000000000e+07
8.350000000000000000e+05,1.581500000000000128e-01,4.229999999999999732e-02,4.768959900000000000e+07
8.400000000000000000e+05,1.567500000000000004e-01,4.130000000000000338e-02,4.797274600000000000e+07
8.450000000000000000e+05,1.650000000000000078e-01,4.510000000000000120e-02,4.825545600000000000e+07
8.500000000000000000e+05,1.611499999999999877e-01,4.259999999999999898e-02,4.853822700000000000e+07
8.550000000000000000e+05,1.609200000000000075e-01,4.279999999999999777e-02,4.882109900000000000e+07
8.600000000000000000e+05,1.548400000000000054e-01,3.939999999999999752e-02,4.910412200000000000e+07
8.650000000000000000e+05,1.599800000000000111e-01,4.379999999999999866e-02,4.938663000000000000e+07
8.700000000000000000e+05,1.594599999999999906e-01,4.259999999999999898e-02,4.966980300000000000e+07
8.750000000000000000e+05,1.594399999999999984e-01,4.349999999999999700e-02,4.995258500000000000e+07
8.800000000000000000e+05,1.586400000000000032e-01,4.240000000000000019e-02,5.023537300000000000e+07
8.850000000000000000e+05,1.680999999999999994e-01,4.349999999999999700e-02,5.051848200000000000e+07
8.900000000000000000e+05,1.580300000000000038e-01,4.229999999999999732e-02,5.080164300000000000e+07
8.950000000000000000e+05,1.639200000000000101e-01,4.259999999999999898e-02,5.108463700000000000e+07
9.000000000000000000e+05,1.596200000000000119e-01,4.340000000000000108e-02,5.136809000000000000e+07
9.050000000000000000e+05,1.597899999999999876e-01,4.220000000000000140e-02,5.165097300000000000e+07
9.100000000000000000e+05,1.609599999999999920e-01,4.250000000000000305e-02,5.193385600000000000e+07
9.150000000000000000e+05,1.581400000000000028e-01,4.240000000000000019e-02,5.221680500000000000e+07
9.200000000000000000e+05,1.568799999999999917e-01,4.039999999999999841e-02,5.250006000000000000e+07
9.250000000000000000e+05,1.592600000000000127e-01,4.299999999999999656e-02,5.278324400000000000e+07
9.300000000000000000e+05,1.537300000000000055e-01,4.220000000000000140e-02,5.306628900000000000e+07
9.350000000000000000e+05,1.532600000000000073e-01,4.059999999999999720e-02,5.334926000000000000e+07
9.400000000000000000e+05,1.538700000000000068e-01,4.100000000000000172e-02,5.363235900000000000e+07
9.450000000000000000e+05,1.579599999999999893e-01,4.259999999999999898e-02,5.391503900000000000e+07
9.500000000000000000e+05,1.567300000000000082e-01,4.209999999999999853e-02,5.419799300000000000e+07
9.550000000000000000e+05,1.597000000000000086e-01,4.299999999999999656e-02,5.448067000000000000e+07
9.600000000000000000e+05,1.567999999999999949e-01,4.220000000000000140e-02,5.476335600000000000e+07
9.650000000000000000e+05,1.565000000000000002e-01,4.209999999999999853e-02,5.504611300000000000e+07
9.700000000000000000e+05,1.578199999999999881e-01,4.150000000000000216e-02,5.532872300000000000e+07
9.750000000000000000e+05,1.619500000000000106e-01,4.440000000000000197e-02,5.561133900000000000e+07
9.800000000000000000e+05,1.574500000000000066e-01,4.200000000000000261e-02,5.589439400000000000e+07
9.850000000000000000e+05,1.604599999999999915e-01,4.420000000000000318e-02,5.617740800000000000e+07
9.900000000000000000e+05,1.584200000000000053e-01,4.250000000000000305e-02,5.646022700000000000e+07
9.950000000000000000e+05,1.575600000000000056e-01,4.139999999999999930e-02,5.674311700000000000e+07
1.000000000000000000e+06,1.562399999999999900e-01,4.170000000000000095e-02,5.702618100000000000e+07
1.005000000000000000e+06,1.614200000000000079e-01,4.259999999999999898e-02,5.730885400000000000e+07
1.010000000000000000e+06,1.585499999999999965e-01,4.270000000000000184e-02,5.759171300000000000e+07
1.015000000000000000e+06,1.577399999999999913e-01,4.240000000000000019e-02,5.787469800000000000e+07
1.020000000000000000e+06,1.592200000000000004e-01,4.220000000000000140e-02,5.815765600000000000e+07
1.025000000000000000e+06,1.640699999999999936e-01,4.479999999999999954e-02,5.844079700000000000e+07
1.030000000000000000e+06,1.687500000000000111e-01,4.420000000000000318e-02,5.872407600000000000e+07
1.035000000000000000e+06,1.568700000000000094e-01,4.089999999999999886e-02,5.900756700000000000e+07
1.040000000000000000e+06,1.576299999999999923e-01,4.080000000000000293e-02,5.929120700000000000e+07
1.045000000000000000e+06,1.593100000000000072e-01,4.299999999999999656e-02,5.957439000000000000e+07
1.050000000000000000e+06,1.587699999999999945e-01,4.209999999999999853e-02,5.985809000000000000e+07
1.055000000000000000e+06,1.567500000000000004e-01,4.270000000000000184e-02,6.014046900000000000e+07
1.060000000000000000e+06,1.553499999999999881e-01,3.919999999999999873e-02,6.042345200000000000e+07
1.065000000000000000e+06,1.670200000000000018e-01,4.499999999999999833e-02,6.070674200000000000e+07
1.070000000000000000e+06,1.591100000000000014e-01,4.130000000000000338e-02,6.098964300000000000e+07
1.075000000000000000e+06,1.559899999999999898e-01,4.170000000000000095e-02,6.127263800000000000e+07
1.080000000000000000e+06,1.626199999999999868e-01,4.299999999999999656e-02,6.155533400000000000e+07
1.085000000000000000e+06,1.599200000000000066e-01,4.200000000000000261e-02,6.183827300000000000e+07
1.090000000000000000e+06,1.582199999999999995e-01,4.209999999999999853e-02,6.212149700000000000e+07
1.095000000000000000e+06,1.577099999999999891e-01,4.139999999999999930e-02,6.240475300000000000e+07
1.100000000000000000e+06,1.542100000000000137e-01,4.059999999999999720e-02,6.268762700000000000e+07
1.105000000000000000e+06,1.571899999999999964e-01,4.059999999999999720e-02,6.297091500000000000e+07
1.110000000000000000e+06,1.586100000000000010e-01,4.250000000000000305e-02,6.325393300000000000e+07
1.115000000000000000e+06,1.641400000000000081e-01,4.469999999999999668e-02,6.353674900000000000e+07
1.120000000000000000e+06,1.590000000000000024e-01,4.189999999999999974e-02,6.381946500000000000e+07
1.125000000000000000e+06,1.606299999999999950e-01,4.259999999999999898e-02,6.410208200000000000e+07
1.130000000000000000e+06,1.584800000000000098e-01,4.189999999999999974e-02,6.438518100000000000e+07
1.135000000000000000e+06,1.565799999999999970e-01,4.200000000000000261e-02,6.466808900000000000e+07
1.140000000000000000e+06,1.552600000000000091e-01,4.100000000000000172e-02,6.495134500000000000e+07
1.145000000000000000e+06,1.578199999999999881e-01,4.179999999999999688e-02,6.523475000000000000e+07
1.150000000000000000e+06,1.547300000000000064e-01,4.050000000000000128e-02,6.551771900000000000e+07
1.155000000000000000e+06,1.605999999999999928e-01,4.299999999999999656e-02,6.580072000000000000e+07
1.160000000000000000e+06,1.574699999999999989e-01,4.019999999999999962e-02,6.608411500000000000e+07
1.165000000000000000e+06,1.562000000000000055e-01,4.259999999999999898e-02,6.636713300000000000e+07
1.170000000000000000e+06,1.558599999999999985e-01,4.089999999999999886e-02,6.665057600000000000e+07
1.175000000000000000e+06,1.593499999999999917e-01,4.250000000000000305e-02,6.693379500000000000e+07
1.180000000000000000e+06,1.554399999999999948e-01,3.989999999999999797e-02,6.721685800000000000e+07
1.185000000000000000e+06,1.569099999999999939e-01,4.270000000000000184e-02,6.750048600000000000e+07
1.190000000000000000e+06,1.599700000000000011e-01,4.359999999999999987e-02,6.778398200000000000e+07
1.195000000000000000e+06,1.581799999999999873e-01,4.179999999999999688e-02,6.806706000000000000e+07
1.200000000000000000e+06,1.539500000000000035e-01,4.050000000000000128e-02,6.835034700000000000e+07
1.205000000000000000e+06,1.576799999999999868e-01,4.130000000000000338e-02,6.863311800000000000e+07
1.210000000000000000e+06,1.576400000000000023e-01,4.200000000000000261e-02,6.891617700000000000e+07
1.215000000000000000e+06,1.606700000000000073e-01,4.290000000000000063e-02,6.919939300000000000e+07
1.220000000000000000e+06,1.566400000000000015e-01,4.139999999999999930e-02,6.948251700000000000e+07
1.225000000000000000e+06,1.552499999999999991e-01,4.019999999999999962e-02,6.976510500000000000e+07
1.230000000000000000e+06,1.556299999999999906e-01,4.080000000000000293e-02,7.004810100000000000e+07
1.235000000000000000e+06,1.620600000000000096e-01,4.150000000000000216e-02,7.033089200000000000e+07
1.240000000000000000e+06,1.540999999999999870e-01,4.080000000000000293e-02,7.061358300000000000e+07
1.245000000000000000e+06,1.580499999999999960e-01,4.309999999999999942e-02,7.089638000000000000e+07
1.250000000000000000e+06,1.578299999999999981e-01,4.279999999999999777e-02,7.117904500000000000e+07
1.255000000000000000e+06,1.596200000000000119e-01,4.100000000000000172e-02,7.146182200000000000e+07
1.260000000000000000e+06,1.546099999999999974e-01,4.100000000000000172e-02,7.174454500000000000e+07


==> data/mnist/rbf-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.320310000000000095e+00,8.968000000000000416e-01,3.630000000000000000e+03
5.000000000000000000e+03,9.010299999999999976e-01,2.238999999999999879e-01,1.330620000000000000e+05
1.000000000000000000e+04,4.528800000000000048e-01,1.165000000000000063e-01,2.630670000000000000e+05
1.500000000000000000e+04,2.893600000000000061e-01,7.850000000000000033e-02,4.277280000000000000e+05
2.000000000000000000e+04,1.936299999999999966e-01,5.349999999999999895e-02,6.144330000000000000e+05
2.500000000000000000e+04,1.513500000000000123e-01,3.930000000000000160e-02,8.011020000000000000e+05
3.000000000000000000e+04,1.355399999999999938e-01,3.420000000000000123e-02,9.878090000000000000e+05
3.500000000000000000e+04,1.262600000000000111e-01,3.080000000000000099e-02,1.174385000000000000e+06
4.000000000000000000e+04,1.227000000000000035e-01,3.189999999999999780e-02,1.360603000000000000e+06
4.500000000000000000e+04,1.180900000000000005e-01,2.939999999999999905e-02,1.546902000000000000e+06
5.000000000000000000e+04,1.144700000000000023e-01,3.090000000000000038e-02,1.733432000000000000e+06
5.500000000000000000e+04,1.136699999999999933e-01,2.900000000000000147e-02,1.919977000000000000e+06
6.000000000000000000e+04,1.121700000000000058e-01,2.850000000000000103e-02,2.106425000000000000e+06
6.500000000000000000e+04,1.117999999999999966e-01,2.740000000000000074e-02,2.292919000000000000e+06
7.000000000000000000e+04,1.096199999999999952e-01,2.889999999999999861e-02,2.479743000000000000e+06
7.500000000000000000e+04,1.103699999999999959e-01,2.860000000000000042e-02,2.666201000000000000e+06
8.000000000000000000e+04,1.075200000000000045e-01,2.759999999999999953e-02,2.852640000000000000e+06
8.500000000000000000e+04,1.086600000000000066e-01,2.730000000000000135e-02,3.039067000000000000e+06
9.000000000000000000e+04,1.059200000000000003e-01,2.709999999999999909e-02,3.225861000000000000e+06
9.500000000000000000e+04,1.050399999999999945e-01,2.759999999999999953e-02,3.412877000000000000e+06
1.000000000000000000e+05,1.062000000000000027e-01,2.690000000000000030e-02,3.599594000000000000e+06
1.050000000000000000e+05,1.058000000000000052e-01,2.850000000000000103e-02,3.786447000000000000e+06
1.100000000000000000e+05,1.053800000000000014e-01,2.809999999999999998e-02,3.973527000000000000e+06
1.150000000000000000e+05,1.044999999999999957e-01,2.769999999999999893e-02,4.159793000000000000e+06
1.200000000000000000e+05,1.041300000000000003e-01,2.719999999999999848e-02,4.346693000000000000e+06
1.250000000000000000e+05,1.043800000000000006e-01,2.809999999999999998e-02,4.533925000000000000e+06
1.300000000000000000e+05,1.027600000000000041e-01,2.790000000000000119e-02,4.720798000000000000e+06
1.350000000000000000e+05,1.025800000000000045e-01,2.869999999999999982e-02,4.907879000000000000e+06
1.400000000000000000e+05,1.026100000000000068e-01,2.850000000000000103e-02,5.094809000000000000e+06
1.450000000000000000e+05,1.046399999999999969e-01,2.769999999999999893e-02,5.282288000000000000e+06
1.500000000000000000e+05,1.028700000000000031e-01,2.850000000000000103e-02,5.469156000000000000e+06
1.550000000000000000e+05,1.038499999999999979e-01,2.829999999999999877e-02,5.655976000000000000e+06
1.600000000000000000e+05,1.029800000000000021e-01,2.800000000000000058e-02,5.843079000000000000e+06
1.650000000000000000e+05,1.047499999999999959e-01,2.939999999999999905e-02,6.031655000000000000e+06
1.700000000000000000e+05,1.034400000000000042e-01,2.879999999999999921e-02,6.218831000000000000e+06
1.750000000000000000e+05,1.035699999999999954e-01,2.879999999999999921e-02,6.406497000000000000e+06
1.800000000000000000e+05,1.050500000000000045e-01,2.910000000000000087e-02,6.593541000000000000e+06
1.850000000000000000e+05,1.038099999999999995e-01,2.879999999999999921e-02,6.780695000000000000e+06
1.900000000000000000e+05,1.044299999999999951e-01,2.989999999999999949e-02,6.967969000000000000e+06
1.950000000000000000e+05,1.040500000000000036e-01,2.920000000000000026e-02,7.155031000000000000e+06
2.000000000000000000e+05,1.060200000000000031e-01,2.980000000000000010e-02,7.344907000000000000e+06
2.050000000000000000e+05,1.063500000000000001e-01,2.939999999999999905e-02,7.532438000000000000e+06
2.100000000000000000e+05,1.044899999999999995e-01,2.970000000000000070e-02,7.719999000000000000e+06
2.150000000000000000e+05,1.048400000000000026e-01,2.980000000000000010e-02,7.907219000000000000e+06
2.200000000000000000e+05,1.048199999999999965e-01,2.929999999999999966e-02,8.094693000000000000e+06
2.250000000000000000e+05,1.039500000000000007e-01,2.840000000000000163e-02,8.282230000000000000e+06
2.300000000000000000e+05,1.045600000000000002e-01,2.939999999999999905e-02,8.469211000000000000e+06
2.350000000000000000e+05,1.053499999999999992e-01,3.009999999999999828e-02,8.656181000000000000e+06
2.400000000000000000e+05,1.043499999999999983e-01,2.980000000000000010e-02,8.843580000000000000e+06
2.450000000000000000e+05,1.046799999999999953e-01,2.939999999999999905e-02,9.030955000000000000e+06
2.500000000000000000e+05,1.044299999999999951e-01,2.920000000000000026e-02,9.218564000000000000e+06
2.550000000000000000e+05,1.047199999999999936e-01,3.009999999999999828e-02,9.406060000000000000e+06
2.600000000000000000e+05,1.050600000000000006e-01,2.949999999999999845e-02,9.593328000000000000e+06
2.650000000000000000e+05,1.046399999999999969e-01,2.889999999999999861e-02,9.780932000000000000e+06
2.700000000000000000e+05,1.039500000000000007e-01,3.009999999999999828e-02,9.968001000000000000e+06
2.750000000000000000e+05,1.050100000000000061e-01,2.970000000000000070e-02,1.015554600000000000e+07
2.800000000000000000e+05,1.053800000000000014e-01,3.039999999999999994e-02,1.034278300000000000e+07
2.850000000000000000e+05,1.034500000000000003e-01,2.910000000000000087e-02,1.052916300000000000e+07
2.900000000000000000e+05,1.049400000000000055e-01,2.900000000000000147e-02,1.071617800000000000e+07
2.950000000000000000e+05,1.058599999999999958e-01,3.009999999999999828e-02,1.090328300000000000e+07
3.000000000000000000e+05,1.043599999999999944e-01,3.070000000000000159e-02,1.108999400000000000e+07
3.050000000000000000e+05,1.049999999999999961e-01,2.949999999999999845e-02,1.127698200000000000e+07
3.100000000000000000e+05,1.061900000000000066e-01,3.030000000000000054e-02,1.146417900000000000e+07
3.150000000000000000e+05,1.070699999999999985e-01,3.049999999999999933e-02,1.165130100000000000e+07
3.200000000000000000e+05,1.037600000000000050e-01,2.939999999999999905e-02,1.183808100000000000e+07
3.250000000000000000e+05,1.061399999999999982e-01,3.070000000000000159e-02,1.202518700000000000e+07
3.300000000000000000e+05,1.054199999999999998e-01,2.960000000000000131e-02,1.221209700000000000e+07
3.350000000000000000e+05,1.063899999999999985e-01,3.070000000000000159e-02,1.239896700000000000e+07
3.400000000000000000e+05,1.054500000000000021e-01,3.030000000000000054e-02,1.258594800000000000e+07
3.450000000000000000e+05,1.053499999999999992e-01,3.020000000000000115e-02,1.277311000000000000e+07
3.500000000000000000e+05,1.068999999999999950e-01,3.119999999999999857e-02,1.296006600000000000e+07
3.550000000000000000e+05,1.079299999999999982e-01,3.099999999999999978e-02,1.314700600000000000e+07
3.600000000000000000e+05,1.054199999999999998e-01,3.039999999999999994e-02,1.333429500000000000e+07
3.650000000000000000e+05,1.059100000000000041e-01,3.070000000000000159e-02,1.352110800000000000e+07
3.700000000000000000e+05,1.079999999999999988e-01,3.139999999999999736e-02,1.370818300000000000e+07
3.750000000000000000e+05,1.072000000000000036e-01,3.099999999999999978e-02,1.389524800000000000e+07
3.800000000000000000e+05,1.048800000000000010e-01,3.070000000000000159e-02,1.408244700000000000e+07
3.850000000000000000e+05,1.080900000000000055e-01,3.180000000000000188e-02,1.426951300000000000e+07
3.900000000000000000e+05,1.101099999999999995e-01,3.200000000000000067e-02,1.445674800000000000e+07
3.950000000000000000e+05,1.083400000000000057e-01,3.150000000000000022e-02,1.464409100000000000e+07
4.000000000000000000e+05,1.077499999999999986e-01,3.139999999999999736e-02,1.483130800000000000e+07
4.050000000000000000e+05,1.077300000000000063e-01,3.119999999999999857e-02,1.501834000000000000e+07
4.100000000000000000e+05,1.066600000000000048e-01,3.130000000000000143e-02,1.520571600000000000e+07
4.150000000000000000e+05,1.081099999999999978e-01,3.180000000000000188e-02,1.539291700000000000e+07
4.200000000000000000e+05,1.075200000000000045e-01,3.119999999999999857e-02,1.558021800000000000e+07
4.250000000000000000e+05,1.081600000000000061e-01,3.109999999999999917e-02,1.576763500000000000e+07
4.300000000000000000e+05,1.079999999999999988e-01,3.160000000000000309e-02,1.595446700000000000e+07
4.350000000000000000e+05,1.082100000000000006e-01,3.150000000000000022e-02,1.614188400000000000e+07
4.400000000000000000e+05,1.074699999999999961e-01,3.070000000000000159e-02,1.632898500000000000e+07
4.450000000000000000e+05,1.082999999999999935e-01,3.049999999999999933e-02,1.651621000000000000e+07
4.500000000000000000e+05,1.077000000000000041e-01,3.090000000000000038e-02,1.670377400000000000e+07
4.550000000000000000e+05,1.087199999999999972e-01,3.150000000000000022e-02,1.689111800000000000e+07
4.600000000000000000e+05,1.074299999999999977e-01,3.030000000000000054e-02,1.707858100000000000e+07
4.650000000000000000e+05,1.082700000000000051e-01,3.130000000000000143e-02,1.726592800000000000e+07
4.700000000000000000e+05,1.067400000000000015e-01,3.020000000000000115e-02,1.745325000000000000e+07
4.750000000000000000e+05,1.070900000000000046e-01,3.059999999999999873e-02,1.764043300000000000e+07
4.800000000000000000e+05,1.080399999999999971e-01,3.049999999999999933e-02,1.782772600000000000e+07
4.850000000000000000e+05,1.070799999999999946e-01,3.150000000000000022e-02,1.801537300000000000e+07
4.900000000000000000e+05,1.074900000000000022e-01,3.049999999999999933e-02,1.820198100000000000e+07
4.950000000000000000e+05,1.082100000000000006e-01,3.109999999999999917e-02,1.838931800000000000e+07
5.000000000000000000e+05,1.082899999999999974e-01,3.090000000000000038e-02,1.857659300000000000e+07
5.050000000000000000e+05,1.079900000000000027e-01,3.090000000000000038e-02,1.876375600000000000e+07
5.100000000000000000e+05,1.065600000000000019e-01,3.059999999999999873e-02,1.895117700000000000e+07
5.150000000000000000e+05,1.069699999999999956e-01,3.090000000000000038e-02,1.913833000000000000e+07
5.200000000000000000e+05,1.068800000000000028e-01,3.169999999999999901e-02,1.932555800000000000e+07
5.250000000000000000e+05,1.077199999999999963e-01,3.039999999999999994e-02,1.951291800000000000e+07
5.300000000000000000e+05,1.081700000000000023e-01,3.169999999999999901e-02,1.970029300000000000e+07
5.350000000000000000e+05,1.076600000000000057e-01,3.169999999999999901e-02,1.988772500000000000e+07
5.400000000000000000e+05,1.072499999999999981e-01,3.090000000000000038e-02,2.007539900000000000e+07
5.450000000000000000e+05,1.073400000000000049e-01,3.070000000000000159e-02,2.026291600000000000e+07
5.500000000000000000e+05,1.071899999999999936e-01,3.180000000000000188e-02,2.045018400000000000e+07
5.550000000000000000e+05,1.075600000000000028e-01,3.090000000000000038e-02,2.063731600000000000e+07
5.600000000000000000e+05,1.073599999999999971e-01,3.009999999999999828e-02,2.082425300000000000e+07
5.650000000000000000e+05,1.073999999999999955e-01,3.150000000000000022e-02,2.101176900000000000e+07
5.700000000000000000e+05,1.065600000000000019e-01,3.020000000000000115e-02,2.119917200000000000e+07
5.750000000000000000e+05,1.078299999999999953e-01,3.090000000000000038e-02,2.138636400000000000e+07
5.800000000000000000e+05,1.073100000000000026e-01,2.920000000000000026e-02,2.157373700000000000e+07
5.850000000000000000e+05,1.066799999999999971e-01,3.160000000000000309e-02,2.176129400000000000e+07
5.900000000000000000e+05,1.073999999999999955e-01,3.080000000000000099e-02,2.194853200000000000e+07
5.950000000000000000e+05,1.071700000000000014e-01,3.119999999999999857e-02,2.213570500000000000e+07
6.000000000000000000e+05,1.073699999999999932e-01,3.139999999999999736e-02,2.232286000000000000e+07
6.050000000000000000e+05,1.087299999999999933e-01,3.080000000000000099e-02,2.251032600000000000e+07
6.100000000000000000e+05,1.078500000000000014e-01,3.080000000000000099e-02,2.269793300000000000e+07
6.150000000000000000e+05,1.067700000000000038e-01,3.109999999999999917e-02,2.288557200000000000e+07
6.200000000000000000e+05,1.074200000000000016e-01,3.099999999999999978e-02,2.307262200000000000e+07
6.250000000000000000e+05,1.072400000000000020e-01,3.160000000000000309e-02,2.326006500000000000e+07
6.300000000000000000e+05,1.059200000000000003e-01,3.109999999999999917e-02,2.344758000000000000e+07
6.350000000000000000e+05,1.066899999999999932e-01,2.989999999999999949e-02,2.363461700000000000e+07
6.400000000000000000e+05,1.069699999999999956e-01,3.080000000000000099e-02,2.382164800000000000e+07
6.450000000000000000e+05,1.072899999999999965e-01,3.099999999999999978e-02,2.400937200000000000e+07
6.500000000000000000e+05,1.062199999999999950e-01,3.009999999999999828e-02,2.419672000000000000e+07
6.550000000000000000e+05,1.067599999999999938e-01,3.009999999999999828e-02,2.438387000000000000e+07
6.600000000000000000e+05,1.060999999999999999e-01,3.039999999999999994e-02,2.457125300000000000e+07
6.650000000000000000e+05,1.078500000000000014e-01,3.080000000000000099e-02,2.475846400000000000e+07
6.700000000000000000e+05,1.075200000000000045e-01,3.169999999999999901e-02,2.494590100000000000e+07
6.750000000000000000e+05,1.066000000000000003e-01,3.039999999999999994e-02,2.513325400000000000e+07
6.800000000000000000e+05,1.068599999999999967e-01,3.009999999999999828e-02,2.532048600000000000e+07
6.850000000000000000e+05,1.062199999999999950e-01,2.980000000000000010e-02,2.550794900000000000e+07
6.900000000000000000e+05,1.079100000000000059e-01,3.049999999999999933e-02,2.569540400000000000e+07
6.950000000000000000e+05,1.075399999999999967e-01,3.180000000000000188e-02,2.588260200000000000e+07
7.000000000000000000e+05,1.055999999999999994e-01,3.049999999999999933e-02,2.607000400000000000e+07
7.050000000000000000e+05,1.063299999999999940e-01,3.039999999999999994e-02,2.625744900000000000e+07
7.100000000000000000e+05,1.074999999999999983e-01,3.150000000000000022e-02,2.644463900000000000e+07
7.150000000000000000e+05,1.061799999999999966e-01,3.150000000000000022e-02,2.663162600000000000e+07
7.200000000000000000e+05,1.071600000000000052e-01,3.139999999999999736e-02,2.681870500000000000e+07
7.250000000000000000e+05,1.079299999999999982e-01,3.090000000000000038e-02,2.700544800000000000e+07
7.300000000000000000e+05,1.073299999999999949e-01,3.109999999999999917e-02,2.719225900000000000e+07
7.350000000000000000e+05,1.073400000000000049e-01,3.059999999999999873e-02,2.737949300000000000e+07
7.400000000000000000e+05,1.079299999999999982e-01,3.150000000000000022e-02,2.756599500000000000e+07
7.450000000000000000e+05,1.069800000000000056e-01,3.020000000000000115e-02,2.775340800000000000e+07
7.500000000000000000e+05,1.074600000000000000e-01,3.139999999999999736e-02,2.794047100000000000e+07
7.550000000000000000e+05,1.067599999999999938e-01,2.989999999999999949e-02,2.812758700000000000e+07
7.600000000000000000e+05,1.071099999999999969e-01,3.119999999999999857e-02,2.831467300000000000e+07
7.650000000000000000e+05,1.067599999999999938e-01,3.119999999999999857e-02,2.850154900000000000e+07
7.700000000000000000e+05,1.081000000000000016e-01,3.180000000000000188e-02,2.868815300000000000e+07
7.750000000000000000e+05,1.065099999999999936e-01,3.080000000000000099e-02,2.887521200000000000e+07
7.800000000000000000e+05,1.062000000000000027e-01,3.180000000000000188e-02,2.906217800000000000e+07
7.850000000000000000e+05,1.054999999999999966e-01,2.989999999999999949e-02,2.924922600000000000e+07
7.900000000000000000e+05,1.063400000000000040e-01,3.099999999999999978e-02,2.943628100000000000e+07
7.950000000000000000e+05,1.053299999999999931e-01,3.049999999999999933e-02,2.962373100000000000e+07
8.000000000000000000e+05,1.060799999999999937e-01,3.059999999999999873e-02,2.981122600000000000e+07
8.050000000000000000e+05,1.069399999999999934e-01,3.080000000000000099e-02,2.999845000000000000e+07
8.100000000000000000e+05,1.066899999999999932e-01,3.119999999999999857e-02,3.018571200000000000e+07
8.150000000000000000e+05,1.072000000000000036e-01,3.130000000000000143e-02,3.037298800000000000e+07
8.200000000000000000e+05,1.066399999999999987e-01,3.070000000000000159e-02,3.056059600000000000e+07
8.250000000000000000e+05,1.069399999999999934e-01,3.080000000000000099e-02,3.074819000000000000e+07
8.300000000000000000e+05,1.052199999999999941e-01,3.070000000000000159e-02,3.093556700000000000e+07
8.350000000000000000e+05,1.074100000000000055e-01,3.180000000000000188e-02,3.112314700000000000e+07
8.400000000000000000e+05,1.076499999999999957e-01,3.030000000000000054e-02,3.131063900000000000e+07
8.450000000000000000e+05,1.071300000000000030e-01,3.080000000000000099e-02,3.149789600000000000e+07
8.500000000000000000e+05,1.065600000000000019e-01,3.169999999999999901e-02,3.168537700000000000e+07
8.550000000000000000e+05,1.059800000000000048e-01,3.070000000000000159e-02,3.187304300000000000e+07
8.600000000000000000e+05,1.073599999999999971e-01,3.109999999999999917e-02,3.206065800000000000e+07
8.650000000000000000e+05,1.084699999999999970e-01,3.169999999999999901e-02,3.224822100000000000e+07
8.700000000000000000e+05,1.055799999999999933e-01,3.039999999999999994e-02,3.243578600000000000e+07
8.750000000000000000e+05,1.067899999999999960e-01,3.080000000000000099e-02,3.262295000000000000e+07
8.800000000000000000e+05,1.064999999999999974e-01,3.090000000000000038e-02,3.281028000000000000e+07
8.850000000000000000e+05,1.071799999999999975e-01,3.030000000000000054e-02,3.299738400000000000e+07
8.900000000000000000e+05,1.068999999999999950e-01,3.059999999999999873e-02,3.318482200000000000e+07
8.950000000000000000e+05,1.051699999999999996e-01,3.130000000000000143e-02,3.337232700000000000e+07
9.000000000000000000e+05,1.073899999999999993e-01,3.130000000000000143e-02,3.355962100000000000e+07
9.050000000000000000e+05,1.081400000000000000e-01,3.090000000000000038e-02,3.374737200000000000e+07
9.100000000000000000e+05,1.078299999999999953e-01,3.130000000000000143e-02,3.393488400000000000e+07
9.150000000000000000e+05,1.056300000000000017e-01,3.039999999999999994e-02,3.412228800000000000e+07
9.200000000000000000e+05,1.062000000000000027e-01,3.109999999999999917e-02,3.430970400000000000e+07
9.250000000000000000e+05,1.046600000000000030e-01,3.059999999999999873e-02,3.449704700000000000e+07
9.300000000000000000e+05,1.062599999999999933e-01,3.099999999999999978e-02,3.468450600000000000e+07
9.350000000000000000e+05,1.073699999999999932e-01,3.049999999999999933e-02,3.487172800000000000e+07
9.400000000000000000e+05,1.076099999999999973e-01,3.030000000000000054e-02,3.505879900000000000e+07
9.450000000000000000e+05,1.055500000000000049e-01,3.180000000000000188e-02,3.524629200000000000e+07
9.500000000000000000e+05,1.063999999999999946e-01,3.039999999999999994e-02,3.543356500000000000e+07
9.550000000000000000e+05,1.081000000000000016e-01,3.099999999999999978e-02,3.562070200000000000e+07
9.600000000000000000e+05,1.056799999999999962e-01,3.109999999999999917e-02,3.580810900000000000e+07
9.650000000000000000e+05,1.061399999999999982e-01,3.020000000000000115e-02,3.599532800000000000e+07
9.700000000000000000e+05,1.073699999999999932e-01,3.080000000000000099e-02,3.618277200000000000e+07
9.750000000000000000e+05,1.053599999999999953e-01,3.090000000000000038e-02,3.636997700000000000e+07
9.800000000000000000e+05,1.075600000000000028e-01,3.150000000000000022e-02,3.655719700000000000e+07
9.850000000000000000e+05,1.084699999999999970e-01,3.209999999999999659e-02,3.674470600000000000e+07
9.900000000000000000e+05,1.066700000000000009e-01,3.119999999999999857e-02,3.693265100000000000e+07
9.950000000000000000e+05,1.070399999999999963e-01,3.080000000000000099e-02,3.711996200000000000e+07
1.000000000000000000e+06,1.078000000000000069e-01,3.049999999999999933e-02,3.730727600000000000e+07
1.005000000000000000e+06,1.058100000000000013e-01,2.989999999999999949e-02,3.749514700000000000e+07
1.010000000000000000e+06,1.080099999999999949e-01,3.020000000000000115e-02,3.768237500000000000e+07
1.015000000000000000e+06,1.065500000000000058e-01,3.020000000000000115e-02,3.786990100000000000e+07
1.020000000000000000e+06,1.070200000000000040e-01,3.209999999999999659e-02,3.805774200000000000e+07
1.025000000000000000e+06,1.080600000000000033e-01,3.020000000000000115e-02,3.824504800000000000e+07
1.030000000000000000e+06,1.074800000000000061e-01,3.139999999999999736e-02,3.843213400000000000e+07
1.035000000000000000e+06,1.070399999999999963e-01,3.109999999999999917e-02,3.861972900000000000e+07
1.040000000000000000e+06,1.063100000000000017e-01,3.020000000000000115e-02,3.880708900000000000e+07
1.045000000000000000e+06,1.071899999999999936e-01,3.139999999999999736e-02,3.899482600000000000e+07
1.050000000000000000e+06,1.070799999999999946e-01,3.200000000000000067e-02,3.918232300000000000e+07
1.055000000000000000e+06,1.072199999999999959e-01,3.119999999999999857e-02,3.937000200000000000e+07
1.060000000000000000e+06,1.080799999999999955e-01,3.070000000000000159e-02,3.955762800000000000e+07
1.065000000000000000e+06,1.054999999999999966e-01,3.039999999999999994e-02,3.974469400000000000e+07
1.070000000000000000e+06,1.074299999999999977e-01,3.160000000000000309e-02,3.993222600000000000e+07
1.075000000000000000e+06,1.048599999999999949e-01,3.049999999999999933e-02,4.011952900000000000e+07
1.080000000000000000e+06,1.071300000000000030e-01,3.070000000000000159e-02,4.030729700000000000e+07
1.085000000000000000e+06,1.068000000000000060e-01,3.109999999999999917e-02,4.049501600000000000e+07
1.090000000000000000e+06,1.081000000000000016e-01,3.169999999999999901e-02,4.068250600000000000e+07
1.095000000000000000e+06,1.056799999999999962e-01,3.130000000000000143e-02,4.087006200000000000e+07
1.100000000000000000e+06,1.085099999999999953e-01,3.090000000000000038e-02,4.105745600000000000e+07
1.105000000000000000e+06,1.067599999999999938e-01,3.150000000000000022e-02,4.124504800000000000e+07
1.110000000000000000e+06,1.071099999999999969e-01,3.030000000000000054e-02,4.143274400000000000e+07
1.115000000000000000e+06,1.060299999999999992e-01,3.209999999999999659e-02,4.162020700000000000e+07
1.120000000000000000e+06,1.066099999999999964e-01,3.150000000000000022e-02,4.180787700000000000e+07
1.125000000000000000e+06,1.068999999999999950e-01,3.090000000000000038e-02,4.199559600000000000e+07
1.130000000000000000e+06,1.077499999999999986e-01,3.070000000000000159e-02,4.218357700000000000e+07
1.135000000000000000e+06,1.067300000000000054e-01,3.160000000000000309e-02,4.237115600000000000e+07
1.140000000000000000e+06,1.075200000000000045e-01,3.009999999999999828e-02,4.255886300000000000e+07
1.145000000000000000e+06,1.074500000000000038e-01,3.130000000000000143e-02,4.274634900000000000e+07
1.150000000000000000e+06,1.072700000000000042e-01,3.109999999999999917e-02,4.293403400000000000e+07
1.155000000000000000e+06,1.066300000000000026e-01,3.130000000000000143e-02,4.312188300000000000e+07
1.160000000000000000e+06,1.081099999999999978e-01,3.209999999999999659e-02,4.330926100000000000e+07
1.165000000000000000e+06,1.072700000000000042e-01,3.099999999999999978e-02,4.349693400000000000e+07
1.170000000000000000e+06,1.071300000000000030e-01,3.180000000000000188e-02,4.368462800000000000e+07
1.175000000000000000e+06,1.072300000000000059e-01,3.150000000000000022e-02,4.387233500000000000e+07
1.180000000000000000e+06,1.072599999999999942e-01,3.250000000000000111e-02,4.405991100000000000e+07
1.185000000000000000e+06,1.087000000000000050e-01,3.209999999999999659e-02,4.424744500000000000e+07
1.190000000000000000e+06,1.075300000000000006e-01,3.109999999999999917e-02,4.443486800000000000e+07
1.195000000000000000e+06,1.060999999999999999e-01,3.180000000000000188e-02,4.462197900000000000e+07
1.200000000000000000e+06,1.061300000000000021e-01,3.160000000000000309e-02,4.480962600000000000e+07
1.205000000000000000e+06,1.077300000000000063e-01,3.180000000000000188e-02,4.499742100000000000e+07
1.210000000000000000e+06,1.061700000000000005e-01,3.099999999999999978e-02,4.518493900000000000e+07
1.215000000000000000e+06,1.069999999999999979e-01,3.239999999999999825e-02,4.537258600000000000e+07
1.220000000000000000e+06,1.064200000000000007e-01,3.080000000000000099e-02,4.555978800000000000e+07
1.225000000000000000e+06,1.072899999999999965e-01,3.180000000000000188e-02,4.574750900000000000e+07
1.230000000000000000e+06,1.055900000000000033e-01,3.180000000000000188e-02,4.593518500000000000e+07
1.235000000000000000e+06,1.061900000000000066e-01,3.160000000000000309e-02,4.612272700000000000e+07
1.240000000000000000e+06,1.077100000000000002e-01,3.080000000000000099e-02,4.631029200000000000e+07
1.245000000000000000e+06,1.063800000000000023e-01,3.099999999999999978e-02,4.649791500000000000e+07
1.250000000000000000e+06,1.060200000000000031e-01,3.070000000000000159e-02,4.668510000000000000e+07
1.255000000000000000e+06,1.082599999999999951e-01,3.130000000000000143e-02,4.687282100000000000e+07
1.260000000000000000e+06,1.057099999999999984e-01,3.139999999999999736e-02,4.706075300000000000e+07
1.265000000000000000e+06,1.070200000000000040e-01,3.130000000000000143e-02,4.724855500000000000e+07
1.270000000000000000e+06,1.066300000000000026e-01,3.139999999999999736e-02,4.743631500000000000e+07
1.275000000000000000e+06,1.072000000000000036e-01,3.119999999999999857e-02,4.762391400000000000e+07
1.280000000000000000e+06,1.076300000000000034e-01,3.139999999999999736e-02,4.781193700000000000e+07
1.285000000000000000e+06,1.080300000000000010e-01,3.130000000000000143e-02,4.799965900000000000e+07
1.290000000000000000e+06,1.084600000000000009e-01,3.169999999999999901e-02,4.818753500000000000e+07
1.295000000000000000e+06,1.093800000000000050e-01,3.200000000000000067e-02,4.837513500000000000e+07
1.300000000000000000e+06,1.052600000000000063e-01,3.160000000000000309e-02,4.856243200000000000e+07
1.305000000000000000e+06,1.065699999999999981e-01,3.139999999999999736e-02,4.874995100000000000e+07
1.310000000000000000e+06,1.084299999999999986e-01,3.130000000000000143e-02,4.893725900000000000e+07
1.315000000000000000e+06,1.074200000000000016e-01,3.119999999999999857e-02,4.912501900000000000e+07
1.320000000000000000e+06,1.076600000000000057e-01,3.080000000000000099e-02,4.931248700000000000e+07
1.325000000000000000e+06,1.075200000000000045e-01,3.200000000000000067e-02,4.949983200000000000e+07
1.330000000000000000e+06,1.070200000000000040e-01,3.219999999999999946e-02,4.968756400000000000e+07
1.335000000000000000e+06,1.085200000000000053e-01,3.119999999999999857e-02,4.987572900000000000e+07
1.340000000000000000e+06,1.085099999999999953e-01,3.189999999999999780e-02,5.006402000000000000e+07
1.345000000000000000e+06,1.075099999999999945e-01,3.160000000000000309e-02,5.025249500000000000e+07
1.350000000000000000e+06,1.068299999999999944e-01,3.099999999999999978e-02,5.044085100000000000e+07
1.355000000000000000e+06,1.066200000000000064e-01,3.099999999999999978e-02,5.062876200000000000e+07
1.360000000000000000e+06,1.065399999999999958e-01,3.300000000000000155e-02,5.081696300000000000e+07
1.365000000000000000e+06,1.072800000000000004e-01,3.109999999999999917e-02,5.100529400000000000e+07
1.370000000000000000e+06,1.082000000000000045e-01,3.150000000000000022e-02,5.119369300000000000e+07
1.375000000000000000e+06,1.057300000000000045e-01,3.119999999999999857e-02,5.138207000000000000e+07
1.380000000000000000e+06,1.064699999999999952e-01,3.099999999999999978e-02,5.157031900000000000e+07
1.385000000000000000e+06,1.071899999999999936e-01,3.139999999999999736e-02,5.175886500000000000e+07
1.390000000000000000e+06,1.083199999999999996e-01,3.090000000000000038e-02,5.194703300000000000e+07
1.395000000000000000e+06,1.058299999999999935e-01,3.030000000000000054e-02,5.213540700000000000e+07
1.400000000000000000e+06,1.075200000000000045e-01,3.160000000000000309e-02,5.232360200000000000e+07
1.405000000000000000e+06,1.079900000000000027e-01,3.160000000000000309e-02,5.251213200000000000e+07
1.410000000000000000e+06,1.064400000000000068e-01,3.130000000000000143e-02,5.269992400000000000e+07
1.415000000000000000e+06,1.066700000000000009e-01,3.230000000000000232e-02,5.288834800000000000e+07
1.420000000000000000e+06,1.075500000000000067e-01,3.160000000000000309e-02,5.307666800000000000e+07
1.425000000000000000e+06,1.063100000000000017e-01,3.130000000000000143e-02,5.326500800000000000e+07
1.430000000000000000e+06,1.076499999999999957e-01,3.169999999999999901e-02,5.345322700000000000e+07
1.435000000000000000e+06,1.070699999999999985e-01,3.049999999999999933e-02,5.364152400000000000e+07
1.440000000000000000e+06,1.072099999999999997e-01,3.150000000000000022e-02,5.382982400000000000e+07
1.445000000000000000e+06,1.061399999999999982e-01,3.139999999999999736e-02,5.401821500000000000e+07
1.450000000000000000e+06,1.070900000000000046e-01,3.109999999999999917e-02,5.420636700000000000e+07
1.455000000000000000e+06,1.084500000000000047e-01,3.180000000000000188e-02,5.439472900000000000e+07
1.460000000000000000e+06,1.078500000000000014e-01,3.160000000000000309e-02,5.458407900000000000e+07
1.465000000000000000e+06,1.074500000000000038e-01,3.169999999999999901e-02,5.477235300000000000e+07
1.470000000000000000e+06,1.078400000000000053e-01,3.130000000000000143e-02,5.496104300000000000e+07
1.475000000000000000e+06,1.059400000000000064e-01,3.130000000000000143e-02,5.514966800000000000e+07
1.480000000000000000e+06,1.076399999999999996e-01,3.209999999999999659e-02,5.533819400000000000e+07
1.485000000000000000e+06,1.077199999999999963e-01,3.250000000000000111e-02,5.552658600000000000e+07
1.490000000000000000e+06,1.075399999999999967e-01,3.219999999999999946e-02,5.571511900000000000e+07
1.495000000000000000e+06,1.067199999999999954e-01,3.209999999999999659e-02,5.590343200000000000e+07
1.500000000000000000e+06,1.069800000000000056e-01,3.269999999999999990e-02,5.609172700000000000e+07
1.505000000000000000e+06,1.076300000000000034e-01,3.219999999999999946e-02,5.628031200000000000e+07
1.510000000000000000e+06,1.065500000000000058e-01,3.180000000000000188e-02,5.646879200000000000e+07
1.515000000000000000e+06,1.074699999999999961e-01,3.219999999999999946e-02,5.665781000000000000e+07
1.520000000000000000e+06,1.072000000000000036e-01,3.189999999999999780e-02,5.684638600000000000e+07
1.525000000000000000e+06,1.072300000000000059e-01,3.180000000000000188e-02,5.703492500000000000e+07
1.530000000000000000e+06,1.082899999999999974e-01,3.139999999999999736e-02,5.722322600000000000e+07
1.535000000000000000e+06,1.089799999999999935e-01,3.119999999999999857e-02,5.741169800000000000e+07
1.540000000000000000e+06,1.065900000000000042e-01,3.059999999999999873e-02,5.760006300000000000e+07
1.545000000000000000e+06,1.070500000000000063e-01,3.139999999999999736e-02,5.778834200000000000e+07
1.550000000000000000e+06,1.073500000000000010e-01,3.130000000000000143e-02,5.797658300000000000e+07
1.555000000000000000e+06,1.063500000000000001e-01,3.160000000000000309e-02,5.816498500000000000e+07
1.560000000000000000e+06,1.079800000000000065e-01,3.189999999999999780e-02,5.835335300000000000e+07
1.565000000000000000e+06,1.086700000000000027e-01,3.250000000000000111e-02,5.854206900000000000e+07
1.570000000000000000e+06,1.071099999999999969e-01,3.080000000000000099e-02,5.873061800000000000e+07
1.575000000000000000e+06,1.074600000000000000e-01,3.169999999999999901e-02,5.891927900000000000e+07
1.580000000000000000e+06,1.076499999999999957e-01,3.180000000000000188e-02,5.910773900000000000e+07
1.585000000000000000e+06,1.067499999999999977e-01,3.099999999999999978e-02,5.929622800000000000e+07
1.590000000000000000e+06,1.074100000000000055e-01,3.200000000000000067e-02,5.948439600000000000e+07
1.595000000000000000e+06,1.076700000000000018e-01,3.230000000000000232e-02,5.967266700000000000e+07
1.600000000000000000e+06,1.082300000000000068e-01,3.160000000000000309e-02,5.986156200000000000e+07
1.605000000000000000e+06,1.068100000000000022e-01,3.239999999999999825e-02,6.004975500000000000e+07
1.610000000000000000e+06,1.065600000000000019e-01,3.130000000000000143e-02,6.023790400000000000e+07
1.615000000000000000e+06,1.074200000000000016e-01,3.189999999999999780e-02,6.042663100000000000e+07
1.620000000000000000e+06,1.055799999999999933e-01,3.189999999999999780e-02,6.061492600000000000e+07
1.625000000000000000e+06,1.071200000000000069e-01,3.230000000000000232e-02,6.080314900000000000e+07
1.630000000000000000e+06,1.072400000000000020e-01,3.150000000000000022e-02,6.099153200000000000e+07
1.635000000000000000e+06,1.076600000000000057e-01,3.269999999999999990e-02,6.118016900000000000e+07
1.640000000000000000e+06,1.088800000000000046e-01,3.119999999999999857e-02,6.136870900000000000e+07
1.645000000000000000e+06,1.064299999999999968e-01,3.119999999999999857e-02,6.155702000000000000e+07
1.650000000000000000e+06,1.062000000000000027e-01,3.169999999999999901e-02,6.174564600000000000e+07
1.655000000000000000e+06,1.082499999999999990e-01,3.280000000000000276e-02,6.193399400000000000e+07
1.660000000000000000e+06,1.076099999999999973e-01,3.160000000000000309e-02,6.212258600000000000e+07
1.665000000000000000e+06,1.087299999999999933e-01,3.189999999999999780e-02,6.231061900000000000e+07
1.670000000000000000e+06,1.086799999999999988e-01,3.200000000000000067e-02,6.249877000000000000e+07
1.675000000000000000e+06,1.076700000000000018e-01,3.230000000000000232e-02,6.268754200000000000e+07
1.680000000000000000e+06,1.060500000000000054e-01,3.139999999999999736e-02,6.287615700000000000e+07
1.685000000000000000e+06,1.088800000000000046e-01,3.080000000000000099e-02,6.306450000000000000e+07
1.690000000000000000e+06,1.083400000000000057e-01,3.169999999999999901e-02,6.325302300000000000e+07
1.695000000000000000e+06,1.075500000000000067e-01,3.059999999999999873e-02,6.344133000000000000e+07
1.700000000000000000e+06,1.084900000000000031e-01,3.219999999999999946e-02,6.362929600000000000e+07
1.705000000000000000e+06,1.073599999999999971e-01,3.139999999999999736e-02,6.381765300000000000e+07
1.710000000000000000e+06,1.073199999999999987e-01,3.219999999999999946e-02,6.400609400000000000e+07
1.715000000000000000e+06,1.062700000000000033e-01,3.139999999999999736e-02,6.419442100000000000e+07
1.720000000000000000e+06,1.069699999999999956e-01,3.080000000000000099e-02,6.438257800000000000e+07
1.725000000000000000e+06,1.070099999999999940e-01,3.070000000000000159e-02,6.457096000000000000e+07
1.730000000000000000e+06,1.079100000000000059e-01,3.090000000000000038e-02,6.475915100000000000e+07
1.735000000000000000e+06,1.063899999999999985e-01,3.189999999999999780e-02,6.494740900000000000e+07
1.740000000000000000e+06,1.069800000000000056e-01,3.200000000000000067e-02,6.513567500000000000e+07
1.745000000000000000e+06,1.072800000000000004e-01,3.209999999999999659e-02,6.532403200000000000e+07
1.750000000000000000e+06,1.068700000000000067e-01,3.259999999999999704e-02,6.551215700000000000e+07
1.755000000000000000e+06,1.088400000000000062e-01,3.109999999999999917e-02,6.570063500000000000e+07
1.760000000000000000e+06,1.063899999999999985e-01,3.189999999999999780e-02,6.588900800000000000e+07
1.765000000000000000e+06,1.068999999999999950e-01,3.099999999999999978e-02,6.607719000000000000e+07
1.770000000000000000e+06,1.050299999999999984e-01,3.049999999999999933e-02,6.626537000000000000e+07
1.775000000000000000e+06,1.085099999999999953e-01,3.230000000000000232e-02,6.645349700000000000e+07
1.780000000000000000e+06,1.073500000000000010e-01,3.169999999999999901e-02,6.664186300000000000e+07
1.785000000000000000e+06,1.063599999999999962e-01,3.169999999999999901e-02,6.683026300000000000e+07
1.790000000000000000e+06,1.051300000000000012e-01,3.080000000000000099e-02,6.701832100000000000e+07
1.795000000000000000e+06,1.069100000000000050e-01,3.239999999999999825e-02,6.720649100000000000e+07
1.800000000000000000e+06,1.064500000000000030e-01,3.169999999999999901e-02,6.739507500000000000e+07
1.805000000000000000e+06,1.076700000000000018e-01,3.209999999999999659e-02,6.758350800000000000e+07
1.810000000000000000e+06,1.066600000000000048e-01,3.090000000000000038e-02,6.777183200000000000e+07
1.815000000000000000e+06,1.087299999999999933e-01,3.239999999999999825e-02,6.796030300000000000e+07
1.820000000000000000e+06,1.084999999999999992e-01,3.169999999999999901e-02,6.814883700000000000e+07
1.825000000000000000e+06,1.074399999999999938e-01,3.230000000000000232e-02,6.833712500000000000e+07
1.830000000000000000e+06,1.078299999999999953e-01,3.090000000000000038e-02,6.852541800000000000e+07
1.835000000000000000e+06,1.059599999999999986e-01,3.070000000000000159e-02,6.871378200000000000e+07
1.840000000000000000e+06,1.070200000000000040e-01,3.130000000000000143e-02,6.890207200000000000e+07
1.845000000000000000e+06,1.081199999999999939e-01,3.189999999999999780e-02,6.909040600000000000e+07
1.850000000000000000e+06,1.080300000000000010e-01,3.119999999999999857e-02,6.927903300000000000e+07
1.855000000000000000e+06,1.081499999999999961e-01,3.250000000000000111e-02,6.946739400000000000e+07
1.860000000000000000e+06,1.075900000000000051e-01,3.289999999999999869e-02,6.965575000000000000e+07
1.865000000000000000e+06,1.082199999999999968e-01,3.150000000000000022e-02,6.984423400000000000e+07
1.870000000000000000e+06,1.071600000000000052e-01,3.080000000000000099e-02,7.003274900000000000e+07
1.875000000000000000e+06,1.082999999999999935e-01,3.169999999999999901e-02,7.022113800000000000e+07
1.880000000000000000e+06,1.057899999999999952e-01,3.119999999999999857e-02,7.040945400000000000e+07
1.885000000000000000e+06,1.073100000000000026e-01,3.160000000000000309e-02,7.059778800000000000e+07
1.890000000000000000e+06,1.094600000000000017e-01,3.200000000000000067e-02,7.078646900000000000e+07
1.895000000000000000e+06,1.078999999999999959e-01,3.219999999999999946e-02,7.097501100000000000e+07
1.900000000000000000e+06,1.077000000000000041e-01,3.180000000000000188e-02,7.116385500000000000e+07
1.905000000000000000e+06,1.083699999999999941e-01,3.169999999999999901e-02,7.135229800000000000e+07
1.910000000000000000e+06,1.064800000000000052e-01,3.189999999999999780e-02,7.154037200000000000e+07
1.915000000000000000e+06,1.083900000000000002e-01,3.160000000000000309e-02,7.172877400000000000e+07
1.920000000000000000e+06,1.065600000000000019e-01,3.169999999999999901e-02,7.191737200000000000e+07


==> data/mnist/rbf-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.316100000000000048e+00,9.018000000000000460e-01,4.708000000000000000e+03
5.000000000000000000e+03,2.308409999999999851e+00,9.169000000000000483e-01,1.943750000000000000e+05
1.000000000000000000e+04,2.288209999999999855e+00,8.660999999999999810e-01,3.842980000000000000e+05
1.500000000000000000e+04,1.042429999999999968e+00,3.672000000000000264e-01,6.123620000000000000e+05
2.000000000000000000e+04,3.871700000000000141e-01,1.077000000000000041e-01,8.635050000000000000e+05
2.500000000000000000e+04,2.240199999999999969e-01,6.110000000000000153e-02,1.114763000000000000e+06
3.000000000000000000e+04,1.747400000000000064e-01,4.580000000000000043e-02,1.366058000000000000e+06
3.500000000000000000e+04,1.577600000000000113e-01,4.139999999999999930e-02,1.617420000000000000e+06
4.000000000000000000e+04,1.468500000000000083e-01,3.780000000000000027e-02,1.868785000000000000e+06
4.500000000000000000e+04,1.379400000000000071e-01,3.509999999999999926e-02,2.120379000000000000e+06
5.000000000000000000e+04,1.341400000000000092e-01,3.440000000000000002e-02,2.371283000000000000e+06
5.500000000000000000e+04,1.321799999999999919e-01,3.409999999999999837e-02,2.622158000000000000e+06
6.000000000000000000e+04,1.290699999999999903e-01,3.189999999999999780e-02,2.873465000000000000e+06
6.500000000000000000e+04,1.272300000000000098e-01,3.330000000000000321e-02,3.124694000000000000e+06
7.000000000000000000e+04,1.240900000000000059e-01,3.300000000000000155e-02,3.375889000000000000e+06
7.500000000000000000e+04,1.209400000000000058e-01,3.180000000000000188e-02,3.625022000000000000e+06
8.000000000000000000e+04,1.216799999999999965e-01,3.109999999999999917e-02,3.873115000000000000e+06
8.500000000000000000e+04,1.183600000000000069e-01,2.939999999999999905e-02,4.121872000000000000e+06
9.000000000000000000e+04,1.162099999999999939e-01,3.139999999999999736e-02,4.370572000000000000e+06
9.500000000000000000e+04,1.155999999999999944e-01,3.049999999999999933e-02,4.619598000000000000e+06
1.000000000000000000e+05,1.140999999999999931e-01,3.160000000000000309e-02,4.868824000000000000e+06
1.050000000000000000e+05,1.122900000000000009e-01,3.049999999999999933e-02,5.117720000000000000e+06
1.100000000000000000e+05,1.106199999999999961e-01,2.949999999999999845e-02,5.366758000000000000e+06
1.150000000000000000e+05,1.102599999999999969e-01,3.080000000000000099e-02,5.615725000000000000e+06
1.200000000000000000e+05,1.089500000000000052e-01,3.030000000000000054e-02,5.865386000000000000e+06
1.250000000000000000e+05,1.091700000000000031e-01,2.980000000000000010e-02,6.116409000000000000e+06
1.300000000000000000e+05,1.102000000000000063e-01,2.960000000000000131e-02,6.367118000000000000e+06
1.350000000000000000e+05,1.079600000000000004e-01,2.999999999999999889e-02,6.618464000000000000e+06
1.400000000000000000e+05,1.078500000000000014e-01,2.920000000000000026e-02,6.869099000000000000e+06
1.450000000000000000e+05,1.069999999999999979e-01,3.059999999999999873e-02,7.119582000000000000e+06
1.500000000000000000e+05,1.088100000000000039e-01,3.109999999999999917e-02,7.369579000000000000e+06
1.550000000000000000e+05,1.058899999999999980e-01,2.970000000000000070e-02,7.620351000000000000e+06
1.600000000000000000e+05,1.065099999999999936e-01,3.020000000000000115e-02,7.871109000000000000e+06
1.650000000000000000e+05,1.064999999999999974e-01,2.920000000000000026e-02,8.120965000000000000e+06
1.700000000000000000e+05,1.076600000000000057e-01,2.989999999999999949e-02,8.370591000000000000e+06
1.750000000000000000e+05,1.076899999999999941e-01,2.960000000000000131e-02,8.620138000000000000e+06
1.800000000000000000e+05,1.047600000000000059e-01,3.049999999999999933e-02,8.869950000000000000e+06
1.850000000000000000e+05,1.062000000000000027e-01,3.039999999999999994e-02,9.120038000000000000e+06
1.900000000000000000e+05,1.055200000000000027e-01,2.960000000000000131e-02,9.370065000000000000e+06
1.950000000000000000e+05,1.062799999999999995e-01,2.980000000000000010e-02,9.619883000000000000e+06
2.000000000000000000e+05,1.053899999999999976e-01,3.099999999999999978e-02,9.869665000000000000e+06
2.050000000000000000e+05,1.076600000000000057e-01,3.039999999999999994e-02,1.011955600000000000e+07
2.100000000000000000e+05,1.070799999999999946e-01,2.989999999999999949e-02,1.036970400000000000e+07
2.150000000000000000e+05,1.072099999999999997e-01,2.949999999999999845e-02,1.061954500000000000e+07
2.200000000000000000e+05,1.072499999999999981e-01,3.160000000000000309e-02,1.086978400000000000e+07
2.250000000000000000e+05,1.059200000000000003e-01,3.130000000000000143e-02,1.112040300000000000e+07
2.300000000000000000e+05,1.074800000000000061e-01,3.059999999999999873e-02,1.137052900000000000e+07
2.350000000000000000e+05,1.061700000000000005e-01,3.109999999999999917e-02,1.162090500000000000e+07
2.400000000000000000e+05,1.072499999999999981e-01,2.960000000000000131e-02,1.187109700000000000e+07
2.450000000000000000e+05,1.097100000000000020e-01,2.999999999999999889e-02,1.212051000000000000e+07
2.500000000000000000e+05,1.082400000000000029e-01,3.099999999999999978e-02,1.237057400000000000e+07
2.550000000000000000e+05,1.083900000000000002e-01,3.150000000000000022e-02,1.262056400000000000e+07
2.600000000000000000e+05,1.066000000000000003e-01,3.119999999999999857e-02,1.287076900000000000e+07
2.650000000000000000e+05,1.080099999999999949e-01,3.169999999999999901e-02,1.312052700000000000e+07
2.700000000000000000e+05,1.078100000000000031e-01,3.150000000000000022e-02,1.337093100000000000e+07
2.750000000000000000e+05,1.093699999999999950e-01,3.139999999999999736e-02,1.362047600000000000e+07
2.800000000000000000e+05,1.080300000000000010e-01,3.080000000000000099e-02,1.387046000000000000e+07
2.850000000000000000e+05,1.088100000000000039e-01,3.180000000000000188e-02,1.411966000000000000e+07
2.900000000000000000e+05,1.090200000000000058e-01,3.169999999999999901e-02,1.436958000000000000e+07
2.950000000000000000e+05,1.073299999999999949e-01,3.209999999999999659e-02,1.461866700000000000e+07
3.000000000000000000e+05,1.082899999999999974e-01,3.119999999999999857e-02,1.486682700000000000e+07
3.050000000000000000e+05,1.083999999999999964e-01,3.239999999999999825e-02,1.511515500000000000e+07
3.100000000000000000e+05,1.081600000000000061e-01,3.150000000000000022e-02,1.536289000000000000e+07
3.150000000000000000e+05,1.092700000000000060e-01,3.370000000000000079e-02,1.561072800000000000e+07
3.200000000000000000e+05,1.089799999999999935e-01,3.209999999999999659e-02,1.585868500000000000e+07
3.250000000000000000e+05,1.088900000000000007e-01,3.160000000000000309e-02,1.610626100000000000e+07
3.300000000000000000e+05,1.076000000000000012e-01,3.130000000000000143e-02,1.635405100000000000e+07
3.350000000000000000e+05,1.077499999999999986e-01,3.150000000000000022e-02,1.660226200000000000e+07
3.400000000000000000e+05,1.088299999999999962e-01,3.209999999999999659e-02,1.685034800000000000e+07
3.450000000000000000e+05,1.095399999999999985e-01,3.230000000000000232e-02,1.709856300000000000e+07
3.500000000000000000e+05,1.096000000000000030e-01,3.150000000000000022e-02,1.734657900000000000e+07
3.550000000000000000e+05,1.075500000000000067e-01,3.250000000000000111e-02,1.759464800000000000e+07
3.600000000000000000e+05,1.086899999999999950e-01,3.200000000000000067e-02,1.784276000000000000e+07
3.650000000000000000e+05,1.095099999999999962e-01,3.280000000000000276e-02,1.809079200000000000e+07
3.700000000000000000e+05,1.087999999999999939e-01,3.169999999999999901e-02,1.833852200000000000e+07
3.750000000000000000e+05,1.076300000000000034e-01,3.080000000000000099e-02,1.858579000000000000e+07
3.800000000000000000e+05,1.070300000000000001e-01,3.130000000000000143e-02,1.883367400000000000e+07
3.850000000000000000e+05,1.080399999999999971e-01,3.150000000000000022e-02,1.908226000000000000e+07
3.900000000000000000e+05,1.092100000000000015e-01,3.200000000000000067e-02,1.932982500000000000e+07
3.950000000000000000e+05,1.083900000000000002e-01,3.189999999999999780e-02,1.957712000000000000e+07
4.000000000000000000e+05,1.097100000000000020e-01,3.219999999999999946e-02,1.982514700000000000e+07
4.050000000000000000e+05,1.095600000000000046e-01,3.169999999999999901e-02,2.007269300000000000e+07
4.100000000000000000e+05,1.092100000000000015e-01,3.180000000000000188e-02,2.032031500000000000e+07
4.150000000000000000e+05,1.097400000000000042e-01,3.230000000000000232e-02,2.056866400000000000e+07
4.200000000000000000e+05,1.111899999999999972e-01,3.250000000000000111e-02,2.081707000000000000e+07
4.250000000000000000e+05,1.090099999999999958e-01,3.359999999999999792e-02,2.106467800000000000e+07
4.300000000000000000e+05,1.114499999999999935e-01,3.300000000000000155e-02,2.131277700000000000e+07
4.350000000000000000e+05,1.076600000000000057e-01,3.169999999999999901e-02,2.156055000000000000e+07
4.400000000000000000e+05,1.100499999999999950e-01,3.160000000000000309e-02,2.180867000000000000e+07
4.450000000000000000e+05,1.104600000000000026e-01,3.160000000000000309e-02,2.205592100000000000e+07
4.500000000000000000e+05,1.092700000000000060e-01,3.150000000000000022e-02,2.230244200000000000e+07
4.550000000000000000e+05,1.080900000000000055e-01,3.160000000000000309e-02,2.254952800000000000e+07
4.600000000000000000e+05,1.104099999999999943e-01,3.189999999999999780e-02,2.279601000000000000e+07
4.650000000000000000e+05,1.094200000000000034e-01,3.239999999999999825e-02,2.304277500000000000e+07
4.700000000000000000e+05,1.087800000000000017e-01,3.160000000000000309e-02,2.329006600000000000e+07
4.750000000000000000e+05,1.120199999999999946e-01,3.280000000000000276e-02,2.353707200000000000e+07
4.800000000000000000e+05,1.097299999999999942e-01,3.180000000000000188e-02,2.378335800000000000e+07
4.850000000000000000e+05,1.099600000000000022e-01,3.320000000000000034e-02,2.403014600000000000e+07
4.900000000000000000e+05,1.084799999999999931e-01,3.099999999999999978e-02,2.427660100000000000e+07
4.950000000000000000e+05,1.107599999999999973e-01,3.160000000000000309e-02,2.452346900000000000e+07
5.000000000000000000e+05,1.092499999999999999e-01,3.090000000000000038e-02,2.477022100000000000e+07
5.050000000000000000e+05,1.092800000000000021e-01,3.099999999999999978e-02,2.501661800000000000e+07
5.100000000000000000e+05,1.091499999999999970e-01,3.119999999999999857e-02,2.526328500000000000e+07
5.150000000000000000e+05,1.090600000000000042e-01,3.030000000000000054e-02,2.550972900000000000e+07
5.200000000000000000e+05,1.082499999999999990e-01,3.180000000000000188e-02,2.575626800000000000e+07
5.250000000000000000e+05,1.095900000000000069e-01,3.070000000000000159e-02,2.600289200000000000e+07
5.300000000000000000e+05,1.107800000000000035e-01,2.989999999999999949e-02,2.624916100000000000e+07
5.350000000000000000e+05,1.096700000000000036e-01,3.090000000000000038e-02,2.649672800000000000e+07
5.400000000000000000e+05,1.100799999999999973e-01,3.130000000000000143e-02,2.674423900000000000e+07
5.450000000000000000e+05,1.089299999999999990e-01,3.030000000000000054e-02,2.699142300000000000e+07
5.500000000000000000e+05,1.097899999999999987e-01,3.139999999999999736e-02,2.723839700000000000e+07
5.550000000000000000e+05,1.103900000000000020e-01,3.160000000000000309e-02,2.748460000000000000e+07
5.600000000000000000e+05,1.096400000000000013e-01,3.099999999999999978e-02,2.773130200000000000e+07
5.650000000000000000e+05,1.119300000000000017e-01,3.250000000000000111e-02,2.797803400000000000e+07
5.700000000000000000e+05,1.097299999999999942e-01,3.200000000000000067e-02,2.822453500000000000e+07
5.750000000000000000e+05,1.103800000000000059e-01,3.219999999999999946e-02,2.847111000000000000e+07
5.800000000000000000e+05,1.097500000000000003e-01,3.099999999999999978e-02,2.871778800000000000e+07
5.850000000000000000e+05,1.099799999999999944e-01,3.070000000000000159e-02,2.896511800000000000e+07
5.900000000000000000e+05,1.093200000000000005e-01,3.080000000000000099e-02,2.921141600000000000e+07
5.950000000000000000e+05,1.100799999999999973e-01,3.049999999999999933e-02,2.945824100000000000e+07
6.000000000000000000e+05,1.082499999999999990e-01,3.099999999999999978e-02,2.970509100000000000e+07
6.050000000000000000e+05,1.109499999999999931e-01,3.150000000000000022e-02,2.995231000000000000e+07
6.100000000000000000e+05,1.117999999999999966e-01,3.139999999999999736e-02,3.019976000000000000e+07
6.150000000000000000e+05,1.118200000000000027e-01,3.119999999999999857e-02,3.044741500000000000e+07
6.200000000000000000e+05,1.094099999999999934e-01,3.139999999999999736e-02,3.069511800000000000e+07
6.250000000000000000e+05,1.116400000000000031e-01,3.139999999999999736e-02,3.094264600000000000e+07
6.300000000000000000e+05,1.090300000000000019e-01,3.150000000000000022e-02,3.118969100000000000e+07
6.350000000000000000e+05,1.096400000000000013e-01,2.989999999999999949e-02,3.143694300000000000e+07
6.400000000000000000e+05,1.096199999999999952e-01,3.180000000000000188e-02,3.168375600000000000e+07
6.450000000000000000e+05,1.100600000000000050e-01,3.150000000000000022e-02,3.193086700000000000e+07
6.500000000000000000e+05,1.092800000000000021e-01,3.119999999999999857e-02,3.217736700000000000e+07
6.550000000000000000e+05,1.086799999999999988e-01,3.049999999999999933e-02,3.242410000000000000e+07
6.600000000000000000e+05,1.101599999999999940e-01,3.139999999999999736e-02,3.267087100000000000e+07
6.650000000000000000e+05,1.085099999999999953e-01,3.049999999999999933e-02,3.291743900000000000e+07
6.700000000000000000e+05,1.090099999999999958e-01,3.180000000000000188e-02,3.316436800000000000e+07
6.750000000000000000e+05,1.097899999999999987e-01,3.109999999999999917e-02,3.341071100000000000e+07
6.800000000000000000e+05,1.120600000000000068e-01,3.219999999999999946e-02,3.365769700000000000e+07
6.850000000000000000e+05,1.105600000000000055e-01,3.169999999999999901e-02,3.390463100000000000e+07
6.900000000000000000e+05,1.092700000000000060e-01,3.189999999999999780e-02,3.415080300000000000e+07
6.950000000000000000e+05,1.099099999999999938e-01,3.139999999999999736e-02,3.439710400000000000e+07
7.000000000000000000e+05,1.092999999999999944e-01,3.160000000000000309e-02,3.464382400000000000e+07
7.050000000000000000e+05,1.084799999999999931e-01,3.109999999999999917e-02,3.489032100000000000e+07
7.100000000000000000e+05,1.092299999999999938e-01,3.150000000000000022e-02,3.513696700000000000e+07
7.150000000000000000e+05,1.104600000000000026e-01,3.189999999999999780e-02,3.538297300000000000e+07
7.200000000000000000e+05,1.113500000000000045e-01,3.259999999999999704e-02,3.562930100000000000e+07
7.250000000000000000e+05,1.097800000000000026e-01,3.139999999999999736e-02,3.587588200000000000e+07
7.300000000000000000e+05,1.100000000000000006e-01,3.180000000000000188e-02,3.612180400000000000e+07
7.350000000000000000e+05,1.104399999999999965e-01,3.239999999999999825e-02,3.636822400000000000e+07
7.400000000000000000e+05,1.103599999999999998e-01,3.200000000000000067e-02,3.661435700000000000e+07
7.450000000000000000e+05,1.131700000000000067e-01,3.259999999999999704e-02,3.686038700000000000e+07
7.500000000000000000e+05,1.111000000000000043e-01,3.169999999999999901e-02,3.710670500000000000e+07
7.550000000000000000e+05,1.102700000000000069e-01,3.130000000000000143e-02,3.735342500000000000e+07
7.600000000000000000e+05,1.105099999999999971e-01,3.180000000000000188e-02,3.759932000000000000e+07
7.650000000000000000e+05,1.085499999999999937e-01,3.119999999999999857e-02,3.784588100000000000e+07
7.700000000000000000e+05,1.124499999999999944e-01,3.250000000000000111e-02,3.809261200000000000e+07
7.750000000000000000e+05,1.104200000000000043e-01,3.130000000000000143e-02,3.833873000000000000e+07
7.800000000000000000e+05,1.102199999999999985e-01,3.160000000000000309e-02,3.858555600000000000e+07
7.850000000000000000e+05,1.095600000000000046e-01,3.160000000000000309e-02,3.883275600000000000e+07
7.900000000000000000e+05,1.101899999999999963e-01,3.169999999999999901e-02,3.907937600000000000e+07
7.950000000000000000e+05,1.106700000000000045e-01,3.039999999999999994e-02,3.932623200000000000e+07
8.000000000000000000e+05,1.099299999999999999e-01,3.139999999999999736e-02,3.957250600000000000e+07
8.050000000000000000e+05,1.100799999999999973e-01,3.119999999999999857e-02,3.981917400000000000e+07
8.100000000000000000e+05,1.100099999999999967e-01,3.200000000000000067e-02,4.006556000000000000e+07
8.150000000000000000e+05,1.111199999999999966e-01,3.130000000000000143e-02,4.031222100000000000e+07
8.200000000000000000e+05,1.093400000000000066e-01,3.200000000000000067e-02,4.055917000000000000e+07
8.250000000000000000e+05,1.091599999999999931e-01,3.130000000000000143e-02,4.080592400000000000e+07
8.300000000000000000e+05,1.100799999999999973e-01,3.109999999999999917e-02,4.105249500000000000e+07
8.350000000000000000e+05,1.103699999999999959e-01,3.209999999999999659e-02,4.129921400000000000e+07
8.400000000000000000e+05,1.088999999999999968e-01,3.130000000000000143e-02,4.154584300000000000e+07
8.450000000000000000e+05,1.091499999999999970e-01,3.219999999999999946e-02,4.179220200000000000e+07
8.500000000000000000e+05,1.099799999999999944e-01,3.219999999999999946e-02,4.203837200000000000e+07
8.550000000000000000e+05,1.103100000000000053e-01,3.150000000000000022e-02,4.228408900000000000e+07
8.600000000000000000e+05,1.101899999999999963e-01,3.139999999999999736e-02,4.253001200000000000e+07
8.650000000000000000e+05,1.104099999999999943e-01,3.219999999999999946e-02,4.277598400000000000e+07
8.700000000000000000e+05,1.106800000000000006e-01,3.250000000000000111e-02,4.302216100000000000e+07
8.750000000000000000e+05,1.105799999999999977e-01,3.180000000000000188e-02,4.326840100000000000e+07
8.800000000000000000e+05,1.087100000000000011e-01,3.119999999999999857e-02,4.351448300000000000e+07
8.850000000000000000e+05,1.114200000000000051e-01,3.269999999999999990e-02,4.376028700000000000e+07
8.900000000000000000e+05,1.094299999999999995e-01,3.200000000000000067e-02,4.400649600000000000e+07
8.950000000000000000e+05,1.107699999999999935e-01,3.070000000000000159e-02,4.425255900000000000e+07
9.000000000000000000e+05,1.123299999999999993e-01,3.219999999999999946e-02,4.449916300000000000e+07
9.050000000000000000e+05,1.100399999999999989e-01,3.090000000000000038e-02,4.474520400000000000e+07
9.100000000000000000e+05,1.106899999999999967e-01,3.119999999999999857e-02,4.499146800000000000e+07
9.150000000000000000e+05,1.102800000000000030e-01,3.200000000000000067e-02,4.523789300000000000e+07
9.200000000000000000e+05,1.108800000000000063e-01,3.239999999999999825e-02,4.548400600000000000e+07
9.250000000000000000e+05,1.094299999999999995e-01,3.180000000000000188e-02,4.573046500000000000e+07
9.300000000000000000e+05,1.095200000000000062e-01,3.230000000000000232e-02,4.597654800000000000e+07
9.350000000000000000e+05,1.117900000000000005e-01,3.209999999999999659e-02,4.622280300000000000e+07
9.400000000000000000e+05,1.115300000000000041e-01,3.119999999999999857e-02,4.646853200000000000e+07
9.450000000000000000e+05,1.104099999999999943e-01,3.160000000000000309e-02,4.671458000000000000e+07
9.500000000000000000e+05,1.108399999999999941e-01,3.269999999999999990e-02,4.696139600000000000e+07
9.550000000000000000e+05,1.110799999999999982e-01,3.289999999999999869e-02,4.720754000000000000e+07
9.600000000000000000e+05,1.100700000000000012e-01,3.119999999999999857e-02,4.745394200000000000e+07
9.650000000000000000e+05,1.100099999999999967e-01,3.219999999999999946e-02,4.769991400000000000e+07
9.700000000000000000e+05,1.111999999999999933e-01,3.250000000000000111e-02,4.794652300000000000e+07
9.750000000000000000e+05,1.127800000000000052e-01,3.230000000000000232e-02,4.819317500000000000e+07
9.800000000000000000e+05,1.102800000000000030e-01,3.119999999999999857e-02,4.843971800000000000e+07
9.850000000000000000e+05,1.107999999999999957e-01,3.180000000000000188e-02,4.868633100000000000e+07
9.900000000000000000e+05,1.122599999999999987e-01,3.289999999999999869e-02,4.893289000000000000e+07
9.950000000000000000e+05,1.119200000000000056e-01,3.289999999999999869e-02,4.917908000000000000e+07
1.000000000000000000e+06,1.106899999999999967e-01,3.189999999999999780e-02,4.942571500000000000e+07
1.005000000000000000e+06,1.117199999999999999e-01,3.189999999999999780e-02,4.967204900000000000e+07
1.010000000000000000e+06,1.108800000000000063e-01,3.200000000000000067e-02,4.991883800000000000e+07
1.015000000000000000e+06,1.111499999999999988e-01,3.289999999999999869e-02,5.016486900000000000e+07
1.020000000000000000e+06,1.103200000000000014e-01,3.239999999999999825e-02,5.041204000000000000e+07
1.025000000000000000e+06,1.104099999999999943e-01,3.119999999999999857e-02,5.065817700000000000e+07
1.030000000000000000e+06,1.112800000000000039e-01,3.289999999999999869e-02,5.090510600000000000e+07
1.035000000000000000e+06,1.107000000000000067e-01,3.230000000000000232e-02,5.115154500000000000e+07
1.040000000000000000e+06,1.111899999999999972e-01,3.189999999999999780e-02,5.139798800000000000e+07
1.045000000000000000e+06,1.113100000000000062e-01,3.239999999999999825e-02,5.164396900000000000e+07
1.050000000000000000e+06,1.105300000000000032e-01,3.250000000000000111e-02,5.189011500000000000e+07
1.055000000000000000e+06,1.102999999999999953e-01,3.230000000000000232e-02,5.213688100000000000e+07
1.060000000000000000e+06,1.127500000000000030e-01,3.269999999999999990e-02,5.238324700000000000e+07
1.065000000000000000e+06,1.099299999999999999e-01,3.230000000000000232e-02,5.262963800000000000e+07
1.070000000000000000e+06,1.115000000000000019e-01,3.219999999999999946e-02,5.287648100000000000e+07
1.075000000000000000e+06,1.092599999999999960e-01,3.070000000000000159e-02,5.312247100000000000e+07
1.080000000000000000e+06,1.104799999999999949e-01,3.139999999999999736e-02,5.336841700000000000e+07
1.085000000000000000e+06,1.124900000000000067e-01,3.280000000000000276e-02,5.361463000000000000e+07
1.090000000000000000e+06,1.107699999999999935e-01,3.189999999999999780e-02,5.386020500000000000e+07
1.095000000000000000e+06,1.121800000000000019e-01,3.180000000000000188e-02,5.410612800000000000e+07
1.100000000000000000e+06,1.117199999999999999e-01,3.239999999999999825e-02,5.435237600000000000e+07
1.105000000000000000e+06,1.102899999999999991e-01,3.250000000000000111e-02,5.459859200000000000e+07
1.110000000000000000e+06,1.111300000000000066e-01,3.259999999999999704e-02,5.484429900000000000e+07
1.115000000000000000e+06,1.092400000000000038e-01,3.259999999999999704e-02,5.509069300000000000e+07
1.120000000000000000e+06,1.095300000000000024e-01,3.189999999999999780e-02,5.533673000000000000e+07
1.125000000000000000e+06,1.109900000000000053e-01,3.259999999999999704e-02,5.558278300000000000e+07
1.130000000000000000e+06,1.103500000000000036e-01,3.239999999999999825e-02,5.582911300000000000e+07
1.135000000000000000e+06,1.103800000000000059e-01,3.320000000000000034e-02,5.607508300000000000e+07
1.140000000000000000e+06,1.119099999999999956e-01,3.239999999999999825e-02,5.632145300000000000e+07
1.145000000000000000e+06,1.120099999999999985e-01,3.269999999999999990e-02,5.656832900000000000e+07
1.150000000000000000e+06,1.101899999999999963e-01,3.169999999999999901e-02,5.681430300000000000e+07
1.155000000000000000e+06,1.115400000000000003e-01,3.119999999999999857e-02,5.706057100000000000e+07
1.160000000000000000e+06,1.112199999999999994e-01,3.250000000000000111e-02,5.730706000000000000e+07
1.165000000000000000e+06,1.120499999999999968e-01,3.239999999999999825e-02,5.755378900000000000e+07
1.170000000000000000e+06,1.122599999999999987e-01,3.269999999999999990e-02,5.779999600000000000e+07
1.175000000000000000e+06,1.089600000000000013e-01,3.160000000000000309e-02,5.804604700000000000e+07
1.180000000000000000e+06,1.108100000000000057e-01,3.250000000000000111e-02,5.829202700000000000e+07
1.185000000000000000e+06,1.100499999999999950e-01,3.230000000000000232e-02,5.853789900000000000e+07
1.190000000000000000e+06,1.104900000000000049e-01,3.320000000000000034e-02,5.878399200000000000e+07
1.195000000000000000e+06,1.101199999999999957e-01,3.209999999999999659e-02,5.903048200000000000e+07
1.200000000000000000e+06,1.092800000000000021e-01,3.250000000000000111e-02,5.927674100000000000e+07
1.205000000000000000e+06,1.095600000000000046e-01,3.150000000000000022e-02,5.952291600000000000e+07
1.210000000000000000e+06,1.139799999999999980e-01,3.429999999999999716e-02,5.976940900000000000e+07
1.215000000000000000e+06,1.112199999999999994e-01,3.280000000000000276e-02,6.001572000000000000e+07
1.220000000000000000e+06,1.094799999999999940e-01,3.269999999999999990e-02,6.026178900000000000e+07
1.225000000000000000e+06,1.124600000000000044e-01,3.160000000000000309e-02,6.050810000000000000e+07
1.230000000000000000e+06,1.097199999999999981e-01,3.230000000000000232e-02,6.075451400000000000e+07
1.235000000000000000e+06,1.109699999999999992e-01,3.359999999999999792e-02,6.100071500000000000e+07
1.240000000000000000e+06,1.090600000000000042e-01,3.219999999999999946e-02,6.124689400000000000e+07
1.245000000000000000e+06,1.095700000000000007e-01,3.250000000000000111e-02,6.149303300000000000e+07
1.250000000000000000e+06,1.098699999999999954e-01,3.200000000000000067e-02,6.173919500000000000e+07
1.255000000000000000e+06,1.105199999999999932e-01,3.239999999999999825e-02,6.198538500000000000e+07
1.260000000000000000e+06,1.108100000000000057e-01,3.219999999999999946e-02,6.223221600000000000e+07
1.265000000000000000e+06,1.112199999999999994e-01,3.250000000000000111e-02,6.247812600000000000e+07
1.270000000000000000e+06,1.104900000000000049e-01,3.169999999999999901e-02,6.272409600000000000e+07
1.275000000000000000e+06,1.109699999999999992e-01,3.200000000000000067e-02,6.297019300000000000e+07
1.280000000000000000e+06,1.103900000000000020e-01,3.209999999999999659e-02,6.321655700000000000e+07
1.285000000000000000e+06,1.104900000000000049e-01,3.250000000000000111e-02,6.346246300000000000e+07
1.290000000000000000e+06,1.105399999999999994e-01,3.209999999999999659e-02,6.370875600000000000e+07
1.295000000000000000e+06,1.107999999999999957e-01,3.200000000000000067e-02,6.395537700000000000e+07
1.300000000000000000e+06,1.112599999999999978e-01,3.320000000000000034e-02,6.420169400000000000e+07
1.305000000000000000e+06,1.124799999999999967e-01,3.309999999999999748e-02,6.444804200000000000e+07
1.310000000000000000e+06,1.106899999999999967e-01,3.139999999999999736e-02,6.469434800000000000e+07
1.315000000000000000e+06,1.105399999999999994e-01,3.289999999999999869e-02,6.494126000000000000e+07
1.320000000000000000e+06,1.122999999999999970e-01,3.350000000000000200e-02,6.518963000000000000e+07
1.325000000000000000e+06,1.128500000000000059e-01,3.330000000000000321e-02,6.543761600000000000e+07
1.330000000000000000e+06,1.107800000000000035e-01,3.269999999999999990e-02,6.568526000000000000e+07
1.335000000000000000e+06,1.109200000000000047e-01,3.200000000000000067e-02,6.593370000000000000e+07
1.340000000000000000e+06,1.117900000000000005e-01,3.269999999999999990e-02,6.618062500000000000e+07
1.345000000000000000e+06,1.114300000000000013e-01,3.230000000000000232e-02,6.642733500000000000e+07
1.350000000000000000e+06,1.107000000000000067e-01,3.230000000000000232e-02,6.667424200000000000e+07
1.355000000000000000e+06,1.114799999999999958e-01,3.289999999999999869e-02,6.692046900000000000e+07
1.360000000000000000e+06,1.111899999999999972e-01,3.300000000000000155e-02,6.716718700000000000e+07
1.365000000000000000e+06,1.124600000000000044e-01,3.269999999999999990e-02,6.741366800000000000e+07
1.370000000000000000e+06,1.117900000000000005e-01,3.330000000000000321e-02,6.766029700000000000e+07
1.375000000000000000e+06,1.108500000000000041e-01,3.259999999999999704e-02,6.790717800000000000e+07
1.380000000000000000e+06,1.112500000000000017e-01,3.280000000000000276e-02,6.815423000000000000e+07
1.385000000000000000e+06,1.117199999999999999e-01,3.280000000000000276e-02,6.840071400000000000e+07
1.390000000000000000e+06,1.113699999999999968e-01,3.230000000000000232e-02,6.864640500000000000e+07
1.395000000000000000e+06,1.095300000000000024e-01,3.250000000000000111e-02,6.889098300000000000e+07
1.400000000000000000e+06,1.124200000000000060e-01,3.200000000000000067e-02,6.913551400000000000e+07
1.405000000000000000e+06,1.122699999999999948e-01,3.269999999999999990e-02,6.937981100000000000e+07
1.410000000000000000e+06,1.101099999999999995e-01,3.309999999999999748e-02,6.962478100000000000e+07
1.415000000000000000e+06,1.110499999999999959e-01,3.239999999999999825e-02,6.987046000000000000e+07
1.420000000000000000e+06,1.138600000000000029e-01,3.280000000000000276e-02,7.011746300000000000e+07
1.425000000000000000e+06,1.099799999999999944e-01,3.169999999999999901e-02,7.036452500000000000e+07
1.430000000000000000e+06,1.116000000000000048e-01,3.309999999999999748e-02,7.061153300000000000e+07
1.435000000000000000e+06,1.114799999999999958e-01,3.230000000000000232e-02,7.085682100000000000e+07
1.440000000000000000e+06,1.101400000000000018e-01,3.160000000000000309e-02,7.110229700000000000e+07
1.445000000000000000e+06,1.114600000000000035e-01,3.239999999999999825e-02,7.134817100000000000e+07
1.450000000000000000e+06,1.094600000000000017e-01,3.180000000000000188e-02,7.159347600000000000e+07
1.455000000000000000e+06,1.123399999999999954e-01,3.219999999999999946e-02,7.183875300000000000e+07


==> data/mnist/rbf-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.306639999999999802e+00,8.847000000000000419e-01,3.802000000000000000e+03
5.000000000000000000e+03,6.316399999999999793e-01,1.643999999999999906e-01,2.443530000000000000e+05
1.000000000000000000e+04,3.290899999999999936e-01,8.759999999999999731e-02,4.849920000000000000e+05
1.500000000000000000e+04,2.167300000000000060e-01,6.029999999999999943e-02,7.254810000000000000e+05
2.000000000000000000e+04,2.040700000000000014e-01,6.069999999999999701e-02,9.649850000000000000e+05
2.500000000000000000e+04,1.798299999999999899e-01,5.220000000000000334e-02,1.204208000000000000e+06
3.000000000000000000e+04,1.600699999999999901e-01,4.499999999999999833e-02,1.439955000000000000e+06
3.500000000000000000e+04,1.404400000000000093e-01,3.939999999999999752e-02,1.679523000000000000e+06
4.000000000000000000e+04,1.240300000000000014e-01,3.470000000000000168e-02,1.915894000000000000e+06
4.500000000000000000e+04,1.212400000000000005e-01,3.169999999999999901e-02,2.155011000000000000e+06
5.000000000000000000e+04,1.130599999999999938e-01,3.059999999999999873e-02,2.391514000000000000e+06
5.500000000000000000e+04,1.059999999999999970e-01,2.790000000000000119e-02,2.628898000000000000e+06
6.000000000000000000e+04,1.057700000000000029e-01,2.840000000000000163e-02,2.868078000000000000e+06
6.500000000000000000e+04,1.041799999999999948e-01,2.920000000000000026e-02,3.104880000000000000e+06
7.000000000000000000e+04,9.847000000000000197e-02,2.680000000000000090e-02,3.343000000000000000e+06
7.500000000000000000e+04,9.048000000000000487e-02,2.419999999999999929e-02,3.581029000000000000e+06
8.000000000000000000e+04,9.003999999999999504e-02,2.340000000000000066e-02,3.819133000000000000e+06
8.500000000000000000e+04,8.291999999999999371e-02,2.220000000000000098e-02,4.056528000000000000e+06
9.000000000000000000e+04,8.599999999999999312e-02,2.500000000000000139e-02,4.294075000000000000e+06
9.500000000000000000e+04,8.605000000000000149e-02,2.369999999999999885e-02,4.539490000000000000e+06
1.000000000000000000e+05,7.772999999999999354e-02,1.990000000000000102e-02,4.782584000000000000e+06
1.050000000000000000e+05,7.523000000000000520e-02,2.220000000000000098e-02,5.026472000000000000e+06
1.100000000000000000e+05,7.290000000000000646e-02,2.139999999999999888e-02,5.293968000000000000e+06
1.150000000000000000e+05,7.641000000000000569e-02,2.139999999999999888e-02,5.545089000000000000e+06
1.200000000000000000e+05,7.138999999999999513e-02,2.060000000000000026e-02,5.789262000000000000e+06
1.250000000000000000e+05,6.807000000000000550e-02,2.000000000000000042e-02,6.039751000000000000e+06
1.300000000000000000e+05,6.858000000000000207e-02,2.050000000000000086e-02,6.283858000000000000e+06
1.350000000000000000e+05,6.605999999999999373e-02,2.019999999999999921e-02,6.530207000000000000e+06
1.400000000000000000e+05,6.425000000000000155e-02,1.949999999999999997e-02,6.772797000000000000e+06
1.450000000000000000e+05,6.651999999999999580e-02,1.990000000000000102e-02,7.017737000000000000e+06
1.500000000000000000e+05,6.454999999999999627e-02,1.969999999999999876e-02,7.263918000000000000e+06
1.550000000000000000e+05,6.818000000000000449e-02,2.210000000000000159e-02,7.512812000000000000e+06
1.600000000000000000e+05,6.603000000000000536e-02,2.029999999999999860e-02,7.757985000000000000e+06
1.650000000000000000e+05,6.891999999999999515e-02,2.019999999999999921e-02,8.001101000000000000e+06
1.700000000000000000e+05,7.148000000000000187e-02,2.199999999999999872e-02,8.245493000000000000e+06
1.750000000000000000e+05,7.055999999999999772e-02,2.069999999999999965e-02,8.488007000000000000e+06
1.800000000000000000e+05,7.040000000000000424e-02,2.029999999999999860e-02,8.730174000000000000e+06
1.850000000000000000e+05,7.238999999999999602e-02,2.249999999999999917e-02,8.972217000000000000e+06
1.900000000000000000e+05,7.095999999999999530e-02,2.160000000000000114e-02,9.215161000000000000e+06
1.950000000000000000e+05,7.212999999999999967e-02,2.120000000000000009e-02,9.456902000000000000e+06
2.000000000000000000e+05,7.449000000000000066e-02,2.170000000000000054e-02,9.698879000000000000e+06
2.050000000000000000e+05,7.227999999999999703e-02,2.230000000000000038e-02,9.940455000000000000e+06
2.100000000000000000e+05,7.227999999999999703e-02,2.139999999999999888e-02,1.018101700000000000e+07
2.150000000000000000e+05,7.646000000000000019e-02,2.179999999999999993e-02,1.042276900000000000e+07
2.200000000000000000e+05,7.223000000000000254e-02,2.179999999999999993e-02,1.066290100000000000e+07
2.250000000000000000e+05,7.871999999999999831e-02,2.290000000000000022e-02,1.090483000000000000e+07
2.300000000000000000e+05,7.642000000000000182e-02,2.359999999999999945e-02,1.114468900000000000e+07
2.350000000000000000e+05,7.620000000000000384e-02,2.330000000000000127e-02,1.138546200000000000e+07
2.400000000000000000e+05,7.593999999999999362e-02,2.220000000000000098e-02,1.162572600000000000e+07
2.450000000000000000e+05,7.580000000000000626e-02,2.230000000000000038e-02,1.186669600000000000e+07
2.500000000000000000e+05,8.039999999999999925e-02,2.340000000000000066e-02,1.210711500000000000e+07
2.550000000000000000e+05,7.710000000000000187e-02,2.210000000000000159e-02,1.234738900000000000e+07
2.600000000000000000e+05,7.845000000000000584e-02,2.319999999999999840e-02,1.258742200000000000e+07
2.650000000000000000e+05,7.860000000000000320e-02,2.249999999999999917e-02,1.282810000000000000e+07
2.700000000000000000e+05,8.029999999999999638e-02,2.380000000000000171e-02,1.306824500000000000e+07
2.750000000000000000e+05,7.717999999999999861e-02,2.299999999999999961e-02,1.330820200000000000e+07
2.800000000000000000e+05,7.918000000000000038e-02,2.400000000000000050e-02,1.354552500000000000e+07
2.850000000000000000e+05,8.056000000000000660e-02,2.340000000000000066e-02,1.378639400000000000e+07
2.900000000000000000e+05,8.079000000000000070e-02,2.319999999999999840e-02,1.402785500000000000e+07
2.950000000000000000e+05,8.246000000000000552e-02,2.419999999999999929e-02,1.426685500000000000e+07
3.000000000000000000e+05,8.201999999999999569e-02,2.479999999999999913e-02,1.451025700000000000e+07
3.050000000000000000e+05,8.326999999999999680e-02,2.520000000000000018e-02,1.475615900000000000e+07
3.100000000000000000e+05,8.075000000000000233e-02,2.440000000000000155e-02,1.500214900000000000e+07
3.150000000000000000e+05,8.014000000000000290e-02,2.400000000000000050e-02,1.524619700000000000e+07
3.200000000000000000e+05,7.907000000000000139e-02,2.309999999999999901e-02,1.549256500000000000e+07
3.250000000000000000e+05,7.957000000000000184e-02,2.469999999999999973e-02,1.573684600000000000e+07
3.300000000000000000e+05,8.042000000000000537e-02,2.369999999999999885e-02,1.598162600000000000e+07
3.350000000000000000e+05,8.297000000000000208e-02,2.440000000000000155e-02,1.622650000000000000e+07
3.400000000000000000e+05,8.222000000000000142e-02,2.479999999999999913e-02,1.647252300000000000e+07
3.450000000000000000e+05,8.175999999999999934e-02,2.479999999999999913e-02,1.671399400000000000e+07
3.500000000000000000e+05,8.308000000000000107e-02,2.639999999999999986e-02,1.695794800000000000e+07
3.550000000000000000e+05,8.283999999999999697e-02,2.460000000000000034e-02,1.720245500000000000e+07
3.600000000000000000e+05,8.311999999999999944e-02,2.460000000000000034e-02,1.744419600000000000e+07
3.650000000000000000e+05,8.541999999999999593e-02,2.510000000000000078e-02,1.768776900000000000e+07
3.700000000000000000e+05,8.076999999999999458e-02,2.369999999999999885e-02,1.793013900000000000e+07
3.750000000000000000e+05,8.322000000000000230e-02,2.520000000000000018e-02,1.817427700000000000e+07
3.800000000000000000e+05,8.225000000000000366e-02,2.419999999999999929e-02,1.841543000000000000e+07
3.850000000000000000e+05,8.308000000000000107e-02,2.620000000000000107e-02,1.865743900000000000e+07
3.900000000000000000e+05,8.358000000000000151e-02,2.580000000000000002e-02,1.889942600000000000e+07
3.950000000000000000e+05,8.019999999999999352e-02,2.409999999999999989e-02,1.914223300000000000e+07
4.000000000000000000e+05,8.333000000000000129e-02,2.529999999999999957e-02,1.938523200000000000e+07
4.050000000000000000e+05,8.372999999999999887e-02,2.380000000000000171e-02,1.962783600000000000e+07
4.100000000000000000e+05,8.276999999999999635e-02,2.440000000000000155e-02,1.987020100000000000e+07
4.150000000000000000e+05,8.309999999999999332e-02,2.549999999999999836e-02,2.011263100000000000e+07
4.200000000000000000e+05,8.440000000000000280e-02,2.469999999999999973e-02,2.035326100000000000e+07
4.250000000000000000e+05,8.144999999999999463e-02,2.429999999999999868e-02,2.059620000000000000e+07
4.300000000000000000e+05,8.351000000000000090e-02,2.489999999999999852e-02,2.083969500000000000e+07
4.350000000000000000e+05,8.271000000000000574e-02,2.529999999999999957e-02,2.108060300000000000e+07
4.400000000000000000e+05,8.164000000000000423e-02,2.479999999999999913e-02,2.132465100000000000e+07
4.450000000000000000e+05,8.318000000000000393e-02,2.599999999999999881e-02,2.156679300000000000e+07
4.500000000000000000e+05,8.172000000000000097e-02,2.419999999999999929e-02,2.180875600000000000e+07
4.550000000000000000e+05,8.246000000000000552e-02,2.460000000000000034e-02,2.205225500000000000e+07
4.600000000000000000e+05,8.178000000000000547e-02,2.529999999999999957e-02,2.229406800000000000e+07
4.650000000000000000e+05,8.405999999999999583e-02,2.589999999999999941e-02,2.253577600000000000e+07
4.700000000000000000e+05,7.985000000000000431e-02,2.500000000000000139e-02,2.277699200000000000e+07
4.750000000000000000e+05,8.293999999999999984e-02,2.570000000000000062e-02,2.301845300000000000e+07
4.800000000000000000e+05,8.377999999999999337e-02,2.520000000000000018e-02,2.326043700000000000e+07
4.850000000000000000e+05,8.193999999999999895e-02,2.489999999999999852e-02,2.350230000000000000e+07
4.900000000000000000e+05,8.556999999999999329e-02,2.419999999999999929e-02,2.374311700000000000e+07
4.950000000000000000e+05,8.372000000000000275e-02,2.460000000000000034e-02,2.398443000000000000e+07
5.000000000000000000e+05,8.358999999999999764e-02,2.639999999999999986e-02,2.422318300000000000e+07
5.050000000000000000e+05,8.871999999999999331e-02,2.570000000000000062e-02,2.446410000000000000e+07
5.100000000000000000e+05,8.129999999999999727e-02,2.419999999999999929e-02,2.471430700000000000e+07
5.150000000000000000e+05,8.208999999999999631e-02,2.340000000000000066e-02,2.495932500000000000e+07
5.200000000000000000e+05,8.509999999999999509e-02,2.610000000000000167e-02,2.520176500000000000e+07
5.250000000000000000e+05,8.154999999999999749e-02,2.359999999999999945e-02,2.544933200000000000e+07
5.300000000000000000e+05,8.305999999999999495e-02,2.520000000000000018e-02,2.569567400000000000e+07
5.350000000000000000e+05,8.364000000000000601e-02,2.639999999999999986e-02,2.594105000000000000e+07
5.400000000000000000e+05,8.068999999999999784e-02,2.589999999999999941e-02,2.618492500000000000e+07
5.450000000000000000e+05,8.513999999999999346e-02,2.580000000000000002e-02,2.643212100000000000e+07
5.500000000000000000e+05,8.190999999999999670e-02,2.510000000000000078e-02,2.667756900000000000e+07
5.550000000000000000e+05,8.615000000000000435e-02,2.469999999999999973e-02,2.691898500000000000e+07
5.600000000000000000e+05,8.566000000000000003e-02,2.560000000000000123e-02,2.716582200000000000e+07
5.650000000000000000e+05,8.307000000000000495e-02,2.560000000000000123e-02,2.741001800000000000e+07
5.700000000000000000e+05,8.293000000000000371e-02,2.610000000000000167e-02,2.765736200000000000e+07
5.750000000000000000e+05,8.476000000000000201e-02,2.639999999999999986e-02,2.790196000000000000e+07
5.800000000000000000e+05,8.744000000000000383e-02,2.680000000000000090e-02,2.814886000000000000e+07
5.850000000000000000e+05,8.319000000000000006e-02,2.529999999999999957e-02,2.839042500000000000e+07
5.900000000000000000e+05,8.326999999999999680e-02,2.620000000000000107e-02,2.863480900000000000e+07
5.950000000000000000e+05,8.293999999999999984e-02,2.469999999999999973e-02,2.887841900000000000e+07
6.000000000000000000e+05,8.254000000000000226e-02,2.639999999999999986e-02,2.912282300000000000e+07
6.050000000000000000e+05,8.232000000000000428e-02,2.489999999999999852e-02,2.936616700000000000e+07
6.100000000000000000e+05,8.551000000000000267e-02,2.690000000000000030e-02,2.961042600000000000e+07
6.150000000000000000e+05,8.896999999999999353e-02,2.750000000000000014e-02,2.985316800000000000e+07
6.200000000000000000e+05,8.537000000000000144e-02,2.570000000000000062e-02,3.009615600000000000e+07
6.250000000000000000e+05,8.465000000000000302e-02,2.500000000000000139e-02,3.033942300000000000e+07
6.300000000000000000e+05,8.291999999999999371e-02,2.520000000000000018e-02,3.058311800000000000e+07
6.350000000000000000e+05,8.480000000000000038e-02,2.580000000000000002e-02,3.082695400000000000e+07
6.400000000000000000e+05,8.484999999999999487e-02,2.670000000000000151e-02,3.106991400000000000e+07
6.450000000000000000e+05,8.659999999999999643e-02,2.699999999999999969e-02,3.130873800000000000e+07
6.500000000000000000e+05,8.401000000000000134e-02,2.520000000000000018e-02,3.155212200000000000e+07
6.550000000000000000e+05,8.751000000000000445e-02,2.620000000000000107e-02,3.179361300000000000e+07
6.600000000000000000e+05,8.599999999999999312e-02,2.630000000000000046e-02,3.203765500000000000e+07
6.650000000000000000e+05,8.842999999999999472e-02,2.800000000000000058e-02,3.227884800000000000e+07
6.700000000000000000e+05,8.627999999999999559e-02,2.570000000000000062e-02,3.252277000000000000e+07
6.750000000000000000e+05,9.013999999999999790e-02,2.730000000000000135e-02,3.276587400000000000e+07
6.800000000000000000e+05,8.409999999999999420e-02,2.469999999999999973e-02,3.300945900000000000e+07
6.850000000000000000e+05,8.676999999999999991e-02,2.659999999999999865e-02,3.324889900000000000e+07
6.900000000000000000e+05,8.522000000000000408e-02,2.620000000000000107e-02,3.349017600000000000e+07
6.950000000000000000e+05,8.505999999999999672e-02,2.529999999999999957e-02,3.373128700000000000e+07
7.000000000000000000e+05,8.866000000000000270e-02,2.690000000000000030e-02,3.397535600000000000e+07
7.050000000000000000e+05,8.362999999999999601e-02,2.589999999999999941e-02,3.421763800000000000e+07
7.100000000000000000e+05,8.351000000000000090e-02,2.390000000000000110e-02,3.446509000000000000e+07
7.150000000000000000e+05,8.512999999999999734e-02,2.539999999999999897e-02,3.471272000000000000e+07
7.200000000000000000e+05,8.443000000000000504e-02,2.580000000000000002e-02,3.496190800000000000e+07
7.250000000000000000e+05,8.247999999999999776e-02,2.610000000000000167e-02,3.521014100000000000e+07
7.300000000000000000e+05,8.452999999999999403e-02,2.529999999999999957e-02,3.545870600000000000e+07
7.350000000000000000e+05,8.529000000000000470e-02,2.620000000000000107e-02,3.570723400000000000e+07
7.400000000000000000e+05,8.626999999999999946e-02,2.560000000000000123e-02,3.595596100000000000e+07
7.450000000000000000e+05,8.584999999999999576e-02,2.560000000000000123e-02,3.620473300000000000e+07
7.500000000000000000e+05,8.665000000000000480e-02,2.649999999999999925e-02,3.645298800000000000e+07
7.550000000000000000e+05,8.684000000000000052e-02,2.539999999999999897e-02,3.670084000000000000e+07
7.600000000000000000e+05,8.669999999999999929e-02,2.649999999999999925e-02,3.694472200000000000e+07
7.650000000000000000e+05,8.444999999999999729e-02,2.549999999999999836e-02,3.719189800000000000e+07
7.700000000000000000e+05,8.619999999999999885e-02,2.699999999999999969e-02,3.743836700000000000e+07
7.750000000000000000e+05,8.686000000000000665e-02,2.580000000000000002e-02,3.768550700000000000e+07
7.800000000000000000e+05,8.659000000000000030e-02,2.740000000000000074e-02,3.792809900000000000e+07
7.850000000000000000e+05,8.705999999999999850e-02,2.680000000000000090e-02,3.817250000000000000e+07
7.900000000000000000e+05,8.815000000000000613e-02,2.610000000000000167e-02,3.841887700000000000e+07
7.950000000000000000e+05,8.340999999999999803e-02,2.529999999999999957e-02,3.866139800000000000e+07
8.000000000000000000e+05,8.684999999999999665e-02,2.620000000000000107e-02,3.890626100000000000e+07
8.050000000000000000e+05,8.898999999999999966e-02,2.680000000000000090e-02,3.915100600000000000e+07
8.100000000000000000e+05,8.681999999999999440e-02,2.699999999999999969e-02,3.939609500000000000e+07
8.150000000000000000e+05,9.017000000000000015e-02,2.709999999999999909e-02,3.964049000000000000e+07
8.200000000000000000e+05,8.772000000000000630e-02,2.620000000000000107e-02,3.988468900000000000e+07
8.250000000000000000e+05,8.873000000000000331e-02,2.670000000000000151e-02,4.012893400000000000e+07
8.300000000000000000e+05,8.845999999999999697e-02,2.620000000000000107e-02,4.037279700000000000e+07
8.350000000000000000e+05,8.612000000000000210e-02,2.630000000000000046e-02,4.061479800000000000e+07
8.400000000000000000e+05,8.606999999999999373e-02,2.630000000000000046e-02,4.086006200000000000e+07
8.450000000000000000e+05,8.923999999999999988e-02,2.630000000000000046e-02,4.110590700000000000e+07
8.500000000000000000e+05,8.670999999999999541e-02,2.500000000000000139e-02,4.135110300000000000e+07
8.550000000000000000e+05,8.824999999999999512e-02,2.740000000000000074e-02,4.159463400000000000e+07
8.600000000000000000e+05,8.695999999999999563e-02,2.630000000000000046e-02,4.183971300000000000e+07
8.650000000000000000e+05,8.934000000000000274e-02,2.580000000000000002e-02,4.208424400000000000e+07
8.700000000000000000e+05,8.533000000000000307e-02,2.599999999999999881e-02,4.232441900000000000e+07
8.750000000000000000e+05,8.626000000000000334e-02,2.429999999999999868e-02,4.256922300000000000e+07
8.800000000000000000e+05,8.541999999999999593e-02,2.680000000000000090e-02,4.281068800000000000e+07
8.850000000000000000e+05,8.515000000000000346e-02,2.680000000000000090e-02,4.305305500000000000e+07
8.900000000000000000e+05,8.672000000000000541e-02,2.659999999999999865e-02,4.329760200000000000e+07
8.950000000000000000e+05,8.683000000000000440e-02,2.599999999999999881e-02,4.353977700000000000e+07
9.000000000000000000e+05,8.615000000000000435e-02,2.740000000000000074e-02,4.378150900000000000e+07
9.050000000000000000e+05,8.655999999999999805e-02,2.589999999999999941e-02,4.402373300000000000e+07
9.100000000000000000e+05,8.781999999999999529e-02,2.740000000000000074e-02,4.426852700000000000e+07
9.150000000000000000e+05,8.548000000000000043e-02,2.630000000000000046e-02,4.451575500000000000e+07
9.200000000000000000e+05,9.024999999999999689e-02,2.659999999999999865e-02,4.475886700000000000e+07
9.250000000000000000e+05,8.143999999999999850e-02,2.570000000000000062e-02,4.500573200000000000e+07
9.300000000000000000e+05,8.369999999999999662e-02,2.539999999999999897e-02,4.524914900000000000e+07
9.350000000000000000e+05,8.641000000000000070e-02,2.719999999999999848e-02,4.549370200000000000e+07
9.400000000000000000e+05,8.730999999999999872e-02,2.630000000000000046e-02,4.573598000000000000e+07
9.450000000000000000e+05,8.561000000000000554e-02,2.570000000000000062e-02,4.597938300000000000e+07
9.500000000000000000e+05,8.670999999999999541e-02,2.589999999999999941e-02,4.622247200000000000e+07
9.550000000000000000e+05,8.520999999999999408e-02,2.489999999999999852e-02,4.646593800000000000e+07
9.600000000000000000e+05,8.637000000000000233e-02,2.510000000000000078e-02,4.670902600000000000e+07
9.650000000000000000e+05,8.827999999999999736e-02,2.529999999999999957e-02,4.695273700000000000e+07
9.700000000000000000e+05,8.611000000000000598e-02,2.659999999999999865e-02,4.719582500000000000e+07
9.750000000000000000e+05,8.866999999999999882e-02,2.630000000000000046e-02,4.744074000000000000e+07
9.800000000000000000e+05,8.526999999999999857e-02,2.560000000000000123e-02,4.768758700000000000e+07
9.850000000000000000e+05,8.594000000000000250e-02,2.479999999999999913e-02,4.793062100000000000e+07
9.900000000000000000e+05,8.896999999999999353e-02,2.699999999999999969e-02,4.817606600000000000e+07
9.950000000000000000e+05,8.913999999999999702e-02,2.670000000000000151e-02,4.842168000000000000e+07
1.000000000000000000e+06,8.863999999999999657e-02,2.599999999999999881e-02,4.866680700000000000e+07
1.005000000000000000e+06,8.806999999999999551e-02,2.819999999999999937e-02,4.891136200000000000e+07
1.010000000000000000e+06,8.976000000000000645e-02,2.790000000000000119e-02,4.915771400000000000e+07
1.015000000000000000e+06,8.709000000000000075e-02,2.630000000000000046e-02,4.940335200000000000e+07
1.020000000000000000e+06,8.766000000000000181e-02,2.639999999999999986e-02,4.964378600000000000e+07
1.025000000000000000e+06,8.723000000000000198e-02,2.580000000000000002e-02,4.988866300000000000e+07
1.030000000000000000e+06,8.655999999999999805e-02,2.639999999999999986e-02,5.013329100000000000e+07
1.035000000000000000e+06,8.833000000000000573e-02,2.670000000000000151e-02,5.037633300000000000e+07
1.040000000000000000e+06,9.014999999999999403e-02,2.639999999999999986e-02,5.062134100000000000e+07
1.045000000000000000e+06,8.841000000000000247e-02,2.670000000000000151e-02,5.086279300000000000e+07
1.050000000000000000e+06,8.820000000000000062e-02,2.580000000000000002e-02,5.110770200000000000e+07
1.055000000000000000e+06,9.163999999999999924e-02,2.740000000000000074e-02,5.134878800000000000e+07
1.060000000000000000e+06,8.831999999999999573e-02,2.649999999999999925e-02,5.159268200000000000e+07
1.065000000000000000e+06,8.920000000000000151e-02,2.699999999999999969e-02,5.183503800000000000e+07
1.070000000000000000e+06,8.910999999999999477e-02,2.759999999999999953e-02,5.207657700000000000e+07
1.075000000000000000e+06,8.651999999999999968e-02,2.500000000000000139e-02,5.231810100000000000e+07
1.080000000000000000e+06,8.919000000000000539e-02,2.759999999999999953e-02,5.256192600000000000e+07
1.085000000000000000e+06,8.633000000000000396e-02,2.500000000000000139e-02,5.280407100000000000e+07
1.090000000000000000e+06,8.673999999999999766e-02,2.750000000000000014e-02,5.304540600000000000e+07
1.095000000000000000e+06,9.202000000000000457e-02,2.680000000000000090e-02,5.328652500000000000e+07
1.100000000000000000e+06,9.224000000000000254e-02,2.620000000000000107e-02,5.352846700000000000e+07
1.105000000000000000e+06,8.520999999999999408e-02,2.630000000000000046e-02,5.377017100000000000e+07
1.110000000000000000e+06,9.075999999999999346e-02,2.639999999999999986e-02,5.400677900000000000e+07
1.115000000000000000e+06,8.649999999999999356e-02,2.520000000000000018e-02,5.422689800000000000e+07
1.120000000000000000e+06,8.963999999999999746e-02,2.649999999999999925e-02,5.444689300000000000e+07
1.125000000000000000e+06,8.870999999999999719e-02,2.560000000000000123e-02,5.466660600000000000e+07
1.130000000000000000e+06,9.009000000000000341e-02,2.599999999999999881e-02,5.488642700000000000e+07
1.135000000000000000e+06,8.902999999999999803e-02,2.730000000000000135e-02,5.510630700000000000e+07
1.140000000000000000e+06,9.031999999999999751e-02,2.690000000000000030e-02,5.532609000000000000e+07
1.145000000000000000e+06,8.708000000000000462e-02,2.560000000000000123e-02,5.554570700000000000e+07
1.150000000000000000e+06,9.042000000000000037e-02,2.699999999999999969e-02,5.576523600000000000e+07
1.155000000000000000e+06,8.914999999999999314e-02,2.659999999999999865e-02,5.598484900000000000e+07
1.160000000000000000e+06,9.206000000000000294e-02,2.800000000000000058e-02,5.620496400000000000e+07
1.165000000000000000e+06,8.742999999999999383e-02,2.520000000000000018e-02,5.642358900000000000e+07
1.170000000000000000e+06,8.795000000000000040e-02,2.690000000000000030e-02,5.664304100000000000e+07
1.175000000000000000e+06,8.978999999999999482e-02,2.659999999999999865e-02,5.686263400000000000e+07
1.180000000000000000e+06,8.665000000000000480e-02,2.620000000000000107e-02,5.708254100000000000e+07
1.185000000000000000e+06,9.134000000000000452e-02,2.769999999999999893e-02,5.730208500000000000e+07
1.190000000000000000e+06,8.698999999999999788e-02,2.570000000000000062e-02,5.752158600000000000e+07
1.195000000000000000e+06,8.522000000000000408e-02,2.409999999999999989e-02,5.774118600000000000e+07
1.200000000000000000e+06,9.121999999999999553e-02,2.730000000000000135e-02,5.796068900000000000e+07
1.205000000000000000e+06,9.088000000000000245e-02,2.680000000000000090e-02,5.818024700000000000e+07
1.210000000000000000e+06,8.881999999999999618e-02,2.690000000000000030e-02,5.839971100000000000e+07
1.215000000000000000e+06,9.209000000000000519e-02,2.939999999999999905e-02,5.861949200000000000e+07
1.220000000000000000e+06,8.909999999999999865e-02,2.580000000000000002e-02,5.883878200000000000e+07
1.225000000000000000e+06,8.794000000000000428e-02,2.649999999999999925e-02,5.905840400000000000e+07
1.230000000000000000e+06,8.812000000000000388e-02,2.649999999999999925e-02,5.927796000000000000e+07
1.235000000000000000e+06,8.895999999999999741e-02,2.630000000000000046e-02,5.949756600000000000e+07
1.240000000000000000e+06,9.277000000000000524e-02,2.670000000000000151e-02,5.971700900000000000e+07
1.245000000000000000e+06,8.955000000000000460e-02,2.549999999999999836e-02,5.993674600000000000e+07
1.250000000000000000e+06,9.099999999999999756e-02,2.740000000000000074e-02,6.015581700000000000e+07
1.255000000000000000e+06,8.715000000000000524e-02,2.730000000000000135e-02,6.037545400000000000e+07
1.260000000000000000e+06,8.766999999999999793e-02,2.630000000000000046e-02,6.059524300000000000e+07
1.265000000000000000e+06,9.088999999999999857e-02,2.790000000000000119e-02,6.081466100000000000e+07
1.270000000000000000e+06,8.691000000000000114e-02,2.699999999999999969e-02,6.103403500000000000e+07
1.275000000000000000e+06,9.196999999999999620e-02,2.659999999999999865e-02,6.125367400000000000e+07
1.280000000000000000e+06,8.824999999999999512e-02,2.670000000000000151e-02,6.147316000000000000e+07
1.285000000000000000e+06,8.731999999999999484e-02,2.630000000000000046e-02,6.169264500000000000e+07
1.290000000000000000e+06,8.969000000000000583e-02,2.709999999999999909e-02,6.191229900000000000e+07
1.295000000000000000e+06,9.125999999999999390e-02,2.690000000000000030e-02,6.213155700000000000e+07
1.300000000000000000e+06,9.249000000000000277e-02,2.730000000000000135e-02,6.235100800000000000e+07
1.305000000000000000e+06,8.933000000000000662e-02,2.560000000000000123e-02,6.257086200000000000e+07
1.310000000000000000e+06,9.234000000000000541e-02,2.779999999999999832e-02,6.279017400000000000e+07
1.315000000000000000e+06,8.927999999999999825e-02,2.639999999999999986e-02,6.300968700000000000e+07
1.320000000000000000e+06,9.048000000000000487e-02,2.680000000000000090e-02,6.322929500000000000e+07
1.325000000000000000e+06,8.905000000000000415e-02,2.699999999999999969e-02,6.344897500000000000e+07
1.330000000000000000e+06,9.157999999999999474e-02,2.690000000000000030e-02,6.366859600000000000e+07
1.335000000000000000e+06,8.828999999999999349e-02,2.589999999999999941e-02,6.388845500000000000e+07
1.340000000000000000e+06,8.956000000000000072e-02,2.580000000000000002e-02,6.410776500000000000e+07
1.345000000000000000e+06,8.849999999999999534e-02,2.649999999999999925e-02,6.432709900000000000e+07
1.350000000000000000e+06,8.652999999999999581e-02,2.639999999999999986e-02,6.454685100000000000e+07
1.355000000000000000e+06,8.951000000000000623e-02,2.639999999999999986e-02,6.476628800000000000e+07
1.360000000000000000e+06,9.070999999999999897e-02,2.850000000000000103e-02,6.498603700000000000e+07
1.365000000000000000e+06,8.583999999999999964e-02,2.620000000000000107e-02,6.520569500000000000e+07
1.370000000000000000e+06,9.149999999999999800e-02,2.709999999999999909e-02,6.542514900000000000e+07
1.375000000000000000e+06,9.507999999999999785e-02,2.999999999999999889e-02,6.564506500000000000e+07
1.380000000000000000e+06,9.132999999999999452e-02,2.869999999999999982e-02,6.586490600000000000e+07
1.385000000000000000e+06,8.878999999999999393e-02,2.659999999999999865e-02,6.608426200000000000e+07
1.390000000000000000e+06,8.896999999999999353e-02,2.680000000000000090e-02,6.630373000000000000e+07
1.395000000000000000e+06,9.210999999999999743e-02,2.639999999999999986e-02,6.652344300000000000e+07
1.400000000000000000e+06,8.890000000000000679e-02,2.620000000000000107e-02,6.674291000000000000e+07
1.405000000000000000e+06,8.855000000000000371e-02,2.520000000000000018e-02,6.696271800000000000e+07
1.410000000000000000e+06,9.260000000000000175e-02,2.719999999999999848e-02,6.718249200000000000e+07
1.415000000000000000e+06,9.141000000000000514e-02,2.620000000000000107e-02,6.740219700000000000e+07
1.420000000000000000e+06,9.260000000000000175e-02,2.610000000000000167e-02,6.762242700000000000e+07
1.425000000000000000e+06,8.815000000000000613e-02,2.549999999999999836e-02,6.784247800000000000e+07
1.430000000000000000e+06,9.117999999999999716e-02,2.670000000000000151e-02,6.806220900000000000e+07
1.435000000000000000e+06,8.727999999999999647e-02,2.610000000000000167e-02,6.828210900000000000e+07
1.440000000000000000e+06,8.480000000000000038e-02,2.520000000000000018e-02,6.850181100000000000e+07
1.445000000000000000e+06,8.991999999999999993e-02,2.649999999999999925e-02,6.872161100000000000e+07
1.450000000000000000e+06,9.089999999999999469e-02,2.670000000000000151e-02,6.894108600000000000e+07
1.455000000000000000e+06,9.214999999999999580e-02,2.630000000000000046e-02,6.916075500000000000e+07
1.460000000000000000e+06,9.279999999999999361e-02,2.730000000000000135e-02,6.938092100000000000e+07
1.465000000000000000e+06,8.978999999999999482e-02,2.610000000000000167e-02,6.960054300000000000e+07
1.470000000000000000e+06,8.855999999999999983e-02,2.639999999999999986e-02,6.982063400000000000e+07
1.475000000000000000e+06,8.863000000000000045e-02,2.690000000000000030e-02,7.004016700000000000e+07
1.480000000000000000e+06,9.153000000000000025e-02,2.450000000000000094e-02,7.026019700000000000e+07
1.485000000000000000e+06,8.964999999999999358e-02,2.580000000000000002e-02,7.047998300000000000e+07
1.490000000000000000e+06,8.774999999999999467e-02,2.610000000000000167e-02,7.069970600000000000e+07
1.495000000000000000e+06,9.248000000000000664e-02,2.659999999999999865e-02,7.091935200000000000e+07
1.500000000000000000e+06,8.913999999999999702e-02,2.680000000000000090e-02,7.113915400000000000e+07
1.505000000000000000e+06,9.116000000000000492e-02,2.860000000000000042e-02,7.135883400000000000e+07
1.510000000000000000e+06,9.317999999999999894e-02,2.719999999999999848e-02,7.157878800000000000e+07
1.515000000000000000e+06,9.117000000000000104e-02,2.730000000000000135e-02,7.179874900000000000e+07


==> data/mnist/rbf-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.324349999999999916e+00,9.119000000000000439e-01,4.672000000000000000e+03
5.000000000000000000e+03,1.514629999999999921e+00,6.309000000000000163e-01,2.888050000000000000e+05
1.000000000000000000e+04,8.847899999999999654e-01,2.396000000000000074e-01,5.733700000000000000e+05
1.500000000000000000e+04,4.331599999999999895e-01,1.060999999999999999e-01,8.596250000000000000e+05
2.000000000000000000e+04,2.870500000000000274e-01,7.929999999999999549e-02,1.146663000000000000e+06
2.500000000000000000e+04,2.149300000000000099e-01,5.909999999999999976e-02,1.433158000000000000e+06
3.000000000000000000e+04,1.838700000000000057e-01,5.070000000000000201e-02,1.718403000000000000e+06
3.500000000000000000e+04,1.657200000000000062e-01,4.170000000000000095e-02,2.003246000000000000e+06
4.000000000000000000e+04,1.569800000000000084e-01,4.220000000000000140e-02,2.287498000000000000e+06
4.500000000000000000e+04,1.385099999999999942e-01,3.740000000000000269e-02,2.571866000000000000e+06
5.000000000000000000e+04,1.351499999999999924e-01,3.830000000000000071e-02,2.855526000000000000e+06
5.500000000000000000e+04,1.199800000000000033e-01,3.259999999999999704e-02,3.139892000000000000e+06
6.000000000000000000e+04,1.210200000000000026e-01,3.289999999999999869e-02,3.423930000000000000e+06
6.500000000000000000e+04,1.184100000000000014e-01,3.450000000000000289e-02,3.707999000000000000e+06
7.000000000000000000e+04,1.084500000000000047e-01,2.989999999999999949e-02,3.993073000000000000e+06
7.500000000000000000e+04,1.020999999999999963e-01,2.989999999999999949e-02,4.277603000000000000e+06
8.000000000000000000e+04,9.878000000000000669e-02,2.709999999999999909e-02,4.561434000000000000e+06
8.500000000000000000e+04,1.013099999999999973e-01,2.860000000000000042e-02,4.845993000000000000e+06
9.000000000000000000e+04,1.016500000000000042e-01,2.869999999999999982e-02,5.130320000000000000e+06
9.500000000000000000e+04,9.059999999999999998e-02,2.570000000000000062e-02,5.414869000000000000e+06
1.000000000000000000e+05,8.991999999999999993e-02,2.469999999999999973e-02,5.698740000000000000e+06
1.050000000000000000e+05,8.427999999999999381e-02,2.359999999999999945e-02,5.983276000000000000e+06
1.100000000000000000e+05,8.662000000000000255e-02,2.529999999999999957e-02,6.268464000000000000e+06
1.150000000000000000e+05,8.459999999999999465e-02,2.589999999999999941e-02,6.555338000000000000e+06
1.200000000000000000e+05,7.854999999999999483e-02,2.149999999999999828e-02,6.841745000000000000e+06
1.250000000000000000e+05,7.420000000000000207e-02,2.170000000000000054e-02,7.127039000000000000e+06
1.300000000000000000e+05,7.283000000000000584e-02,2.179999999999999993e-02,7.412201000000000000e+06
1.350000000000000000e+05,7.407999999999999308e-02,2.120000000000000009e-02,7.696547000000000000e+06
1.400000000000000000e+05,7.249999999999999500e-02,2.110000000000000070e-02,7.980023000000000000e+06
1.450000000000000000e+05,7.192999999999999394e-02,2.069999999999999965e-02,8.263718000000000000e+06
1.500000000000000000e+05,7.663000000000000367e-02,2.259999999999999856e-02,8.547207000000000000e+06
1.550000000000000000e+05,7.219000000000000417e-02,2.179999999999999993e-02,8.830882000000000000e+06
1.600000000000000000e+05,6.987999999999999767e-02,2.110000000000000070e-02,9.114363000000000000e+06
1.650000000000000000e+05,7.391000000000000347e-02,2.239999999999999977e-02,9.398074000000000000e+06
1.700000000000000000e+05,7.807000000000000051e-02,2.429999999999999868e-02,9.681604000000000000e+06
1.750000000000000000e+05,7.359999999999999876e-02,2.170000000000000054e-02,9.965160000000000000e+06
1.800000000000000000e+05,7.616000000000000547e-02,2.259999999999999856e-02,1.024893700000000000e+07
1.850000000000000000e+05,7.259999999999999787e-02,2.270000000000000143e-02,1.053233000000000000e+07
1.900000000000000000e+05,7.466000000000000414e-02,2.299999999999999961e-02,1.081813800000000000e+07
1.950000000000000000e+05,7.749999999999999944e-02,2.350000000000000006e-02,1.110449900000000000e+07
2.000000000000000000e+05,7.659000000000000530e-02,2.350000000000000006e-02,1.139064800000000000e+07
2.050000000000000000e+05,7.795000000000000540e-02,2.520000000000000018e-02,1.167489100000000000e+07
2.100000000000000000e+05,7.834000000000000685e-02,2.429999999999999868e-02,1.195867300000000000e+07
2.150000000000000000e+05,7.825999999999999623e-02,2.450000000000000094e-02,1.224209400000000000e+07
2.200000000000000000e+05,8.101999999999999480e-02,2.500000000000000139e-02,1.252479100000000000e+07
2.250000000000000000e+05,7.946000000000000285e-02,2.390000000000000110e-02,1.280827800000000000e+07
2.300000000000000000e+05,8.179000000000000159e-02,2.589999999999999941e-02,1.309064200000000000e+07
2.350000000000000000e+05,8.104000000000000092e-02,2.529999999999999957e-02,1.337309500000000000e+07
2.400000000000000000e+05,7.992000000000000492e-02,2.479999999999999913e-02,1.365572600000000000e+07
2.450000000000000000e+05,7.856000000000000483e-02,2.419999999999999929e-02,1.393864400000000000e+07
2.500000000000000000e+05,7.951999999999999347e-02,2.429999999999999868e-02,1.422178300000000000e+07
2.550000000000000000e+05,8.498999999999999611e-02,2.520000000000000018e-02,1.450467500000000000e+07
2.600000000000000000e+05,8.357000000000000539e-02,2.510000000000000078e-02,1.478768600000000000e+07
2.650000000000000000e+05,8.351999999999999702e-02,2.549999999999999836e-02,1.507048500000000000e+07
2.700000000000000000e+05,8.337999999999999579e-02,2.599999999999999881e-02,1.535226300000000000e+07
2.750000000000000000e+05,8.497999999999999998e-02,2.469999999999999973e-02,1.563462100000000000e+07
2.800000000000000000e+05,8.638999999999999457e-02,2.580000000000000002e-02,1.591767500000000000e+07
2.850000000000000000e+05,8.258000000000000063e-02,2.589999999999999941e-02,1.620070800000000000e+07
2.900000000000000000e+05,8.418000000000000482e-02,2.610000000000000167e-02,1.648360500000000000e+07
2.950000000000000000e+05,8.712000000000000299e-02,2.699999999999999969e-02,1.676654300000000000e+07
3.000000000000000000e+05,8.336999999999999966e-02,2.400000000000000050e-02,1.704885100000000000e+07
3.050000000000000000e+05,8.598000000000000087e-02,2.560000000000000123e-02,1.733150600000000000e+07
3.100000000000000000e+05,8.186000000000000221e-02,2.620000000000000107e-02,1.761443200000000000e+07
3.150000000000000000e+05,8.570999999999999452e-02,2.510000000000000078e-02,1.789761500000000000e+07
3.200000000000000000e+05,8.594000000000000250e-02,2.750000000000000014e-02,1.817975500000000000e+07
3.250000000000000000e+05,8.318000000000000393e-02,2.500000000000000139e-02,1.846269300000000000e+07
3.300000000000000000e+05,8.552999999999999492e-02,2.699999999999999969e-02,1.874554500000000000e+07
3.350000000000000000e+05,8.369000000000000050e-02,2.580000000000000002e-02,1.902820300000000000e+07
3.400000000000000000e+05,8.043999999999999762e-02,2.450000000000000094e-02,1.931087200000000000e+07
3.450000000000000000e+05,7.953999999999999959e-02,2.239999999999999977e-02,1.959299000000000000e+07
3.500000000000000000e+05,8.712000000000000299e-02,2.469999999999999973e-02,1.987504300000000000e+07
3.550000000000000000e+05,8.548999999999999655e-02,2.610000000000000167e-02,2.015719000000000000e+07
3.600000000000000000e+05,8.645999999999999519e-02,2.680000000000000090e-02,2.043955500000000000e+07
3.650000000000000000e+05,8.304999999999999882e-02,2.510000000000000078e-02,2.072164300000000000e+07
3.700000000000000000e+05,8.916000000000000314e-02,2.699999999999999969e-02,2.100405000000000000e+07
3.750000000000000000e+05,8.407000000000000584e-02,2.520000000000000018e-02,2.128658100000000000e+07
3.800000000000000000e+05,8.777000000000000079e-02,2.790000000000000119e-02,2.156910200000000000e+07
3.850000000000000000e+05,8.379999999999999949e-02,2.440000000000000155e-02,2.185114100000000000e+07
3.900000000000000000e+05,8.476000000000000201e-02,2.450000000000000094e-02,2.213336700000000000e+07
3.950000000000000000e+05,8.490999999999999936e-02,2.599999999999999881e-02,2.241583400000000000e+07
4.000000000000000000e+05,8.599999999999999312e-02,2.620000000000000107e-02,2.269820400000000000e+07
4.050000000000000000e+05,8.493000000000000549e-02,2.469999999999999973e-02,2.298030600000000000e+07
4.100000000000000000e+05,8.661000000000000643e-02,2.520000000000000018e-02,2.326218300000000000e+07
4.150000000000000000e+05,8.720999999999999586e-02,2.670000000000000151e-02,2.354459900000000000e+07
4.200000000000000000e+05,8.601000000000000312e-02,2.630000000000000046e-02,2.382688500000000000e+07
4.250000000000000000e+05,8.355999999999999539e-02,2.580000000000000002e-02,2.410956200000000000e+07
4.300000000000000000e+05,8.779000000000000692e-02,2.570000000000000062e-02,2.439253700000000000e+07
4.350000000000000000e+05,8.880000000000000393e-02,2.560000000000000123e-02,2.467473900000000000e+07
4.400000000000000000e+05,8.190999999999999670e-02,2.500000000000000139e-02,2.495718000000000000e+07
4.450000000000000000e+05,8.387999999999999623e-02,2.570000000000000062e-02,2.523973900000000000e+07
4.500000000000000000e+05,8.587000000000000188e-02,2.560000000000000123e-02,2.552203700000000000e+07
4.550000000000000000e+05,8.717999999999999361e-02,2.529999999999999957e-02,2.580437500000000000e+07
4.600000000000000000e+05,8.451999999999999791e-02,2.560000000000000123e-02,2.608657400000000000e+07
4.650000000000000000e+05,8.767999999999999405e-02,2.699999999999999969e-02,2.636905100000000000e+07
4.700000000000000000e+05,8.466999999999999527e-02,2.580000000000000002e-02,2.665081300000000000e+07
4.750000000000000000e+05,8.833000000000000573e-02,2.730000000000000135e-02,2.693239800000000000e+07
4.800000000000000000e+05,8.473999999999999588e-02,2.409999999999999989e-02,2.721457400000000000e+07
4.850000000000000000e+05,8.573000000000000065e-02,2.580000000000000002e-02,2.749668900000000000e+07
4.900000000000000000e+05,8.394000000000000072e-02,2.580000000000000002e-02,2.777837600000000000e+07
4.950000000000000000e+05,8.219999999999999529e-02,2.580000000000000002e-02,2.806039300000000000e+07
5.000000000000000000e+05,8.772000000000000630e-02,2.610000000000000167e-02,2.834211200000000000e+07
5.050000000000000000e+05,8.841000000000000247e-02,2.630000000000000046e-02,2.862413800000000000e+07
5.100000000000000000e+05,8.737999999999999934e-02,2.570000000000000062e-02,2.890547700000000000e+07
5.150000000000000000e+05,8.870000000000000107e-02,2.709999999999999909e-02,2.918669200000000000e+07
5.200000000000000000e+05,8.733000000000000485e-02,2.719999999999999848e-02,2.946803800000000000e+07
5.250000000000000000e+05,8.780000000000000304e-02,2.670000000000000151e-02,2.975060100000000000e+07
5.300000000000000000e+05,8.626000000000000334e-02,2.630000000000000046e-02,3.003189900000000000e+07
5.350000000000000000e+05,8.512000000000000122e-02,2.589999999999999941e-02,3.031288700000000000e+07
5.400000000000000000e+05,8.673000000000000154e-02,2.610000000000000167e-02,3.059437100000000000e+07
5.450000000000000000e+05,8.556999999999999329e-02,2.620000000000000107e-02,3.087586500000000000e+07
5.500000000000000000e+05,8.580999999999999739e-02,2.510000000000000078e-02,3.115701100000000000e+07
5.550000000000000000e+05,8.762000000000000344e-02,2.500000000000000139e-02,3.143847800000000000e+07
5.600000000000000000e+05,8.705000000000000238e-02,2.649999999999999925e-02,3.172045300000000000e+07
5.650000000000000000e+05,9.052999999999999936e-02,2.750000000000000014e-02,3.200171900000000000e+07
5.700000000000000000e+05,8.548999999999999655e-02,2.560000000000000123e-02,3.228316500000000000e+07
5.750000000000000000e+05,8.569999999999999840e-02,2.529999999999999957e-02,3.256458700000000000e+07
5.800000000000000000e+05,8.513999999999999346e-02,2.599999999999999881e-02,3.284631600000000000e+07
5.850000000000000000e+05,8.619000000000000272e-02,2.589999999999999941e-02,3.312803200000000000e+07
5.900000000000000000e+05,8.627999999999999559e-02,2.560000000000000123e-02,3.340936400000000000e+07
5.950000000000000000e+05,8.867999999999999494e-02,2.719999999999999848e-02,3.369039300000000000e+07
6.000000000000000000e+05,8.784000000000000141e-02,2.649999999999999925e-02,3.397131100000000000e+07
6.050000000000000000e+05,9.099999999999999756e-02,2.649999999999999925e-02,3.425299500000000000e+07
6.100000000000000000e+05,8.999999999999999667e-02,2.719999999999999848e-02,3.453376300000000000e+07
6.150000000000000000e+05,9.074000000000000121e-02,2.630000000000000046e-02,3.481507100000000000e+07
6.200000000000000000e+05,8.706999999999999462e-02,2.639999999999999986e-02,3.509629400000000000e+07
6.250000000000000000e+05,8.960999999999999521e-02,2.659999999999999865e-02,3.537702900000000000e+07
6.300000000000000000e+05,8.930000000000000437e-02,2.740000000000000074e-02,3.565794700000000000e+07
6.350000000000000000e+05,8.730999999999999872e-02,2.659999999999999865e-02,3.593889400000000000e+07
6.400000000000000000e+05,8.916999999999999926e-02,2.699999999999999969e-02,3.621983800000000000e+07
6.450000000000000000e+05,8.612999999999999823e-02,2.730000000000000135e-02,3.650084400000000000e+07
6.500000000000000000e+05,8.612999999999999823e-02,2.589999999999999941e-02,3.678196000000000000e+07
6.550000000000000000e+05,8.681999999999999440e-02,2.690000000000000030e-02,3.706293300000000000e+07
6.600000000000000000e+05,8.626999999999999946e-02,2.639999999999999986e-02,3.734427600000000000e+07
6.650000000000000000e+05,8.418000000000000482e-02,2.390000000000000110e-02,3.762591100000000000e+07
6.700000000000000000e+05,8.724999999999999423e-02,2.580000000000000002e-02,3.790693300000000000e+07
6.750000000000000000e+05,8.583999999999999964e-02,2.649999999999999925e-02,3.818792900000000000e+07
6.800000000000000000e+05,8.723000000000000198e-02,2.539999999999999897e-02,3.846921700000000000e+07
6.850000000000000000e+05,8.708000000000000462e-02,2.610000000000000167e-02,3.874995400000000000e+07
6.900000000000000000e+05,8.673000000000000154e-02,2.580000000000000002e-02,3.903112300000000000e+07
6.950000000000000000e+05,8.981000000000000094e-02,2.759999999999999953e-02,3.931174500000000000e+07
7.000000000000000000e+05,8.484999999999999487e-02,2.699999999999999969e-02,3.959303700000000000e+07
7.050000000000000000e+05,9.007999999999999341e-02,2.659999999999999865e-02,3.987423200000000000e+07
7.100000000000000000e+05,8.762000000000000344e-02,2.699999999999999969e-02,4.015493100000000000e+07
7.150000000000000000e+05,8.733000000000000485e-02,2.730000000000000135e-02,4.043574000000000000e+07
7.200000000000000000e+05,8.770000000000000018e-02,2.630000000000000046e-02,4.071624800000000000e+07
7.250000000000000000e+05,8.665000000000000480e-02,2.670000000000000151e-02,4.099727500000000000e+07
7.300000000000000000e+05,9.167999999999999761e-02,2.709999999999999909e-02,4.127807600000000000e+07
7.350000000000000000e+05,8.372999999999999887e-02,2.500000000000000139e-02,4.155935800000000000e+07
7.400000000000000000e+05,8.684000000000000052e-02,2.709999999999999909e-02,4.184070700000000000e+07
7.450000000000000000e+05,8.680999999999999828e-02,2.539999999999999897e-02,4.212134000000000000e+07
7.500000000000000000e+05,8.788999999999999591e-02,2.630000000000000046e-02,4.240195000000000000e+07
7.550000000000000000e+05,8.547000000000000430e-02,2.620000000000000107e-02,4.268333600000000000e+07
7.600000000000000000e+05,9.110000000000000042e-02,2.620000000000000107e-02,4.296385700000000000e+07
7.650000000000000000e+05,8.756999999999999507e-02,2.599999999999999881e-02,4.324440600000000000e+07
7.700000000000000000e+05,9.082999999999999408e-02,2.670000000000000151e-02,4.352525900000000000e+07
7.750000000000000000e+05,8.576000000000000290e-02,2.610000000000000167e-02,4.380605700000000000e+07
7.800000000000000000e+05,8.755999999999999894e-02,2.549999999999999836e-02,4.408729500000000000e+07
7.850000000000000000e+05,8.698999999999999788e-02,2.630000000000000046e-02,4.436866000000000000e+07
7.900000000000000000e+05,8.741000000000000159e-02,2.580000000000000002e-02,4.464941200000000000e+07
7.950000000000000000e+05,8.849999999999999534e-02,2.709999999999999909e-02,4.492988900000000000e+07
8.000000000000000000e+05,9.057999999999999385e-02,2.740000000000000074e-02,4.521120900000000000e+07
8.050000000000000000e+05,8.827999999999999736e-02,2.630000000000000046e-02,4.549194900000000000e+07
8.100000000000000000e+05,8.680999999999999828e-02,2.580000000000000002e-02,4.577267000000000000e+07
8.150000000000000000e+05,8.667999999999999317e-02,2.730000000000000135e-02,4.605399800000000000e+07
8.200000000000000000e+05,8.909999999999999865e-02,2.869999999999999982e-02,4.633481800000000000e+07
8.250000000000000000e+05,8.873000000000000331e-02,2.580000000000000002e-02,4.661613500000000000e+07
8.300000000000000000e+05,8.676000000000000378e-02,2.680000000000000090e-02,4.689679600000000000e+07
8.350000000000000000e+05,8.648000000000000131e-02,2.529999999999999957e-02,4.717780300000000000e+07
8.400000000000000000e+05,8.548000000000000043e-02,2.539999999999999897e-02,4.745901300000000000e+07
8.450000000000000000e+05,9.177000000000000435e-02,2.800000000000000058e-02,4.774027900000000000e+07
8.500000000000000000e+05,8.794000000000000428e-02,2.639999999999999986e-02,4.802177600000000000e+07
8.550000000000000000e+05,8.887000000000000455e-02,2.639999999999999986e-02,4.830313600000000000e+07
8.600000000000000000e+05,9.087000000000000632e-02,2.769999999999999893e-02,4.858427800000000000e+07
8.650000000000000000e+05,8.848000000000000309e-02,2.680000000000000090e-02,4.886581100000000000e+07
8.700000000000000000e+05,9.066000000000000447e-02,2.599999999999999881e-02,4.914707700000000000e+07
8.750000000000000000e+05,8.770999999999999630e-02,2.680000000000000090e-02,4.942850800000000000e+07
8.800000000000000000e+05,9.027000000000000302e-02,2.889999999999999861e-02,4.971008800000000000e+07
8.850000000000000000e+05,8.711000000000000687e-02,2.589999999999999941e-02,4.999129300000000000e+07
8.900000000000000000e+05,8.744000000000000383e-02,2.539999999999999897e-02,5.027260400000000000e+07
8.950000000000000000e+05,8.906000000000000028e-02,2.659999999999999865e-02,5.055427300000000000e+07
9.000000000000000000e+05,8.803999999999999326e-02,2.599999999999999881e-02,5.083573900000000000e+07
9.050000000000000000e+05,9.171999999999999598e-02,2.659999999999999865e-02,5.111749700000000000e+07
9.100000000000000000e+05,8.787000000000000366e-02,2.649999999999999925e-02,5.139888300000000000e+07
9.150000000000000000e+05,8.776000000000000467e-02,2.730000000000000135e-02,5.168005100000000000e+07
9.200000000000000000e+05,9.023000000000000465e-02,2.670000000000000151e-02,5.196155100000000000e+07
9.250000000000000000e+05,8.637000000000000233e-02,2.529999999999999957e-02,5.224283500000000000e+07
9.300000000000000000e+05,8.955000000000000460e-02,2.759999999999999953e-02,5.252408400000000000e+07
9.350000000000000000e+05,8.637999999999999845e-02,2.699999999999999969e-02,5.280526700000000000e+07
9.400000000000000000e+05,9.132999999999999452e-02,2.829999999999999877e-02,5.308647200000000000e+07
9.450000000000000000e+05,8.887000000000000455e-02,2.529999999999999957e-02,5.336725100000000000e+07
9.500000000000000000e+05,9.217000000000000193e-02,2.779999999999999832e-02,5.364819900000000000e+07
9.550000000000000000e+05,8.969000000000000583e-02,2.690000000000000030e-02,5.392922300000000000e+07
9.600000000000000000e+05,9.005000000000000504e-02,2.740000000000000074e-02,5.420964300000000000e+07
9.650000000000000000e+05,9.211999999999999356e-02,2.759999999999999953e-02,5.449066000000000000e+07
9.700000000000000000e+05,9.007999999999999341e-02,2.570000000000000062e-02,5.477209500000000000e+07
9.750000000000000000e+05,8.894000000000000516e-02,2.580000000000000002e-02,5.505313400000000000e+07
9.800000000000000000e+05,9.034999999999999976e-02,2.790000000000000119e-02,5.533386200000000000e+07
9.850000000000000000e+05,8.883000000000000618e-02,2.659999999999999865e-02,5.561505600000000000e+07
9.900000000000000000e+05,9.016000000000000403e-02,2.829999999999999877e-02,5.589622700000000000e+07
9.950000000000000000e+05,9.023000000000000465e-02,2.699999999999999969e-02,5.617738400000000000e+07
1.000000000000000000e+06,9.077999999999999958e-02,2.809999999999999998e-02,5.645861800000000000e+07
1.005000000000000000e+06,9.410000000000000309e-02,2.829999999999999877e-02,5.673957700000000000e+07
1.010000000000000000e+06,9.227000000000000479e-02,2.469999999999999973e-02,5.702009800000000000e+07
1.015000000000000000e+06,9.114999999999999492e-02,2.709999999999999909e-02,5.730121300000000000e+07
1.020000000000000000e+06,8.938000000000000111e-02,2.639999999999999986e-02,5.758247400000000000e+07
1.025000000000000000e+06,9.092000000000000082e-02,2.779999999999999832e-02,5.786362600000000000e+07
1.030000000000000000e+06,9.191000000000000558e-02,2.719999999999999848e-02,5.814455400000000000e+07
1.035000000000000000e+06,9.059999999999999998e-02,2.730000000000000135e-02,5.842542800000000000e+07
1.040000000000000000e+06,8.538999999999999369e-02,2.560000000000000123e-02,5.870654400000000000e+07
1.045000000000000000e+06,8.455999999999999628e-02,2.520000000000000018e-02,5.898764800000000000e+07
1.050000000000000000e+06,8.566999999999999615e-02,2.670000000000000151e-02,5.926869700000000000e+07
1.055000000000000000e+06,8.840000000000000635e-02,2.589999999999999941e-02,5.954931400000000000e+07
1.060000000000000000e+06,8.856999999999999595e-02,2.630000000000000046e-02,5.983031000000000000e+07
1.065000000000000000e+06,8.830999999999999961e-02,2.719999999999999848e-02,6.011152900000000000e+07
1.070000000000000000e+06,8.748000000000000220e-02,2.529999999999999957e-02,6.039257700000000000e+07
1.075000000000000000e+06,9.256000000000000338e-02,2.809999999999999998e-02,6.067403100000000000e+07
1.080000000000000000e+06,8.798000000000000265e-02,2.680000000000000090e-02,6.095554000000000000e+07
1.085000000000000000e+06,8.998000000000000442e-02,2.690000000000000030e-02,6.123685700000000000e+07
1.090000000000000000e+06,9.142999999999999738e-02,2.690000000000000030e-02,6.151804700000000000e+07
1.095000000000000000e+06,8.680000000000000215e-02,2.690000000000000030e-02,6.179933500000000000e+07
1.100000000000000000e+06,8.876000000000000556e-02,2.709999999999999909e-02,6.208060300000000000e+07
1.105000000000000000e+06,8.648999999999999744e-02,2.659999999999999865e-02,6.236153500000000000e+07
1.110000000000000000e+06,9.056999999999999773e-02,2.840000000000000163e-02,6.264339000000000000e+07
1.115000000000000000e+06,8.606999999999999373e-02,2.589999999999999941e-02,6.292446000000000000e+07
1.120000000000000000e+06,8.956000000000000072e-02,2.730000000000000135e-02,6.320542500000000000e+07
1.125000000000000000e+06,8.899999999999999578e-02,2.800000000000000058e-02,6.348659300000000000e+07
1.130000000000000000e+06,8.780000000000000304e-02,2.620000000000000107e-02,6.376731800000000000e+07
1.135000000000000000e+06,8.755999999999999894e-02,2.750000000000000014e-02,6.404770500000000000e+07
1.140000000000000000e+06,8.913000000000000089e-02,2.730000000000000135e-02,6.432885500000000000e+07
1.145000000000000000e+06,8.865000000000000657e-02,2.630000000000000046e-02,6.460980100000000000e+07
1.150000000000000000e+06,8.450000000000000566e-02,2.589999999999999941e-02,6.489084200000000000e+07
1.155000000000000000e+06,9.049000000000000099e-02,2.750000000000000014e-02,6.517136200000000000e+07
1.160000000000000000e+06,8.855000000000000371e-02,2.699999999999999969e-02,6.545227000000000000e+07
1.165000000000000000e+06,9.088999999999999857e-02,2.769999999999999893e-02,6.573304600000000000e+07
1.170000000000000000e+06,8.860999999999999432e-02,2.599999999999999881e-02,6.601422200000000000e+07
1.175000000000000000e+06,8.989999999999999380e-02,2.520000000000000018e-02,6.629499700000000000e+07
1.180000000000000000e+06,8.741000000000000159e-02,2.560000000000000123e-02,6.657593800000000000e+07
1.185000000000000000e+06,8.608999999999999986e-02,2.400000000000000050e-02,6.685722200000000000e+07
1.190000000000000000e+06,9.224000000000000254e-02,2.690000000000000030e-02,6.713797400000000000e+07
1.195000000000000000e+06,8.611000000000000598e-02,2.709999999999999909e-02,6.741868200000000000e+07
1.200000000000000000e+06,8.891999999999999904e-02,2.699999999999999969e-02,6.770000100000000000e+07
1.205000000000000000e+06,8.777000000000000079e-02,2.549999999999999836e-02,6.798100100000000000e+07
1.210000000000000000e+06,8.865000000000000657e-02,2.589999999999999941e-02,6.826179000000000000e+07
1.215000000000000000e+06,8.952000000000000235e-02,2.730000000000000135e-02,6.854264800000000000e+07
1.220000000000000000e+06,8.982999999999999319e-02,2.920000000000000026e-02,6.882371900000000000e+07
1.225000000000000000e+06,8.910999999999999477e-02,2.560000000000000123e-02,6.910459800000000000e+07
1.230000000000000000e+06,9.203999999999999682e-02,2.939999999999999905e-02,6.938585700000000000e+07
1.235000000000000000e+06,8.805000000000000326e-02,2.750000000000000014e-02,6.966696200000000000e+07
1.240000000000000000e+06,8.822000000000000675e-02,2.869999999999999982e-02,6.994818000000000000e+07
1.245000000000000000e+06,9.303999999999999770e-02,2.610000000000000167e-02,7.022963100000000000e+07
1.250000000000000000e+06,8.790000000000000591e-02,2.659999999999999865e-02,7.051100100000000000e+07
1.255000000000000000e+06,8.791999999999999815e-02,2.690000000000000030e-02,7.079211000000000000e+07
1.260000000000000000e+06,8.869000000000000494e-02,2.800000000000000058e-02,7.107323400000000000e+07
1.265000000000000000e+06,9.053999999999999548e-02,2.730000000000000135e-02,7.135475600000000000e+07
1.270000000000000000e+06,9.185000000000000109e-02,2.719999999999999848e-02,7.163619400000000000e+07
1.275000000000000000e+06,8.876000000000000556e-02,2.589999999999999941e-02,7.191676400000000000e+07


==> data/powerplant/arc1-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.720873333333333477e+00,1.028499999999999970e+00,8.113333333333333712e+02
4.000000000000000000e+03,2.846033333333333193e-01,2.614666666666666806e-01,1.073533333333333394e+04
8.000000000000000000e+03,1.902733333333333221e-01,2.615999999999999992e-01,2.089733333333333212e+04
1.200000000000000000e+04,1.731833333333333280e-01,2.564000000000000168e-01,3.114900000000000000e+04
1.600000000000000000e+04,7.870333333333333348e-02,2.613666666666666916e-01,4.154666666666666424e+04
2.000000000000000000e+04,7.176666666666667305e-02,2.595333333333333381e-01,5.176333333333333576e+04
2.400000000000000000e+04,5.813666666666666982e-02,2.561666666666667092e-01,6.191833333333333576e+04
2.800000000000000000e+04,5.321000000000000035e-02,2.547999999999999710e-01,7.225666666666667152e+04
3.200000000000000000e+04,6.162999999999999728e-02,2.570666666666666655e-01,8.252300000000000000e+04
3.600000000000000000e+04,4.716333333333333488e-02,2.531333333333333213e-01,9.283766666666667152e+04
4.000000000000000000e+04,7.398666666666665892e-02,2.599666666666666792e-01,1.030553333333333285e+05
4.400000000000000000e+04,6.097666666666667207e-02,2.571666666666666545e-01,1.135250000000000000e+05
4.800000000000000000e+04,4.770666666666666805e-02,2.530333333333332768e-01,1.236980000000000000e+05
5.200000000000000000e+04,7.315333333333333410e-02,2.597999999999999754e-01,1.339566666666666570e+05
5.600000000000000000e+04,5.496666666666666368e-02,2.553666666666666862e-01,1.442706666666666570e+05
6.000000000000000000e+04,6.807666666666667421e-02,2.588666666666666338e-01,1.544820000000000000e+05
6.400000000000000000e+04,6.819666666666666932e-02,2.587333333333333152e-01,1.648296666666666570e+05
6.800000000000000000e+04,7.105000000000000204e-02,2.593333333333333601e-01,1.750703333333333430e+05
7.200000000000000000e+04,5.169666666666666854e-02,2.544333333333333447e-01,1.856536666666666570e+05
7.600000000000000000e+04,4.033666666666666650e-02,2.514000000000000123e-01,1.957793333333333430e+05
8.000000000000000000e+04,5.856666666666667659e-02,2.560333333333333350e-01,2.061283333333333430e+05
8.400000000000000000e+04,6.555666666666666587e-02,2.580999999999999961e-01,2.163373333333333430e+05
8.800000000000000000e+04,5.464333333333334236e-02,2.551333333333333786e-01,2.265653333333333430e+05
9.200000000000000000e+04,4.413999999999999174e-02,2.520666666666666611e-01,2.368313333333333430e+05
9.600000000000000000e+04,4.043666666666666937e-02,2.515999999999999903e-01,2.470900000000000000e+05
1.000000000000000000e+05,4.932333333333333014e-02,2.539000000000000146e-01,2.573976666666666570e+05
1.040000000000000000e+05,5.379666666666665931e-02,2.552666666666666417e-01,2.676530000000000000e+05
1.080000000000000000e+05,5.285999999999999727e-02,2.548333333333333006e-01,2.782140000000000000e+05
1.120000000000000000e+05,4.662333333333332913e-02,2.528333333333332988e-01,2.882333333333333139e+05
1.160000000000000000e+05,5.578333333333333061e-02,2.555999999999999939e-01,2.985596666666666861e+05
1.200000000000000000e+05,4.343333333333333074e-02,2.521999999999999797e-01,3.089410000000000000e+05
1.240000000000000000e+05,4.434333333333333876e-02,2.525999999999999912e-01,3.190066666666666861e+05
1.280000000000000000e+05,6.368999999999999662e-02,2.575666666666666660e-01,3.292496666666666861e+05
1.320000000000000000e+05,4.978333333333333915e-02,2.539666666666666184e-01,3.394460000000000000e+05
1.360000000000000000e+05,5.873999999999999361e-02,2.561666666666666536e-01,3.497273333333333139e+05
1.400000000000000000e+05,4.644333333333333647e-02,2.529666666666666730e-01,3.598503333333333139e+05
1.440000000000000000e+05,4.966666666666667146e-02,2.539666666666666739e-01,3.700710000000000000e+05
1.480000000000000000e+05,5.941666666666667318e-02,2.564666666666666761e-01,3.803586666666666861e+05
1.520000000000000000e+05,4.257666666666667238e-02,2.519333333333333425e-01,3.906340000000000000e+05
1.560000000000000000e+05,4.602999999999999453e-02,2.528999999999999582e-01,4.012010000000000000e+05
1.600000000000000000e+05,6.006999999999999146e-02,2.565000000000000058e-01,4.110526666666666861e+05
1.640000000000000000e+05,4.458333333333333592e-02,2.526666666666666505e-01,4.213713333333333139e+05
1.680000000000000000e+05,4.835000000000000409e-02,2.535666666666666624e-01,4.315133333333333139e+05
1.720000000000000000e+05,5.913999999999999813e-02,2.563999999999999613e-01,4.417866666666666861e+05
1.760000000000000000e+05,6.672666666666667024e-02,2.583666666666666889e-01,4.519440000000000000e+05
1.800000000000000000e+05,5.431666666666665894e-02,2.549999999999999489e-01,4.622263333333333139e+05
1.840000000000000000e+05,4.721000000000000196e-02,2.533333333333333548e-01,4.724353333333333139e+05
1.880000000000000000e+05,6.119666666666667004e-02,2.568333333333333024e-01,4.826240000000000000e+05
1.920000000000000000e+05,5.400666666666666810e-02,2.548999999999999599e-01,4.928983333333333139e+05
1.960000000000000000e+05,5.080666666666666664e-02,2.543333333333333557e-01,5.031316666666666861e+05
2.000000000000000000e+05,4.763999999999999485e-02,2.533666666666666845e-01,5.133516666666666861e+05
2.040000000000000000e+05,5.283999999999999808e-02,2.546999999999999820e-01,5.236030000000000000e+05
2.080000000000000000e+05,5.463666666666666671e-02,2.553333333333333566e-01,5.337896666666666279e+05
2.120000000000000000e+05,5.421333333333333560e-02,2.553333333333333566e-01,5.440783333333333721e+05
2.160000000000000000e+05,4.669999999999999846e-02,2.531666666666667065e-01,5.546646666666666279e+05
2.200000000000000000e+05,3.967666666666666564e-02,2.514333333333333420e-01,5.647380000000000000e+05
2.240000000000000000e+05,4.280999999999999389e-02,2.521999999999999797e-01,5.748300000000000000e+05
2.280000000000000000e+05,7.235666666666666635e-02,2.598666666666666347e-01,5.851390000000000000e+05
2.320000000000000000e+05,6.337666666666666448e-02,2.573333333333333584e-01,5.953363333333333721e+05
2.360000000000000000e+05,4.480333333333333390e-02,2.525999999999999912e-01,6.055656666666666279e+05
2.400000000000000000e+05,4.743333333333333429e-02,2.534333333333333438e-01,6.157243333333333721e+05
2.440000000000000000e+05,6.758999999999999730e-02,2.584666666666666779e-01,6.260006666666666279e+05
2.480000000000000000e+05,5.596999999999999892e-02,2.553666666666666862e-01,6.362136666666666279e+05
2.520000000000000000e+05,8.373333333333332629e-02,2.628333333333333077e-01,6.464066666666666279e+05
2.560000000000000000e+05,6.873333333333332684e-02,2.588999999999999635e-01,6.566630000000000000e+05
2.600000000000000000e+05,5.886666666666665743e-02,2.563000000000000278e-01,6.669350000000000000e+05
2.640000000000000000e+05,4.903333333333333849e-02,2.537666666666666404e-01,6.771553333333333721e+05
2.680000000000000000e+05,5.449000000000000371e-02,2.551666666666667083e-01,6.874520000000000000e+05
2.720000000000000000e+05,3.739333333333333398e-02,2.505999999999999894e-01,6.976696666666666279e+05
2.760000000000000000e+05,4.291666666666666546e-02,2.519000000000000128e-01,7.079113333333333721e+05
2.800000000000000000e+05,7.886333333333334084e-02,2.615333333333333399e-01,7.185013333333333721e+05
2.840000000000000000e+05,4.872000000000000636e-02,2.536666666666667069e-01,7.284043333333333721e+05
2.880000000000000000e+05,4.644666666666666388e-02,2.531666666666667065e-01,7.386153333333333721e+05
2.920000000000000000e+05,5.319333333333333552e-02,2.546333333333333226e-01,7.489893333333333721e+05
2.960000000000000000e+05,4.590333333333333071e-02,2.529333333333332878e-01,7.590093333333333721e+05
3.000000000000000000e+05,4.404000000000000276e-02,2.523333333333333539e-01,7.691743333333333721e+05
3.040000000000000000e+05,4.238000000000000100e-02,2.517000000000000348e-01,7.795060000000000000e+05
3.080000000000000000e+05,4.793333333333332780e-02,2.534000000000000141e-01,7.896886666666666279e+05
3.120000000000000000e+05,5.992666666666666281e-02,2.565666666666666651e-01,7.999626666666666279e+05
3.160000000000000000e+05,5.276666666666666311e-02,2.547666666666666413e-01,8.102210000000000000e+05
3.200000000000000000e+05,5.174999999999999739e-02,2.542999999999999705e-01,8.204806666666666279e+05
3.240000000000000000e+05,6.454333333333332756e-02,2.578333333333333033e-01,8.307843333333333721e+05
3.280000000000000000e+05,6.281666666666667342e-02,2.574000000000000177e-01,8.409703333333333721e+05
3.320000000000000000e+05,5.768333333333332952e-02,2.559333333333333460e-01,8.512850000000000000e+05
3.360000000000000000e+05,5.677000000000000796e-02,2.557000000000000384e-01,8.614880000000000000e+05
3.400000000000000000e+05,4.644999999999999130e-02,2.531333333333333768e-01,8.717166666666666279e+05
3.440000000000000000e+05,5.795333333333333586e-02,2.561333333333333240e-01,8.818816666666666279e+05
3.480000000000000000e+05,4.859000000000000125e-02,2.534666666666666734e-01,8.920863333333333721e+05
3.520000000000000000e+05,5.251666666666666289e-02,2.546666666666666523e-01,9.023423333333333721e+05
3.560000000000000000e+05,4.889333333333332338e-02,2.537666666666666404e-01,9.125890000000000000e+05
3.600000000000000000e+05,5.187333333333332686e-02,2.546999999999999820e-01,9.232200000000000000e+05
3.640000000000000000e+05,5.100666666666666543e-02,2.541999999999999815e-01,9.330313333333333721e+05
3.680000000000000000e+05,5.444666666666666405e-02,2.551666666666667083e-01,9.431856666666666279e+05
3.720000000000000000e+05,4.404333333333333017e-02,2.524666666666666726e-01,9.533786666666666279e+05
3.760000000000000000e+05,5.410333333333333661e-02,2.550333333333332786e-01,9.638583333333333721e+05
3.800000000000000000e+05,5.388333333333333169e-02,2.549666666666666193e-01,9.738813333333333721e+05
3.840000000000000000e+05,5.496999999999999803e-02,2.550999999999999379e-01,9.841483333333333721e+05
3.880000000000000000e+05,4.684666666666666840e-02,2.530666666666666065e-01,9.943086666666666279e+05
3.920000000000000000e+05,6.244333333333332986e-02,2.573666666666666880e-01,1.004619000000000000e+06
3.960000000000000000e+05,5.313333333333333103e-02,2.548666666666666303e-01,1.014832333333333372e+06
4.000000000000000000e+05,5.233999999999999764e-02,2.546999999999999820e-01,1.024998000000000000e+06
4.040000000000000000e+05,5.512333333333333668e-02,2.553000000000000269e-01,1.035305333333333372e+06
4.080000000000000000e+05,6.091666666666667451e-02,2.565666666666666651e-01,1.045587333333333372e+06
4.120000000000000000e+05,4.719999999999999890e-02,2.532666666666666955e-01,1.055762000000000000e+06
4.160000000000000000e+05,5.239666666666666778e-02,2.546333333333333226e-01,1.065963000000000000e+06
4.200000000000000000e+05,4.605333333333333501e-02,2.530000000000000027e-01,1.076220666666666744e+06
4.240000000000000000e+05,4.452333333333333837e-02,2.526333333333333209e-01,1.086527000000000000e+06
4.280000000000000000e+05,6.329333333333332645e-02,2.575666666666666660e-01,1.096775666666666744e+06
4.320000000000000000e+05,5.849666666666666209e-02,2.563333333333333575e-01,1.106944000000000000e+06
4.360000000000000000e+05,6.300333333333334174e-02,2.573000000000000287e-01,1.117211666666666744e+06
4.400000000000000000e+05,5.716999999999999860e-02,2.560000000000000053e-01,1.127358333333333256e+06
4.440000000000000000e+05,4.669333333333333669e-02,2.530333333333333323e-01,1.137633666666666744e+06
4.480000000000000000e+05,7.510666666666666880e-02,2.605333333333333390e-01,1.147851666666666744e+06
4.520000000000000000e+05,6.235666666666667135e-02,2.573333333333333028e-01,1.158166000000000000e+06
4.560000000000000000e+05,4.542333333333333639e-02,2.527999999999999692e-01,1.168449000000000000e+06
4.600000000000000000e+05,5.779666666666666980e-02,2.560666666666666647e-01,1.178591333333333256e+06
4.640000000000000000e+05,4.638666666666666633e-02,2.529333333333332878e-01,1.189235333333333256e+06
4.680000000000000000e+05,4.369333333333333402e-02,2.523666666666666836e-01,1.199079000000000000e+06
4.720000000000000000e+05,4.171333333333333143e-02,2.519000000000000128e-01,1.209315333333333256e+06
4.760000000000000000e+05,5.565666666666666679e-02,2.555000000000000049e-01,1.219779000000000000e+06
4.800000000000000000e+05,5.598333333333333633e-02,2.555333333333333345e-01,1.229756666666666744e+06
4.840000000000000000e+05,4.884333333333332888e-02,2.535666666666666624e-01,1.239911333333333256e+06
4.880000000000000000e+05,4.582000000000000656e-02,2.528999999999999582e-01,1.250046333333333256e+06
4.920000000000000000e+05,4.419999999999999624e-02,2.525000000000000022e-01,1.260235000000000000e+06
4.960000000000000000e+05,4.497000000000000303e-02,2.526999999999999802e-01,1.270442666666666744e+06
5.000000000000000000e+05,5.605000000000000954e-02,2.555666666666666642e-01,1.280740666666666744e+06
5.040000000000000000e+05,5.011333333333333612e-02,2.539000000000000146e-01,1.290835000000000000e+06
5.080000000000000000e+05,4.721000000000000196e-02,2.533000000000000251e-01,1.301078000000000000e+06
5.120000000000000000e+05,5.540333333333333221e-02,2.554333333333333456e-01,1.311267666666666744e+06
5.160000000000000000e+05,4.820666666666667544e-02,2.535666666666666624e-01,1.321427000000000000e+06
5.200000000000000000e+05,5.120999999999999858e-02,2.542999999999999705e-01,1.331735333333333256e+06
5.240000000000000000e+05,5.489000000000000129e-02,2.553000000000000269e-01,1.341853000000000000e+06
5.280000000000000000e+05,4.911999999999999700e-02,2.538333333333333552e-01,1.352018000000000000e+06
5.320000000000000000e+05,5.172333333333333644e-02,2.544000000000000150e-01,1.362136000000000000e+06
5.360000000000000000e+05,5.597666666666666763e-02,2.556999999999999829e-01,1.372354666666666744e+06
5.400000000000000000e+05,4.372000000000000192e-02,2.523999999999999577e-01,1.382547666666666744e+06
5.440000000000000000e+05,5.054333333333332900e-02,2.541999999999999815e-01,1.392628666666666744e+06
5.480000000000000000e+05,4.616333333333333400e-02,2.528333333333332988e-01,1.402814000000000000e+06
5.520000000000000000e+05,4.576333333333332948e-02,2.528000000000000247e-01,1.413018333333333256e+06
5.560000000000000000e+05,4.687333333333332935e-02,2.531666666666667065e-01,1.423194666666666744e+06
5.600000000000000000e+05,4.413333333333333691e-02,2.525666666666666615e-01,1.433372333333333256e+06
5.640000000000000000e+05,5.309333333333332572e-02,2.548999999999999599e-01,1.443426000000000000e+06
5.680000000000000000e+05,4.560333333333333600e-02,2.528000000000000247e-01,1.453577000000000000e+06
5.720000000000000000e+05,5.096000000000000529e-02,2.541666666666666519e-01,1.463653000000000000e+06
5.760000000000000000e+05,5.677000000000000796e-02,2.559666666666666757e-01,1.473809666666666744e+06
5.800000000000000000e+05,4.363333333333333647e-02,2.521333333333333204e-01,1.484020333333333256e+06
5.840000000000000000e+05,4.269333333333333313e-02,2.519666666666666721e-01,1.494710000000000000e+06
5.880000000000000000e+05,6.704333333333334366e-02,2.585000000000000075e-01,1.504381000000000000e+06
5.920000000000000000e+05,4.400999999999999357e-02,2.523666666666666836e-01,1.514527000000000000e+06
5.960000000000000000e+05,4.868000000000000105e-02,2.535666666666666624e-01,1.524963000000000000e+06
6.000000000000000000e+05,4.179333333333332817e-02,2.519000000000000128e-01,1.534870333333333256e+06
6.040000000000000000e+05,5.527333333333333404e-02,2.553333333333333566e-01,1.545083000000000000e+06
6.080000000000000000e+05,4.838333333333333375e-02,2.536333333333333773e-01,1.555255000000000000e+06
6.120000000000000000e+05,5.679333333333333456e-02,2.558000000000000274e-01,1.565443666666666744e+06
6.160000000000000000e+05,4.816666666666666319e-02,2.535666666666666624e-01,1.575667000000000000e+06
6.200000000000000000e+05,5.177999999999999270e-02,2.545333333333333337e-01,1.585788666666666744e+06
6.240000000000000000e+05,5.636666666666666908e-02,2.556333333333333235e-01,1.595979333333333256e+06
6.280000000000000000e+05,5.315666666666666457e-02,2.549666666666666193e-01,1.606137333333333256e+06
6.320000000000000000e+05,4.734333333333332755e-02,2.533666666666666845e-01,1.616244333333333256e+06
6.360000000000000000e+05,5.155000000000000554e-02,2.544666666666666743e-01,1.626396000000000000e+06
6.400000000000000000e+05,5.409000000000000613e-02,2.550333333333333341e-01,1.636534666666666744e+06
6.440000000000000000e+05,4.576666666666667077e-02,2.527999999999999692e-01,1.646739666666666744e+06
6.480000000000000000e+05,5.353999999999999732e-02,2.550666666666666638e-01,1.656878333333333256e+06
6.520000000000000000e+05,5.743000000000000188e-02,2.560333333333333350e-01,1.666873666666666744e+06
6.560000000000000000e+05,5.060333333333333350e-02,2.539666666666666739e-01,1.677049333333333256e+06
6.600000000000000000e+05,4.868666666666667669e-02,2.535666666666666624e-01,1.687213666666666744e+06
6.640000000000000000e+05,5.197999999999999843e-02,2.544666666666666188e-01,1.697445000000000000e+06
6.680000000000000000e+05,4.679333333333333261e-02,2.532333333333333103e-01,1.707644333333333256e+06
6.720000000000000000e+05,7.536999999999999256e-02,2.605000000000000093e-01,1.717864000000000000e+06
6.760000000000000000e+05,4.556666666666666504e-02,2.530333333333332768e-01,1.728088000000000000e+06
6.800000000000000000e+05,4.820333333333332720e-02,2.536333333333333218e-01,1.738231666666666744e+06
6.840000000000000000e+05,6.429333333333332734e-02,2.578666666666666885e-01,1.748377333333333256e+06
6.880000000000000000e+05,4.655000000000000110e-02,2.531666666666666510e-01,1.758584666666666744e+06
6.920000000000000000e+05,5.907000000000000445e-02,2.563000000000000278e-01,1.768686000000000000e+06
6.960000000000000000e+05,4.644666666666666388e-02,2.531666666666666510e-01,1.778855000000000000e+06
7.000000000000000000e+05,5.515333333333333199e-02,2.553333333333333566e-01,1.788981333333333256e+06
7.040000000000000000e+05,4.790999999999998732e-02,2.533000000000000251e-01,1.799198000000000000e+06
7.080000000000000000e+05,5.219333333333333463e-02,2.546333333333333226e-01,1.809422666666666744e+06
7.120000000000000000e+05,5.226666666666666267e-02,2.546666666666666523e-01,1.819626000000000000e+06
7.160000000000000000e+05,5.529666666666666064e-02,2.555666666666666642e-01,1.829743000000000000e+06
7.200000000000000000e+05,5.456333333333333174e-02,2.553000000000000269e-01,1.839991333333333256e+06
7.240000000000000000e+05,4.506333333333332331e-02,2.525000000000000022e-01,1.850214000000000000e+06
7.280000000000000000e+05,4.702666666666666107e-02,2.530666666666666620e-01,1.861060666666666744e+06
7.320000000000000000e+05,4.927333333333333565e-02,2.539666666666666739e-01,1.870623333333333256e+06
7.360000000000000000e+05,5.600666666666666987e-02,2.555999999999999939e-01,1.880841666666666744e+06
7.400000000000000000e+05,4.716666666666666924e-02,2.529333333333332878e-01,1.890941666666666744e+06
7.440000000000000000e+05,5.747000000000000025e-02,2.558999999999999608e-01,1.901053333333333256e+06
7.480000000000000000e+05,5.120333333333332987e-02,2.543666666666666298e-01,1.911224000000000000e+06
7.520000000000000000e+05,7.077999999999999570e-02,2.590333333333333932e-01,1.921776666666666744e+06
7.560000000000000000e+05,5.610666666666665886e-02,2.555333333333333345e-01,1.931630666666666744e+06
7.600000000000000000e+05,4.902000000000000801e-02,2.535999999999999921e-01,1.941809333333333256e+06
7.640000000000000000e+05,7.632333333333334024e-02,2.605333333333333390e-01,1.952024000000000000e+06
7.680000000000000000e+05,4.085333333333333178e-02,2.515666666666666607e-01,1.962150666666666744e+06
7.720000000000000000e+05,6.840333333333332988e-02,2.588333333333333042e-01,1.972369333333333256e+06
7.760000000000000000e+05,5.016999999999999932e-02,2.541999999999999815e-01,1.982581666666666744e+06
7.800000000000000000e+05,6.764333333333333309e-02,2.586333333333333262e-01,1.992749000000000000e+06
7.840000000000000000e+05,5.767333333333333339e-02,2.559000000000000163e-01,2.002959000000000000e+06
7.880000000000000000e+05,4.376333333333334158e-02,2.523000000000000242e-01,2.013057333333333256e+06
7.920000000000000000e+05,5.409333333333333355e-02,2.549999999999999489e-01,2.023313333333333256e+06
7.960000000000000000e+05,4.993000000000000216e-02,2.540666666666666629e-01,2.033446666666666744e+06
8.000000000000000000e+05,5.292000000000000176e-02,2.546333333333333226e-01,2.043670666666666744e+06
8.040000000000000000e+05,5.125333333333333824e-02,2.544666666666666743e-01,2.053945000000000000e+06
8.080000000000000000e+05,6.195666666666665989e-02,2.571333333333333249e-01,2.064061666666666744e+06
8.120000000000000000e+05,4.583666666666666445e-02,2.530999999999999917e-01,2.074326000000000000e+06
8.160000000000000000e+05,5.649000000000000549e-02,2.556666666666666532e-01,2.084534666666666744e+06
8.200000000000000000e+05,5.184333333333333155e-02,2.544333333333333447e-01,2.094735000000000000e+06
8.240000000000000000e+05,4.761000000000000648e-02,2.533666666666666845e-01,2.104947000000000000e+06
8.280000000000000000e+05,4.999333333333333407e-02,2.539666666666666739e-01,2.115187666666666511e+06
8.320000000000000000e+05,5.851999999999999563e-02,2.562666666666666426e-01,2.125529333333333489e+06
8.360000000000000000e+05,6.117333333333333650e-02,2.568999999999999617e-01,2.135611666666666511e+06
8.400000000000000000e+05,5.126333333333333436e-02,2.543999999999999595e-01,2.145870000000000000e+06
8.440000000000000000e+05,5.626000000000000445e-02,2.559333333333333460e-01,2.156042000000000000e+06
8.480000000000000000e+05,5.138333333333333641e-02,2.542333333333333112e-01,2.166214666666666511e+06
8.520000000000000000e+05,5.653666666666667256e-02,2.556333333333333790e-01,2.176277666666666511e+06
8.560000000000000000e+05,5.955666666666666748e-02,2.565333333333333354e-01,2.186395000000000000e+06
8.600000000000000000e+05,7.040000000000000424e-02,2.591666666666667118e-01,2.196623000000000000e+06
8.640000000000000000e+05,5.368333333333333984e-02,2.551333333333333786e-01,2.206698000000000000e+06
8.680000000000000000e+05,6.087333333333333485e-02,2.567999999999999727e-01,2.216891666666666511e+06
8.720000000000000000e+05,5.776666666666666755e-02,2.560666666666666647e-01,2.227041666666666511e+06
8.760000000000000000e+05,6.722000000000000197e-02,2.583666666666666889e-01,2.237191666666666511e+06
8.800000000000000000e+05,4.587999999999999717e-02,2.529666666666666730e-01,2.247298000000000000e+06
8.840000000000000000e+05,6.055333333333332707e-02,2.567333333333333134e-01,2.257447333333333489e+06
8.880000000000000000e+05,5.270999999999999991e-02,2.546333333333333226e-01,2.267706666666666511e+06
8.920000000000000000e+05,5.317666666666667069e-02,2.548999999999999599e-01,2.277837000000000000e+06
8.960000000000000000e+05,4.982333333333333059e-02,2.539000000000000146e-01,2.288099666666666511e+06
9.000000000000000000e+05,4.572999999999999982e-02,2.528999999999999582e-01,2.299012000000000000e+06
9.040000000000000000e+05,4.463999999999999219e-02,2.525666666666666615e-01,2.308458666666666511e+06
9.080000000000000000e+05,5.278666666666666923e-02,2.548666666666666303e-01,2.318658333333333489e+06
9.120000000000000000e+05,4.883999999999999453e-02,2.537333333333333107e-01,2.328845666666666511e+06
9.160000000000000000e+05,5.306666666666667170e-02,2.548999999999999599e-01,2.338984000000000000e+06
9.200000000000000000e+05,5.999333333333333601e-02,2.565333333333333354e-01,2.349258666666666511e+06
9.240000000000000000e+05,4.450000000000000483e-02,2.527666666666666395e-01,2.359421000000000000e+06
9.280000000000000000e+05,4.452333333333333143e-02,2.530666666666666620e-01,2.369595000000000000e+06
9.320000000000000000e+05,5.168666666666666548e-02,2.544000000000000150e-01,2.379761000000000000e+06
9.360000000000000000e+05,5.786000000000000171e-02,2.561666666666666536e-01,2.390351000000000000e+06
9.400000000000000000e+05,5.716333333333333683e-02,2.558333333333333570e-01,2.400118666666666511e+06
9.440000000000000000e+05,5.150000000000001105e-02,2.543000000000000260e-01,2.410353000000000000e+06
9.480000000000000000e+05,5.016000000000000320e-02,2.542333333333333667e-01,2.420286666666666511e+06
9.520000000000000000e+05,5.196000000000000618e-02,2.545666666666666633e-01,2.430507666666666511e+06
9.560000000000000000e+05,4.720333333333334019e-02,2.533000000000000251e-01,2.440648666666666511e+06
9.600000000000000000e+05,4.408000000000000113e-02,2.525666666666666615e-01,2.450743000000000000e+06
9.640000000000000000e+05,4.463999999999999219e-02,2.526666666666666505e-01,2.460911666666666511e+06
9.680000000000000000e+05,5.875333333333334490e-02,2.561999999999999833e-01,2.471062666666666511e+06
9.720000000000000000e+05,5.098333333333334577e-02,2.544333333333332892e-01,2.481257666666666511e+06
9.760000000000000000e+05,4.530666666666666176e-02,2.527999999999999692e-01,2.491474666666666511e+06
9.800000000000000000e+05,4.664999999999999702e-02,2.531333333333333768e-01,2.501692666666666511e+06
9.840000000000000000e+05,4.658999999999999947e-02,2.531000000000000472e-01,2.511861666666666511e+06
9.880000000000000000e+05,4.818666666666666237e-02,2.535666666666666624e-01,2.522012333333333489e+06
9.920000000000000000e+05,4.843333333333332824e-02,2.534333333333333438e-01,2.532236000000000000e+06
9.960000000000000000e+05,4.451666666666666966e-02,2.525333333333333319e-01,2.542333666666666511e+06
1.000000000000000000e+06,4.877000000000000085e-02,2.536999999999999811e-01,2.552537000000000000e+06
1.004000000000000000e+06,5.279333333333333100e-02,2.549333333333332896e-01,2.562770000000000000e+06
1.008000000000000000e+06,6.912666666666665571e-02,2.589999999999999525e-01,2.572918333333333489e+06
1.012000000000000000e+06,5.252333333333333160e-02,2.547333333333333116e-01,2.583058666666666511e+06
1.016000000000000000e+06,4.914999999999999925e-02,2.537333333333333107e-01,2.593180666666666511e+06
1.020000000000000000e+06,5.244333333333333486e-02,2.546333333333333226e-01,2.603346333333333489e+06
1.024000000000000000e+06,5.715666666666666812e-02,2.558666666666666867e-01,2.613448333333333489e+06
1.028000000000000000e+06,6.707000000000000461e-02,2.583666666666666889e-01,2.623561000000000000e+06
1.032000000000000000e+06,5.933666666666666950e-02,2.565333333333333354e-01,2.633720666666666511e+06
1.036000000000000000e+06,4.303333333333333316e-02,2.522333333333333649e-01,2.643857333333333489e+06
1.040000000000000000e+06,5.918000000000000344e-02,2.564333333333333464e-01,2.654087333333333489e+06
1.044000000000000000e+06,5.351333333333332942e-02,2.546666666666666523e-01,2.664290666666666511e+06
1.048000000000000000e+06,6.015666666666666385e-02,2.569333333333332914e-01,2.674461666666666511e+06
1.052000000000000000e+06,5.465000000000000413e-02,2.552000000000000379e-01,2.684606666666666511e+06
1.056000000000000000e+06,4.963000000000000744e-02,2.538999999999999591e-01,2.694846666666666511e+06
1.060000000000000000e+06,6.851999999999998370e-02,2.588666666666666338e-01,2.705024333333333489e+06
1.064000000000000000e+06,5.079666666666667746e-02,2.542333333333333667e-01,2.715243333333333489e+06
1.068000000000000000e+06,5.357333333333332698e-02,2.547666666666666413e-01,2.725383000000000000e+06
1.072000000000000000e+06,4.682333333333333486e-02,2.533000000000000251e-01,2.735587333333333489e+06
1.076000000000000000e+06,4.864333333333333703e-02,2.536333333333333218e-01,2.745738333333333489e+06
1.080000000000000000e+06,4.943333333333332913e-02,2.538333333333333552e-01,2.755795000000000000e+06
1.084000000000000000e+06,4.502000000000000446e-02,2.526999999999999802e-01,2.765998000000000000e+06
1.088000000000000000e+06,5.619666666666667254e-02,2.557666666666666422e-01,2.776137666666666511e+06
1.092000000000000000e+06,5.200333333333332503e-02,2.543666666666666853e-01,2.786289333333333489e+06
1.096000000000000000e+06,4.942333333333333995e-02,2.538333333333332997e-01,2.796508666666666511e+06
1.100000000000000000e+06,5.851666666666666128e-02,2.560999999999999943e-01,2.806643333333333489e+06
1.104000000000000000e+06,4.468333333333333185e-02,2.526666666666666505e-01,2.816783666666666511e+06
1.108000000000000000e+06,4.150999999999999829e-02,2.518000000000000238e-01,2.826950333333333489e+06
1.112000000000000000e+06,5.111999999999999877e-02,2.542999999999999705e-01,2.837170666666666511e+06
1.116000000000000000e+06,5.303000000000000075e-02,2.548666666666666858e-01,2.847300000000000000e+06
1.120000000000000000e+06,5.475666666666666876e-02,2.553000000000000269e-01,2.858302000000000000e+06
1.124000000000000000e+06,4.890333333333333338e-02,2.538000000000000256e-01,2.867584000000000000e+06
1.128000000000000000e+06,6.874999999999999167e-02,2.588000000000000300e-01,2.877775666666666511e+06
1.132000000000000000e+06,4.722000000000000502e-02,2.533000000000000251e-01,2.887925333333333489e+06
1.136000000000000000e+06,5.995666666666666506e-02,2.567999999999999727e-01,2.898003000000000000e+06
1.140000000000000000e+06,5.627666666666666928e-02,2.556999999999999829e-01,2.908154666666666511e+06
1.144000000000000000e+06,5.050333333333333757e-02,2.542666666666666409e-01,2.918287000000000000e+06
1.148000000000000000e+06,5.814000000000000418e-02,2.561333333333333240e-01,2.928478666666666511e+06
1.152000000000000000e+06,5.588000000000000606e-02,2.557999999999999718e-01,2.939041333333333489e+06
1.156000000000000000e+06,5.190000000000000169e-02,2.545666666666666633e-01,2.948766666666666511e+06
1.160000000000000000e+06,5.794333333333332586e-02,2.561666666666666536e-01,2.958787333333333489e+06
1.164000000000000000e+06,4.359666666666666551e-02,2.524666666666666726e-01,2.969032333333333489e+06
1.168000000000000000e+06,4.884000000000000147e-02,2.537333333333333107e-01,2.979130000000000000e+06
1.172000000000000000e+06,4.495999999999999996e-02,2.526333333333333209e-01,2.989243333333333489e+06
1.176000000000000000e+06,4.624333333333333768e-02,2.529666666666666175e-01,2.999385333333333489e+06
1.180000000000000000e+06,5.723999999999999228e-02,2.558999999999999608e-01,3.009525333333333489e+06
1.184000000000000000e+06,5.528333333333333016e-02,2.554000000000000159e-01,3.019630333333333489e+06
1.188000000000000000e+06,5.085999999999999549e-02,2.542333333333333112e-01,3.029827000000000000e+06
1.192000000000000000e+06,5.578666666666667190e-02,2.556333333333333235e-01,3.039975000000000000e+06
1.196000000000000000e+06,7.955333333333333701e-02,2.617000000000000437e-01,3.050225666666666511e+06
1.200000000000000000e+06,5.974333333333333579e-02,2.565666666666666651e-01,3.060361333333333489e+06
1.204000000000000000e+06,5.148333333333333234e-02,2.544666666666666743e-01,3.070515000000000000e+06
1.208000000000000000e+06,4.709666666666666862e-02,2.532333333333333103e-01,3.080683000000000000e+06
1.212000000000000000e+06,5.137666666666666077e-02,2.543666666666666853e-01,3.090970000000000000e+06
1.216000000000000000e+06,4.477333333333333165e-02,2.526666666666666505e-01,3.101094000000000000e+06
1.220000000000000000e+06,5.957333333333333231e-02,2.565333333333333354e-01,3.111241333333333489e+06
1.224000000000000000e+06,5.168666666666665854e-02,2.545666666666666633e-01,3.121417666666666511e+06
1.228000000000000000e+06,5.267666666666667025e-02,2.546999999999999820e-01,3.131504333333333489e+06
1.232000000000000000e+06,4.910000000000000475e-02,2.537999999999999701e-01,3.141683333333333489e+06
1.236000000000000000e+06,7.071666666666666379e-02,2.591666666666667118e-01,3.151877666666666511e+06
1.240000000000000000e+06,4.941333333333332994e-02,2.535666666666666624e-01,3.162048000000000000e+06
1.244000000000000000e+06,5.829999999999999766e-02,2.561666666666666536e-01,3.172159000000000000e+06
1.248000000000000000e+06,4.616666666666666835e-02,2.530000000000000027e-01,3.182318000000000000e+06
1.252000000000000000e+06,4.810666666666666563e-02,2.534333333333333438e-01,3.192444666666666511e+06
1.256000000000000000e+06,6.801666666666666972e-02,2.586999999999999855e-01,3.202614333333333489e+06
1.260000000000000000e+06,5.844666666666666760e-02,2.562000000000000388e-01,3.212729666666666511e+06
1.264000000000000000e+06,4.680000000000000132e-02,2.532666666666666955e-01,3.222849000000000000e+06
1.268000000000000000e+06,4.802666666666666195e-02,2.535333333333333328e-01,3.233059000000000000e+06
1.272000000000000000e+06,5.757999999999999924e-02,2.560666666666666647e-01,3.243264000000000000e+06
1.276000000000000000e+06,4.541666666666666768e-02,2.526333333333333209e-01,3.253444000000000000e+06
1.280000000000000000e+06,4.589000000000000717e-02,2.530666666666666620e-01,3.263611666666666511e+06
1.284000000000000000e+06,6.039333333333333359e-02,2.565666666666666651e-01,3.273853000000000000e+06
1.288000000000000000e+06,6.212000000000000854e-02,2.570000000000000617e-01,3.283985000000000000e+06
1.292000000000000000e+06,4.607666666666667549e-02,2.529333333333333989e-01,3.294137333333333489e+06
1.296000000000000000e+06,4.678999999999999826e-02,2.531666666666666510e-01,3.304290666666666511e+06
1.300000000000000000e+06,6.779333333333333045e-02,2.585000000000000075e-01,3.314385000000000000e+06
1.304000000000000000e+06,5.410999999999999838e-02,2.550666666666667193e-01,3.324533000000000000e+06
1.308000000000000000e+06,6.611333333333334339e-02,2.581333333333333258e-01,3.334702666666666511e+06
1.312000000000000000e+06,5.283333333333332243e-02,2.548666666666666303e-01,3.344990666666666511e+06
1.316000000000000000e+06,4.790666666666665990e-02,2.535333333333333328e-01,3.355020333333333489e+06
1.320000000000000000e+06,5.064333333333333881e-02,2.542666666666666409e-01,3.365076000000000000e+06
1.324000000000000000e+06,4.877666666666666956e-02,2.535999999999999921e-01,3.375206666666666511e+06
1.328000000000000000e+06,5.091999999999999998e-02,2.542999999999999705e-01,3.385376000000000000e+06
1.332000000000000000e+06,5.307000000000000606e-02,2.549999999999999489e-01,3.395477333333333489e+06
1.336000000000000000e+06,5.890333333333332838e-02,2.562666666666666981e-01,3.405642000000000000e+06
1.340000000000000000e+06,5.593666666666666926e-02,2.555000000000000049e-01,3.415799000000000000e+06
1.344000000000000000e+06,4.771666666666666418e-02,2.533333333333333548e-01,3.425940000000000000e+06
1.348000000000000000e+06,6.594999999999999474e-02,2.580333333333333368e-01,3.436034666666666511e+06
1.352000000000000000e+06,5.523999999999999050e-02,2.554333333333333456e-01,3.446191333333333489e+06
1.356000000000000000e+06,4.962666666666667309e-02,2.539333333333333442e-01,3.456309666666666511e+06
1.360000000000000000e+06,4.293000000000000288e-02,2.520666666666666611e-01,3.466456333333333489e+06
1.364000000000000000e+06,4.825333333333333558e-02,2.535999999999999921e-01,3.476596000000000000e+06
1.368000000000000000e+06,5.987333333333333396e-02,2.566333333333333244e-01,3.486836666666666511e+06
1.372000000000000000e+06,6.074666666666667103e-02,2.569000000000000172e-01,3.496994000000000000e+06
1.376000000000000000e+06,4.755000000000000199e-02,2.533333333333333548e-01,3.507170333333333489e+06
1.380000000000000000e+06,5.299999999999999850e-02,2.547333333333333116e-01,3.517331666666666511e+06
1.384000000000000000e+06,4.977666666666666351e-02,2.540333333333333332e-01,3.528406333333333489e+06
1.388000000000000000e+06,4.612333333333332869e-02,2.530999999999999917e-01,3.537433000000000000e+06
1.392000000000000000e+06,4.517333333333333617e-02,2.527333333333333099e-01,3.547693000000000000e+06
1.396000000000000000e+06,5.125666666666667259e-02,2.543333333333333557e-01,3.557697333333333489e+06
1.400000000000000000e+06,6.286666666666666792e-02,2.572666666666666990e-01,3.567789000000000000e+06
1.404000000000000000e+06,5.884333333333333083e-02,2.561333333333333240e-01,3.577897000000000000e+06


==> data/powerplant/arc1-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.054886666666666528e+00,1.018266666666666653e+00,1.035666666666666742e+03
4.000000000000000000e+03,2.228609999999999758e+00,8.317333333333332135e-01,1.294133333333333394e+04
8.000000000000000000e+03,1.882163333333333410e+00,7.243333333333333846e-01,2.529066666666666788e+04
1.200000000000000000e+04,2.390066666666666728e-01,2.693666666666666987e-01,3.761433333333333576e+04
1.600000000000000000e+04,1.025566666666666710e-01,2.665666666666666740e-01,4.973400000000000000e+04
2.000000000000000000e+04,1.098066666666666635e-01,2.696666666666666656e-01,6.223133333333333576e+04
2.400000000000000000e+04,7.489666666666666694e-02,2.594666666666666788e-01,7.520233333333332848e+04
2.800000000000000000e+04,9.167999999999999761e-02,2.648666666666666392e-01,8.727200000000000000e+04
3.200000000000000000e+04,7.206666666666666776e-02,2.587999999999999745e-01,9.986466666666667152e+04
3.600000000000000000e+04,6.155333333333334184e-02,2.563666666666666871e-01,1.122510000000000000e+05
4.000000000000000000e+04,6.973333333333332773e-02,2.588333333333333597e-01,1.247300000000000000e+05
4.400000000000000000e+04,7.010333333333333694e-02,2.592333333333333156e-01,1.370896666666666570e+05
4.800000000000000000e+04,5.465666666666665896e-02,2.545333333333333337e-01,1.497560000000000000e+05
5.200000000000000000e+04,1.011266666666666564e-01,2.673666666666666414e-01,1.618210000000000000e+05
5.600000000000000000e+04,8.468333333333333268e-02,2.631666666666667154e-01,1.744153333333333430e+05
6.000000000000000000e+04,6.264999999999999736e-02,2.574000000000000177e-01,1.866106666666666570e+05
6.400000000000000000e+04,5.645999999999998936e-02,2.550999999999999934e-01,1.990066666666666570e+05
6.800000000000000000e+04,1.000933333333333258e-01,2.670333333333332893e-01,2.113290000000000000e+05
7.200000000000000000e+04,5.258999999999999786e-02,2.542333333333333112e-01,2.236126666666666570e+05
7.600000000000000000e+04,5.766999999999999904e-02,2.558333333333333570e-01,2.363023333333333430e+05
8.000000000000000000e+04,4.492666666666667030e-02,2.519333333333333425e-01,2.483196666666666570e+05
8.400000000000000000e+04,5.851999999999999563e-02,2.558333333333333570e-01,2.605620000000000000e+05
8.800000000000000000e+04,5.177333333333333787e-02,2.540666666666666629e-01,2.728693333333333139e+05
9.200000000000000000e+04,5.583333333333333898e-02,2.553000000000000269e-01,2.851156666666666861e+05
9.600000000000000000e+04,6.862666666666666915e-02,2.587999999999999745e-01,2.972993333333333139e+05
1.000000000000000000e+05,6.024000000000000882e-02,2.565666666666666651e-01,3.096880000000000000e+05
1.040000000000000000e+05,5.763333333333333502e-02,2.554666666666666752e-01,3.220673333333333139e+05
1.080000000000000000e+05,7.198999999999999844e-02,2.598000000000000309e-01,3.342740000000000000e+05
1.120000000000000000e+05,5.781666666666666204e-02,2.553666666666666862e-01,3.469096666666666861e+05
1.160000000000000000e+05,7.058999999999999997e-02,2.594000000000000195e-01,3.587333333333333139e+05
1.200000000000000000e+05,5.349333333333333718e-02,2.549333333333332896e-01,3.710246666666666861e+05
1.240000000000000000e+05,4.222000000000000058e-02,2.514333333333333420e-01,3.833216666666666861e+05
1.280000000000000000e+05,7.275333333333333652e-02,2.596999999999999864e-01,3.956536666666666861e+05
1.320000000000000000e+05,6.167000000000000259e-02,2.567999999999999727e-01,4.079376666666666861e+05
1.360000000000000000e+05,7.065000000000000446e-02,2.594333333333333491e-01,4.201596666666666861e+05
1.400000000000000000e+05,5.071333333333333249e-02,2.537666666666666959e-01,4.324743333333333139e+05
1.440000000000000000e+05,5.460666666666667141e-02,2.551333333333333231e-01,4.447193333333333139e+05
1.480000000000000000e+05,5.222000000000000947e-02,2.545333333333333337e-01,4.569706666666666861e+05
1.520000000000000000e+05,6.097999999999999948e-02,2.567666666666666431e-01,4.692810000000000000e+05
1.560000000000000000e+05,5.210333333333333483e-02,2.543333333333333557e-01,4.819753333333333139e+05
1.600000000000000000e+05,7.873999999999999055e-02,2.615999999999999992e-01,4.938150000000000000e+05
1.640000000000000000e+05,5.628999999999999976e-02,2.555999999999999939e-01,5.061440000000000000e+05
1.680000000000000000e+05,5.082666666666666583e-02,2.541999999999999815e-01,5.183850000000000000e+05
1.720000000000000000e+05,6.140000000000000319e-02,2.565999999999999948e-01,5.306210000000000000e+05
1.760000000000000000e+05,5.192999999999999700e-02,2.544000000000000150e-01,5.429330000000000000e+05
1.800000000000000000e+05,5.118666666666665810e-02,2.541333333333333222e-01,5.552320000000000000e+05
1.840000000000000000e+05,4.707000000000000073e-02,2.527999999999999692e-01,5.673996666666666279e+05
1.880000000000000000e+05,6.921666666666666246e-02,2.592666666666667008e-01,5.796863333333333721e+05
1.920000000000000000e+05,6.149666666666666476e-02,2.571666666666666545e-01,5.920516666666666279e+05
1.960000000000000000e+05,4.767666666666666581e-02,2.532000000000000361e-01,6.043743333333333721e+05
2.000000000000000000e+05,4.994333333333333957e-02,2.538666666666666849e-01,6.166276666666666279e+05
2.040000000000000000e+05,5.162666666666666099e-02,2.544333333333332892e-01,6.294136666666666279e+05
2.080000000000000000e+05,6.274666666666667281e-02,2.574333333333333473e-01,6.411336666666666279e+05
2.120000000000000000e+05,4.499666666666666398e-02,2.524666666666666170e-01,6.533620000000000000e+05
2.160000000000000000e+05,5.315000000000000280e-02,2.544666666666666743e-01,6.657496666666666279e+05
2.200000000000000000e+05,5.487333333333333646e-02,2.551333333333333786e-01,6.778960000000000000e+05
2.240000000000000000e+05,4.905666666666666509e-02,2.535666666666666624e-01,6.900520000000000000e+05
2.280000000000000000e+05,6.683000000000000052e-02,2.586333333333333262e-01,7.024693333333333721e+05
2.320000000000000000e+05,6.547666666666666913e-02,2.579333333333332923e-01,7.147323333333333721e+05
2.360000000000000000e+05,5.668999999999999734e-02,2.556333333333333235e-01,7.270010000000000000e+05
2.400000000000000000e+05,5.308333333333333653e-02,2.546333333333333226e-01,7.392786666666666279e+05
2.440000000000000000e+05,7.045333333333332615e-02,2.594000000000000195e-01,7.515496666666666279e+05
2.480000000000000000e+05,5.106999999999999734e-02,2.540999999999999925e-01,7.638036666666666279e+05
2.520000000000000000e+05,5.171666666666666773e-02,2.545333333333333337e-01,7.761606666666666279e+05
2.560000000000000000e+05,7.088999999999999468e-02,2.594333333333333491e-01,7.885246666666666279e+05
2.600000000000000000e+05,8.702666666666665496e-02,2.641000000000000014e-01,8.007170000000000000e+05
2.640000000000000000e+05,5.493666666666666837e-02,2.550000000000000044e-01,8.137286666666666279e+05
2.680000000000000000e+05,5.521333333333333648e-02,2.555000000000000049e-01,8.253196666666666279e+05
2.720000000000000000e+05,5.081999999999999712e-02,2.542999999999999705e-01,8.376126666666666279e+05
2.760000000000000000e+05,4.952999999999999764e-02,2.537666666666666404e-01,8.498643333333333721e+05
2.800000000000000000e+05,7.262333333333333141e-02,2.601333333333333275e-01,8.622050000000000000e+05
2.840000000000000000e+05,5.725333333333332969e-02,2.557333333333333680e-01,8.745330000000000000e+05
2.880000000000000000e+05,5.770666666666666306e-02,2.559000000000000163e-01,8.867280000000000000e+05
2.920000000000000000e+05,5.030000000000000443e-02,2.539333333333332887e-01,8.990940000000000000e+05
2.960000000000000000e+05,3.862000000000000155e-02,2.506666666666666488e-01,9.113366666666666279e+05
3.000000000000000000e+05,5.960999999999999632e-02,2.563333333333333575e-01,9.237130000000000000e+05
3.040000000000000000e+05,5.878999999999998810e-02,2.559666666666666757e-01,9.359880000000000000e+05
3.080000000000000000e+05,5.635666666666666602e-02,2.556666666666666532e-01,9.483766666666666279e+05
3.120000000000000000e+05,5.507333333333333525e-02,2.554000000000000159e-01,9.604826666666666279e+05
3.160000000000000000e+05,5.665999999999999509e-02,2.554666666666666752e-01,9.726823333333333721e+05
3.200000000000000000e+05,6.346000000000000252e-02,2.575000000000000067e-01,9.850233333333333721e+05
3.240000000000000000e+05,6.507000000000000284e-02,2.579333333333333478e-01,9.973536666666666279e+05
3.280000000000000000e+05,7.223666666666667124e-02,2.599333333333332940e-01,1.009578000000000000e+06
3.320000000000000000e+05,5.280666666666666842e-02,2.545999999999999930e-01,1.021926333333333372e+06
3.360000000000000000e+05,6.260000000000000286e-02,2.575333333333333363e-01,1.034151000000000000e+06
3.400000000000000000e+05,6.337666666666665061e-02,2.575000000000000067e-01,1.047102000000000000e+06
3.440000000000000000e+05,5.457000000000000739e-02,2.551999999999999824e-01,1.058442666666666744e+06
3.480000000000000000e+05,4.612333333333332869e-02,2.527999999999999692e-01,1.070811333333333256e+06
3.520000000000000000e+05,4.497333333333333044e-02,2.525000000000000022e-01,1.083026000000000000e+06
3.560000000000000000e+05,4.295333333333333642e-02,2.520666666666666611e-01,1.095316000000000000e+06
3.600000000000000000e+05,4.755333333333333634e-02,2.529333333333333433e-01,1.107528666666666744e+06
3.640000000000000000e+05,8.614333333333333564e-02,2.636000000000000010e-01,1.119852333333333256e+06
3.680000000000000000e+05,6.015333333333332949e-02,2.566999999999999837e-01,1.132208666666666744e+06
3.720000000000000000e+05,6.142999999999999156e-02,2.571333333333333249e-01,1.144522333333333256e+06
3.760000000000000000e+05,6.286333333333334050e-02,2.574000000000000177e-01,1.156706666666666744e+06
3.800000000000000000e+05,5.135999999999999593e-02,2.543000000000000260e-01,1.168994333333333256e+06
3.840000000000000000e+05,7.872666666666666702e-02,2.618333333333333623e-01,1.181265000000000000e+06
3.880000000000000000e+05,4.586666666666666670e-02,2.527333333333333099e-01,1.193541000000000000e+06
3.920000000000000000e+05,4.383000000000000090e-02,2.522666666666666391e-01,1.205824666666666744e+06
3.960000000000000000e+05,5.882999999999999341e-02,2.557999999999999718e-01,1.218192333333333256e+06
4.000000000000000000e+05,4.480666666666666825e-02,2.525999999999999912e-01,1.230252666666666744e+06
4.040000000000000000e+05,4.658000000000000335e-02,2.530333333333332768e-01,1.242385000000000000e+06
4.080000000000000000e+05,6.661333333333334383e-02,2.583999999999999631e-01,1.254788333333333256e+06
4.120000000000000000e+05,4.950666666666666410e-02,2.537666666666666404e-01,1.266957333333333256e+06
4.160000000000000000e+05,5.057333333333333819e-02,2.541333333333333222e-01,1.279195000000000000e+06
4.200000000000000000e+05,4.785666666666666541e-02,2.533333333333333548e-01,1.291499333333333256e+06
4.240000000000000000e+05,5.597333333333334021e-02,2.556999999999999829e-01,1.303716000000000000e+06
4.280000000000000000e+05,6.610333333333333339e-02,2.584000000000000186e-01,1.316725666666666744e+06
4.320000000000000000e+05,4.467333333333333573e-02,2.520999999999999908e-01,1.327938000000000000e+06
4.360000000000000000e+05,6.081000000000000294e-02,2.569000000000000172e-01,1.340276000000000000e+06
4.400000000000000000e+05,6.899999999999999190e-02,2.590666666666666673e-01,1.352357666666666744e+06
4.440000000000000000e+05,4.641999999999999599e-02,2.527999999999999692e-01,1.364561000000000000e+06
4.480000000000000000e+05,6.884666666666666712e-02,2.588999999999999635e-01,1.376831000000000000e+06
4.520000000000000000e+05,5.810333333333334016e-02,2.560666666666666647e-01,1.389021333333333256e+06
4.560000000000000000e+05,6.919999999999999762e-02,2.591333333333333266e-01,1.401274666666666744e+06
4.600000000000000000e+05,5.386666666666666686e-02,2.546666666666666523e-01,1.413483000000000000e+06
4.640000000000000000e+05,5.773333333333333789e-02,2.558666666666666867e-01,1.425633333333333256e+06
4.680000000000000000e+05,5.105666666666666687e-02,2.541333333333333222e-01,1.437912000000000000e+06
4.720000000000000000e+05,6.865333333333333010e-02,2.588666666666666893e-01,1.450005333333333256e+06
4.760000000000000000e+05,5.641333333333333616e-02,2.555666666666666642e-01,1.462156333333333256e+06
4.800000000000000000e+05,6.508999999999999508e-02,2.580000000000000071e-01,1.474289666666666744e+06
4.840000000000000000e+05,5.253000000000000030e-02,2.545666666666666633e-01,1.486413666666666744e+06
4.880000000000000000e+05,6.555333333333333845e-02,2.581999999999999851e-01,1.498549333333333256e+06
4.920000000000000000e+05,4.104666666666666186e-02,2.514333333333333420e-01,1.510494000000000000e+06
4.960000000000000000e+05,4.778999999999999915e-02,2.529000000000000137e-01,1.522648666666666744e+06
5.000000000000000000e+05,5.757000000000000312e-02,2.557666666666666977e-01,1.534684000000000000e+06
5.040000000000000000e+05,5.361333333333333923e-02,2.548666666666666858e-01,1.546888000000000000e+06
5.080000000000000000e+05,4.741666666666666252e-02,2.531333333333333213e-01,1.559029000000000000e+06
5.120000000000000000e+05,6.137999999999999012e-02,2.568666666666666321e-01,1.571257666666666744e+06
5.160000000000000000e+05,5.358333333333333698e-02,2.546333333333333226e-01,1.583449333333333256e+06
5.200000000000000000e+05,6.543666666666667076e-02,2.581999999999999851e-01,1.595642000000000000e+06
5.240000000000000000e+05,6.060333333333333544e-02,2.568333333333333024e-01,1.607811000000000000e+06
5.280000000000000000e+05,6.425333333333332897e-02,2.577333333333333143e-01,1.620964333333333256e+06
5.320000000000000000e+05,4.874000000000000554e-02,2.532666666666666955e-01,1.631965333333333256e+06
5.360000000000000000e+05,5.317999999999999811e-02,2.548666666666666303e-01,1.644066000000000000e+06
5.400000000000000000e+05,6.178333333333333593e-02,2.567999999999999727e-01,1.656318000000000000e+06
5.440000000000000000e+05,5.749666666666666121e-02,2.559333333333333460e-01,1.668445666666666744e+06
5.480000000000000000e+05,5.246666666666666146e-02,2.544333333333333447e-01,1.680620666666666744e+06
5.520000000000000000e+05,6.152666666666666700e-02,2.571333333333333249e-01,1.692772333333333256e+06
5.560000000000000000e+05,4.820999999999999591e-02,2.535333333333333328e-01,1.704951666666666744e+06
5.600000000000000000e+05,4.267999999999999572e-02,2.518333333333333535e-01,1.716966000000000000e+06
5.640000000000000000e+05,5.739999999999998576e-02,2.557333333333333125e-01,1.729018666666666744e+06
5.680000000000000000e+05,6.183000000000000301e-02,2.569666666666666210e-01,1.741160333333333256e+06
5.720000000000000000e+05,5.827666666666666412e-02,2.562333333333333130e-01,1.753165666666666744e+06
5.760000000000000000e+05,5.199666666666666326e-02,2.546333333333333226e-01,1.765266333333333256e+06
5.800000000000000000e+05,5.488000000000000517e-02,2.551999999999999824e-01,1.777278000000000000e+06
5.840000000000000000e+05,5.119333333333333375e-02,2.544333333333333447e-01,1.789423000000000000e+06
5.880000000000000000e+05,5.666666666666667074e-02,2.555333333333333345e-01,1.801537000000000000e+06
5.920000000000000000e+05,4.535666666666666319e-02,2.524333333333333429e-01,1.813722333333333256e+06
5.960000000000000000e+05,5.084333333333333066e-02,2.541333333333333222e-01,1.825785000000000000e+06
6.000000000000000000e+05,5.352000000000000507e-02,2.550333333333333341e-01,1.837869666666666744e+06
6.040000000000000000e+05,5.294333333333333530e-02,2.546999999999999820e-01,1.850114333333333256e+06
6.080000000000000000e+05,7.289333333333333775e-02,2.601999999999999869e-01,1.862207333333333256e+06
6.120000000000000000e+05,6.991333333333332734e-02,2.592666666666667008e-01,1.874300333333333256e+06
6.160000000000000000e+05,4.743666666666666171e-02,2.530333333333332768e-01,1.886415333333333256e+06
6.200000000000000000e+05,5.409333333333332661e-02,2.547333333333333116e-01,1.898486666666666744e+06
6.240000000000000000e+05,5.194666666666666183e-02,2.545000000000000040e-01,1.910608000000000000e+06
6.280000000000000000e+05,5.064333333333333881e-02,2.542333333333333112e-01,1.922767333333333256e+06
6.320000000000000000e+05,6.988999999999999380e-02,2.592666666666667008e-01,1.934883000000000000e+06
6.360000000000000000e+05,6.418999999999999706e-02,2.575333333333333363e-01,1.946972666666666744e+06
6.400000000000000000e+05,5.498333333333332851e-02,2.552333333333333121e-01,1.959033666666666744e+06
6.440000000000000000e+05,5.703333333333333172e-02,2.556666666666666532e-01,1.971287000000000000e+06
6.480000000000000000e+05,5.221666666666666817e-02,2.545666666666666633e-01,1.983286666666666744e+06
6.520000000000000000e+05,6.407000000000000195e-02,2.576666666666666550e-01,1.995397666666666744e+06
6.560000000000000000e+05,5.668999999999999734e-02,2.557999999999999718e-01,2.007500000000000000e+06
6.600000000000000000e+05,5.899666666666666948e-02,2.564333333333333464e-01,2.020711000000000000e+06
6.640000000000000000e+05,5.302666666666666639e-02,2.546333333333333226e-01,2.031547000000000000e+06
6.680000000000000000e+05,6.155000000000000054e-02,2.569333333333332914e-01,2.043637000000000000e+06
6.720000000000000000e+05,6.572000000000000064e-02,2.582666666666666444e-01,2.055798333333333256e+06
6.760000000000000000e+05,6.214333333333333514e-02,2.571666666666667100e-01,2.067914666666666744e+06
6.800000000000000000e+05,5.068333333333333718e-02,2.536999999999999811e-01,2.080038333333333256e+06
6.840000000000000000e+05,5.989666666666667444e-02,2.566333333333333244e-01,2.092310333333333256e+06
6.880000000000000000e+05,6.089666666666666145e-02,2.568333333333333024e-01,2.104367666666666511e+06
6.920000000000000000e+05,5.323333333333333389e-02,2.548333333333333006e-01,2.116469000000000000e+06
6.960000000000000000e+05,6.248666666666666952e-02,2.571666666666667100e-01,2.128532333333333489e+06
7.000000000000000000e+05,4.456666666666666415e-02,2.521666666666666501e-01,2.140793666666666511e+06
7.040000000000000000e+05,5.607666666666666355e-02,2.555333333333333345e-01,2.152740000000000000e+06
7.080000000000000000e+05,5.174333333333333562e-02,2.545333333333333337e-01,2.164918333333333489e+06
7.120000000000000000e+05,4.480333333333333390e-02,2.525333333333333319e-01,2.177066666666666511e+06
7.160000000000000000e+05,7.617333333333332901e-02,2.608333333333333059e-01,2.189181000000000000e+06
7.200000000000000000e+05,4.856333333333332641e-02,2.536333333333333218e-01,2.201218333333333489e+06
7.240000000000000000e+05,4.691666666666666208e-02,2.529333333333332878e-01,2.213208000000000000e+06
7.280000000000000000e+05,5.041666666666666519e-02,2.535999999999999921e-01,2.225379000000000000e+06
7.320000000000000000e+05,4.367666666666666225e-02,2.521999999999999797e-01,2.237403000000000000e+06
7.360000000000000000e+05,5.821333333333333221e-02,2.563333333333333575e-01,2.249480000000000000e+06
7.400000000000000000e+05,5.271999999999999603e-02,2.544333333333333447e-01,2.261642666666666511e+06
7.440000000000000000e+05,5.474666666666666570e-02,2.549666666666666193e-01,2.273837666666666511e+06
7.480000000000000000e+05,5.451666666666666466e-02,2.550333333333332786e-01,2.285890333333333489e+06
7.520000000000000000e+05,7.297333333333333449e-02,2.597999999999999754e-01,2.298093333333333489e+06
7.560000000000000000e+05,6.019333333333334174e-02,2.567999999999999727e-01,2.310349666666666511e+06
7.600000000000000000e+05,4.829666666666667524e-02,2.533000000000000251e-01,2.322490666666666511e+06
7.640000000000000000e+05,5.835333333333333344e-02,2.561333333333333240e-01,2.334570000000000000e+06
7.680000000000000000e+05,4.651999999999999885e-02,2.526666666666666505e-01,2.346583666666666511e+06
7.720000000000000000e+05,6.386000000000000010e-02,2.575999999999999956e-01,2.358706000000000000e+06
7.760000000000000000e+05,5.481666666666665938e-02,2.550666666666666638e-01,2.370748666666666511e+06
7.800000000000000000e+05,5.945333333333333026e-02,2.563666666666666316e-01,2.382827333333333489e+06
7.840000000000000000e+05,6.924999999999999212e-02,2.586333333333333262e-01,2.395015333333333489e+06
7.880000000000000000e+05,4.373666666666666675e-02,2.520666666666666611e-01,2.407188000000000000e+06
7.920000000000000000e+05,5.341666666666666785e-02,2.546999999999999820e-01,2.419389000000000000e+06
7.960000000000000000e+05,4.717333333333332407e-02,2.532000000000000361e-01,2.431474000000000000e+06
8.000000000000000000e+05,6.700333333333333141e-02,2.584666666666666779e-01,2.443589666666666511e+06
8.040000000000000000e+05,5.105666666666666687e-02,2.541999999999999815e-01,2.455811666666666511e+06
8.080000000000000000e+05,6.589333333333333154e-02,2.579666666666666774e-01,2.467832666666666511e+06
8.120000000000000000e+05,7.029666666666667396e-02,2.595333333333333381e-01,2.479874333333333489e+06
8.160000000000000000e+05,4.849333333333333274e-02,2.533666666666666845e-01,2.493184000000000000e+06
8.200000000000000000e+05,4.676999999999999907e-02,2.528666666666666285e-01,2.503967000000000000e+06
8.240000000000000000e+05,4.747666666666666702e-02,2.531000000000000472e-01,2.516158000000000000e+06
8.280000000000000000e+05,5.168999999999999290e-02,2.542333333333333667e-01,2.528257333333333489e+06
8.320000000000000000e+05,6.251666666666666483e-02,2.571666666666667100e-01,2.540354333333333489e+06
8.360000000000000000e+05,4.225666666666666460e-02,2.516666666666666496e-01,2.552519666666666511e+06
8.400000000000000000e+05,5.713333333333333458e-02,2.559333333333333460e-01,2.564671000000000000e+06
8.440000000000000000e+05,5.764333333333334503e-02,2.559000000000000163e-01,2.576767000000000000e+06
8.480000000000000000e+05,5.467999999999999944e-02,2.551666666666667083e-01,2.588920666666666511e+06
8.520000000000000000e+05,6.771333333333333371e-02,2.585999999999999965e-01,2.600971666666666511e+06
8.560000000000000000e+05,5.021666666666666640e-02,2.540333333333333332e-01,2.613182333333333489e+06
8.600000000000000000e+05,5.582999999999999768e-02,2.554333333333333456e-01,2.625364000000000000e+06
8.640000000000000000e+05,4.798333333333332923e-02,2.532000000000000361e-01,2.637477333333333489e+06
8.680000000000000000e+05,4.887333333333333113e-02,2.536666666666666514e-01,2.649644000000000000e+06
8.720000000000000000e+05,6.847000000000001696e-02,2.588333333333333597e-01,2.661760666666666511e+06
8.760000000000000000e+05,5.856666666666666271e-02,2.561333333333333240e-01,2.673822666666666511e+06
8.800000000000000000e+05,5.032666666666666538e-02,2.539666666666666739e-01,2.685883000000000000e+06
8.840000000000000000e+05,6.588333333333333541e-02,2.583333333333333037e-01,2.697940666666666511e+06
8.880000000000000000e+05,5.632000000000000201e-02,2.555000000000000049e-01,2.710108666666666511e+06
8.920000000000000000e+05,5.974999999999999756e-02,2.564000000000000168e-01,2.722144333333333489e+06
8.960000000000000000e+05,6.026666666666666977e-02,2.565000000000000058e-01,2.734215666666666511e+06
9.000000000000000000e+05,5.736999999999999739e-02,2.557999999999999718e-01,2.746388666666666511e+06
9.040000000000000000e+05,5.573000000000000176e-02,2.554000000000000159e-01,2.758500000000000000e+06
9.080000000000000000e+05,6.130000000000000032e-02,2.569666666666666766e-01,2.770507000000000000e+06
9.120000000000000000e+05,4.996000000000000441e-02,2.537666666666666404e-01,2.782600666666666511e+06
9.160000000000000000e+05,5.829333333333332895e-02,2.560000000000000053e-01,2.794757000000000000e+06
9.200000000000000000e+05,7.170666666666666855e-02,2.597666666666666457e-01,2.806980666666666511e+06
9.240000000000000000e+05,4.996999999999999359e-02,2.538333333333333552e-01,2.819057666666666511e+06
9.280000000000000000e+05,6.518666666666665666e-02,2.578000000000000291e-01,2.831072666666666511e+06
9.320000000000000000e+05,6.138000000000001094e-02,2.565333333333333354e-01,2.843320666666666511e+06
9.360000000000000000e+05,5.374333333333333046e-02,2.548333333333333006e-01,2.855376666666666511e+06
9.400000000000000000e+05,6.233666666666667217e-02,2.571666666666667100e-01,2.867637333333333489e+06
9.440000000000000000e+05,5.790666666666666185e-02,2.558666666666666312e-01,2.879771333333333489e+06
9.480000000000000000e+05,7.478666666666666796e-02,2.605666666666666687e-01,2.891882333333333489e+06
9.520000000000000000e+05,5.949333333333334251e-02,2.563000000000000278e-01,2.903939333333333489e+06
9.560000000000000000e+05,5.130333333333333273e-02,2.541999999999999815e-01,2.916035333333333489e+06
9.600000000000000000e+05,5.114333333333333925e-02,2.541999999999999815e-01,2.928176000000000000e+06
9.640000000000000000e+05,4.823333333333332945e-02,2.534000000000000141e-01,2.940211666666666511e+06
9.680000000000000000e+05,6.168666666666666742e-02,2.571666666666667100e-01,2.952311333333333489e+06
9.720000000000000000e+05,4.707666666666667638e-02,2.530666666666667175e-01,2.964436666666666511e+06
9.760000000000000000e+05,5.397333333333332456e-02,2.550333333333332786e-01,2.976568666666666511e+06
9.800000000000000000e+05,5.206333333333332952e-02,2.544000000000000150e-01,2.988657333333333489e+06
9.840000000000000000e+05,5.437000000000000166e-02,2.549333333333332896e-01,3.000952666666666511e+06
9.880000000000000000e+05,5.197666666666667101e-02,2.543666666666666853e-01,3.012958666666666511e+06
9.920000000000000000e+05,5.502333333333333382e-02,2.553000000000000269e-01,3.025207000000000000e+06
9.960000000000000000e+05,5.392666666666667136e-02,2.546999999999999820e-01,3.038964333333333489e+06
1.000000000000000000e+06,5.665333333333333332e-02,2.554000000000000159e-01,3.049624000000000000e+06
1.004000000000000000e+06,7.662333333333332108e-02,2.609666666666666801e-01,3.061660000000000000e+06
1.008000000000000000e+06,6.585999999999998800e-02,2.582333333333333147e-01,3.073883666666666511e+06
1.012000000000000000e+06,5.818666666666666432e-02,2.560999999999999943e-01,3.086031333333333489e+06
1.016000000000000000e+06,4.798000000000000181e-02,2.532666666666666955e-01,3.098292666666666511e+06
1.020000000000000000e+06,4.494999999999999690e-02,2.524333333333332874e-01,3.110437333333333489e+06
1.024000000000000000e+06,6.621333333333333238e-02,2.583333333333333037e-01,3.122663000000000000e+06
1.028000000000000000e+06,8.428333333333333510e-02,2.630333333333333412e-01,3.134709333333333489e+06
1.032000000000000000e+06,5.399000000000000327e-02,2.550666666666667193e-01,3.146830000000000000e+06
1.036000000000000000e+06,6.140333333333333060e-02,2.568999999999999617e-01,3.158877666666666511e+06
1.040000000000000000e+06,6.223000000000000753e-02,2.573666666666666880e-01,3.171077333333333489e+06
1.044000000000000000e+06,5.074999999999999650e-02,2.540999999999999925e-01,3.183107666666666511e+06
1.048000000000000000e+06,5.772333333333332789e-02,2.558333333333333015e-01,3.195368000000000000e+06
1.052000000000000000e+06,5.390333333333333782e-02,2.552333333333333676e-01,3.207550333333333489e+06
1.056000000000000000e+06,6.107666666666666799e-02,2.569666666666666210e-01,3.219697333333333489e+06
1.060000000000000000e+06,5.433999999999999941e-02,2.547333333333333116e-01,3.231856000000000000e+06
1.064000000000000000e+06,6.374333333333333240e-02,2.579000000000000181e-01,3.243934333333333489e+06
1.068000000000000000e+06,4.818333333333333496e-02,2.529666666666666730e-01,3.256230666666666511e+06
1.072000000000000000e+06,4.940333333333333382e-02,2.537666666666666959e-01,3.268430000000000000e+06
1.076000000000000000e+06,4.750999999999999668e-02,2.532333333333333658e-01,3.280584666666666511e+06
1.080000000000000000e+06,5.744666666666666671e-02,2.556666666666666532e-01,3.292820333333333489e+06
1.084000000000000000e+06,5.795333333333332893e-02,2.560000000000000053e-01,3.304958000000000000e+06
1.088000000000000000e+06,5.262666666666666188e-02,2.546666666666666523e-01,3.317122333333333489e+06
1.092000000000000000e+06,5.735666666666666691e-02,2.560333333333333350e-01,3.329220666666666511e+06
1.096000000000000000e+06,7.812999999999999112e-02,2.615999999999999992e-01,3.341280000000000000e+06
1.100000000000000000e+06,6.054333333333333789e-02,2.567999999999999727e-01,3.353504666666666511e+06
1.104000000000000000e+06,5.301333333333333592e-02,2.545000000000000040e-01,3.365643000000000000e+06
1.108000000000000000e+06,5.768666666666666387e-02,2.560333333333333350e-01,3.377764666666666511e+06
1.112000000000000000e+06,5.525666666666667615e-02,2.551333333333333231e-01,3.389898666666666511e+06
1.116000000000000000e+06,5.681666666666666116e-02,2.556333333333333235e-01,3.402045000000000000e+06
1.120000000000000000e+06,5.649000000000000549e-02,2.555666666666666642e-01,3.414160000000000000e+06
1.124000000000000000e+06,5.282666666666666760e-02,2.546999999999999820e-01,3.426316666666666511e+06
1.128000000000000000e+06,6.962666666666667004e-02,2.592333333333333711e-01,3.438444000000000000e+06
1.132000000000000000e+06,6.804666666666665809e-02,2.585999999999999965e-01,3.450517666666666511e+06
1.136000000000000000e+06,4.784333333333332799e-02,2.532666666666666955e-01,3.462662666666666511e+06
1.140000000000000000e+06,4.894333333333333175e-02,2.536999999999999811e-01,3.474715000000000000e+06
1.144000000000000000e+06,5.315666666666666457e-02,2.547333333333333116e-01,3.486837000000000000e+06
1.148000000000000000e+06,6.054666666666666530e-02,2.568333333333333579e-01,3.498905333333333489e+06
1.152000000000000000e+06,5.443333333333333357e-02,2.550666666666667193e-01,3.511112333333333489e+06
1.156000000000000000e+06,5.537000000000000255e-02,2.553000000000000269e-01,3.523282666666666511e+06
1.160000000000000000e+06,6.158333333333334408e-02,2.570999999999999952e-01,3.535419333333333489e+06
1.164000000000000000e+06,4.766666666666666968e-02,2.532000000000000361e-01,3.547432333333333489e+06


==> data/powerplant/arc1-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.563639999999999697e+00,9.906333333333332547e-01,1.029666666666666742e+03
4.000000000000000000e+03,2.303533333333333266e-01,2.602666666666667017e-01,8.331333333333333940e+03
8.000000000000000000e+03,1.951133333333333331e-01,2.667666666666666520e-01,1.572200000000000000e+04
1.200000000000000000e+04,1.744833333333333236e-01,2.601666666666666572e-01,2.359533333333333212e+04
1.600000000000000000e+04,9.017999999999999627e-02,2.640333333333333421e-01,3.298233333333333576e+04
2.000000000000000000e+04,4.641333333333332728e-02,2.529666666666666175e-01,4.225700000000000000e+04
2.400000000000000000e+04,6.613000000000000822e-02,2.582000000000000406e-01,5.171000000000000000e+04
2.800000000000000000e+04,4.807333333333333597e-02,2.536000000000000476e-01,6.107100000000000000e+04
3.200000000000000000e+04,8.569000000000000228e-02,2.627999999999999781e-01,7.065300000000000000e+04
3.600000000000000000e+04,7.410666666666666791e-02,2.601333333333333275e-01,7.992600000000000000e+04
4.000000000000000000e+04,8.228666666666666074e-02,2.619333333333332958e-01,8.961366666666667152e+04
4.400000000000000000e+04,5.067666666666666847e-02,2.541999999999999815e-01,9.885600000000000000e+04
4.800000000000000000e+04,4.098999999999999866e-02,2.514000000000000123e-01,1.082993333333333285e+05
5.200000000000000000e+04,7.337666666666665949e-02,2.600666666666666682e-01,1.176763333333333285e+05
5.600000000000000000e+04,6.754000000000000281e-02,2.584333333333333482e-01,1.271186666666666715e+05
6.000000000000000000e+04,7.092666666666665176e-02,2.594333333333333491e-01,1.366196666666666570e+05
6.400000000000000000e+04,5.293666666666666659e-02,2.545999999999999930e-01,1.459223333333333430e+05
6.800000000000000000e+04,7.820000000000000562e-02,2.609333333333332949e-01,1.553786666666666570e+05
7.200000000000000000e+04,6.452000000000000790e-02,2.577666666666666440e-01,1.650123333333333430e+05
7.600000000000000000e+04,5.147333333333333621e-02,2.544000000000000150e-01,1.741143333333333430e+05
8.000000000000000000e+04,5.531000000000000499e-02,2.552999999999999714e-01,1.834840000000000000e+05
8.400000000000000000e+04,5.901666666666666172e-02,2.563333333333333575e-01,1.928583333333333430e+05
8.800000000000000000e+04,7.218666666666666287e-02,2.594333333333333491e-01,2.021663333333333430e+05
9.200000000000000000e+04,6.014666666666666078e-02,2.562666666666666426e-01,2.115993333333333430e+05
9.600000000000000000e+04,4.361666666666666470e-02,2.523333333333333539e-01,2.211536666666666570e+05
1.000000000000000000e+05,5.830666666666666637e-02,2.559666666666666757e-01,2.302723333333333430e+05
1.040000000000000000e+05,5.895333333333333675e-02,2.562999999999999723e-01,2.396790000000000000e+05
1.080000000000000000e+05,6.708999999999999686e-02,2.584666666666666779e-01,2.493656666666666570e+05
1.120000000000000000e+05,4.652666666666666756e-02,2.529333333333333433e-01,2.584536666666666570e+05
1.160000000000000000e+05,5.976000000000000062e-02,2.565666666666666651e-01,2.677433333333333139e+05
1.200000000000000000e+05,4.583999999999999880e-02,2.527666666666666395e-01,2.771173333333333139e+05
1.240000000000000000e+05,4.545666666666666605e-02,2.527666666666666395e-01,2.864546666666666861e+05
1.280000000000000000e+05,6.022333333333333011e-02,2.565666666666666651e-01,2.957706666666666861e+05
1.320000000000000000e+05,5.434333333333333377e-02,2.551000000000000489e-01,3.051243333333333139e+05
1.360000000000000000e+05,4.972666666666666901e-02,2.539666666666666739e-01,3.145636666666666861e+05
1.400000000000000000e+05,5.192000000000000087e-02,2.544333333333333447e-01,3.240733333333333139e+05
1.440000000000000000e+05,4.444333333333333469e-02,2.524333333333333429e-01,3.331356666666666861e+05
1.480000000000000000e+05,4.419000000000000011e-02,2.523666666666666836e-01,3.425120000000000000e+05
1.520000000000000000e+05,5.405999999999999694e-02,2.551000000000000489e-01,3.519153333333333139e+05
1.560000000000000000e+05,4.880000000000001004e-02,2.533333333333333548e-01,3.615383333333333139e+05
1.600000000000000000e+05,6.107666666666666799e-02,2.569000000000000172e-01,3.705970000000000000e+05
1.640000000000000000e+05,5.107999999999999347e-02,2.542333333333333112e-01,3.799616666666666861e+05
1.680000000000000000e+05,6.172666666666667273e-02,2.569333333333332914e-01,3.892416666666666861e+05
1.720000000000000000e+05,6.285999999999998533e-02,2.572666666666666990e-01,3.986393333333333139e+05
1.760000000000000000e+05,8.789333333333332332e-02,2.636999999999999900e-01,4.080400000000000000e+05
1.800000000000000000e+05,4.907666666666666427e-02,2.537666666666666404e-01,4.173920000000000000e+05
1.840000000000000000e+05,4.323333333333333889e-02,2.520333333333333314e-01,4.266583333333333139e+05
1.880000000000000000e+05,6.430000000000000993e-02,2.578000000000000291e-01,4.362533333333333139e+05
1.920000000000000000e+05,6.297666666666666690e-02,2.573333333333333028e-01,4.454346666666666861e+05
1.960000000000000000e+05,4.913666666666666183e-02,2.538333333333333552e-01,4.548966666666666861e+05
2.000000000000000000e+05,7.628666666666666929e-02,2.606999999999999873e-01,4.641603333333333139e+05
2.040000000000000000e+05,4.435000000000000053e-02,2.523000000000000242e-01,4.735486666666666861e+05
2.080000000000000000e+05,5.059999999999999915e-02,2.540666666666666629e-01,4.829930000000000000e+05
2.120000000000000000e+05,6.088666666666666533e-02,2.569666666666666210e-01,4.927633333333333139e+05
2.160000000000000000e+05,4.617333333333334400e-02,2.527666666666666395e-01,5.017773333333333139e+05
2.200000000000000000e+05,4.552666666666666667e-02,2.528666666666666285e-01,5.111603333333333139e+05
2.240000000000000000e+05,9.462999999999999190e-02,2.651333333333332765e-01,5.205136666666666861e+05
2.280000000000000000e+05,7.219333333333333158e-02,2.597333333333333716e-01,5.299393333333333721e+05
2.320000000000000000e+05,6.432999999999999829e-02,2.575000000000000067e-01,5.394096666666666279e+05
2.360000000000000000e+05,4.981333333333334140e-02,2.535333333333333328e-01,5.486850000000000000e+05
2.400000000000000000e+05,7.369333333333333291e-02,2.602666666666666462e-01,5.581246666666666279e+05
2.440000000000000000e+05,4.868333333333333540e-02,2.535999999999999921e-01,5.674483333333333721e+05
2.480000000000000000e+05,5.131333333333332886e-02,2.542333333333333112e-01,5.768396666666666279e+05
2.520000000000000000e+05,4.498666666666666786e-02,2.526333333333333209e-01,5.864533333333333721e+05
2.560000000000000000e+05,5.249999999999999806e-02,2.545999999999999930e-01,5.956326666666666279e+05
2.600000000000000000e+05,5.281333333333333019e-02,2.543666666666666853e-01,6.050530000000000000e+05
2.640000000000000000e+05,4.458666666666666334e-02,2.525666666666666615e-01,6.144820000000000000e+05
2.680000000000000000e+05,5.315666666666666457e-02,2.547999999999999710e-01,6.238293333333333721e+05
2.720000000000000000e+05,4.981333333333334140e-02,2.537666666666666404e-01,6.331943333333333721e+05
2.760000000000000000e+05,4.961666666666666309e-02,2.538333333333333552e-01,6.426190000000000000e+05
2.800000000000000000e+05,6.004999999999999921e-02,2.565999999999999948e-01,6.524313333333333721e+05
2.840000000000000000e+05,4.321666666666667406e-02,2.520666666666666611e-01,6.614850000000000000e+05
2.880000000000000000e+05,6.920999999999999375e-02,2.588666666666666338e-01,6.708766666666666279e+05
2.920000000000000000e+05,4.675333333333333424e-02,2.529333333333333433e-01,6.802606666666666279e+05
2.960000000000000000e+05,7.312666666666667314e-02,2.598666666666666902e-01,6.896820000000000000e+05
3.000000000000000000e+05,6.691333333333333855e-02,2.583333333333333037e-01,6.990193333333333721e+05
3.040000000000000000e+05,5.531000000000000499e-02,2.553666666666666862e-01,7.083656666666666279e+05
3.080000000000000000e+05,6.590999999999999637e-02,2.582666666666666444e-01,7.177040000000000000e+05
3.120000000000000000e+05,4.529999999999999999e-02,2.526333333333333209e-01,7.270303333333333721e+05
3.160000000000000000e+05,5.294000000000000788e-02,2.547999999999999710e-01,7.365090000000000000e+05
3.200000000000000000e+05,7.649999999999999856e-02,2.605000000000000093e-01,7.459593333333333721e+05
3.240000000000000000e+05,7.723666666666667568e-02,2.610333333333332839e-01,7.553260000000000000e+05
3.280000000000000000e+05,4.972000000000000725e-02,2.538333333333333552e-01,7.647366666666666279e+05
3.320000000000000000e+05,5.184666666666667284e-02,2.545000000000000040e-01,7.743883333333333721e+05
3.360000000000000000e+05,4.904000000000000720e-02,2.533000000000000251e-01,7.835683333333333721e+05
3.400000000000000000e+05,5.709000000000000186e-02,2.557333333333333680e-01,7.929006666666666279e+05
3.440000000000000000e+05,4.801666666666667277e-02,2.532333333333333658e-01,8.023470000000000000e+05
3.480000000000000000e+05,5.721000000000000391e-02,2.559000000000000163e-01,8.116613333333333721e+05
3.520000000000000000e+05,5.836999999999999827e-02,2.559666666666666757e-01,8.210533333333333721e+05
3.560000000000000000e+05,4.479666666666667213e-02,2.525333333333333319e-01,8.304943333333333721e+05
3.600000000000000000e+05,4.930333333333333096e-02,2.538333333333333552e-01,8.397576666666666279e+05
3.640000000000000000e+05,6.615000000000000047e-02,2.580000000000000071e-01,8.491360000000000000e+05
3.680000000000000000e+05,4.889999999999999902e-02,2.535999999999999921e-01,8.589916666666666279e+05
3.720000000000000000e+05,7.817000000000000337e-02,2.612333333333333729e-01,8.679646666666666279e+05
3.760000000000000000e+05,5.969666666666666871e-02,2.565333333333333354e-01,8.772530000000000000e+05
3.800000000000000000e+05,5.914666666666665990e-02,2.563333333333333575e-01,8.866120000000000000e+05
3.840000000000000000e+05,7.230999999999999928e-02,2.598666666666666347e-01,8.959940000000000000e+05
3.880000000000000000e+05,6.502666666666666317e-02,2.578333333333333033e-01,9.056190000000000000e+05
3.920000000000000000e+05,5.742666666666666059e-02,2.560000000000000053e-01,9.149796666666666279e+05
3.960000000000000000e+05,4.600000000000000616e-02,2.527999999999999692e-01,9.243110000000000000e+05
4.000000000000000000e+05,5.537666666666666432e-02,2.553333333333333566e-01,9.337243333333333721e+05
4.040000000000000000e+05,5.653666666666665869e-02,2.555666666666666642e-01,9.430750000000000000e+05
4.080000000000000000e+05,9.586666666666666947e-02,2.656333333333333324e-01,9.525203333333333721e+05
4.120000000000000000e+05,5.119000000000000633e-02,2.544333333333333447e-01,9.620680000000000000e+05
4.160000000000000000e+05,5.003333333333333938e-02,2.540000000000000036e-01,9.713086666666666279e+05
4.200000000000000000e+05,5.237666666666666165e-02,2.546333333333333226e-01,9.806566666666666279e+05
4.240000000000000000e+05,4.589999999999999636e-02,2.528666666666666840e-01,9.902316666666666279e+05
4.280000000000000000e+05,1.114399999999999835e-01,2.694666666666666877e-01,9.993123333333333721e+05
4.320000000000000000e+05,1.060900000000000176e-01,2.682333333333333236e-01,1.008651333333333372e+06
4.360000000000000000e+05,6.535000000000000531e-02,2.578333333333333588e-01,1.018140333333333372e+06
4.400000000000000000e+05,6.010999999999999677e-02,2.565666666666666651e-01,1.027451666666666628e+06
4.440000000000000000e+05,5.345333333333333187e-02,2.544666666666666743e-01,1.036886000000000000e+06
4.480000000000000000e+05,6.336999999999999578e-02,2.572999999999999732e-01,1.046176333333333372e+06
4.520000000000000000e+05,5.861666666666667108e-02,2.562000000000000388e-01,1.055531666666666744e+06
4.560000000000000000e+05,4.718333333333333407e-02,2.530999999999999917e-01,1.065065333333333256e+06
4.600000000000000000e+05,6.369000000000001049e-02,2.575000000000000067e-01,1.074392666666666744e+06
4.640000000000000000e+05,8.325333333333333197e-02,2.623666666666666925e-01,1.083805333333333256e+06
4.680000000000000000e+05,6.633000000000000007e-02,2.581333333333333258e-01,1.093139333333333256e+06
4.720000000000000000e+05,5.805333333333332485e-02,2.560666666666666647e-01,1.102955333333333256e+06
4.760000000000000000e+05,6.633333333333334136e-02,2.580333333333333368e-01,1.111902333333333256e+06
4.800000000000000000e+05,5.802333333333333648e-02,2.562333333333333685e-01,1.121156000000000000e+06
4.840000000000000000e+05,6.520666666666666278e-02,2.577666666666666440e-01,1.130508333333333256e+06
4.880000000000000000e+05,5.124000000000000082e-02,2.543666666666666298e-01,1.139786333333333256e+06
4.920000000000000000e+05,5.502000000000000640e-02,2.552666666666666972e-01,1.149077666666666744e+06
4.960000000000000000e+05,4.260333333333333333e-02,2.518999999999999573e-01,1.158537666666666744e+06
5.000000000000000000e+05,4.242000000000000631e-02,2.518333333333333535e-01,1.167760666666666744e+06
5.040000000000000000e+05,4.357333333333333197e-02,2.521666666666666501e-01,1.177091333333333256e+06
5.080000000000000000e+05,9.270666666666665945e-02,2.649666666666666281e-01,1.186498666666666744e+06
5.120000000000000000e+05,5.121333333333333293e-02,2.543000000000000260e-01,1.195808666666666744e+06
5.160000000000000000e+05,9.208666666666666389e-02,2.646333333333333315e-01,1.205201666666666744e+06
5.200000000000000000e+05,5.693666666666667014e-02,2.558333333333333570e-01,1.214645000000000000e+06
5.240000000000000000e+05,4.654333333333332545e-02,2.528666666666666285e-01,1.224109666666666744e+06
5.280000000000000000e+05,5.022333333333333510e-02,2.538333333333333552e-01,1.233350666666666744e+06
5.320000000000000000e+05,5.751666666666666039e-02,2.556666666666666532e-01,1.242754000000000000e+06
5.360000000000000000e+05,4.479666666666667213e-02,2.525666666666666615e-01,1.252129666666666744e+06
5.400000000000000000e+05,5.160000000000000003e-02,2.543666666666666853e-01,1.261909333333333256e+06
5.440000000000000000e+05,7.046333333333333615e-02,2.589999999999999525e-01,1.270920333333333256e+06
5.480000000000000000e+05,6.209333333333333371e-02,2.570999999999999397e-01,1.280264666666666744e+06
5.520000000000000000e+05,5.168666666666667936e-02,2.541666666666666519e-01,1.289616000000000000e+06
5.560000000000000000e+05,5.305000000000000687e-02,2.548333333333333006e-01,1.298960666666666744e+06
5.600000000000000000e+05,4.546000000000000041e-02,2.527999999999999692e-01,1.308490000000000000e+06
5.640000000000000000e+05,5.902666666666667172e-02,2.562999999999999723e-01,1.317716666666666744e+06
5.680000000000000000e+05,6.214000000000000079e-02,2.572333333333333694e-01,1.327137666666666744e+06
5.720000000000000000e+05,5.732333333333333725e-02,2.558333333333333570e-01,1.336527000000000000e+06
5.760000000000000000e+05,8.308666666666666978e-02,2.626000000000000001e-01,1.345836333333333256e+06
5.800000000000000000e+05,4.392333333333333506e-02,2.520999999999999908e-01,1.355262000000000000e+06
5.840000000000000000e+05,8.414333333333333387e-02,2.627333333333333187e-01,1.364721000000000000e+06
5.880000000000000000e+05,5.320666666666665906e-02,2.548333333333333006e-01,1.374171000000000000e+06
5.920000000000000000e+05,4.678999999999999826e-02,2.529333333333332878e-01,1.384101666666666744e+06
5.960000000000000000e+05,5.082999999999999324e-02,2.541666666666666519e-01,1.392749000000000000e+06
6.000000000000000000e+05,5.180666666666666753e-02,2.541999999999999815e-01,1.402207333333333256e+06
6.040000000000000000e+05,5.845000000000000195e-02,2.560333333333333350e-01,1.411626000000000000e+06
6.080000000000000000e+05,6.648333333333332484e-02,2.580999999999999961e-01,1.420950666666666744e+06
6.120000000000000000e+05,8.428666666666667640e-02,2.626666666666666594e-01,1.430333666666666744e+06
6.160000000000000000e+05,6.643000000000000294e-02,2.583333333333333592e-01,1.439708000000000000e+06
6.200000000000000000e+05,5.828333333333333283e-02,2.560333333333333350e-01,1.449033666666666744e+06
6.240000000000000000e+05,6.673333333333332507e-02,2.581666666666666554e-01,1.458461666666666744e+06
6.280000000000000000e+05,4.152666666666666312e-02,2.518000000000000238e-01,1.467805666666666744e+06
6.320000000000000000e+05,4.552333333333333232e-02,2.528666666666666285e-01,1.477232666666666744e+06
6.360000000000000000e+05,6.241333333333334149e-02,2.571666666666666545e-01,1.486567000000000000e+06
6.400000000000000000e+05,4.833999999999999408e-02,2.534666666666666734e-01,1.496041333333333256e+06
6.440000000000000000e+05,6.435333333333333183e-02,2.575000000000000067e-01,1.505311000000000000e+06
6.480000000000000000e+05,4.394333333333333425e-02,2.523333333333333539e-01,1.514674000000000000e+06
6.520000000000000000e+05,6.773999999999999466e-02,2.586333333333333262e-01,1.523981333333333256e+06
6.560000000000000000e+05,4.859000000000000125e-02,2.533000000000000251e-01,1.533393000000000000e+06
6.600000000000000000e+05,7.731000000000000372e-02,2.610333333333333394e-01,1.542788000000000000e+06
6.640000000000000000e+05,5.481666666666667326e-02,2.550000000000000044e-01,1.552111666666666744e+06
6.680000000000000000e+05,4.744666666666667171e-02,2.533000000000000251e-01,1.561529000000000000e+06
6.720000000000000000e+05,4.936666666666666980e-02,2.538666666666666294e-01,1.570885333333333256e+06
6.760000000000000000e+05,4.603333333333333582e-02,2.528333333333332988e-01,1.580272000000000000e+06
6.800000000000000000e+05,4.896333333333333093e-02,2.536333333333333218e-01,1.589710666666666744e+06
6.840000000000000000e+05,6.360666666666665858e-02,2.575666666666666660e-01,1.599402666666666744e+06
6.880000000000000000e+05,5.874333333333333490e-02,2.562666666666666981e-01,1.608312666666666744e+06
6.920000000000000000e+05,5.766666666666667163e-02,2.558333333333333570e-01,1.617680333333333256e+06
6.960000000000000000e+05,5.425333333333334090e-02,2.551666666666667083e-01,1.627094666666666744e+06
7.000000000000000000e+05,5.956000000000000183e-02,2.563666666666666871e-01,1.636420666666666744e+06
7.040000000000000000e+05,4.598333333333334133e-02,2.529000000000000137e-01,1.645906333333333256e+06
7.080000000000000000e+05,4.622000000000000414e-02,2.529666666666667285e-01,1.655311333333333256e+06
7.120000000000000000e+05,4.857333333333333641e-02,2.534666666666666734e-01,1.664621333333333256e+06
7.160000000000000000e+05,8.067000000000000559e-02,2.616333333333333289e-01,1.673914333333333256e+06
7.200000000000000000e+05,6.583999999999999575e-02,2.581333333333333258e-01,1.683336666666666744e+06
7.240000000000000000e+05,5.070000000000000201e-02,2.540000000000000036e-01,1.692788666666666744e+06
7.280000000000000000e+05,5.041999999999999954e-02,2.537666666666666404e-01,1.702106333333333256e+06
7.320000000000000000e+05,4.227666666666666379e-02,2.518999999999999573e-01,1.711407333333333256e+06
7.360000000000000000e+05,4.211000000000000160e-02,2.519000000000000128e-01,1.720821000000000000e+06
7.400000000000000000e+05,6.493999999999999773e-02,2.578999999999999626e-01,1.730176000000000000e+06
7.440000000000000000e+05,5.821999999999999398e-02,2.560999999999999943e-01,1.739584666666666744e+06
7.480000000000000000e+05,5.900333333333333125e-02,2.564333333333332909e-01,1.749873333333333256e+06
7.520000000000000000e+05,7.305333333333333123e-02,2.597333333333333161e-01,1.758374000000000000e+06
7.560000000000000000e+05,5.027999999999999137e-02,2.539333333333333442e-01,1.767768333333333256e+06
7.600000000000000000e+05,5.677666666666666972e-02,2.557333333333333125e-01,1.777195333333333256e+06
7.640000000000000000e+05,5.211000000000001048e-02,2.541999999999999815e-01,1.786689000000000000e+06
7.680000000000000000e+05,4.414000000000000562e-02,2.524333333333333429e-01,1.795844000000000000e+06
7.720000000000000000e+05,5.094333333333334046e-02,2.543333333333333557e-01,1.805159000000000000e+06
7.760000000000000000e+05,4.890333333333333338e-02,2.535666666666666624e-01,1.814598333333333256e+06
7.800000000000000000e+05,4.397666666666666391e-02,2.522666666666666391e-01,1.823953666666666744e+06
7.840000000000000000e+05,6.965666666666665841e-02,2.588999999999999635e-01,1.833455000000000000e+06
7.880000000000000000e+05,4.399333333333332874e-02,2.522666666666666391e-01,1.842679000000000000e+06
7.920000000000000000e+05,6.101999999999999785e-02,2.567333333333333134e-01,1.851971000000000000e+06
7.960000000000000000e+05,6.494666666666666643e-02,2.580333333333333368e-01,1.861420000000000000e+06
8.000000000000000000e+05,5.508666666666667266e-02,2.552000000000000379e-01,1.870873000000000000e+06
8.040000000000000000e+05,4.721666666666666373e-02,2.533000000000000251e-01,1.880361000000000000e+06
8.080000000000000000e+05,5.192666666666666958e-02,2.543333333333333557e-01,1.889592333333333256e+06
8.120000000000000000e+05,4.372000000000000192e-02,2.523666666666666836e-01,1.898996666666666744e+06
8.160000000000000000e+05,4.798999999999999794e-02,2.534666666666666734e-01,1.908296000000000000e+06
8.200000000000000000e+05,5.839333333333333181e-02,2.561333333333333240e-01,1.917686333333333256e+06
8.240000000000000000e+05,4.457333333333333286e-02,2.524666666666666726e-01,1.927148000000000000e+06
8.280000000000000000e+05,5.140666666666667689e-02,2.542666666666666964e-01,1.936521666666666744e+06
8.320000000000000000e+05,6.101999999999999785e-02,2.569333333333332914e-01,1.945915000000000000e+06
8.360000000000000000e+05,4.780999999999999833e-02,2.533333333333332993e-01,1.955208333333333256e+06
8.400000000000000000e+05,5.131000000000000144e-02,2.542333333333333112e-01,1.964609666666666744e+06
8.440000000000000000e+05,5.269333333333333508e-02,2.541999999999999815e-01,1.974084333333333256e+06
8.480000000000000000e+05,4.604333333333332501e-02,2.528333333333333544e-01,1.983983666666666744e+06
8.520000000000000000e+05,6.940666666666665818e-02,2.589333333333332932e-01,1.992760000000000000e+06
8.560000000000000000e+05,7.109000000000000041e-02,2.593666666666666898e-01,2.002236666666666744e+06
8.600000000000000000e+05,6.869333333333332847e-02,2.587666666666666448e-01,2.011608333333333256e+06
8.640000000000000000e+05,7.190000000000000557e-02,2.597333333333333161e-01,2.020919666666666744e+06
8.680000000000000000e+05,8.069333333333332525e-02,2.620000000000000107e-01,2.030254333333333256e+06
8.720000000000000000e+05,5.604666666666666131e-02,2.555666666666666642e-01,2.039684000000000000e+06
8.760000000000000000e+05,4.558666666666666423e-02,2.528333333333332988e-01,2.049228666666666744e+06
8.800000000000000000e+05,4.774666666666665948e-02,2.531333333333333768e-01,2.058593000000000000e+06
8.840000000000000000e+05,6.233999999999999958e-02,2.571333333333333249e-01,2.067918000000000000e+06
8.880000000000000000e+05,6.944999999999999785e-02,2.586666666666666559e-01,2.077277333333333256e+06
8.920000000000000000e+05,7.800333333333332730e-02,2.608333333333333059e-01,2.086588666666666744e+06
8.960000000000000000e+05,6.156666666666665844e-02,2.569666666666666210e-01,2.095968333333333256e+06
9.000000000000000000e+05,4.734333333333332755e-02,2.533000000000000251e-01,2.105401000000000000e+06
9.040000000000000000e+05,5.803000000000000519e-02,2.560666666666666647e-01,2.114796000000000000e+06
9.080000000000000000e+05,5.423000000000000043e-02,2.552000000000000379e-01,2.124260000000000000e+06
9.120000000000000000e+05,4.947666666666666879e-02,2.539000000000000146e-01,2.133655333333333489e+06
9.160000000000000000e+05,4.991000000000000297e-02,2.539333333333333442e-01,2.142935000000000000e+06
9.200000000000000000e+05,4.923666666666667163e-02,2.538333333333333552e-01,2.152418333333333489e+06
9.240000000000000000e+05,5.387000000000000816e-02,2.548333333333333006e-01,2.161760666666666511e+06
9.280000000000000000e+05,4.907666666666666427e-02,2.538666666666666849e-01,2.171212000000000000e+06
9.320000000000000000e+05,4.836999999999999633e-02,2.534666666666666734e-01,2.180681000000000000e+06
9.360000000000000000e+05,1.236366666666666586e-01,2.721666666666666679e-01,2.190879666666666511e+06
9.400000000000000000e+05,7.474999999999999700e-02,2.601999999999999869e-01,2.199325666666666511e+06
9.440000000000000000e+05,6.436999999999999666e-02,2.578666666666666885e-01,2.208723333333333489e+06
9.480000000000000000e+05,5.336999999999999383e-02,2.545999999999999930e-01,2.218069333333333489e+06
9.520000000000000000e+05,7.849333333333333163e-02,2.615666666666666695e-01,2.227508666666666511e+06
9.560000000000000000e+05,7.367666666666666808e-02,2.600666666666666682e-01,2.236890000000000000e+06
9.600000000000000000e+05,5.005666666666667292e-02,2.540666666666666629e-01,2.246312000000000000e+06
9.640000000000000000e+05,4.428000000000000685e-02,2.524000000000000132e-01,2.255707333333333489e+06
9.680000000000000000e+05,4.731999999999999401e-02,2.531666666666667065e-01,2.265000333333333489e+06
9.720000000000000000e+05,4.637000000000000149e-02,2.528666666666666285e-01,2.274400000000000000e+06
9.760000000000000000e+05,7.007666666666666211e-02,2.590333333333333377e-01,2.283822666666666511e+06
9.800000000000000000e+05,5.850333333333333080e-02,2.561666666666666536e-01,2.293203333333333489e+06
9.840000000000000000e+05,5.079333333333333617e-02,2.541999999999999815e-01,2.302653000000000000e+06
9.880000000000000000e+05,6.661333333333334383e-02,2.581666666666666554e-01,2.312093666666666511e+06
9.920000000000000000e+05,5.226666666666666267e-02,2.545000000000000040e-01,2.321421000000000000e+06
9.960000000000000000e+05,6.371999999999999886e-02,2.573666666666666880e-01,2.330774666666666511e+06
1.000000000000000000e+06,6.110999999999999766e-02,2.567666666666666431e-01,2.340251666666666511e+06
1.004000000000000000e+06,7.435999999999999555e-02,2.604666666666666797e-01,2.349648666666666511e+06
1.008000000000000000e+06,7.087666666666665727e-02,2.593000000000000305e-01,2.359047666666666511e+06
1.012000000000000000e+06,5.248333333333332629e-02,2.545666666666666633e-01,2.368428666666666511e+06
1.016000000000000000e+06,5.650666666666667032e-02,2.557333333333333125e-01,2.377912333333333489e+06
1.020000000000000000e+06,7.318000000000000893e-02,2.598666666666666902e-01,2.387268666666666511e+06
1.024000000000000000e+06,4.704666666666666025e-02,2.531333333333333213e-01,2.396668333333333489e+06
1.028000000000000000e+06,6.988333333333333897e-02,2.591999999999999860e-01,2.406110666666666511e+06
1.032000000000000000e+06,6.024333333333333623e-02,2.565999999999999948e-01,2.415511666666666511e+06
1.036000000000000000e+06,6.040333333333333665e-02,2.566999999999999837e-01,2.424862666666666511e+06
1.040000000000000000e+06,4.863999999999999574e-02,2.536666666666666514e-01,2.434159000000000000e+06
1.044000000000000000e+06,4.142666666666666719e-02,2.516333333333333200e-01,2.443664666666666511e+06
1.048000000000000000e+06,5.560000000000000359e-02,2.555666666666666642e-01,2.453075333333333489e+06
1.052000000000000000e+06,6.123333333333333406e-02,2.568333333333333024e-01,2.462394333333333489e+06
1.056000000000000000e+06,5.566999999999999726e-02,2.554000000000000159e-01,2.471824666666666511e+06
1.060000000000000000e+06,5.471000000000000169e-02,2.550000000000000044e-01,2.481237333333333489e+06
1.064000000000000000e+06,5.078666666666666746e-02,2.541666666666666519e-01,2.491256000000000000e+06
1.068000000000000000e+06,6.255999999999999062e-02,2.572666666666666990e-01,2.500011000000000000e+06
1.072000000000000000e+06,5.825333333333332364e-02,2.557666666666666422e-01,2.509551666666666511e+06
1.076000000000000000e+06,8.921666666666666634e-02,2.641666666666666607e-01,2.518666666666666511e+06
1.080000000000000000e+06,4.839333333333333681e-02,2.531666666666667065e-01,2.528145666666666511e+06
1.084000000000000000e+06,4.192666666666666764e-02,2.518000000000000238e-01,2.537557000000000000e+06
1.088000000000000000e+06,6.038999999999999924e-02,2.569333333333332914e-01,2.546999333333333489e+06
1.092000000000000000e+06,5.161999999999999922e-02,2.545000000000000040e-01,2.556298000000000000e+06
1.096000000000000000e+06,4.939333333333332382e-02,2.535999999999999921e-01,2.565719666666666511e+06
1.100000000000000000e+06,4.773666666666667030e-02,2.533000000000000251e-01,2.575208000000000000e+06
1.104000000000000000e+06,4.801666666666667277e-02,2.535000000000000031e-01,2.584602333333333489e+06
1.108000000000000000e+06,9.300333333333332675e-02,2.647333333333333205e-01,2.594001000000000000e+06
1.112000000000000000e+06,7.018000000000000627e-02,2.592333333333333711e-01,2.603470000000000000e+06
1.116000000000000000e+06,4.763666666666666744e-02,2.533333333333333548e-01,2.612844000000000000e+06
1.120000000000000000e+06,6.397333333333334038e-02,2.576333333333333808e-01,2.622153000000000000e+06
1.124000000000000000e+06,5.445333333333333276e-02,2.552333333333333676e-01,2.631556000000000000e+06
1.128000000000000000e+06,5.754999999999999699e-02,2.559333333333333460e-01,2.641101333333333489e+06
1.132000000000000000e+06,6.657333333333333159e-02,2.581666666666666554e-01,2.650316000000000000e+06
1.136000000000000000e+06,5.616999999999999771e-02,2.556666666666666532e-01,2.659808666666666511e+06
1.140000000000000000e+06,5.766999999999999904e-02,2.560666666666666647e-01,2.669334666666666511e+06
1.144000000000000000e+06,7.486999999999999211e-02,2.605333333333333390e-01,2.678650000000000000e+06
1.148000000000000000e+06,4.895333333333332787e-02,2.536333333333333218e-01,2.688106666666666511e+06
1.152000000000000000e+06,4.531999999999999917e-02,2.527666666666666395e-01,2.697550333333333489e+06
1.156000000000000000e+06,4.688666666666666677e-02,2.530999999999999917e-01,2.706907333333333489e+06
1.160000000000000000e+06,7.271999999999999298e-02,2.598000000000000309e-01,2.717533333333333489e+06
1.164000000000000000e+06,4.714999999999999747e-02,2.529999999999999472e-01,2.725739000000000000e+06
1.168000000000000000e+06,4.613999999999999352e-02,2.530333333333333323e-01,2.734924666666666511e+06
1.172000000000000000e+06,5.669666666666667298e-02,2.555333333333333345e-01,2.744500333333333489e+06
1.176000000000000000e+06,5.334333333333333288e-02,2.547999999999999710e-01,2.753757000000000000e+06
1.180000000000000000e+06,5.081999999999999712e-02,2.541999999999999815e-01,2.763121666666666511e+06
1.184000000000000000e+06,4.489000000000000629e-02,2.526333333333333209e-01,2.772585000000000000e+06
1.188000000000000000e+06,4.564333333333333437e-02,2.528333333333332988e-01,2.782006666666666511e+06
1.192000000000000000e+06,5.007999999999999258e-02,2.540333333333333332e-01,2.791353333333333489e+06
1.196000000000000000e+06,5.356333333333333085e-02,2.548333333333333006e-01,2.800834000000000000e+06
1.200000000000000000e+06,5.523333333333333567e-02,2.554000000000000159e-01,2.810230333333333489e+06
1.204000000000000000e+06,6.994333333333332958e-02,2.590333333333332821e-01,2.819482000000000000e+06
1.208000000000000000e+06,5.299999999999999850e-02,2.547333333333333116e-01,2.828942000000000000e+06
1.212000000000000000e+06,5.202333333333333115e-02,2.541999999999999815e-01,2.838377333333333489e+06
1.216000000000000000e+06,4.916333333333333666e-02,2.537333333333333663e-01,2.847789666666666511e+06
1.220000000000000000e+06,6.926333333333334341e-02,2.590666666666666673e-01,2.857142333333333489e+06
1.224000000000000000e+06,6.059333333333333238e-02,2.567999999999999727e-01,2.866528666666666511e+06
1.228000000000000000e+06,6.193333333333334023e-02,2.571999999999999842e-01,2.876047000000000000e+06
1.232000000000000000e+06,4.431333333333333652e-02,2.524666666666666726e-01,2.885424333333333489e+06
1.236000000000000000e+06,5.834999999999999215e-02,2.563333333333333020e-01,2.894820000000000000e+06
1.240000000000000000e+06,5.765999999999999598e-02,2.558666666666666867e-01,2.904172333333333489e+06
1.244000000000000000e+06,5.988999999999999879e-02,2.566333333333333244e-01,2.913400333333333489e+06
1.248000000000000000e+06,4.688333333333333242e-02,2.530666666666667175e-01,2.922821000000000000e+06
1.252000000000000000e+06,5.723333333333333051e-02,2.559333333333333460e-01,2.932090000000000000e+06
1.256000000000000000e+06,7.453333333333334032e-02,2.603000000000000314e-01,2.941495000000000000e+06
1.260000000000000000e+06,6.009666666666666629e-02,2.567333333333333134e-01,2.950953666666666511e+06
1.264000000000000000e+06,6.716666666666666619e-02,2.584333333333333482e-01,2.960287666666666511e+06
1.268000000000000000e+06,6.791333333333332556e-02,2.585999999999999965e-01,2.969674333333333489e+06
1.272000000000000000e+06,5.558666666666667311e-02,2.554333333333333456e-01,2.979163000000000000e+06
1.276000000000000000e+06,5.050666666666666499e-02,2.541999999999999815e-01,2.988523000000000000e+06
1.280000000000000000e+06,6.059333333333333238e-02,2.564333333333333464e-01,2.997874000000000000e+06
1.284000000000000000e+06,4.563666666666665872e-02,2.525333333333333319e-01,3.007268000000000000e+06
1.288000000000000000e+06,6.673666666666666636e-02,2.581999999999999851e-01,3.016595666666666511e+06
1.292000000000000000e+06,5.463000000000000494e-02,2.553000000000000269e-01,3.026068000000000000e+06
1.296000000000000000e+06,4.372000000000000192e-02,2.523333333333333539e-01,3.035427333333333489e+06
1.300000000000000000e+06,4.623333333333332767e-02,2.528333333333332988e-01,3.044875000000000000e+06
1.304000000000000000e+06,5.015000000000000013e-02,2.540333333333333332e-01,3.054092666666666511e+06
1.308000000000000000e+06,8.712666666666667170e-02,2.635000000000000120e-01,3.063615333333333489e+06
1.312000000000000000e+06,5.717666666666667424e-02,2.559333333333333460e-01,3.072942333333333489e+06
1.316000000000000000e+06,7.221333333333333770e-02,2.597333333333333161e-01,3.082917000000000000e+06
1.320000000000000000e+06,6.453333333333333144e-02,2.578000000000000291e-01,3.091678333333333489e+06
1.324000000000000000e+06,5.299000000000000238e-02,2.545999999999999930e-01,3.100970333333333489e+06
1.328000000000000000e+06,4.707333333333333508e-02,2.532666666666666955e-01,3.110445000000000000e+06
1.332000000000000000e+06,5.832999999999999990e-02,2.561666666666667092e-01,3.119903666666666511e+06
1.336000000000000000e+06,5.680333333333333762e-02,2.557333333333333680e-01,3.129262666666666511e+06
1.340000000000000000e+06,7.562666666666666149e-02,2.605999999999999983e-01,3.138650333333333489e+06
1.344000000000000000e+06,7.079333333333333311e-02,2.595333333333333381e-01,3.148117333333333489e+06
1.348000000000000000e+06,5.155999999999999472e-02,2.541999999999999815e-01,3.157473000000000000e+06
1.352000000000000000e+06,5.877666666666666456e-02,2.563333333333333020e-01,3.166850666666666511e+06
1.356000000000000000e+06,5.457000000000000739e-02,2.549666666666666748e-01,3.176185000000000000e+06
1.360000000000000000e+06,5.923000000000000487e-02,2.563666666666666316e-01,3.185704333333333489e+06
1.364000000000000000e+06,5.357333333333332698e-02,2.545999999999999930e-01,3.195171333333333489e+06
1.368000000000000000e+06,5.410999999999999144e-02,2.550666666666666638e-01,3.204556666666666511e+06
1.372000000000000000e+06,5.185333333333333461e-02,2.543999999999999595e-01,3.213836000000000000e+06
1.376000000000000000e+06,5.388333333333333169e-02,2.550000000000000044e-01,3.223180000000000000e+06
1.380000000000000000e+06,4.747666666666666702e-02,2.533666666666666845e-01,3.232786000000000000e+06
1.384000000000000000e+06,4.999999999999999584e-02,2.541333333333333222e-01,3.242061666666666511e+06
1.388000000000000000e+06,4.517333333333332229e-02,2.527666666666666395e-01,3.251473333333333489e+06
1.392000000000000000e+06,4.874999999999999473e-02,2.536999999999999811e-01,3.260855333333333489e+06
1.396000000000000000e+06,4.972333333333334160e-02,2.539333333333333442e-01,3.270169000000000000e+06
1.400000000000000000e+06,5.197666666666667101e-02,2.545000000000000040e-01,3.279636333333333489e+06
1.404000000000000000e+06,6.412666666666666515e-02,2.575666666666666660e-01,3.288903333333333489e+06
1.408000000000000000e+06,6.237999999999999795e-02,2.572000000000000397e-01,3.298362666666666511e+06
1.412000000000000000e+06,5.364000000000000018e-02,2.549666666666666748e-01,3.307617000000000000e+06
1.416000000000000000e+06,5.406666666666667259e-02,2.549333333333332896e-01,3.317191333333333489e+06
1.420000000000000000e+06,5.124000000000000082e-02,2.542999999999999705e-01,3.326556000000000000e+06
1.424000000000000000e+06,6.300999999999999657e-02,2.573333333333333584e-01,3.335863333333333489e+06
1.428000000000000000e+06,5.782333333333333769e-02,2.560666666666666647e-01,3.345240666666666511e+06
1.432000000000000000e+06,4.277999999999999164e-02,2.520333333333333314e-01,3.354544666666666511e+06
1.436000000000000000e+06,5.054666666666666336e-02,2.541333333333333222e-01,3.364109333333333489e+06
1.440000000000000000e+06,5.665666666666666768e-02,2.557333333333333125e-01,3.374905000000000000e+06
1.444000000000000000e+06,4.968666666666666371e-02,2.537666666666666404e-01,3.382845333333333489e+06
1.448000000000000000e+06,5.468000000000000638e-02,2.551666666666666528e-01,3.392400333333333489e+06
1.452000000000000000e+06,6.076000000000000151e-02,2.567666666666666431e-01,3.401794666666666511e+06
1.456000000000000000e+06,7.142333333333333867e-02,2.594333333333333491e-01,3.411105000000000000e+06
1.460000000000000000e+06,5.213666666666666449e-02,2.545666666666666633e-01,3.420492000000000000e+06
1.464000000000000000e+06,6.493666666666665643e-02,2.579666666666666774e-01,3.430093333333333489e+06
1.468000000000000000e+06,6.197333333333332472e-02,2.570333333333332804e-01,3.439425333333333489e+06
1.472000000000000000e+06,5.416333333333334110e-02,2.551333333333333231e-01,3.448654333333333489e+06
1.476000000000000000e+06,6.743333333333333124e-02,2.585000000000000075e-01,3.458068666666666511e+06
1.480000000000000000e+06,8.023666666666666447e-02,2.614333333333333509e-01,3.467415666666666511e+06
1.484000000000000000e+06,5.775333333333334401e-02,2.559666666666666757e-01,3.477036333333333489e+06
1.488000000000000000e+06,5.218333333333333157e-02,2.546666666666666523e-01,3.486292333333333489e+06
1.492000000000000000e+06,4.481666666666667131e-02,2.524666666666666726e-01,3.495660000000000000e+06
1.496000000000000000e+06,5.618333333333333512e-02,2.555999999999999939e-01,3.505001333333333489e+06
1.500000000000000000e+06,5.995000000000000329e-02,2.565666666666666651e-01,3.514487666666666511e+06
1.504000000000000000e+06,4.303666666666666751e-02,2.519666666666666721e-01,3.523870666666666511e+06
1.508000000000000000e+06,6.798666666666665359e-02,2.587333333333333152e-01,3.533263000000000000e+06
1.512000000000000000e+06,6.655333333333333934e-02,2.583333333333333037e-01,3.542679000000000000e+06


==> data/powerplant/arc1-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.176513333333333744e+00,1.029566666666666519e+00,1.307333333333333258e+03
4.000000000000000000e+03,2.827100000000000168e-01,2.606333333333333280e-01,1.151466666666666606e+04
8.000000000000000000e+03,1.965433333333333199e-01,2.591999999999999860e-01,2.237366666666666788e+04
1.200000000000000000e+04,1.859999999999999709e-01,2.630333333333333412e-01,3.327366666666666424e+04
1.600000000000000000e+04,5.558666666666666617e-02,2.553666666666666862e-01,4.569933333333333576e+04
2.000000000000000000e+04,6.159666666666666762e-02,2.569666666666666210e-01,5.864233333333333576e+04
2.400000000000000000e+04,6.892666666666666386e-02,2.589999999999999525e-01,7.164400000000000000e+04
2.800000000000000000e+04,5.554333333333333345e-02,2.554666666666666752e-01,8.465666666666667152e+04
3.200000000000000000e+04,7.675666666666666749e-02,2.608999999999999653e-01,9.815200000000000000e+04
3.600000000000000000e+04,4.624000000000000332e-02,2.527999999999999692e-01,1.107220000000000000e+05
4.000000000000000000e+04,5.882000000000000423e-02,2.560999999999999943e-01,1.237006666666666715e+05
4.400000000000000000e+04,5.714666666666667200e-02,2.558333333333333570e-01,1.367003333333333430e+05
4.800000000000000000e+04,4.733000000000000401e-02,2.530666666666667175e-01,1.497503333333333430e+05
5.200000000000000000e+04,6.835333333333333539e-02,2.586666666666666559e-01,1.627406666666666570e+05
5.600000000000000000e+04,5.590333333333332572e-02,2.554333333333333456e-01,1.761836666666666570e+05
6.000000000000000000e+04,6.489666666666667194e-02,2.579000000000000181e-01,1.887543333333333430e+05
6.400000000000000000e+04,7.081333333333333924e-02,2.594000000000000195e-01,2.017180000000000000e+05
6.800000000000000000e+04,6.430000000000000993e-02,2.576333333333333253e-01,2.148040000000000000e+05
7.200000000000000000e+04,6.212000000000000161e-02,2.570666666666666655e-01,2.277430000000000000e+05
7.600000000000000000e+04,6.225666666666666155e-02,2.572666666666666990e-01,2.407460000000000000e+05
8.000000000000000000e+04,5.721000000000000391e-02,2.558333333333333015e-01,2.537780000000000000e+05
8.400000000000000000e+04,5.053999999999999465e-02,2.541333333333333222e-01,2.669453333333333139e+05
8.800000000000000000e+04,5.768999999999999823e-02,2.560999999999999943e-01,2.804096666666666861e+05
9.200000000000000000e+04,5.090666666666667645e-02,2.540000000000000036e-01,2.929256666666666861e+05
9.600000000000000000e+04,9.381333333333334579e-02,2.655333333333333434e-01,3.059680000000000000e+05
1.000000000000000000e+05,5.675333333333332925e-02,2.555666666666666642e-01,3.190363333333333139e+05
1.040000000000000000e+05,5.625666666666665622e-02,2.552000000000000379e-01,3.320343333333333139e+05
1.080000000000000000e+05,6.077666666666666634e-02,2.565999999999999948e-01,3.449813333333333139e+05
1.120000000000000000e+05,5.196999999999999537e-02,2.540666666666666629e-01,3.580263333333333139e+05
1.160000000000000000e+05,6.310999999999999943e-02,2.575333333333333363e-01,3.709736666666666861e+05
1.200000000000000000e+05,4.602666666666666018e-02,2.527333333333333099e-01,3.846200000000000000e+05
1.240000000000000000e+05,4.846999999999999226e-02,2.533000000000000251e-01,3.970506666666666861e+05
1.280000000000000000e+05,5.031999999999999668e-02,2.536666666666666514e-01,4.100223333333333139e+05
1.320000000000000000e+05,8.456666666666666499e-02,2.631000000000000560e-01,4.230833333333333139e+05
1.360000000000000000e+05,4.450000000000000483e-02,2.525333333333333319e-01,4.361016666666666861e+05
1.400000000000000000e+05,6.550333333333333008e-02,2.579666666666666774e-01,4.491026666666666861e+05
1.440000000000000000e+05,5.770666666666666306e-02,2.559333333333333460e-01,4.621256666666666861e+05
1.480000000000000000e+05,7.212000000000000355e-02,2.599333333333333496e-01,4.751123333333333139e+05
1.520000000000000000e+05,4.818000000000000060e-02,2.533333333333333548e-01,4.881370000000000000e+05
1.560000000000000000e+05,5.429666666666665975e-02,2.545333333333333337e-01,5.011596666666666861e+05
1.600000000000000000e+05,6.802333333333332455e-02,2.586333333333333262e-01,5.141916666666666861e+05
1.640000000000000000e+05,6.325999999999999679e-02,2.574000000000000177e-01,5.279643333333333721e+05
1.680000000000000000e+05,6.026666666666666977e-02,2.566999999999999837e-01,5.403716666666666279e+05
1.720000000000000000e+05,4.594666666666667038e-02,2.526666666666666505e-01,5.534153333333333721e+05
1.760000000000000000e+05,1.203933333333333106e-01,2.721666666666666123e-01,5.664600000000000000e+05
1.800000000000000000e+05,6.896999999999998965e-02,2.591000000000000525e-01,5.795116666666666279e+05
1.840000000000000000e+05,6.784666666666666623e-02,2.585999999999999965e-01,5.925400000000000000e+05
1.880000000000000000e+05,5.731000000000000677e-02,2.560000000000000053e-01,6.055773333333333721e+05
1.920000000000000000e+05,1.155300000000000077e-01,2.711999999999999966e-01,6.185536666666666279e+05
1.960000000000000000e+05,4.667666666666666492e-02,2.528666666666666840e-01,6.316816666666666279e+05
2.000000000000000000e+05,6.193000000000000588e-02,2.571000000000000507e-01,6.446063333333333721e+05
2.040000000000000000e+05,5.078666666666666746e-02,2.540666666666666629e-01,6.576640000000000000e+05
2.080000000000000000e+05,4.885000000000000453e-02,2.532666666666666955e-01,6.707630000000000000e+05
2.120000000000000000e+05,7.131666666666666710e-02,2.597333333333333161e-01,6.837936666666666279e+05
2.160000000000000000e+05,5.360666666666667052e-02,2.547666666666666413e-01,6.975370000000000000e+05
2.200000000000000000e+05,5.748333333333333073e-02,2.558333333333333570e-01,7.099050000000000000e+05
2.240000000000000000e+05,9.168666666666665244e-02,2.646999999999999909e-01,7.230146666666666279e+05
2.280000000000000000e+05,6.501333333333332576e-02,2.580000000000000071e-01,7.361356666666666279e+05
2.320000000000000000e+05,1.115333333333333315e-01,2.692999999999999283e-01,7.491370000000000000e+05
2.360000000000000000e+05,6.554999999999999716e-02,2.579000000000000181e-01,7.622130000000000000e+05
2.400000000000000000e+05,8.945333333333332915e-02,2.642666666666666497e-01,7.752903333333333721e+05
2.440000000000000000e+05,5.335999999999999771e-02,2.546666666666666523e-01,7.882976666666666279e+05
2.480000000000000000e+05,5.197666666666667101e-02,2.542666666666666409e-01,8.013506666666666279e+05
2.520000000000000000e+05,5.403333333333332905e-02,2.548666666666666303e-01,8.143100000000000000e+05
2.560000000000000000e+05,5.171666666666666773e-02,2.543333333333333557e-01,8.274476666666666279e+05
2.600000000000000000e+05,4.922666666666666857e-02,2.534000000000000141e-01,8.405180000000000000e+05
2.640000000000000000e+05,6.888333333333333808e-02,2.590333333333332821e-01,8.535896666666666279e+05
2.680000000000000000e+05,5.566666666666666985e-02,2.554333333333333456e-01,8.666173333333333721e+05
2.720000000000000000e+05,5.353999999999999732e-02,2.546666666666666523e-01,8.797130000000000000e+05
2.760000000000000000e+05,4.947333333333333444e-02,2.536999999999999811e-01,8.927213333333333721e+05
2.800000000000000000e+05,8.442333333333333634e-02,2.629666666666666819e-01,9.067123333333333721e+05
2.840000000000000000e+05,6.227666666666666767e-02,2.570666666666666100e-01,9.187470000000000000e+05
2.880000000000000000e+05,9.832333333333333203e-02,2.662333333333333218e-01,9.317626666666666279e+05
2.920000000000000000e+05,5.745333333333333542e-02,2.553000000000000269e-01,9.448370000000000000e+05
2.960000000000000000e+05,5.235666666666666247e-02,2.544333333333332892e-01,9.579130000000000000e+05
3.000000000000000000e+05,8.348666666666666736e-02,2.627666666666666484e-01,9.710103333333333721e+05
3.040000000000000000e+05,8.696666666666667822e-02,2.636666666666666603e-01,9.840680000000000000e+05
3.080000000000000000e+05,7.209000000000000130e-02,2.598333333333333051e-01,9.971990000000000000e+05
3.120000000000000000e+05,5.058666666666666867e-02,2.538999999999999591e-01,1.010213333333333372e+06
3.160000000000000000e+05,5.890000000000000790e-02,2.564333333333333464e-01,1.023281333333333372e+06
3.200000000000000000e+05,6.690333333333332855e-02,2.582000000000000406e-01,1.036397000000000000e+06
3.240000000000000000e+05,7.180666666666667142e-02,2.595333333333333381e-01,1.049438666666666744e+06
3.280000000000000000e+05,7.667666666666665687e-02,2.610999999999999988e-01,1.062491000000000000e+06
3.320000000000000000e+05,5.659000000000000141e-02,2.556333333333333790e-01,1.075546000000000000e+06
3.360000000000000000e+05,4.873666666666667119e-02,2.535333333333333328e-01,1.088586333333333256e+06
3.400000000000000000e+05,8.701333333333333142e-02,2.635666666666666713e-01,1.101735666666666744e+06
3.440000000000000000e+05,5.936000000000000304e-02,2.563333333333333575e-01,1.114856000000000000e+06
3.480000000000000000e+05,4.986999999999999766e-02,2.538666666666666294e-01,1.127875666666666744e+06
3.520000000000000000e+05,7.881333333333333246e-02,2.611666666666666581e-01,1.140933666666666744e+06
3.560000000000000000e+05,6.518000000000000183e-02,2.580000000000000071e-01,1.155243666666666744e+06
3.600000000000000000e+05,7.177999999999999658e-02,2.596333333333333271e-01,1.167237000000000000e+06
3.640000000000000000e+05,6.965333333333333099e-02,2.591000000000000525e-01,1.180238000000000000e+06
3.680000000000000000e+05,4.953333333333333893e-02,2.536666666666666514e-01,1.193340666666666744e+06
3.720000000000000000e+05,9.609666666666667745e-02,2.659666666666666845e-01,1.206370000000000000e+06
3.760000000000000000e+05,5.394333333333332231e-02,2.547999999999999710e-01,1.219448000000000000e+06
3.800000000000000000e+05,7.430666666666667364e-02,2.603333333333333610e-01,1.232618666666666744e+06
3.840000000000000000e+05,9.183666666666667755e-02,2.649999999999999578e-01,1.245629333333333256e+06
3.880000000000000000e+05,6.895333333333332482e-02,2.590000000000000635e-01,1.258724333333333256e+06
3.920000000000000000e+05,4.675666666666666860e-02,2.530000000000000027e-01,1.271808333333333256e+06
3.960000000000000000e+05,6.453333333333333144e-02,2.576333333333333253e-01,1.284982000000000000e+06
4.000000000000000000e+05,5.266666666666666718e-02,2.545999999999999930e-01,1.297965000000000000e+06
4.040000000000000000e+05,6.339999999999999802e-02,2.571666666666666545e-01,1.311042000000000000e+06
4.080000000000000000e+05,5.833666666666666861e-02,2.560666666666666647e-01,1.324053000000000000e+06
4.120000000000000000e+05,5.796333333333333199e-02,2.561666666666666536e-01,1.337090000000000000e+06
4.160000000000000000e+05,5.155000000000000554e-02,2.541666666666666519e-01,1.350186000000000000e+06
4.200000000000000000e+05,5.177999999999999964e-02,2.543999999999999595e-01,1.363221333333333256e+06
4.240000000000000000e+05,6.270666666666667444e-02,2.574000000000000177e-01,1.376281000000000000e+06
4.280000000000000000e+05,8.141333333333332367e-02,2.622333333333333183e-01,1.389297333333333256e+06
4.320000000000000000e+05,5.953333333333332700e-02,2.565666666666666651e-01,1.402384666666666744e+06
4.360000000000000000e+05,7.522333333333333649e-02,2.604333333333333500e-01,1.415494000000000000e+06
4.400000000000000000e+05,7.675333333333334007e-02,2.610000000000000653e-01,1.428517000000000000e+06
4.440000000000000000e+05,5.114333333333333925e-02,2.542000000000000370e-01,1.441676000000000000e+06
4.480000000000000000e+05,8.984999999999998543e-02,2.641000000000000014e-01,1.456009000000000000e+06
4.520000000000000000e+05,6.250000000000000000e-02,2.570333333333333914e-01,1.467900000000000000e+06
4.560000000000000000e+05,6.137666666666666965e-02,2.570000000000000062e-01,1.480973000000000000e+06
4.600000000000000000e+05,7.522999999999999132e-02,2.605666666666666687e-01,1.494003666666666744e+06
4.640000000000000000e+05,7.173666666666667080e-02,2.593666666666666898e-01,1.507102666666666744e+06
4.680000000000000000e+05,5.601666666666667987e-02,2.555000000000000049e-01,1.520207666666666744e+06
4.720000000000000000e+05,8.714999999999999136e-02,2.637999999999999790e-01,1.533219666666666744e+06
4.760000000000000000e+05,5.314999999999999586e-02,2.547333333333333116e-01,1.546281666666666744e+06
4.800000000000000000e+05,5.808333333333334098e-02,2.561666666666667092e-01,1.559348333333333256e+06
4.840000000000000000e+05,6.426666666666668026e-02,2.575666666666666660e-01,1.572433666666666744e+06
4.880000000000000000e+05,4.928666666666666613e-02,2.535999999999999921e-01,1.585431000000000000e+06
4.920000000000000000e+05,5.352000000000000507e-02,2.544666666666666743e-01,1.598609000000000000e+06
4.960000000000000000e+05,6.095999999999999336e-02,2.568333333333333024e-01,1.611681666666666744e+06
5.000000000000000000e+05,4.577333333333333254e-02,2.526999999999999802e-01,1.624688333333333256e+06
5.040000000000000000e+05,5.172666666666666385e-02,2.540000000000000036e-01,1.637760666666666744e+06
5.080000000000000000e+05,5.973666666666666014e-02,2.566333333333333244e-01,1.650923666666666744e+06
5.120000000000000000e+05,6.287333333333332275e-02,2.572333333333333694e-01,1.663906000000000000e+06
5.160000000000000000e+05,5.643999999999999712e-02,2.554666666666666752e-01,1.677056333333333256e+06
5.200000000000000000e+05,4.959666666666667084e-02,2.537333333333333107e-01,1.689959333333333256e+06
5.240000000000000000e+05,8.618333333333333401e-02,2.634333333333333527e-01,1.703082666666666744e+06
5.280000000000000000e+05,7.352999999999999814e-02,2.601333333333333275e-01,1.716154333333333256e+06
5.320000000000000000e+05,1.016966666666666574e-01,2.670333333333333448e-01,1.729232000000000000e+06
5.360000000000000000e+05,5.151666666666666200e-02,2.542666666666666964e-01,1.742404333333333256e+06
5.400000000000000000e+05,5.057333333333333125e-02,2.538333333333333552e-01,1.755393666666666744e+06
5.440000000000000000e+05,9.472999999999999476e-02,2.654333333333333544e-01,1.768436666666666744e+06
5.480000000000000000e+05,5.210666666666666919e-02,2.544000000000000150e-01,1.781507333333333256e+06
5.520000000000000000e+05,5.254333333333333078e-02,2.545333333333333337e-01,1.794621000000000000e+06
5.560000000000000000e+05,9.117333333333332845e-02,2.646999999999999909e-01,1.809005333333333256e+06
5.600000000000000000e+05,6.195666666666666683e-02,2.569000000000000172e-01,1.820770333333333256e+06
5.640000000000000000e+05,5.355333333333333473e-02,2.549333333333332896e-01,1.833738333333333256e+06
5.680000000000000000e+05,9.767666666666667552e-02,2.666000000000000036e-01,1.846928333333333256e+06
5.720000000000000000e+05,5.553000000000000297e-02,2.553000000000000269e-01,1.859991333333333256e+06
5.760000000000000000e+05,6.392666666666667330e-02,2.575666666666666660e-01,1.873014666666666744e+06
5.800000000000000000e+05,5.142666666666666914e-02,2.540999999999999925e-01,1.886017666666666744e+06
5.840000000000000000e+05,9.301999999999999158e-02,2.652000000000000468e-01,1.899114000000000000e+06
5.880000000000000000e+05,8.031333333333333380e-02,2.619666666666666810e-01,1.912132666666666744e+06
5.920000000000000000e+05,5.081666666666667664e-02,2.541333333333333222e-01,1.925184333333333256e+06
5.960000000000000000e+05,1.143433333333333107e-01,2.705333333333332924e-01,1.938247333333333256e+06
6.000000000000000000e+05,5.888333333333332226e-02,2.561666666666666536e-01,1.951263000000000000e+06
6.040000000000000000e+05,6.747000000000000219e-02,2.586333333333333262e-01,1.964257666666666744e+06
6.080000000000000000e+05,6.060666666666666286e-02,2.565000000000000058e-01,1.977356333333333256e+06
6.120000000000000000e+05,9.332666666666666888e-02,2.652666666666666506e-01,1.990427666666666744e+06
6.160000000000000000e+05,8.059999999999999110e-02,2.621333333333333293e-01,2.003453000000000000e+06
6.200000000000000000e+05,6.565333333333332744e-02,2.580000000000000071e-01,2.016486333333333256e+06
6.240000000000000000e+05,7.145333333333332704e-02,2.595666666666666678e-01,2.029507333333333256e+06
6.280000000000000000e+05,4.785000000000000364e-02,2.534666666666666734e-01,2.042575000000000000e+06
6.320000000000000000e+05,5.721666666666667261e-02,2.556333333333333235e-01,2.055615000000000000e+06
6.360000000000000000e+05,1.056033333333333268e-01,2.682000000000000495e-01,2.068681666666666744e+06
6.400000000000000000e+05,5.863666666666667027e-02,2.562333333333333130e-01,2.081737333333333256e+06
6.440000000000000000e+05,5.791333333333333749e-02,2.560999999999999943e-01,2.094739333333333256e+06
6.480000000000000000e+05,5.835666666666666780e-02,2.562333333333333130e-01,2.107732000000000000e+06
6.520000000000000000e+05,5.353000000000000119e-02,2.547666666666666413e-01,2.120724666666666511e+06
6.560000000000000000e+05,5.238999999999999213e-02,2.544333333333333447e-01,2.133764666666666511e+06
6.600000000000000000e+05,6.182333333333334124e-02,2.571333333333333804e-01,2.146755000000000000e+06
6.640000000000000000e+05,5.586333333333334122e-02,2.553666666666666862e-01,2.159831666666666511e+06
6.680000000000000000e+05,6.565666666666666873e-02,2.580000000000000071e-01,2.172837000000000000e+06
6.720000000000000000e+05,7.140666666666667384e-02,2.589333333333332932e-01,2.185830333333333489e+06
6.760000000000000000e+05,6.911333333333333218e-02,2.590333333333332821e-01,2.199000333333333489e+06
6.800000000000000000e+05,6.449666666666666048e-02,2.575333333333333363e-01,2.211895666666666511e+06
6.840000000000000000e+05,6.409333333333333549e-02,2.576999999999999846e-01,2.224973000000000000e+06
6.880000000000000000e+05,4.766000000000000097e-02,2.530000000000000027e-01,2.239533000000000000e+06
6.920000000000000000e+05,4.326999999999999597e-02,2.518666666666666831e-01,2.250911666666666511e+06
6.960000000000000000e+05,5.340999999999999220e-02,2.546999999999999820e-01,2.263897000000000000e+06
7.000000000000000000e+05,7.241333333333332956e-02,2.598333333333333606e-01,2.276779666666666511e+06
7.040000000000000000e+05,6.463666666666666172e-02,2.577666666666666440e-01,2.289740333333333489e+06
7.080000000000000000e+05,8.852666666666668405e-02,2.638666666666666938e-01,2.302587000000000000e+06
7.120000000000000000e+05,6.034999999999999393e-02,2.562999999999999723e-01,2.315564000000000000e+06
7.160000000000000000e+05,7.068666666666666154e-02,2.591999999999999860e-01,2.328553666666666511e+06
7.200000000000000000e+05,5.712666666666666587e-02,2.558666666666666867e-01,2.341468333333333489e+06
7.240000000000000000e+05,7.629333333333333800e-02,2.605999999999999983e-01,2.354382666666666511e+06
7.280000000000000000e+05,1.051066666666666816e-01,2.681333333333333346e-01,2.367290333333333489e+06
7.320000000000000000e+05,4.955666666666667247e-02,2.537666666666666404e-01,2.380241333333333489e+06
7.360000000000000000e+05,4.976666666666666045e-02,2.535666666666666624e-01,2.393212000000000000e+06
7.400000000000000000e+05,6.449333333333333307e-02,2.578333333333333588e-01,2.406134000000000000e+06
7.440000000000000000e+05,5.945666666666666461e-02,2.565333333333333354e-01,2.419054666666666511e+06
7.480000000000000000e+05,6.487999999999999323e-02,2.578333333333333588e-01,2.432017666666666511e+06
7.520000000000000000e+05,8.777000000000000079e-02,2.633333333333333637e-01,2.444936666666666511e+06
7.560000000000000000e+05,4.742666666666667252e-02,2.530999999999999917e-01,2.457837333333333489e+06
7.600000000000000000e+05,5.519666666666667165e-02,2.547666666666666413e-01,2.470638000000000000e+06
7.640000000000000000e+05,5.231333333333334362e-02,2.543000000000000260e-01,2.483607000000000000e+06
7.680000000000000000e+05,5.626000000000000445e-02,2.555000000000000049e-01,2.496557666666666511e+06
7.720000000000000000e+05,6.980333333333332835e-02,2.592000000000000415e-01,2.509425333333333489e+06
7.760000000000000000e+05,7.699333333333334417e-02,2.609666666666666246e-01,2.522448333333333489e+06
7.800000000000000000e+05,4.754333333333333328e-02,2.531333333333333768e-01,2.535289000000000000e+06
7.840000000000000000e+05,5.841666666666667229e-02,2.560999999999999943e-01,2.548184333333333489e+06
7.880000000000000000e+05,6.221000000000000835e-02,2.570666666666666655e-01,2.561146333333333489e+06
7.920000000000000000e+05,7.394666666666667443e-02,2.601666666666666572e-01,2.574088666666666511e+06
7.960000000000000000e+05,7.383666666666666156e-02,2.602333333333333720e-01,2.587038333333333489e+06
8.000000000000000000e+05,5.492666666666665837e-02,2.551000000000000489e-01,2.599922666666666511e+06
8.040000000000000000e+05,5.638999999999999568e-02,2.557333333333333125e-01,2.612929666666666511e+06
8.080000000000000000e+05,6.514999999999999958e-02,2.578333333333333588e-01,2.625845333333333489e+06
8.120000000000000000e+05,1.081500000000000100e-01,2.688333333333333131e-01,2.638719000000000000e+06
8.160000000000000000e+05,5.524333333333333179e-02,2.548333333333333006e-01,2.651757666666666511e+06
8.200000000000000000e+05,5.806000000000000050e-02,2.560666666666666647e-01,2.664730000000000000e+06
8.240000000000000000e+05,5.931666666666666338e-02,2.561000000000000498e-01,2.677636333333333489e+06
8.280000000000000000e+05,4.859666666666666995e-02,2.535999999999999921e-01,2.690447000000000000e+06
8.320000000000000000e+05,6.798999999999999488e-02,2.587333333333333152e-01,2.703550666666666511e+06
8.360000000000000000e+05,4.531999999999999917e-02,2.526333333333333209e-01,2.716450000000000000e+06
8.400000000000000000e+05,6.889666666666666162e-02,2.589999999999999525e-01,2.729366333333333489e+06
8.440000000000000000e+05,6.846666666666666179e-02,2.588666666666666338e-01,2.742271666666666511e+06
8.480000000000000000e+05,6.416333333333333611e-02,2.573666666666666880e-01,2.756844333333333489e+06
8.520000000000000000e+05,5.587333333333333041e-02,2.554000000000000159e-01,2.768078333333333489e+06
8.560000000000000000e+05,4.465333333333334348e-02,2.523000000000000242e-01,2.780931666666666511e+06
8.600000000000000000e+05,5.186333333333333767e-02,2.543333333333333002e-01,2.793923000000000000e+06
8.640000000000000000e+05,5.433666666666667200e-02,2.552000000000000379e-01,2.806816666666666511e+06
8.680000000000000000e+05,5.617333333333333206e-02,2.555333333333333345e-01,2.819672666666666511e+06
8.720000000000000000e+05,5.735333333333333256e-02,2.558333333333333570e-01,2.832627666666666511e+06
8.760000000000000000e+05,5.551666666666666555e-02,2.550999999999999934e-01,2.845448333333333489e+06
8.800000000000000000e+05,5.424999999999999961e-02,2.549666666666666193e-01,2.858356333333333489e+06
8.840000000000000000e+05,5.335999999999999771e-02,2.548000000000000265e-01,2.871300666666666511e+06
8.880000000000000000e+05,6.230999999999999733e-02,2.571333333333333804e-01,2.884246333333333489e+06
8.920000000000000000e+05,7.260333333333332528e-02,2.598333333333333606e-01,2.897136666666666511e+06
8.960000000000000000e+05,6.457333333333332981e-02,2.579333333333333478e-01,2.909989000000000000e+06
9.000000000000000000e+05,6.397999999999999521e-02,2.575666666666666660e-01,2.922998666666666511e+06
9.040000000000000000e+05,5.669333333333333863e-02,2.558333333333333015e-01,2.935898333333333489e+06
9.080000000000000000e+05,5.715333333333333377e-02,2.558000000000000274e-01,2.948790000000000000e+06
9.120000000000000000e+05,5.895999999999999158e-02,2.560999999999999943e-01,2.961665333333333489e+06
9.160000000000000000e+05,6.763999999999999180e-02,2.587333333333333152e-01,2.974608000000000000e+06
9.200000000000000000e+05,4.896333333333333787e-02,2.536999999999999811e-01,2.987510000000000000e+06
9.240000000000000000e+05,5.372999999999999998e-02,2.548999999999999599e-01,3.000461333333333489e+06
9.280000000000000000e+05,6.743333333333333124e-02,2.586999999999999855e-01,3.013319000000000000e+06
9.320000000000000000e+05,6.917333333333332279e-02,2.589333333333332932e-01,3.026249000000000000e+06
9.360000000000000000e+05,9.459666666666666224e-02,2.653333333333333655e-01,3.039157333333333489e+06
9.400000000000000000e+05,5.247333333333333710e-02,2.544666666666666743e-01,3.052140000000000000e+06
9.440000000000000000e+05,7.676666666666666361e-02,2.611666666666667136e-01,3.064952000000000000e+06
9.480000000000000000e+05,7.706000000000000349e-02,2.609666666666666246e-01,3.077857000000000000e+06
9.520000000000000000e+05,7.410333333333334049e-02,2.605333333333333390e-01,3.090774333333333489e+06
9.560000000000000000e+05,6.351333333333332443e-02,2.575333333333333363e-01,3.103696666666666511e+06
9.600000000000000000e+05,6.310000000000000331e-02,2.575000000000000067e-01,3.116691333333333489e+06
9.640000000000000000e+05,5.541666666666666963e-02,2.553666666666666862e-01,3.129552000000000000e+06
9.680000000000000000e+05,8.553666666666666363e-02,2.633000000000000340e-01,3.142571333333333489e+06
9.720000000000000000e+05,5.452666666666666773e-02,2.550999999999999934e-01,3.155681666666666511e+06
9.760000000000000000e+05,5.389666666666666911e-02,2.546999999999999820e-01,3.168589000000000000e+06
9.800000000000000000e+05,5.651666666666666644e-02,2.555999999999999939e-01,3.181444333333333489e+06
9.840000000000000000e+05,5.149333333333333540e-02,2.543333333333333557e-01,3.194371000000000000e+06
9.880000000000000000e+05,6.285999999999999921e-02,2.572666666666666990e-01,3.207251000000000000e+06
9.920000000000000000e+05,5.910000000000000669e-02,2.562999999999999723e-01,3.220263333333333489e+06
9.960000000000000000e+05,5.525000000000000050e-02,2.552333333333333676e-01,3.233246000000000000e+06
1.000000000000000000e+06,6.175666666666666110e-02,2.569333333333332914e-01,3.246095333333333489e+06
1.004000000000000000e+06,5.902333333333333737e-02,2.562666666666666981e-01,3.259049000000000000e+06
1.008000000000000000e+06,6.164000000000000035e-02,2.569333333333332914e-01,3.272032333333333489e+06
1.012000000000000000e+06,1.084466666666666496e-01,2.692333333333333245e-01,3.285024666666666511e+06
1.016000000000000000e+06,4.628666666666666346e-02,2.527999999999999692e-01,3.298053333333333489e+06
1.020000000000000000e+06,8.469999999999999751e-02,2.633000000000000340e-01,3.310946000000000000e+06
1.024000000000000000e+06,6.371333333333333016e-02,2.575333333333333363e-01,3.323826000000000000e+06
1.028000000000000000e+06,6.483666666666666745e-02,2.579666666666666219e-01,3.336775333333333489e+06
1.032000000000000000e+06,4.834666666666666973e-02,2.531999999999999806e-01,3.349719000000000000e+06
1.036000000000000000e+06,5.355000000000000732e-02,2.546999999999999820e-01,3.362666000000000000e+06
1.040000000000000000e+06,7.948666666666666381e-02,2.617999999999999772e-01,3.377675333333333489e+06
1.044000000000000000e+06,6.635000000000000620e-02,2.578333333333333588e-01,3.388427666666666511e+06
1.048000000000000000e+06,5.094666666666666788e-02,2.538333333333333552e-01,3.401417666666666511e+06
1.052000000000000000e+06,8.212000000000001243e-02,2.623666666666666369e-01,3.414348666666666511e+06
1.056000000000000000e+06,6.915000000000000313e-02,2.591666666666666563e-01,3.427235666666666511e+06
1.060000000000000000e+06,7.276000000000000523e-02,2.597333333333333716e-01,3.440283000000000000e+06
1.064000000000000000e+06,5.527999999999999581e-02,2.551666666666667083e-01,3.453082000000000000e+06
1.068000000000000000e+06,6.644666666666666777e-02,2.584333333333333482e-01,3.465859000000000000e+06
1.072000000000000000e+06,5.518333333333333424e-02,2.551333333333333786e-01,3.478715333333333489e+06
1.076000000000000000e+06,8.206999999999999018e-02,2.626333333333333298e-01,3.491816000000000000e+06
1.080000000000000000e+06,5.396999999999999714e-02,2.545333333333333337e-01,3.504663000000000000e+06
1.084000000000000000e+06,6.813333333333333741e-02,2.587666666666666448e-01,3.517656000000000000e+06
1.088000000000000000e+06,8.317999999999999006e-02,2.627666666666666484e-01,3.530653666666666511e+06
1.092000000000000000e+06,5.734000000000000208e-02,2.560000000000000053e-01,3.543459000000000000e+06
1.096000000000000000e+06,6.289333333333334275e-02,2.572333333333333694e-01,3.556472333333333489e+06


==> data/powerplant/arc1-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.643809999999999993e+00,9.848999999999999977e-01,7.280000000000000000e+02
4.000000000000000000e+03,1.743133333333333201e-01,2.533666666666666845e-01,1.029166666666666606e+04
8.000000000000000000e+03,1.679299999999999959e-01,2.568333333333333579e-01,1.998000000000000000e+04
1.200000000000000000e+04,1.631566666666666721e-01,2.552000000000000379e-01,2.992166666666666788e+04
1.600000000000000000e+04,5.032666666666666538e-02,2.541666666666666519e-01,3.943133333333333576e+04
2.000000000000000000e+04,4.652000000000000579e-02,2.527666666666666395e-01,4.929933333333333576e+04
2.400000000000000000e+04,3.955333333333333617e-02,2.512666666666666937e-01,5.893266666666666424e+04
2.800000000000000000e+04,3.473000000000000392e-02,2.498666666666666814e-01,6.855600000000000000e+04
3.200000000000000000e+04,5.695333333333333498e-02,2.552000000000000379e-01,7.842200000000000000e+04
3.600000000000000000e+04,3.156333333333333213e-02,2.490666666666666862e-01,8.801366666666667152e+04
4.000000000000000000e+04,6.039333333333333359e-02,2.559333333333333460e-01,9.780166666666667152e+04
4.400000000000000000e+04,2.914999999999999883e-02,2.486333333333333451e-01,1.075743333333333285e+05
4.800000000000000000e+04,2.626999999999999821e-02,2.476333333333333442e-01,1.171563333333333285e+05
5.200000000000000000e+04,5.103333333333332639e-02,2.540000000000000036e-01,1.269543333333333285e+05
5.600000000000000000e+04,3.449333333333333418e-02,2.499666666666666703e-01,1.366960000000000000e+05
6.000000000000000000e+04,3.985666666666667218e-02,2.513000000000000234e-01,1.462736666666666570e+05
6.400000000000000000e+04,3.178333333333333705e-02,2.487999999999999934e-01,1.562496666666666570e+05
6.800000000000000000e+04,5.309666666666666007e-02,2.543333333333333002e-01,1.657400000000000000e+05
7.200000000000000000e+04,3.197666666666666713e-02,2.488666666666666527e-01,1.754780000000000000e+05
7.600000000000000000e+04,3.468000000000000249e-02,2.497333333333333627e-01,1.851720000000000000e+05
8.000000000000000000e+04,4.387666666666666798e-02,2.520666666666666611e-01,1.950040000000000000e+05
8.400000000000000000e+04,3.631333333333332941e-02,2.502000000000000335e-01,2.045463333333333430e+05
8.800000000000000000e+04,2.892333333333333215e-02,2.481666666666666465e-01,2.141880000000000000e+05
9.200000000000000000e+04,3.294666666666666577e-02,2.492333333333333345e-01,2.239630000000000000e+05
9.600000000000000000e+04,3.858333333333333059e-02,2.509666666666666712e-01,2.336136666666666570e+05
1.000000000000000000e+05,3.480666666666666631e-02,2.497333333333333349e-01,2.434410000000000000e+05
1.040000000000000000e+05,4.242333333333333373e-02,2.518000000000000238e-01,2.528276666666666570e+05
1.080000000000000000e+05,2.778333333333333696e-02,2.481666666666666465e-01,2.624143333333333139e+05
1.120000000000000000e+05,2.967666666666666717e-02,2.484333333333333671e-01,2.721390000000000000e+05
1.160000000000000000e+05,3.064666666666666581e-02,2.488666666666666527e-01,2.818763333333333139e+05
1.200000000000000000e+05,4.459333333333333899e-02,2.522333333333333649e-01,2.916396666666666861e+05
1.240000000000000000e+05,3.401666666666666727e-02,2.497333333333333627e-01,3.012090000000000000e+05
1.280000000000000000e+05,3.191666666666666957e-02,2.490666666666666862e-01,3.107500000000000000e+05
1.320000000000000000e+05,4.735666666666666497e-02,2.527333333333333099e-01,3.204810000000000000e+05
1.360000000000000000e+05,4.332333333333332481e-02,2.517999999999999683e-01,3.302273333333333139e+05
1.400000000000000000e+05,3.266666666666667024e-02,2.493333333333333235e-01,3.398000000000000000e+05
1.440000000000000000e+05,3.232999999999999763e-02,2.492999999999999938e-01,3.497203333333333139e+05
1.480000000000000000e+05,3.648000000000000548e-02,2.505000000000000004e-01,3.589390000000000000e+05
1.520000000000000000e+05,3.528333333333333321e-02,2.501999999999999780e-01,3.686013333333333139e+05
1.560000000000000000e+05,2.864999999999999838e-02,2.479999999999999982e-01,3.782806666666666861e+05
1.600000000000000000e+05,3.372666666666666174e-02,2.495333333333333015e-01,3.879843333333333139e+05
1.640000000000000000e+05,4.314000000000000473e-02,2.518000000000000238e-01,3.975243333333333139e+05
1.680000000000000000e+05,3.085333333333333330e-02,2.489333333333333398e-01,4.073273333333333139e+05
1.720000000000000000e+05,3.219999999999999946e-02,2.491333333333333455e-01,4.169256666666666861e+05
1.760000000000000000e+05,5.498333333333332851e-02,2.549333333333333451e-01,4.265053333333333139e+05
1.800000000000000000e+05,3.962333333333333679e-02,2.510333333333333306e-01,4.361000000000000000e+05
1.840000000000000000e+05,3.215333333333333238e-02,2.489333333333333120e-01,4.458153333333333139e+05
1.880000000000000000e+05,4.349000000000000088e-02,2.520666666666666611e-01,4.554563333333333139e+05
1.920000000000000000e+05,4.605333333333333501e-02,2.528333333333333544e-01,4.651743333333333139e+05
1.960000000000000000e+05,3.370999999999999691e-02,2.496666666666667034e-01,4.751486666666666861e+05
2.000000000000000000e+05,4.090999999999999498e-02,2.512666666666666937e-01,4.844723333333333139e+05
2.040000000000000000e+05,3.416333333333333028e-02,2.498000000000000220e-01,4.940920000000000000e+05
2.080000000000000000e+05,3.856333333333333141e-02,2.510000000000000009e-01,5.038203333333333139e+05
2.120000000000000000e+05,4.071000000000000313e-02,2.515666666666666607e-01,5.135443333333333139e+05
2.160000000000000000e+05,2.946333333333333096e-02,2.482999999999999652e-01,5.231690000000000000e+05
2.200000000000000000e+05,3.472333333333333522e-02,2.497666666666666646e-01,5.327400000000000000e+05
2.240000000000000000e+05,4.066666666666666347e-02,2.513666666666666827e-01,5.426653333333333721e+05
2.280000000000000000e+05,5.980333333333334028e-02,2.559333333333333460e-01,5.521176666666666279e+05
2.320000000000000000e+05,6.100333333333333302e-02,2.557333333333333680e-01,5.618773333333333721e+05
2.360000000000000000e+05,2.981666666666666840e-02,2.482999999999999929e-01,5.714666666666666279e+05
2.400000000000000000e+05,5.878666666666667456e-02,2.560000000000000053e-01,5.811690000000000000e+05
2.440000000000000000e+05,2.949333333333333321e-02,2.484666666666666968e-01,5.908083333333333721e+05
2.480000000000000000e+05,4.290333333333332805e-02,2.513666666666666827e-01,6.004716666666666279e+05
2.520000000000000000e+05,3.614666666666666722e-02,2.501333333333333186e-01,6.100520000000000000e+05
2.560000000000000000e+05,2.940333333333333340e-02,2.485666666666666857e-01,6.195976666666666279e+05
2.600000000000000000e+05,3.798333333333333423e-02,2.505333333333333301e-01,6.292090000000000000e+05
2.640000000000000000e+05,3.816666666666666818e-02,2.507333333333333081e-01,6.392673333333333721e+05
2.680000000000000000e+05,4.132666666666667127e-02,2.513666666666666827e-01,6.485670000000000000e+05
2.720000000000000000e+05,3.276000000000000439e-02,2.489666666666666694e-01,6.583563333333333721e+05
2.760000000000000000e+05,4.021333333333333010e-02,2.512000000000000344e-01,6.680103333333333721e+05
2.800000000000000000e+05,4.476000000000000117e-02,2.523333333333333539e-01,6.776226666666666279e+05
2.840000000000000000e+05,3.757333333333333358e-02,2.505000000000000004e-01,6.873020000000000000e+05
2.880000000000000000e+05,4.125666666666666371e-02,2.513666666666666827e-01,6.969176666666666279e+05
2.920000000000000000e+05,3.824000000000000316e-02,2.506999999999999784e-01,7.066266666666666279e+05
2.960000000000000000e+05,3.699000000000000205e-02,2.504000000000000115e-01,7.165690000000000000e+05
3.000000000000000000e+05,4.114000000000000296e-02,2.512666666666666937e-01,7.260626666666666279e+05
3.040000000000000000e+05,3.427000000000000185e-02,2.497000000000000330e-01,7.357880000000000000e+05
3.080000000000000000e+05,3.875666666666666843e-02,2.509000000000000119e-01,7.454766666666666279e+05
3.120000000000000000e+05,3.221999999999999864e-02,2.493999999999999828e-01,7.550783333333333721e+05
3.160000000000000000e+05,4.058333333333333237e-02,2.513000000000000234e-01,7.648710000000000000e+05
3.200000000000000000e+05,3.287999999999999950e-02,2.492000000000000048e-01,7.745226666666666279e+05
3.240000000000000000e+05,5.657000000000000223e-02,2.550999999999999934e-01,7.843043333333333721e+05
3.280000000000000000e+05,4.039000000000000229e-02,2.512333333333333640e-01,7.937846666666666279e+05
3.320000000000000000e+05,3.204666666666666774e-02,2.492000000000000048e-01,8.034563333333333721e+05
3.360000000000000000e+05,2.664333333333333484e-02,2.479333333333333389e-01,8.132243333333333721e+05
3.400000000000000000e+05,3.103666666666666726e-02,2.488666666666666527e-01,8.230010000000000000e+05
3.440000000000000000e+05,4.858000000000000512e-02,2.530333333333333878e-01,8.330410000000000000e+05
3.480000000000000000e+05,3.266000000000000153e-02,2.492666666666666642e-01,8.422970000000000000e+05
3.520000000000000000e+05,3.335333333333333206e-02,2.489333333333333398e-01,8.518826666666666279e+05
3.560000000000000000e+05,2.703999999999999806e-02,2.479000000000000092e-01,8.617076666666666279e+05
3.600000000000000000e+05,3.398333333333333067e-02,2.496666666666667034e-01,8.713486666666666279e+05
3.640000000000000000e+05,4.639666666666666939e-02,2.525000000000000022e-01,8.810896666666666279e+05
3.680000000000000000e+05,4.422000000000000236e-02,2.521000000000000463e-01,8.907583333333333721e+05
3.720000000000000000e+05,4.435999999999998972e-02,2.521999999999999797e-01,9.005183333333333721e+05
3.760000000000000000e+05,2.808666666666666603e-02,2.480666666666666575e-01,9.101820000000000000e+05
3.800000000000000000e+05,4.116333333333332956e-02,2.513333333333333530e-01,9.197900000000000000e+05
3.840000000000000000e+05,3.683666666666666339e-02,2.504000000000000115e-01,9.297336666666666279e+05
3.880000000000000000e+05,3.563666666666666372e-02,2.499000000000000110e-01,9.390756666666666279e+05
3.920000000000000000e+05,3.442666666666666792e-02,2.497333333333333627e-01,9.487230000000000000e+05
3.960000000000000000e+05,3.558333333333333487e-02,2.501333333333333742e-01,9.582733333333333721e+05
4.000000000000000000e+05,2.878666666666666527e-02,2.483666666666666523e-01,9.679833333333333721e+05
4.040000000000000000e+05,6.336666666666666836e-02,2.567999999999999727e-01,9.776823333333333721e+05
4.080000000000000000e+05,3.704000000000000348e-02,2.501666666666666483e-01,9.873803333333333721e+05
4.120000000000000000e+05,3.170999999999999514e-02,2.493999999999999828e-01,9.972123333333333721e+05
4.160000000000000000e+05,3.211666666666666836e-02,2.492666666666666642e-01,1.006795000000000000e+06
4.200000000000000000e+05,3.514999999999999375e-02,2.500000000000000000e-01,1.016375000000000000e+06
4.240000000000000000e+05,3.488666666666666999e-02,2.500666666666666593e-01,1.026146666666666628e+06
4.280000000000000000e+05,5.684333333333332905e-02,2.554333333333333456e-01,1.035903333333333372e+06
4.320000000000000000e+05,3.717999999999999777e-02,2.506666666666666488e-01,1.045440000000000000e+06
4.360000000000000000e+05,5.223333333333333300e-02,2.539333333333333442e-01,1.055011000000000000e+06
4.400000000000000000e+05,3.805000000000000049e-02,2.506666666666666488e-01,1.065294666666666744e+06
4.440000000000000000e+05,5.122666666666667035e-02,2.539333333333333442e-01,1.074522333333333256e+06
4.480000000000000000e+05,4.587000000000000105e-02,2.525333333333333319e-01,1.084238333333333256e+06
4.520000000000000000e+05,4.033000000000000473e-02,2.513333333333333530e-01,1.093904666666666744e+06
4.560000000000000000e+05,3.349999999999999506e-02,2.495666666666666866e-01,1.103548333333333256e+06
4.600000000000000000e+05,4.578666666666666996e-02,2.525000000000000022e-01,1.113231000000000000e+06
4.640000000000000000e+05,6.079666666666666552e-02,2.560000000000000053e-01,1.122858333333333256e+06
4.680000000000000000e+05,3.088000000000000120e-02,2.489333333333333398e-01,1.132617333333333256e+06
4.720000000000000000e+05,4.161333333333333551e-02,2.516333333333333200e-01,1.142180666666666744e+06
4.760000000000000000e+05,4.305000000000000493e-02,2.515999999999999903e-01,1.151768000000000000e+06
4.800000000000000000e+05,4.146666666666667250e-02,2.515000000000000013e-01,1.161430666666666744e+06
4.840000000000000000e+05,3.622666666666666396e-02,2.500333333333333297e-01,1.171180333333333256e+06
4.880000000000000000e+05,3.578333333333333366e-02,2.501000000000000445e-01,1.181181333333333256e+06
4.920000000000000000e+05,3.229333333333333361e-02,2.492000000000000048e-01,1.190618000000000000e+06
4.960000000000000000e+05,3.604666666666666436e-02,2.498000000000000220e-01,1.200319333333333256e+06
5.000000000000000000e+05,2.953333333333333852e-02,2.484666666666666968e-01,1.209985666666666744e+06
5.040000000000000000e+05,2.907333333333333991e-02,2.480999999999999872e-01,1.219619333333333256e+06
5.080000000000000000e+05,3.666666666666665991e-02,2.505000000000000004e-01,1.229439000000000000e+06
5.120000000000000000e+05,3.908000000000000362e-02,2.508666666666666822e-01,1.239040000000000000e+06
5.160000000000000000e+05,4.319333333333333358e-02,2.516999999999999793e-01,1.248755333333333256e+06
5.200000000000000000e+05,4.974999999999999561e-02,2.533333333333333548e-01,1.258539333333333256e+06
5.240000000000000000e+05,3.455666666666667303e-02,2.497000000000000053e-01,1.268084000000000000e+06
5.280000000000000000e+05,2.947333333333333402e-02,2.484666666666666968e-01,1.277782333333333256e+06
5.320000000000000000e+05,4.206666666666666887e-02,2.512666666666666382e-01,1.287498000000000000e+06
5.360000000000000000e+05,3.499000000000000027e-02,2.500000000000000000e-01,1.297154333333333256e+06
5.400000000000000000e+05,4.744333333333333041e-02,2.528666666666666285e-01,1.306810333333333256e+06
5.440000000000000000e+05,3.242333333333333178e-02,2.491333333333333455e-01,1.316355333333333256e+06
5.480000000000000000e+05,3.968999999999999612e-02,2.510333333333333861e-01,1.326195000000000000e+06
5.520000000000000000e+05,3.298999999999999849e-02,2.492333333333333345e-01,1.335879000000000000e+06
5.560000000000000000e+05,3.794333333333333586e-02,2.504666666666666708e-01,1.345976000000000000e+06
5.600000000000000000e+05,3.071666666666666989e-02,2.488666666666666805e-01,1.355042000000000000e+06
5.640000000000000000e+05,6.183666666666667172e-02,2.565000000000000058e-01,1.364705666666666744e+06
5.680000000000000000e+05,5.193666666666666570e-02,2.543000000000000260e-01,1.374296000000000000e+06
5.720000000000000000e+05,4.438666666666666455e-02,2.519666666666666721e-01,1.384139000000000000e+06
5.760000000000000000e+05,4.087333333333333790e-02,2.514000000000000123e-01,1.393877000000000000e+06
5.800000000000000000e+05,2.874999999999999778e-02,2.483333333333333226e-01,1.403495000000000000e+06
5.840000000000000000e+05,3.210999999999999965e-02,2.491333333333333455e-01,1.413144333333333256e+06
5.880000000000000000e+05,4.524999999999999162e-02,2.523000000000000242e-01,1.422795333333333256e+06
5.920000000000000000e+05,3.151000000000000328e-02,2.489333333333333398e-01,1.432476333333333256e+06
5.960000000000000000e+05,3.269999999999999990e-02,2.493666666666666532e-01,1.442188333333333256e+06
6.000000000000000000e+05,3.515333333333333504e-02,2.497999999999999943e-01,1.451909000000000000e+06
6.040000000000000000e+05,4.580333333333333479e-02,2.523666666666666836e-01,1.461590666666666744e+06
6.080000000000000000e+05,3.318666666666666293e-02,2.495333333333333570e-01,1.471173666666666744e+06
6.120000000000000000e+05,6.502999999999999059e-02,2.571666666666667100e-01,1.480878333333333256e+06
6.160000000000000000e+05,3.975999999999999673e-02,2.512333333333333640e-01,1.491024333333333256e+06
6.200000000000000000e+05,2.993000000000000174e-02,2.484666666666666968e-01,1.500328666666666744e+06
6.240000000000000000e+05,3.788000000000000395e-02,2.505999999999999894e-01,1.510073666666666744e+06
6.280000000000000000e+05,3.177666666666666834e-02,2.492999999999999938e-01,1.519653333333333256e+06
6.320000000000000000e+05,2.796999999999999834e-02,2.481333333333333446e-01,1.529435000000000000e+06
6.360000000000000000e+05,3.805000000000000049e-02,2.506999999999999784e-01,1.539052333333333256e+06
6.400000000000000000e+05,3.663666666666667154e-02,2.503666666666666818e-01,1.548745000000000000e+06
6.440000000000000000e+05,3.472000000000000086e-02,2.497666666666666646e-01,1.558379000000000000e+06
6.480000000000000000e+05,3.216999999999999721e-02,2.492666666666666642e-01,1.568104666666666744e+06
6.520000000000000000e+05,3.321333333333333776e-02,2.496333333333333460e-01,1.577919666666666744e+06
6.560000000000000000e+05,3.331666666666666804e-02,2.492666666666666642e-01,1.587541666666666744e+06
6.600000000000000000e+05,4.244999999999999468e-02,2.515333333333333310e-01,1.597196000000000000e+06
6.640000000000000000e+05,4.319333333333333358e-02,2.514000000000000123e-01,1.606953000000000000e+06
6.680000000000000000e+05,2.652999999999999803e-02,2.479666666666666686e-01,1.616702000000000000e+06
6.720000000000000000e+05,4.693000000000000643e-02,2.529333333333333433e-01,1.626381000000000000e+06
6.760000000000000000e+05,4.158666666666666067e-02,2.514666666666666717e-01,1.636126000000000000e+06
6.800000000000000000e+05,3.885999999999999871e-02,2.509666666666666712e-01,1.645765000000000000e+06
6.840000000000000000e+05,3.939000000000000140e-02,2.510666666666666602e-01,1.655432000000000000e+06
6.880000000000000000e+05,3.341000000000000220e-02,2.497333333333333627e-01,1.665071666666666744e+06
6.920000000000000000e+05,3.384000000000000202e-02,2.493666666666666532e-01,1.674609333333333256e+06
6.960000000000000000e+05,3.269333333333333119e-02,2.493666666666666532e-01,1.684941333333333256e+06
7.000000000000000000e+05,3.640000000000000180e-02,2.500999999999999890e-01,1.693980000000000000e+06
7.040000000000000000e+05,4.098333333333333689e-02,2.513666666666666827e-01,1.703675333333333256e+06
7.080000000000000000e+05,3.104000000000000162e-02,2.487000000000000044e-01,1.713488333333333256e+06
7.120000000000000000e+05,3.815999999999999948e-02,2.504333333333333411e-01,1.723236333333333256e+06
7.160000000000000000e+05,3.920666666666666744e-02,2.507999999999999674e-01,1.733053000000000000e+06
7.200000000000000000e+05,3.723666666666666791e-02,2.505999999999999894e-01,1.742731666666666744e+06
7.240000000000000000e+05,3.367999999999999466e-02,2.492999999999999938e-01,1.752364000000000000e+06
7.280000000000000000e+05,3.133333333333333109e-02,2.488666666666666527e-01,1.762094666666666744e+06
7.320000000000000000e+05,3.299666666666666720e-02,2.494333333333333125e-01,1.771782333333333256e+06
7.360000000000000000e+05,3.944999999999999896e-02,2.510333333333333306e-01,1.781461000000000000e+06
7.400000000000000000e+05,2.526666666666666991e-02,2.473333333333333217e-01,1.791179333333333256e+06
7.440000000000000000e+05,4.323333333333332501e-02,2.517666666666666386e-01,1.800803666666666744e+06
7.480000000000000000e+05,3.994999999999999246e-02,2.510333333333333306e-01,1.810526000000000000e+06
7.520000000000000000e+05,5.408333333333333742e-02,2.540666666666666629e-01,1.820274666666666744e+06
7.560000000000000000e+05,3.218000000000000721e-02,2.492000000000000048e-01,1.829972333333333256e+06
7.600000000000000000e+05,3.239999999999999825e-02,2.491000000000000159e-01,1.839658666666666744e+06
7.640000000000000000e+05,3.671333333333333393e-02,2.501333333333333186e-01,1.849251333333333256e+06
7.680000000000000000e+05,2.611333333333333215e-02,2.475333333333332997e-01,1.858998666666666744e+06
7.720000000000000000e+05,4.939333333333334464e-02,2.535999999999999921e-01,1.869075000000000000e+06
7.760000000000000000e+05,3.328000000000000402e-02,2.495666666666666311e-01,1.878303333333333256e+06
7.800000000000000000e+05,4.154333333333332795e-02,2.514666666666666717e-01,1.888045000000000000e+06
7.840000000000000000e+05,3.625333333333333186e-02,2.500333333333333297e-01,1.897773666666666744e+06
7.880000000000000000e+05,4.374333333333333546e-02,2.518666666666666831e-01,1.907475000000000000e+06
7.920000000000000000e+05,3.910999999999999893e-02,2.505666666666666598e-01,1.917122333333333256e+06
7.960000000000000000e+05,3.005666666666666556e-02,2.487999999999999934e-01,1.926790000000000000e+06
8.000000000000000000e+05,3.783000000000000251e-02,2.505333333333333301e-01,1.936485333333333256e+06
8.040000000000000000e+05,4.240000000000000019e-02,2.515333333333333310e-01,1.946168333333333256e+06
8.080000000000000000e+05,3.829666666666666636e-02,2.505000000000000004e-01,1.955892000000000000e+06
8.120000000000000000e+05,3.285333333333333161e-02,2.494999999999999718e-01,1.965578000000000000e+06
8.160000000000000000e+05,4.018333333333333479e-02,2.508999999999999564e-01,1.975280000000000000e+06
8.200000000000000000e+05,3.493666666666666448e-02,2.498000000000000220e-01,1.985141666666666744e+06
8.240000000000000000e+05,2.905333333333333032e-02,2.484333333333333116e-01,1.994833333333333256e+06
8.280000000000000000e+05,5.750666666666667121e-02,2.550999999999999934e-01,2.004498333333333256e+06
8.320000000000000000e+05,3.422000000000000042e-02,2.497666666666666924e-01,2.014172333333333256e+06
8.360000000000000000e+05,2.737333333333333285e-02,2.479666666666666686e-01,2.023887333333333256e+06
8.400000000000000000e+05,3.010333333333333264e-02,2.487000000000000044e-01,2.033713666666666744e+06
8.440000000000000000e+05,4.112999999999999989e-02,2.512333333333333640e-01,2.043352333333333256e+06
8.480000000000000000e+05,3.542999999999999622e-02,2.497999999999999943e-01,2.053034000000000000e+06
8.520000000000000000e+05,3.642666666666666275e-02,2.501666666666666483e-01,2.062676333333333256e+06
8.560000000000000000e+05,3.167666666666666547e-02,2.488999999999999824e-01,2.072435666666666744e+06
8.600000000000000000e+05,4.300999999999999268e-02,2.518333333333333535e-01,2.082116333333333256e+06
8.640000000000000000e+05,3.226333333333333137e-02,2.492333333333333345e-01,2.091873000000000000e+06
8.680000000000000000e+05,3.087333333333333596e-02,2.488666666666666527e-01,2.102395333333333489e+06
8.720000000000000000e+05,3.424999999999999573e-02,2.498000000000000220e-01,2.111299000000000000e+06
8.760000000000000000e+05,2.379333333333332953e-02,2.470333333333333270e-01,2.120925000000000000e+06
8.800000000000000000e+05,3.168666666666666853e-02,2.490333333333333565e-01,2.130642666666666511e+06
8.840000000000000000e+05,3.433666666666666117e-02,2.497333333333333349e-01,2.140265000000000000e+06
8.880000000000000000e+05,4.103333333333333138e-02,2.510666666666667157e-01,2.149936666666666511e+06
8.920000000000000000e+05,3.491333333333333094e-02,2.495666666666666311e-01,2.159646000000000000e+06
8.960000000000000000e+05,3.908333333333333104e-02,2.509333333333333416e-01,2.169384000000000000e+06
9.000000000000000000e+05,3.592666666666666231e-02,2.500999999999999890e-01,2.179138666666666511e+06
9.040000000000000000e+05,3.232999999999999763e-02,2.492666666666666642e-01,2.188815000000000000e+06
9.080000000000000000e+05,3.651000000000000079e-02,2.503666666666666818e-01,2.198563333333333489e+06
9.120000000000000000e+05,3.228666666666666490e-02,2.492000000000000048e-01,2.208166333333333489e+06
9.160000000000000000e+05,4.021666666666667139e-02,2.514333333333333420e-01,2.217875666666666511e+06
9.200000000000000000e+05,3.787333333333333524e-02,2.506999999999999784e-01,2.227603000000000000e+06
9.240000000000000000e+05,3.743666666666666670e-02,2.504666666666666708e-01,2.237182000000000000e+06
9.280000000000000000e+05,4.208333333333333370e-02,2.519333333333333425e-01,2.246953333333333489e+06
9.320000000000000000e+05,2.500333333333333227e-02,2.475333333333332997e-01,2.256661000000000000e+06
9.360000000000000000e+05,4.597000000000000391e-02,2.525999999999999912e-01,2.266259000000000000e+06
9.400000000000000000e+05,3.352666666666666989e-02,2.492999999999999938e-01,2.275923000000000000e+06
9.440000000000000000e+05,2.865333333333333274e-02,2.480999999999999872e-01,2.285614333333333489e+06
9.480000000000000000e+05,3.499999999999999639e-02,2.495666666666666866e-01,2.295390333333333489e+06
9.520000000000000000e+05,5.004000000000000115e-02,2.538999999999999591e-01,2.304949666666666511e+06
9.560000000000000000e+05,2.920999999999999985e-02,2.484666666666666968e-01,2.314777666666666511e+06
9.600000000000000000e+05,4.739333333333333592e-02,2.530000000000000027e-01,2.324817000000000000e+06
9.640000000000000000e+05,3.171999999999999820e-02,2.489333333333333120e-01,2.334171000000000000e+06
9.680000000000000000e+05,3.891000000000000014e-02,2.510000000000000564e-01,2.343802333333333489e+06
9.720000000000000000e+05,3.444666666666667404e-02,2.498000000000000220e-01,2.353631666666666511e+06
9.760000000000000000e+05,3.592666666666666925e-02,2.500999999999999890e-01,2.363142666666666511e+06
9.800000000000000000e+05,4.450666666666666660e-02,2.519333333333333425e-01,2.372948333333333489e+06
9.840000000000000000e+05,3.356333333333333391e-02,2.495666666666666866e-01,2.382587000000000000e+06
9.880000000000000000e+05,3.541333333333333139e-02,2.497666666666666646e-01,2.392393666666666511e+06
9.920000000000000000e+05,3.613000000000000239e-02,2.500999999999999890e-01,2.402050333333333489e+06
9.960000000000000000e+05,3.530666666666666675e-02,2.498666666666666814e-01,2.411759666666666511e+06
1.000000000000000000e+06,3.996333333333332988e-02,2.509666666666667267e-01,2.421391666666666511e+06
1.004000000000000000e+06,2.830000000000000224e-02,2.482000000000000040e-01,2.431159333333333489e+06
1.008000000000000000e+06,4.526666666666667033e-02,2.526333333333333209e-01,2.440919333333333489e+06
1.012000000000000000e+06,3.554999999999999827e-02,2.500333333333333297e-01,2.450694333333333489e+06
1.016000000000000000e+06,3.434333333333332988e-02,2.499000000000000110e-01,2.460325666666666511e+06
1.020000000000000000e+06,3.678666666666666890e-02,2.503666666666666818e-01,2.469880333333333489e+06
1.024000000000000000e+06,3.171333333333332949e-02,2.492333333333333345e-01,2.479649666666666511e+06
1.028000000000000000e+06,5.266999999999999460e-02,2.541999999999999815e-01,2.489325000000000000e+06
1.032000000000000000e+06,3.658333333333333576e-02,2.501999999999999780e-01,2.499074333333333489e+06
1.036000000000000000e+06,4.710333333333333039e-02,2.529333333333333433e-01,2.508503666666666511e+06
1.040000000000000000e+06,4.802333333333333454e-02,2.532666666666666955e-01,2.518202333333333489e+06
1.044000000000000000e+06,3.231333333333333280e-02,2.490333333333333288e-01,2.528005666666666511e+06
1.048000000000000000e+06,4.458666666666666334e-02,2.525333333333333319e-01,2.537738000000000000e+06
1.052000000000000000e+06,4.790333333333333249e-02,2.530333333333332768e-01,2.547384666666666511e+06
1.056000000000000000e+06,3.861333333333333284e-02,2.508666666666666267e-01,2.557145666666666511e+06
1.060000000000000000e+06,5.688333333333333436e-02,2.553000000000000269e-01,2.566913333333333489e+06
1.064000000000000000e+06,4.025666666666666976e-02,2.510999999999999899e-01,2.576630666666666511e+06
1.068000000000000000e+06,4.902666666666666284e-02,2.532666666666666955e-01,2.586370333333333489e+06
1.072000000000000000e+06,3.898666666666666947e-02,2.507999999999999674e-01,2.595999666666666511e+06
1.076000000000000000e+06,4.079666666666666858e-02,2.515000000000000013e-01,2.606662000000000000e+06
1.080000000000000000e+06,3.199333333333333196e-02,2.488333333333333230e-01,2.615292000000000000e+06
1.084000000000000000e+06,2.785333333333333064e-02,2.480333333333333279e-01,2.624945333333333489e+06
1.088000000000000000e+06,3.612333333333333368e-02,2.503333333333333521e-01,2.634545000000000000e+06
1.092000000000000000e+06,3.681333333333333679e-02,2.502000000000000335e-01,2.644228333333333489e+06
1.096000000000000000e+06,3.889000000000000096e-02,2.505333333333333301e-01,2.653898666666666511e+06
1.100000000000000000e+06,3.625000000000000444e-02,2.500000000000000000e-01,2.663582333333333489e+06
1.104000000000000000e+06,3.695333333333333803e-02,2.503666666666666818e-01,2.673428333333333489e+06
1.108000000000000000e+06,8.076999999999999458e-02,2.606333333333333280e-01,2.683258000000000000e+06
1.112000000000000000e+06,4.226999999999999508e-02,2.516333333333333200e-01,2.692926000000000000e+06
1.116000000000000000e+06,3.526999999999999580e-02,2.500333333333333297e-01,2.702778333333333489e+06
1.120000000000000000e+06,5.046666666666666662e-02,2.537666666666666404e-01,2.712339333333333489e+06
1.124000000000000000e+06,5.346999999999999670e-02,2.544333333333332892e-01,2.722133666666666511e+06
1.128000000000000000e+06,4.399333333333332874e-02,2.520666666666666611e-01,2.731696000000000000e+06
1.132000000000000000e+06,4.231000000000000733e-02,2.515000000000000013e-01,2.741352333333333489e+06
1.136000000000000000e+06,5.192666666666666958e-02,2.540666666666666629e-01,2.751040000000000000e+06
1.140000000000000000e+06,3.245999999999999580e-02,2.492666666666666642e-01,2.760845666666666511e+06
1.144000000000000000e+06,3.883666666666666517e-02,2.509666666666666712e-01,2.770453000000000000e+06
1.148000000000000000e+06,3.845666666666666678e-02,2.509666666666667267e-01,2.780203666666666511e+06
1.152000000000000000e+06,3.277000000000000052e-02,2.492000000000000048e-01,2.790059000000000000e+06
1.156000000000000000e+06,3.381666666666666848e-02,2.493999999999999828e-01,2.799663000000000000e+06
1.160000000000000000e+06,3.187333333333333685e-02,2.491333333333333455e-01,2.809443000000000000e+06
1.164000000000000000e+06,3.106999999999999693e-02,2.488000000000000211e-01,2.819151333333333489e+06
1.168000000000000000e+06,3.289333333333333692e-02,2.494666666666666421e-01,2.828794666666666511e+06
1.172000000000000000e+06,3.566000000000000419e-02,2.498333333333333517e-01,2.838602333333333489e+06
1.176000000000000000e+06,3.613999999999999851e-02,2.500999999999999890e-01,2.848171666666666511e+06
1.180000000000000000e+06,2.997333333333333447e-02,2.486333333333333451e-01,2.858045333333333489e+06
1.184000000000000000e+06,3.670999999999999958e-02,2.504000000000000115e-01,2.867592000000000000e+06
1.188000000000000000e+06,2.814666666666666706e-02,2.480666666666666575e-01,2.877811666666666511e+06
1.192000000000000000e+06,3.861333333333333284e-02,2.511000000000000454e-01,2.886927000000000000e+06
1.196000000000000000e+06,3.762666666666666937e-02,2.504666666666666708e-01,2.896636666666666511e+06
1.200000000000000000e+06,4.483000000000000179e-02,2.523666666666666836e-01,2.906441666666666511e+06
1.204000000000000000e+06,4.508000000000000201e-02,2.522999999999999687e-01,2.916028333333333489e+06
1.208000000000000000e+06,3.093333333333333005e-02,2.487999999999999934e-01,2.925818666666666511e+06
1.212000000000000000e+06,3.063000000000000098e-02,2.486000000000000154e-01,2.935593000000000000e+06
1.216000000000000000e+06,3.383666666666666073e-02,2.496999999999999498e-01,2.945139666666666511e+06
1.220000000000000000e+06,4.504999999999999977e-02,2.524333333333333429e-01,2.954825666666666511e+06
1.224000000000000000e+06,3.182666666666666977e-02,2.492666666666666642e-01,2.964379333333333489e+06
1.228000000000000000e+06,3.733333333333332948e-02,2.505999999999999894e-01,2.974044000000000000e+06
1.232000000000000000e+06,3.181000000000000494e-02,2.492666666666666642e-01,2.983805333333333489e+06
1.236000000000000000e+06,4.070666666666666184e-02,2.514000000000000123e-01,2.993526333333333489e+06
1.240000000000000000e+06,3.532666666666666594e-02,2.500666666666666593e-01,3.003053333333333489e+06
1.244000000000000000e+06,3.686666666666666564e-02,2.504000000000000115e-01,3.012878666666666511e+06
1.248000000000000000e+06,3.302333333333332815e-02,2.492000000000000048e-01,3.022441000000000000e+06
1.252000000000000000e+06,4.204666666666666969e-02,2.518666666666666276e-01,3.032121000000000000e+06
1.256000000000000000e+06,3.865999999999999992e-02,2.505333333333333301e-01,3.041959333333333489e+06
1.260000000000000000e+06,4.380333333333333301e-02,2.521999999999999797e-01,3.051565666666666511e+06
1.264000000000000000e+06,5.376333333333332964e-02,2.542666666666666964e-01,3.061341000000000000e+06
1.268000000000000000e+06,4.615999999999999964e-02,2.525666666666666615e-01,3.070972666666666511e+06
1.272000000000000000e+06,2.791000000000000078e-02,2.479999999999999982e-01,3.080689000000000000e+06
1.276000000000000000e+06,3.906333333333333185e-02,2.511666666666667047e-01,3.090278000000000000e+06
1.280000000000000000e+06,3.148666666666666974e-02,2.488666666666666527e-01,3.100024666666666511e+06
1.284000000000000000e+06,2.966666666666667104e-02,2.484000000000000374e-01,3.109801000000000000e+06
1.288000000000000000e+06,3.359333333333333615e-02,2.496333333333333460e-01,3.119464666666666511e+06
1.292000000000000000e+06,3.679999999999999938e-02,2.504666666666666708e-01,3.129185333333333489e+06
1.296000000000000000e+06,2.998666666666666147e-02,2.484666666666666968e-01,3.138890333333333489e+06
1.300000000000000000e+06,4.195333333333333553e-02,2.515666666666666607e-01,3.148548666666666511e+06
1.304000000000000000e+06,3.515000000000000069e-02,2.498666666666666814e-01,3.158218666666666511e+06
1.308000000000000000e+06,6.557333333333333070e-02,2.573000000000000287e-01,3.167993666666666511e+06
1.312000000000000000e+06,3.646666666666666806e-02,2.504333333333332856e-01,3.177762333333333489e+06
1.316000000000000000e+06,3.569333333333332692e-02,2.499000000000000110e-01,3.187249333333333489e+06
1.320000000000000000e+06,4.706666666666666637e-02,2.529000000000000137e-01,3.196816000000000000e+06
1.324000000000000000e+06,3.163333333333333275e-02,2.487333333333333341e-01,3.206593000000000000e+06
1.328000000000000000e+06,3.850333333333333385e-02,2.506999999999999784e-01,3.216110000000000000e+06
1.332000000000000000e+06,3.629999999999999893e-02,2.502666666666666373e-01,3.226844666666666511e+06
1.336000000000000000e+06,4.367000000000000742e-02,2.520000000000000573e-01,3.235484000000000000e+06
1.340000000000000000e+06,4.018999999999999656e-02,2.512000000000000344e-01,3.245137000000000000e+06
1.344000000000000000e+06,5.675666666666667054e-02,2.552333333333333676e-01,3.254891000000000000e+06
1.348000000000000000e+06,3.466333333333333072e-02,2.496333333333333460e-01,3.264687000000000000e+06
1.352000000000000000e+06,4.532666666666666094e-02,2.524333333333333429e-01,3.274152666666666511e+06
1.356000000000000000e+06,4.824333333333333251e-02,2.527333333333333099e-01,3.283812000000000000e+06
1.360000000000000000e+06,3.725333333333333274e-02,2.505666666666666598e-01,3.293519000000000000e+06
1.364000000000000000e+06,4.016666666666666302e-02,2.509999999999999454e-01,3.303109666666666511e+06
1.368000000000000000e+06,4.084333333333333566e-02,2.514000000000000123e-01,3.312606000000000000e+06
1.372000000000000000e+06,2.769666666666666457e-02,2.482000000000000040e-01,3.322443333333333489e+06
1.376000000000000000e+06,4.058333333333333237e-02,2.512666666666666937e-01,3.332141333333333489e+06
1.380000000000000000e+06,3.132666666666666933e-02,2.489000000000000101e-01,3.341847666666666511e+06
1.384000000000000000e+06,3.162333333333333663e-02,2.492333333333333345e-01,3.351372000000000000e+06
1.388000000000000000e+06,3.290666666666666740e-02,2.494333333333333125e-01,3.360968000000000000e+06
1.392000000000000000e+06,2.972000000000000683e-02,2.485333333333333006e-01,3.370708000000000000e+06
1.396000000000000000e+06,3.037666666666666293e-02,2.487999999999999934e-01,3.380423333333333489e+06
1.400000000000000000e+06,4.898000000000000270e-02,2.531000000000000472e-01,3.389980666666666511e+06
1.404000000000000000e+06,4.197333333333333472e-02,2.512666666666666937e-01,3.399537333333333489e+06
1.408000000000000000e+06,3.996666666666667117e-02,2.510999999999999899e-01,3.409118333333333489e+06
1.412000000000000000e+06,4.008999999999999370e-02,2.512000000000000344e-01,3.418809000000000000e+06
1.416000000000000000e+06,2.960666666666666655e-02,2.485666666666666857e-01,3.428512333333333489e+06
1.420000000000000000e+06,3.273666666666667086e-02,2.493333333333333235e-01,3.438012666666666511e+06
1.424000000000000000e+06,4.127333333333333548e-02,2.516000000000000458e-01,3.447696666666666511e+06
1.428000000000000000e+06,3.875333333333333408e-02,2.509333333333333416e-01,3.457385000000000000e+06
1.432000000000000000e+06,3.300666666666666332e-02,2.493666666666666532e-01,3.466963000000000000e+06
1.436000000000000000e+06,5.301666666666665639e-02,2.543333333333333557e-01,3.476601666666666511e+06
1.440000000000000000e+06,3.711333333333333151e-02,2.504666666666666708e-01,3.486279333333333489e+06
1.444000000000000000e+06,3.070999999999999772e-02,2.488666666666666527e-01,3.495797666666666511e+06
1.448000000000000000e+06,4.757666666666667682e-02,2.530000000000000027e-01,3.505425000000000000e+06
1.452000000000000000e+06,5.992666666666666281e-02,2.559333333333333460e-01,3.515200666666666511e+06
1.456000000000000000e+06,5.009333333333334387e-02,2.535666666666666624e-01,3.524809000000000000e+06
1.460000000000000000e+06,2.942999999999999783e-02,2.485000000000000264e-01,3.534315000000000000e+06
1.464000000000000000e+06,3.562000000000000582e-02,2.502666666666666373e-01,3.544090333333333489e+06
1.468000000000000000e+06,3.093999999999999875e-02,2.488666666666666527e-01,3.554433333333333489e+06
1.472000000000000000e+06,4.262666666666666687e-02,2.518666666666666276e-01,3.563580666666666511e+06
1.476000000000000000e+06,3.237999999999999906e-02,2.489666666666666417e-01,3.573017000000000000e+06


==> data/powerplant/arc1-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.092986666666666995e+00,1.019199999999999884e+00,1.063666666666666742e+03
4.000000000000000000e+03,2.556633333333333535e-01,2.932666666666666755e-01,1.264300000000000000e+04
8.000000000000000000e+03,1.876400000000000012e-01,2.660333333333333439e-01,2.366933333333333212e+04
1.200000000000000000e+04,1.652533333333333354e-01,2.551000000000000489e-01,3.535166666666666424e+04
1.600000000000000000e+04,5.157666666666666649e-02,2.535999999999999921e-01,4.686233333333333576e+04
2.000000000000000000e+04,3.502666666666667122e-02,2.503666666666666818e-01,5.841866666666666424e+04
2.400000000000000000e+04,2.826000000000000387e-02,2.485666666666666857e-01,7.019033333333332848e+04
2.800000000000000000e+04,2.429999999999999868e-02,2.473333333333333217e-01,8.155300000000000000e+04
3.200000000000000000e+04,5.064666666666666622e-02,2.541333333333333222e-01,9.324200000000000000e+04
3.600000000000000000e+04,3.288333333333332692e-02,2.494999999999999718e-01,1.049236666666666715e+05
4.000000000000000000e+04,6.715666666666665618e-02,2.582333333333333147e-01,1.163790000000000000e+05
4.400000000000000000e+04,2.456999999999999809e-02,2.478666666666666796e-01,1.280836666666666715e+05
4.800000000000000000e+04,1.616000000000000075e-02,2.452999999999999903e-01,1.399353333333333430e+05
5.200000000000000000e+04,4.055000000000000271e-02,2.515333333333333310e-01,1.511340000000000000e+05
5.600000000000000000e+04,4.580000000000000043e-02,2.531666666666667065e-01,1.626490000000000000e+05
6.000000000000000000e+04,1.361666666666666581e-02,2.449333333333333362e-01,1.743316666666666570e+05
6.400000000000000000e+04,3.119999999999999510e-02,2.489000000000000101e-01,1.859506666666666570e+05
6.800000000000000000e+04,3.316666666666666374e-02,2.496000000000000163e-01,1.975703333333333430e+05
7.200000000000000000e+04,1.503666666666667040e-02,2.449999999999999956e-01,2.091403333333333430e+05
7.600000000000000000e+04,2.287666666666666668e-02,2.473999999999999810e-01,2.207323333333333430e+05
8.000000000000000000e+04,2.714999999999999705e-02,2.482666666666666633e-01,2.326520000000000000e+05
8.400000000000000000e+04,2.768333333333333410e-02,2.482333333333333059e-01,2.437370000000000000e+05
8.800000000000000000e+04,2.602333333333333235e-02,2.476000000000000145e-01,2.553450000000000000e+05
9.200000000000000000e+04,2.537666666666666196e-02,2.477333333333333609e-01,2.669030000000000000e+05
9.600000000000000000e+04,2.473666666666667069e-02,2.475333333333332997e-01,2.785133333333333139e+05
1.000000000000000000e+05,4.009333333333333499e-02,2.513333333333333530e-01,2.900680000000000000e+05
1.040000000000000000e+05,3.515333333333333504e-02,2.501333333333333186e-01,3.016493333333333139e+05
1.080000000000000000e+05,1.817333333333333301e-02,2.459666666666666668e-01,3.133040000000000000e+05
1.120000000000000000e+05,1.575666666666666535e-02,2.447666666666666602e-01,3.249696666666666861e+05
1.160000000000000000e+05,2.322333333333333194e-02,2.472666666666666624e-01,3.370300000000000000e+05
1.200000000000000000e+05,3.425333333333333008e-02,2.502333333333333076e-01,3.480926666666666861e+05
1.240000000000000000e+05,1.592666666666666883e-02,2.454333333333333089e-01,3.597286666666666861e+05
1.280000000000000000e+05,2.200000000000000219e-02,2.470333333333333270e-01,3.712763333333333139e+05
1.320000000000000000e+05,3.661999999999999977e-02,2.504666666666666708e-01,3.826360000000000000e+05
1.360000000000000000e+05,2.340000000000000066e-02,2.472666666666666624e-01,3.942606666666666861e+05
1.400000000000000000e+05,2.640333333333333421e-02,2.477999999999999925e-01,4.058700000000000000e+05
1.440000000000000000e+05,2.778666666666666785e-02,2.484666666666666968e-01,4.175166666666666861e+05
1.480000000000000000e+05,2.456999999999999809e-02,2.475666666666666293e-01,4.290780000000000000e+05
1.520000000000000000e+05,2.233333333333333351e-02,2.468333333333333213e-01,4.407633333333333139e+05
1.560000000000000000e+05,1.894000000000000197e-02,2.456000000000000127e-01,4.528946666666666861e+05
1.600000000000000000e+05,2.315000000000000391e-02,2.471000000000000141e-01,4.640286666666666861e+05
1.640000000000000000e+05,2.055000000000000229e-02,2.464666666666666950e-01,4.756616666666666861e+05
1.680000000000000000e+05,3.171333333333333643e-02,2.487666666666666637e-01,4.872206666666666861e+05
1.720000000000000000e+05,2.892000000000000126e-02,2.485000000000000264e-01,4.987003333333333139e+05
1.760000000000000000e+05,4.089999999999999886e-02,2.514000000000000123e-01,5.103176666666666861e+05
1.800000000000000000e+05,2.788666666666667071e-02,2.484333333333333671e-01,5.218736666666666861e+05
1.840000000000000000e+05,1.898333333333333470e-02,2.455666666666666831e-01,5.335146666666666279e+05
1.880000000000000000e+05,4.518333333333333229e-02,2.525333333333333319e-01,5.451140000000000000e+05
1.920000000000000000e+05,3.064333333333333839e-02,2.490666666666666584e-01,5.566896666666666279e+05
1.960000000000000000e+05,2.984666666666667065e-02,2.489333333333333120e-01,5.682756666666666279e+05
2.000000000000000000e+05,4.183333333333333348e-02,2.514666666666666717e-01,5.798210000000000000e+05
2.040000000000000000e+05,2.478999999999999607e-02,2.475666666666666849e-01,5.914173333333333721e+05
2.080000000000000000e+05,1.744666666666666241e-02,2.454333333333333089e-01,6.035350000000000000e+05
2.120000000000000000e+05,3.859999999999999543e-02,2.511333333333333750e-01,6.144583333333333721e+05
2.160000000000000000e+05,1.490999999999999964e-02,2.447666666666666602e-01,6.261406666666666279e+05
2.200000000000000000e+05,4.157333333333333020e-02,2.515333333333333310e-01,6.378956666666666279e+05
2.240000000000000000e+05,2.917333333333333931e-02,2.485666666666666857e-01,6.494800000000000000e+05
2.280000000000000000e+05,6.355666666666666409e-02,2.571333333333332694e-01,6.609483333333333721e+05
2.320000000000000000e+05,5.017333333333332673e-02,2.534000000000000141e-01,6.725710000000000000e+05
2.360000000000000000e+05,2.020666666666666791e-02,2.462333333333333318e-01,6.842063333333333721e+05
2.400000000000000000e+05,5.155999999999999472e-02,2.541999999999999815e-01,6.957826666666666279e+05
2.440000000000000000e+05,1.342333333333333573e-02,2.444000000000000339e-01,7.073930000000000000e+05
2.480000000000000000e+05,2.320666666666667058e-02,2.463333333333333763e-01,7.189750000000000000e+05
2.520000000000000000e+05,2.651666666666667102e-02,2.478666666666666796e-01,7.304913333333333721e+05
2.560000000000000000e+05,3.038333333333333511e-02,2.488333333333333230e-01,7.423110000000000000e+05
2.600000000000000000e+05,2.354333333333333278e-02,2.466666666666666730e-01,7.538250000000000000e+05
2.640000000000000000e+05,2.155333333333333060e-02,2.466666666666666730e-01,7.653473333333333721e+05
2.680000000000000000e+05,2.762999999999999831e-02,2.482333333333333059e-01,7.769020000000000000e+05
2.720000000000000000e+05,2.639333333333333462e-02,2.475999999999999590e-01,7.891596666666666279e+05
2.760000000000000000e+05,4.488333333333333064e-02,2.520000000000000018e-01,8.001510000000000000e+05
2.800000000000000000e+05,3.332333333333333675e-02,2.498666666666666814e-01,8.116946666666666279e+05
2.840000000000000000e+05,2.763333333333333960e-02,2.481999999999999762e-01,8.233026666666666279e+05
2.880000000000000000e+05,3.127666666666666789e-02,2.490999999999999881e-01,8.348863333333333721e+05
2.920000000000000000e+05,1.909333333333333715e-02,2.457333333333333591e-01,8.466273333333333721e+05
2.960000000000000000e+05,3.739999999999999575e-02,2.507333333333333081e-01,8.581280000000000000e+05
3.000000000000000000e+05,3.833333333333333731e-02,2.506333333333333191e-01,8.696456666666666279e+05
3.040000000000000000e+05,3.024333333333333387e-02,2.488333333333333508e-01,8.812320000000000000e+05
3.080000000000000000e+05,2.103333333333333444e-02,2.467666666666666619e-01,8.928116666666666279e+05
3.120000000000000000e+05,2.004666666666666749e-02,2.464333333333333098e-01,9.043323333333333721e+05
3.160000000000000000e+05,2.591333333333333336e-02,2.481333333333333446e-01,9.160030000000000000e+05
3.200000000000000000e+05,3.500999999999999945e-02,2.496666666666667034e-01,9.276286666666666279e+05
3.240000000000000000e+05,3.051666666666666416e-02,2.490333333333333288e-01,9.391913333333333721e+05
3.280000000000000000e+05,3.350333333333332941e-02,2.498666666666666814e-01,9.508100000000000000e+05
3.320000000000000000e+05,1.517333333333333208e-02,2.451666666666666716e-01,9.622566666666666279e+05
3.360000000000000000e+05,1.767666666666666692e-02,2.454999999999999682e-01,9.739433333333333721e+05
3.400000000000000000e+05,2.468333333333333490e-02,2.475999999999999590e-01,9.853453333333333721e+05
3.440000000000000000e+05,2.520999999999999977e-02,2.474666666666666404e-01,9.968800000000000000e+05
3.480000000000000000e+05,2.110333333333333505e-02,2.463666666666667060e-01,1.009500000000000000e+06
3.520000000000000000e+05,2.038666666666666752e-02,2.459000000000000075e-01,1.020144333333333372e+06
3.560000000000000000e+05,1.281000000000000194e-02,2.442333333333333301e-01,1.031712000000000000e+06
3.600000000000000000e+05,2.164000000000000298e-02,2.465000000000000246e-01,1.043136666666666628e+06
3.640000000000000000e+05,3.265000000000000541e-02,2.491333333333333178e-01,1.054559666666666744e+06
3.680000000000000000e+05,2.586666666666666628e-02,2.477333333333333609e-01,1.066065666666666744e+06
3.720000000000000000e+05,2.991000000000000256e-02,2.486333333333333451e-01,1.077769333333333256e+06
3.760000000000000000e+05,1.495333333333333410e-02,2.447666666666666602e-01,1.089391000000000000e+06
3.800000000000000000e+05,3.481666666666666937e-02,2.498666666666666814e-01,1.101028000000000000e+06
3.840000000000000000e+05,3.303000000000000380e-02,2.494666666666666421e-01,1.112709333333333256e+06
3.880000000000000000e+05,2.691333333333333078e-02,2.480666666666666575e-01,1.124198333333333256e+06
3.920000000000000000e+05,2.282666666666666178e-02,2.470333333333333270e-01,1.135918000000000000e+06
3.960000000000000000e+05,2.428333333333333732e-02,2.472666666666666624e-01,1.147446666666666744e+06
4.000000000000000000e+05,2.041333333333333541e-02,2.463333333333333208e-01,1.159045666666666744e+06
4.040000000000000000e+05,4.471666666666666151e-02,2.520000000000000018e-01,1.170877666666666744e+06
4.080000000000000000e+05,2.154666666666666883e-02,2.465333333333333543e-01,1.182225666666666744e+06
4.120000000000000000e+05,2.029666666666666772e-02,2.466000000000000136e-01,1.194009000000000000e+06
4.160000000000000000e+05,1.903666666666667048e-02,2.459999999999999964e-01,1.205740000000000000e+06
4.200000000000000000e+05,2.406666666666666676e-02,2.473333333333333217e-01,1.217310000000000000e+06
4.240000000000000000e+05,2.324000000000000024e-02,2.473333333333333217e-01,1.229115666666666744e+06
4.280000000000000000e+05,5.013000000000000095e-02,2.537000000000000366e-01,1.240763666666666744e+06
4.320000000000000000e+05,3.020999999999999727e-02,2.489666666666666694e-01,1.252412666666666744e+06
4.360000000000000000e+05,2.861000000000000001e-02,2.484666666666666412e-01,1.265079333333333256e+06
4.400000000000000000e+05,2.278333333333333252e-02,2.470666666666666567e-01,1.275717666666666744e+06
4.440000000000000000e+05,2.351333333333333053e-02,2.470666666666666567e-01,1.287334666666666744e+06
4.480000000000000000e+05,3.541666666666666574e-02,2.498333333333333239e-01,1.299007333333333256e+06
4.520000000000000000e+05,1.814999999999999947e-02,2.457999999999999907e-01,1.310498000000000000e+06
4.560000000000000000e+05,1.953333333333333657e-02,2.462000000000000022e-01,1.322215666666666744e+06
4.600000000000000000e+05,2.863666666666666791e-02,2.482666666666666355e-01,1.333687333333333256e+06
4.640000000000000000e+05,4.071666666666667184e-02,2.512666666666666937e-01,1.345380000000000000e+06
4.680000000000000000e+05,2.737999999999999809e-02,2.482000000000000040e-01,1.357102000000000000e+06
4.720000000000000000e+05,3.139000000000000123e-02,2.492333333333333345e-01,1.368750333333333256e+06
4.760000000000000000e+05,1.410333333333333404e-02,2.447666666666666602e-01,1.380312000000000000e+06
4.800000000000000000e+05,1.805666666666666531e-02,2.459000000000000075e-01,1.391964333333333256e+06
4.840000000000000000e+05,1.620666666666666436e-02,2.450333333333333252e-01,1.403636000000000000e+06
4.880000000000000000e+05,7.583333333333330817e-03,2.431333333333333402e-01,1.415364666666666744e+06
4.920000000000000000e+05,2.029333333333333336e-02,2.466000000000000136e-01,1.427081666666666744e+06
4.960000000000000000e+05,1.785666666666666305e-02,2.452333333333333310e-01,1.438740000000000000e+06
5.000000000000000000e+05,1.752333333333333520e-02,2.453666666666666496e-01,1.450349333333333256e+06
5.040000000000000000e+05,2.445333333333333733e-02,2.475333333333333552e-01,1.461893333333333256e+06
5.080000000000000000e+05,2.339666666666666631e-02,2.473333333333333217e-01,1.473498000000000000e+06
5.120000000000000000e+05,2.893999999999999698e-02,2.485000000000000264e-01,1.485080333333333256e+06
5.160000000000000000e+05,2.450333333333333183e-02,2.474333333333333107e-01,1.496730000000000000e+06
5.200000000000000000e+05,3.308333333333333265e-02,2.494333333333333125e-01,1.508346666666666744e+06
5.240000000000000000e+05,2.416333333333333180e-02,2.474666666666666404e-01,1.520000333333333256e+06
5.280000000000000000e+05,6.653333333333336617e-03,2.430666666666666809e-01,1.531833000000000000e+06
5.320000000000000000e+05,3.953666666666667134e-02,2.508666666666666267e-01,1.543384000000000000e+06
5.360000000000000000e+05,1.462666666666666976e-02,2.449000000000000066e-01,1.554823333333333256e+06
5.400000000000000000e+05,1.643999999999999975e-02,2.452999999999999903e-01,1.566179333333333256e+06
5.440000000000000000e+05,8.853333333333336316e-03,2.434666666666666368e-01,1.578758666666666744e+06
5.480000000000000000e+05,4.469666666666666233e-02,2.522333333333333094e-01,1.588978333333333256e+06
5.520000000000000000e+05,2.256999999999999632e-02,2.468333333333333213e-01,1.600506000000000000e+06
5.560000000000000000e+05,2.680333333333333179e-02,2.480666666666666575e-01,1.611849333333333256e+06
5.600000000000000000e+05,1.575333333333333100e-02,2.449999999999999678e-01,1.623221000000000000e+06
5.640000000000000000e+05,3.904333333333333961e-02,2.508666666666666822e-01,1.634594000000000000e+06
5.680000000000000000e+05,5.306666666666667170e-02,2.548666666666666303e-01,1.646156666666666744e+06
5.720000000000000000e+05,1.648666666666667030e-02,2.452000000000000013e-01,1.657415666666666744e+06
5.760000000000000000e+05,2.577333333333333212e-02,2.478666666666666796e-01,1.668673666666666744e+06
5.800000000000000000e+05,2.294666666666666036e-02,2.472333333333333327e-01,1.680004333333333256e+06
5.840000000000000000e+05,2.099333333333333260e-02,2.466666666666666730e-01,1.691415333333333256e+06
5.880000000000000000e+05,2.270666666666666667e-02,2.468666666666666787e-01,1.702863333333333256e+06
5.920000000000000000e+05,1.617333333333333123e-02,2.454666666666666941e-01,1.714459666666666744e+06
5.960000000000000000e+05,7.976666666666664893e-03,2.432666666666666588e-01,1.725956666666666744e+06
6.000000000000000000e+05,9.396666666666666015e-03,2.433333333333333182e-01,1.737416000000000000e+06
6.040000000000000000e+05,2.575666666666666729e-02,2.474999999999999700e-01,1.749007000000000000e+06
6.080000000000000000e+05,2.691999999999999948e-02,2.478333333333333499e-01,1.760560666666666744e+06
6.120000000000000000e+05,3.509999999999999926e-02,2.499666666666666703e-01,1.772218333333333256e+06
6.160000000000000000e+05,2.293999999999999859e-02,2.472000000000000031e-01,1.783616000000000000e+06
6.200000000000000000e+05,1.678999999999999937e-02,2.452333333333333310e-01,1.795184333333333256e+06
6.240000000000000000e+05,2.092999999999999375e-02,2.464333333333333098e-01,1.806700000000000000e+06
6.280000000000000000e+05,1.970333333333333312e-02,2.462999999999999634e-01,1.818121000000000000e+06
6.320000000000000000e+05,1.283000000000000113e-02,2.441666666666666430e-01,1.829701000000000000e+06
6.360000000000000000e+05,1.982000000000000081e-02,2.463333333333333208e-01,1.841245000000000000e+06
6.400000000000000000e+05,2.964666666666666839e-02,2.485333333333333561e-01,1.852708333333333256e+06
6.440000000000000000e+05,2.324666666666666548e-02,2.469333333333333103e-01,1.864063666666666744e+06
6.480000000000000000e+05,1.739000000000000268e-02,2.456333333333333424e-01,1.875614333333333256e+06
6.520000000000000000e+05,1.308666666666666485e-02,2.444333333333333635e-01,1.887184000000000000e+06
6.560000000000000000e+05,1.697333333333333680e-02,2.453666666666666496e-01,1.898654000000000000e+06
6.600000000000000000e+05,3.202666666666666856e-02,2.492333333333333345e-01,1.910297333333333256e+06
6.640000000000000000e+05,1.034333333333333112e-02,2.435333333333333516e-01,1.921781666666666744e+06
6.680000000000000000e+05,1.643000000000000016e-02,2.454333333333333089e-01,1.933402333333333256e+06
6.720000000000000000e+05,2.773666666666666294e-02,2.483333333333333781e-01,1.945902000000000000e+06
6.760000000000000000e+05,2.312333333333332908e-02,2.473333333333333217e-01,1.956163666666666744e+06
6.800000000000000000e+05,3.094333333333333311e-02,2.492333333333333345e-01,1.967800000000000000e+06
6.840000000000000000e+05,2.497333333333333696e-02,2.476666666666666738e-01,1.979433333333333256e+06
6.880000000000000000e+05,1.607333333333333530e-02,2.452333333333333310e-01,1.990672333333333256e+06
6.920000000000000000e+05,1.934333333333333391e-02,2.459666666666666668e-01,2.002380333333333256e+06
6.960000000000000000e+05,2.136000000000000051e-02,2.467000000000000026e-01,2.013837666666666744e+06
7.000000000000000000e+05,2.099333333333333607e-02,2.464333333333333653e-01,2.025345000000000000e+06
7.040000000000000000e+05,2.929000000000000006e-02,2.485666666666666857e-01,2.036760666666666744e+06
7.080000000000000000e+05,2.322333333333333541e-02,2.469999999999999973e-01,2.048152666666666744e+06
7.120000000000000000e+05,2.188666666666666538e-02,2.466666666666666730e-01,2.059698333333333256e+06
7.160000000000000000e+05,3.143999999999999573e-02,2.487999999999999934e-01,2.071251666666666744e+06
7.200000000000000000e+05,2.101333333333333178e-02,2.466333333333333433e-01,2.082674666666666744e+06
7.240000000000000000e+05,2.034666666666666568e-02,2.461666666666666448e-01,2.094115333333333256e+06
7.280000000000000000e+05,1.846000000000000071e-02,2.458666666666666778e-01,2.105671000000000000e+06
7.320000000000000000e+05,1.654333333333333003e-02,2.453333333333333199e-01,2.117127000000000000e+06
7.360000000000000000e+05,2.140000000000000235e-02,2.464000000000000357e-01,2.128832000000000000e+06
7.400000000000000000e+05,1.539666666666666961e-02,2.451333333333333420e-01,2.140161000000000000e+06
7.440000000000000000e+05,2.606666666666666507e-02,2.475666666666666849e-01,2.151781666666666511e+06
7.480000000000000000e+05,2.648666666666666877e-02,2.480999999999999872e-01,2.163161000000000000e+06
7.520000000000000000e+05,1.814000000000000334e-02,2.454666666666666386e-01,2.174650666666666511e+06
7.560000000000000000e+05,1.615000000000000116e-02,2.449666666666666381e-01,2.185994333333333489e+06
7.600000000000000000e+05,2.064666666666666386e-02,2.462333333333333318e-01,2.197619333333333489e+06
7.640000000000000000e+05,2.170333333333333489e-02,2.464666666666666950e-01,2.209100333333333489e+06
7.680000000000000000e+05,1.012333333333333314e-02,2.436666666666666703e-01,2.220556333333333489e+06
7.720000000000000000e+05,2.154333333333333100e-02,2.468999999999999806e-01,2.232064333333333489e+06
7.760000000000000000e+05,2.393333333333333424e-02,2.471000000000000141e-01,2.243737000000000000e+06
7.800000000000000000e+05,1.669333333333333086e-02,2.456000000000000127e-01,2.255179333333333489e+06
7.840000000000000000e+05,2.016000000000000084e-02,2.461666666666666448e-01,2.266599666666666511e+06
7.880000000000000000e+05,3.276333333333333181e-02,2.491666666666666752e-01,2.278256666666666511e+06
7.920000000000000000e+05,2.797666666666666704e-02,2.480666666666666575e-01,2.289719333333333489e+06
7.960000000000000000e+05,1.796000000000000027e-02,2.459333333333333371e-01,2.301304333333333489e+06
8.000000000000000000e+05,2.298000000000000043e-02,2.469333333333333380e-01,2.312800666666666511e+06
8.040000000000000000e+05,1.999666666666666953e-02,2.461999999999999744e-01,2.324165666666666511e+06
8.080000000000000000e+05,1.271333333333333170e-02,2.440999999999999837e-01,2.335667666666666511e+06
8.120000000000000000e+05,2.572666666666666505e-02,2.477000000000000035e-01,2.347094666666666511e+06
8.160000000000000000e+05,2.986666666666666636e-02,2.485666666666666857e-01,2.358470333333333489e+06
8.200000000000000000e+05,2.093000000000000069e-02,2.463333333333333208e-01,2.369969000000000000e+06
8.240000000000000000e+05,2.340000000000000066e-02,2.468666666666666787e-01,2.381554666666666511e+06
8.280000000000000000e+05,4.630000000000000782e-02,2.526666666666666505e-01,2.393133666666666511e+06
8.320000000000000000e+05,3.542333333333333445e-02,2.502999999999999670e-01,2.406054333333333489e+06
8.360000000000000000e+05,1.109333333333333525e-02,2.441333333333333133e-01,2.416029000000000000e+06
8.400000000000000000e+05,8.356666666666665022e-03,2.432333333333333292e-01,2.427754000000000000e+06
8.440000000000000000e+05,2.253666666666666665e-02,2.470333333333333270e-01,2.439166333333333489e+06
8.480000000000000000e+05,2.930333333333333748e-02,2.484333333333333671e-01,2.450693000000000000e+06
8.520000000000000000e+05,1.797333333333333769e-02,2.456333333333333424e-01,2.462123000000000000e+06
8.560000000000000000e+05,1.905999999999999708e-02,2.460333333333333261e-01,2.473666666666666511e+06
8.600000000000000000e+05,2.501666666666666275e-02,2.476000000000000423e-01,2.485238000000000000e+06
8.640000000000000000e+05,1.426333333333333446e-02,2.447666666666666879e-01,2.496649333333333489e+06
8.680000000000000000e+05,2.214000000000000343e-02,2.467999999999999916e-01,2.508248666666666511e+06
8.720000000000000000e+05,3.107333333333333822e-02,2.488666666666666527e-01,2.519688666666666511e+06
8.760000000000000000e+05,1.534666666666666297e-02,2.449999999999999956e-01,2.531171333333333489e+06
8.800000000000000000e+05,1.320999999999999952e-02,2.444333333333333635e-01,2.542677666666666511e+06
8.840000000000000000e+05,1.544666666666666584e-02,2.450333333333333530e-01,2.554237666666666511e+06
8.880000000000000000e+05,3.380000000000000365e-02,2.493333333333333235e-01,2.565507333333333489e+06
8.920000000000000000e+05,1.845333333333333201e-02,2.455333333333332979e-01,2.577135000000000000e+06
8.960000000000000000e+05,2.961666666666666614e-02,2.487333333333333341e-01,2.588501333333333489e+06
9.000000000000000000e+05,2.059666666666666590e-02,2.462666666666666615e-01,2.600077000000000000e+06
9.040000000000000000e+05,3.189333333333333603e-02,2.492666666666666642e-01,2.611700333333333489e+06
9.080000000000000000e+05,3.250666666666666288e-02,2.495666666666666866e-01,2.623162000000000000e+06
9.120000000000000000e+05,1.555666666666666482e-02,2.447333333333333305e-01,2.634621666666666511e+06
9.160000000000000000e+05,1.337999999999999780e-02,2.447333333333333305e-01,2.646121333333333489e+06
9.200000000000000000e+05,1.499666666666666509e-02,2.450666666666666826e-01,2.657536000000000000e+06
9.240000000000000000e+05,1.937666666666666704e-02,2.461666666666666448e-01,2.669114333333333489e+06
9.280000000000000000e+05,3.143333333333333396e-02,2.492333333333333345e-01,2.680609333333333489e+06
9.320000000000000000e+05,8.059999999999999457e-03,2.431333333333333402e-01,2.691858000000000000e+06
9.360000000000000000e+05,6.536999999999999755e-02,2.572333333333333694e-01,2.703423666666666511e+06
9.400000000000000000e+05,1.673333333333333617e-02,2.453666666666666496e-01,2.714884000000000000e+06
9.440000000000000000e+05,2.686999999999999458e-02,2.477333333333333332e-01,2.726506000000000000e+06
9.480000000000000000e+05,1.883999999999999911e-02,2.456666666666666998e-01,2.737947333333333489e+06
9.520000000000000000e+05,2.885000000000000064e-02,2.487333333333333341e-01,2.749502000000000000e+06
9.560000000000000000e+05,2.603666666666666282e-02,2.477000000000000313e-01,2.760892000000000000e+06
9.600000000000000000e+05,2.779666666666666397e-02,2.482666666666666633e-01,2.772291333333333489e+06
9.640000000000000000e+05,2.205333333333333104e-02,2.465333333333333543e-01,2.783654000000000000e+06
9.680000000000000000e+05,4.106999999999999540e-02,2.513666666666666827e-01,2.795163333333333489e+06
9.720000000000000000e+05,1.271666666666666605e-02,2.443666666666666487e-01,2.806643333333333489e+06
9.760000000000000000e+05,3.081666666666666929e-02,2.489999999999999991e-01,2.818288333333333489e+06
9.800000000000000000e+05,3.267333333333333201e-02,2.494666666666666421e-01,2.829799000000000000e+06
9.840000000000000000e+05,2.256666666666666890e-02,2.471333333333333437e-01,2.840986000000000000e+06
9.880000000000000000e+05,2.620000000000000107e-02,2.477333333333333609e-01,2.852477333333333489e+06
9.920000000000000000e+05,2.081333333333333299e-02,2.464666666666666395e-01,2.863792000000000000e+06
9.960000000000000000e+05,2.545666666666666564e-02,2.475666666666666293e-01,2.875251000000000000e+06
1.000000000000000000e+06,1.893999999999999850e-02,2.457666666666666888e-01,2.886639000000000000e+06
1.004000000000000000e+06,1.268999999999999989e-02,2.444333333333333635e-01,2.898089000000000000e+06
1.008000000000000000e+06,2.498000000000000220e-02,2.475333333333332997e-01,2.909476333333333489e+06
1.012000000000000000e+06,1.293000000000000226e-02,2.443666666666667042e-01,2.921155666666666511e+06
1.016000000000000000e+06,1.366000000000000027e-02,2.446666666666666712e-01,2.934315666666666511e+06
1.020000000000000000e+06,3.160666666666666486e-02,2.491666666666666752e-01,2.944001000000000000e+06
1.024000000000000000e+06,1.342000000000000137e-02,2.447333333333333305e-01,2.955650333333333489e+06
1.028000000000000000e+06,3.094666666666666746e-02,2.491333333333333455e-01,2.967171666666666511e+06
1.032000000000000000e+06,2.098666666666667083e-02,2.465000000000000246e-01,2.978720000000000000e+06
1.036000000000000000e+06,1.742666666666666669e-02,2.459000000000000075e-01,2.990116666666666511e+06
1.040000000000000000e+06,1.625333333333333491e-02,2.453666666666666496e-01,3.001590333333333489e+06
1.044000000000000000e+06,1.488333333333333001e-02,2.448999999999999788e-01,3.013241333333333489e+06
1.048000000000000000e+06,1.149666666666666719e-02,2.440333333333333243e-01,3.024795333333333489e+06
1.052000000000000000e+06,2.943999999999999742e-02,2.484666666666666968e-01,3.036339666666666511e+06
1.056000000000000000e+06,3.307000000000000217e-02,2.497333333333333627e-01,3.047827000000000000e+06
1.060000000000000000e+06,2.917666666666666672e-02,2.486000000000000154e-01,3.059442666666666511e+06
1.064000000000000000e+06,2.287666666666666668e-02,2.469333333333333380e-01,3.070827333333333489e+06
1.068000000000000000e+06,3.271999999999999909e-02,2.494666666666666421e-01,3.082349000000000000e+06
1.072000000000000000e+06,2.671999999999999723e-02,2.477333333333333332e-01,3.093975000000000000e+06
1.076000000000000000e+06,2.452333333333333101e-02,2.477000000000000313e-01,3.105433333333333489e+06
1.080000000000000000e+06,1.639666666666666703e-02,2.454333333333333089e-01,3.116882333333333489e+06
1.084000000000000000e+06,1.254333333333333515e-02,2.443333333333333746e-01,3.128341333333333489e+06
1.088000000000000000e+06,2.245000000000000120e-02,2.470000000000000251e-01,3.139845333333333489e+06
1.092000000000000000e+06,7.180000000000001485e-03,2.429666666666666919e-01,3.151320333333333489e+06
1.096000000000000000e+06,2.338333333333333583e-02,2.467000000000000026e-01,3.162460666666666511e+06
1.100000000000000000e+06,1.979666666666666727e-02,2.462333333333333041e-01,3.174097333333333489e+06
1.104000000000000000e+06,1.103333333333333249e-02,2.439666666666666650e-01,3.185689000000000000e+06
1.108000000000000000e+06,6.082999999999999519e-02,2.558000000000000274e-01,3.197332333333333489e+06
1.112000000000000000e+06,3.264000000000000234e-02,2.495000000000000273e-01,3.208796333333333489e+06
1.116000000000000000e+06,1.968333333333333046e-02,2.462333333333333041e-01,3.220368000000000000e+06
1.120000000000000000e+06,2.416999999999999704e-02,2.472000000000000031e-01,3.231754000000000000e+06
1.124000000000000000e+06,2.162000000000000033e-02,2.466000000000000136e-01,3.243294666666666511e+06
1.128000000000000000e+06,3.116333333333333455e-02,2.490333333333333565e-01,3.254815666666666511e+06
1.132000000000000000e+06,2.390000000000000110e-02,2.473666666666666514e-01,3.266412666666666511e+06
1.136000000000000000e+06,2.417666666666666922e-02,2.474333333333333107e-01,3.277850666666666511e+06
1.140000000000000000e+06,2.706000000000000072e-02,2.476333333333332887e-01,3.289360000000000000e+06
1.144000000000000000e+06,1.672000000000000222e-02,2.455666666666666831e-01,3.300848333333333489e+06
1.148000000000000000e+06,1.336666666666666559e-02,2.444666666666666932e-01,3.312371666666666511e+06
1.152000000000000000e+06,2.676999999999999866e-02,2.477666666666666628e-01,3.323977666666666511e+06
1.156000000000000000e+06,1.628000000000000280e-02,2.450666666666666826e-01,3.335383000000000000e+06
1.160000000000000000e+06,7.896666666666662948e-03,2.431999999999999995e-01,3.346795333333333489e+06
1.164000000000000000e+06,1.268999999999999989e-02,2.441666666666666707e-01,3.358127333333333489e+06
1.168000000000000000e+06,1.647333333333333635e-02,2.454666666666666386e-01,3.369382666666666511e+06
1.172000000000000000e+06,2.478666666666666518e-02,2.476333333333333442e-01,3.380755333333333489e+06
1.176000000000000000e+06,1.549666666666666553e-02,2.449333333333333085e-01,3.392307000000000000e+06
1.180000000000000000e+06,1.669333333333333086e-02,2.452333333333333310e-01,3.403837333333333489e+06
1.184000000000000000e+06,1.796000000000000027e-02,2.458000000000000185e-01,3.415251666666666511e+06
1.188000000000000000e+06,1.081999999999999629e-02,2.437000000000000277e-01,3.426796666666666511e+06
1.192000000000000000e+06,1.811333333333333545e-02,2.459666666666666668e-01,3.438273000000000000e+06
1.196000000000000000e+06,2.333333333333333440e-02,2.465666666666666840e-01,3.449643333333333489e+06
1.200000000000000000e+06,2.240333333333333066e-02,2.469333333333333380e-01,3.461170333333333489e+06
1.204000000000000000e+06,2.524333333333332943e-02,2.475333333333332997e-01,3.472720333333333489e+06
1.208000000000000000e+06,1.985333333333333394e-02,2.457333333333333314e-01,3.484269333333333489e+06
1.212000000000000000e+06,9.810000000000001011e-03,2.437333333333333574e-01,3.496004333333333489e+06
1.216000000000000000e+06,2.195333333333333511e-02,2.466333333333333433e-01,3.507284333333333489e+06
1.220000000000000000e+06,2.981666666666666840e-02,2.488666666666666527e-01,3.518701000000000000e+06
1.224000000000000000e+06,3.536666666666666431e-02,2.502666666666666928e-01,3.530141000000000000e+06
1.228000000000000000e+06,3.371999999999999997e-02,2.498333333333333517e-01,3.541658000000000000e+06


==> data/powerplant/back-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.021333333333333294e-02,4.185000000000000386e-01,2.244566666666666788e+04
5.000000000000000000e+00,3.579999999999999849e-03,3.175100000000000144e-01,7.081900000000000000e+04
1.000000000000000000e+01,2.183333333333333567e-03,2.817433333333332901e-01,1.152946666666666715e+05
1.500000000000000000e+01,1.776666666666666628e-03,2.724266666666666503e-01,1.598976666666666570e+05
2.000000000000000000e+01,1.453333333333333387e-03,2.699900000000000078e-01,2.044713333333333430e+05
2.500000000000000000e+01,1.299999999999999940e-03,2.660733333333333284e-01,2.489873333333333430e+05
3.000000000000000000e+01,1.163333333333333277e-03,2.645599999999999619e-01,2.936223333333333139e+05
3.500000000000000000e+01,1.110000000000000092e-03,2.631800000000000250e-01,3.381733333333333139e+05
4.000000000000000000e+01,1.103333333333333336e-03,2.640566666666666618e-01,3.826766666666666861e+05
4.500000000000000000e+01,9.966666666666665342e-04,2.611966666666666881e-01,4.272516666666666861e+05
5.000000000000000000e+01,9.200000000000001362e-04,2.601833333333333220e-01,4.718596666666666861e+05
5.500000000000000000e+01,9.499999999999999981e-04,2.607900000000000218e-01,5.166063333333333139e+05
6.000000000000000000e+01,9.466666666666665115e-04,2.614500000000000157e-01,5.611286666666666279e+05
6.500000000000000000e+01,8.866666666666666793e-04,2.595899999999999874e-01,6.057656666666666279e+05
7.000000000000000000e+01,8.899999999999998407e-04,2.604899999999999993e-01,6.502000000000000000e+05
7.500000000000000000e+01,8.500000000000000611e-04,2.590566666666666573e-01,6.948946666666666279e+05
8.000000000000000000e+01,8.733333333333332749e-04,2.603833333333333555e-01,7.396786666666666279e+05
8.500000000000000000e+01,8.366666666666666566e-04,2.591233333333333722e-01,7.842410000000000000e+05
9.000000000000000000e+01,8.399999999999999264e-04,2.596533333333333471e-01,8.287103333333333721e+05
9.500000000000000000e+01,8.033333333333334166e-04,2.586266666666666714e-01,8.733440000000000000e+05
1.000000000000000000e+02,8.233333333333333606e-04,2.596733333333333116e-01,9.179573333333333721e+05
1.050000000000000000e+02,7.966666666666667685e-04,2.586466666666666914e-01,9.627526666666666279e+05
1.100000000000000000e+02,8.033333333333333081e-04,2.592966666666666753e-01,1.007336666666666628e+06
1.150000000000000000e+02,7.733333333333333379e-04,2.583900000000000641e-01,1.052178000000000000e+06
1.200000000000000000e+02,7.899999999999999037e-04,2.594333333333333491e-01,1.096814000000000000e+06
1.250000000000000000e+02,7.566666666666667720e-04,2.583033333333333292e-01,1.141496333333333256e+06
1.300000000000000000e+02,7.799999999999999859e-04,2.594033333333333746e-01,1.186225000000000000e+06
1.350000000000000000e+02,7.399999999999998810e-04,2.581533333333332902e-01,1.230963000000000000e+06
1.400000000000000000e+02,7.566666666666666636e-04,2.585366666666666924e-01,1.275659333333333256e+06
1.450000000000000000e+02,7.333333333333332330e-04,2.581100000000000061e-01,1.320342000000000000e+06
1.500000000000000000e+02,7.366666666666667196e-04,2.583233333333332937e-01,1.364991333333333256e+06
1.550000000000000000e+02,7.266666666666665849e-04,2.579733333333333323e-01,1.409718000000000000e+06
1.600000000000000000e+02,7.333333333333332330e-04,2.582200000000000051e-01,1.454366666666666744e+06
1.650000000000000000e+02,7.199999999999998285e-04,2.580033333333333068e-01,1.499116666666666744e+06
1.700000000000000000e+02,7.199999999999998285e-04,2.581166666666666054e-01,1.543800000000000000e+06
1.750000000000000000e+02,7.166666666666666671e-04,2.579600000000000226e-01,1.588566333333333256e+06
1.800000000000000000e+02,7.133333333333331805e-04,2.578199999999999936e-01,1.633164333333333256e+06
1.850000000000000000e+02,7.133333333333331805e-04,2.579400000000000026e-01,1.677872000000000000e+06
1.900000000000000000e+02,7.199999999999998285e-04,2.581733333333333102e-01,1.722431666666666744e+06
1.950000000000000000e+02,7.133333333333332889e-04,2.579033333333333733e-01,1.767161333333333256e+06
2.000000000000000000e+02,7.066666666666666409e-04,2.577566666666666895e-01,1.811842666666666744e+06
2.050000000000000000e+02,7.100000000000000191e-04,2.578366666666666585e-01,1.858395000000000000e+06
2.100000000000000000e+02,7.133333333333332889e-04,2.581033333333333513e-01,1.902906666666666744e+06
2.150000000000000000e+02,7.033333333333332627e-04,2.577733333333333543e-01,1.947504333333333256e+06
2.200000000000000000e+02,7.000000000000001013e-04,2.577666666666666440e-01,1.992089000000000000e+06
2.250000000000000000e+02,7.000000000000001013e-04,2.577133333333334053e-01,2.036661666666666744e+06
2.300000000000000000e+02,7.066666666666666409e-04,2.579066666666666729e-01,2.081090000000000000e+06
2.350000000000000000e+02,6.933333333333334533e-04,2.575700000000000212e-01,2.125895000000000000e+06
2.400000000000000000e+02,7.033333333333332627e-04,2.578033333333333843e-01,2.170417333333333489e+06
2.450000000000000000e+02,6.933333333333334533e-04,2.575866666666666860e-01,2.214974333333333489e+06
2.500000000000000000e+02,7.100000000000000191e-04,2.581199999999999606e-01,2.259352000000000000e+06
2.550000000000000000e+02,6.899999999999999667e-04,2.575299999999999812e-01,2.303954333333333489e+06
2.600000000000000000e+02,6.966666666666666147e-04,2.577899999999999636e-01,2.352178333333333489e+06
2.650000000000000000e+02,6.833333333333332102e-04,2.575000000000000067e-01,2.396770666666666511e+06
2.700000000000000000e+02,7.100000000000000191e-04,2.581966666666666854e-01,2.441261000000000000e+06
2.750000000000000000e+02,6.899999999999999667e-04,2.576166666666666605e-01,2.486034666666666511e+06
2.800000000000000000e+02,6.866666666666666969e-04,2.575899999999999856e-01,2.530986666666666511e+06
2.850000000000000000e+02,6.833333333333332102e-04,2.575099999999999612e-01,2.577583000000000000e+06
2.900000000000000000e+02,6.966666666666666147e-04,2.579000000000000181e-01,2.622298333333333489e+06
2.950000000000000000e+02,6.833333333333332102e-04,2.575466666666666460e-01,2.667105000000000000e+06
3.000000000000000000e+02,6.833333333333332102e-04,2.576366666666666805e-01,2.711618333333333489e+06
3.050000000000000000e+02,6.800000000000000488e-04,2.574500000000000122e-01,2.756267000000000000e+06
3.100000000000000000e+02,6.933333333333334533e-04,2.578900000000000081e-01,2.800915000000000000e+06
3.150000000000000000e+02,6.800000000000000488e-04,2.574533333333333118e-01,2.845566666666666511e+06
3.200000000000000000e+02,6.899999999999999667e-04,2.578300000000000036e-01,2.890135000000000000e+06
3.250000000000000000e+02,6.766666666666666706e-04,2.573633333333333328e-01,2.934772333333333489e+06
3.300000000000000000e+02,6.800000000000000488e-04,2.575500000000000012e-01,2.979433333333333489e+06
3.350000000000000000e+02,6.700000000000000226e-04,2.573166666666666935e-01,3.024040000000000000e+06
3.400000000000000000e+02,7.000000000000001013e-04,2.580700000000000216e-01,3.070809333333333489e+06
3.450000000000000000e+02,6.733333333333334008e-04,2.573966666666666625e-01,3.115418333333333489e+06
3.500000000000000000e+02,6.733333333333334008e-04,2.574799999999999867e-01,3.161863000000000000e+06
3.550000000000000000e+02,6.666666666666666444e-04,2.572333333333333694e-01,3.206509333333333489e+06
3.600000000000000000e+02,6.733333333333334008e-04,2.575433333333332908e-01,3.251160000000000000e+06
3.650000000000000000e+02,6.633333333333333746e-04,2.571566666666667000e-01,3.295685000000000000e+06
3.700000000000000000e+02,6.733333333333334008e-04,2.574433333333333018e-01,3.340276333333333489e+06
3.750000000000000000e+02,6.666666666666666444e-04,2.572233333333333594e-01,3.386747333333333489e+06
3.800000000000000000e+02,6.733333333333334008e-04,2.574400000000000022e-01,3.431458333333333489e+06
3.850000000000000000e+02,6.633333333333333746e-04,2.572066666666666390e-01,3.476288333333333489e+06
3.900000000000000000e+02,6.699999999999999142e-04,2.574733333333333873e-01,3.520936333333333489e+06
3.950000000000000000e+02,6.599999999999999964e-04,2.571899999999999742e-01,3.569422000000000000e+06
4.000000000000000000e+02,6.699999999999999142e-04,2.574199999999999822e-01,3.614009000000000000e+06


==> data/powerplant/back-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.128333333333333445e-02,5.846699999999999120e-01,4.401900000000000000e+04
5.000000000000000000e+00,6.043333333333333716e-03,4.267966666666666575e-01,1.356230000000000000e+05
1.000000000000000000e+01,4.933333333333333841e-03,3.557833333333333403e-01,2.308593333333333430e+05
1.500000000000000000e+01,4.253333333333333792e-03,3.389066666666666339e-01,3.185553333333333139e+05
2.000000000000000000e+01,3.826666666666667018e-03,3.247066666666666435e-01,4.063310000000000000e+05
2.500000000000000000e+01,3.260000000000000311e-03,3.092033333333333300e-01,4.941240000000000000e+05
3.000000000000000000e+01,3.083333333333333325e-03,3.046000000000000374e-01,5.817366666666666279e+05
3.500000000000000000e+01,2.960000000000000391e-03,3.010999999999999788e-01,6.694460000000000000e+05
4.000000000000000000e+01,2.890000000000000208e-03,2.996866666666667123e-01,7.571480000000000000e+05
4.500000000000000000e+01,2.806666666666666945e-03,2.971999999999999642e-01,8.450610000000000000e+05
5.000000000000000000e+01,2.713333333333333222e-03,2.954366666666666252e-01,9.325136666666666279e+05
5.500000000000000000e+01,2.653333333333333498e-03,2.940166666666666484e-01,1.023955000000000000e+06
6.000000000000000000e+01,2.589999999999999854e-03,2.928499999999999992e-01,1.111863000000000000e+06
6.500000000000000000e+01,2.553333333333333236e-03,2.918666666666666631e-01,1.199656666666666744e+06
7.000000000000000000e+01,2.436666666666666408e-03,2.900333333333333097e-01,1.287454000000000000e+06
7.500000000000000000e+01,2.403333333333333276e-03,2.890199999999999991e-01,1.375347333333333256e+06
8.000000000000000000e+01,2.350000000000000092e-03,2.885066666666666890e-01,1.462880000000000000e+06
8.500000000000000000e+01,2.330000000000000040e-03,2.875199999999999978e-01,1.550532666666666744e+06
9.000000000000000000e+01,2.256666666666666803e-03,2.863999999999999879e-01,1.641733666666666744e+06
9.500000000000000000e+01,2.213333333333333212e-03,2.849500000000000366e-01,1.729355000000000000e+06
1.000000000000000000e+02,2.089999999999999844e-03,2.822366666666666912e-01,1.817149000000000000e+06
1.050000000000000000e+02,1.930000000000000075e-03,2.787100000000000133e-01,1.905089000000000000e+06
1.100000000000000000e+02,1.776666666666666628e-03,2.742566666666666486e-01,1.992672333333333256e+06
1.150000000000000000e+02,1.716666666666666688e-03,2.726333333333333386e-01,2.080914666666666744e+06
1.200000000000000000e+02,1.719999999999999958e-03,2.738700000000000023e-01,2.168454666666666511e+06
1.250000000000000000e+02,1.646666666666666721e-03,2.711033333333333073e-01,2.256189000000000000e+06
1.300000000000000000e+02,1.643333333333333451e-03,2.714200000000000501e-01,2.343851000000000000e+06
1.350000000000000000e+02,1.623333333333333399e-03,2.709099999999999842e-01,2.431812666666666511e+06
1.400000000000000000e+02,1.613333333333333590e-03,2.706833333333333313e-01,2.519370333333333489e+06
1.450000000000000000e+02,1.573333333333333485e-03,2.694366666666666577e-01,2.607098333333333489e+06
1.500000000000000000e+02,1.580000000000000024e-03,2.699166666666666381e-01,2.694807333333333489e+06
1.550000000000000000e+02,1.543333333333333406e-03,2.697299999999999698e-01,2.782599666666666511e+06
1.600000000000000000e+02,1.433333333333333334e-03,2.676000000000000045e-01,2.870318000000000000e+06
1.650000000000000000e+02,1.416666666666666768e-03,2.670766666666666844e-01,2.958097666666666511e+06
1.700000000000000000e+02,1.410000000000000012e-03,2.674333333333333562e-01,3.045743000000000000e+06
1.750000000000000000e+02,1.389999999999999960e-03,2.666766666666666730e-01,3.133382000000000000e+06
1.800000000000000000e+02,1.396666666666666499e-03,2.671300000000000341e-01,3.220905666666666511e+06
1.850000000000000000e+02,1.396666666666666716e-03,2.668333333333333113e-01,3.308833000000000000e+06
1.900000000000000000e+02,1.369999999999999907e-03,2.664933333333333043e-01,3.396864666666666511e+06
1.950000000000000000e+02,1.343333333333333315e-03,2.656566666666666521e-01,3.484845000000000000e+06
2.000000000000000000e+02,1.326666666666666749e-03,2.655600000000000183e-01,3.572433000000000000e+06
2.050000000000000000e+02,1.326666666666666749e-03,2.653133333333333455e-01,3.660176000000000000e+06


==> data/powerplant/dnn-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.583985499999999433e+02,1.595169999999999710e+01,4.276666666666666856e+02
4.000000000000000000e+03,7.422894733333332273e-02,2.885666666666666380e-01,5.865666666666666970e+03
8.000000000000000000e+03,6.800282033333333864e-02,2.771333333333333426e-01,1.143333333333333394e+04
1.200000000000000000e+04,6.730488433333332854e-02,2.768999999999999795e-01,1.744300000000000000e+04
1.600000000000000000e+04,7.402272033333333334e-02,2.942333333333333467e-01,2.355300000000000000e+04
2.000000000000000000e+04,6.978583333333333860e-02,2.862666666666666138e-01,2.964033333333333212e+04
2.400000000000000000e+04,6.628215299999999643e-02,2.717666666666667119e-01,3.563900000000000000e+04
2.800000000000000000e+04,6.998636800000000713e-02,2.808666666666666534e-01,4.174933333333333576e+04
3.200000000000000000e+04,7.732982666666667060e-02,3.008666666666666711e-01,4.790366666666666424e+04
3.600000000000000000e+04,6.441918866666666854e-02,2.694333333333333580e-01,5.377000000000000000e+04
4.000000000000000000e+04,6.268907199999999846e-02,2.693999999999999728e-01,5.981700000000000000e+04
4.400000000000000000e+04,6.327931199999999035e-02,2.724333333333333051e-01,6.595066666666667152e+04
4.800000000000000000e+04,6.501948066666667081e-02,2.740666666666666806e-01,7.210066666666667152e+04
5.200000000000000000e+04,6.330733600000000572e-02,2.706666666666666665e-01,7.818033333333332848e+04
5.600000000000000000e+04,7.131050033333334592e-02,2.857666666666666688e-01,8.430133333333332848e+04
6.000000000000000000e+04,6.097772566666666977e-02,2.666999999999999926e-01,9.038200000000000000e+04
6.400000000000000000e+04,7.325388133333332608e-02,2.925333333333333119e-01,9.633600000000000000e+04
6.800000000000000000e+04,6.420610366666666680e-02,2.708333333333333148e-01,1.022916666666666715e+05
7.200000000000000000e+04,6.358324499999999657e-02,2.704666666666666330e-01,1.084693333333333285e+05
7.600000000000000000e+04,6.529686866666667422e-02,2.748333333333333184e-01,1.144273333333333285e+05
8.000000000000000000e+04,6.377807633333333615e-02,2.749333333333333074e-01,1.205446666666666715e+05
8.400000000000000000e+04,6.492407966666666197e-02,2.724333333333333607e-01,1.264930000000000000e+05
8.800000000000000000e+04,6.218331466666666280e-02,2.652666666666666506e-01,1.326076666666666570e+05
9.200000000000000000e+04,6.019016233333333160e-02,2.619333333333333513e-01,1.387350000000000000e+05
9.600000000000000000e+04,7.247729600000001049e-02,2.903666666666666618e-01,1.448436666666666570e+05
1.000000000000000000e+05,6.533575833333332694e-02,2.731000000000000094e-01,1.510753333333333430e+05
1.040000000000000000e+05,6.019962433333333335e-02,2.641000000000000014e-01,1.571760000000000000e+05
1.080000000000000000e+05,6.636559466666665241e-02,2.785666666666666846e-01,1.633340000000000000e+05
1.120000000000000000e+05,6.692477066666667473e-02,2.795666666666666855e-01,1.694240000000000000e+05
1.160000000000000000e+05,6.031376233333333309e-02,2.600333333333332830e-01,1.754416666666666570e+05
1.200000000000000000e+05,6.775732566666667345e-02,2.797666666666666635e-01,1.815646666666666570e+05
1.240000000000000000e+05,6.261103966666667353e-02,2.697666666666667101e-01,1.875046666666666570e+05
1.280000000000000000e+05,6.347849733333334188e-02,2.697666666666666546e-01,1.934310000000000000e+05
1.320000000000000000e+05,7.715416200000001223e-02,2.999333333333333296e-01,1.993743333333333430e+05
1.360000000000000000e+05,6.571240466666666835e-02,2.744333333333333069e-01,2.052506666666666570e+05
1.400000000000000000e+05,7.443507000000000595e-02,2.937666666666666759e-01,2.112256666666666570e+05
1.440000000000000000e+05,6.721038133333333275e-02,2.798999999999999821e-01,2.172553333333333430e+05
1.480000000000000000e+05,5.925387433333333814e-02,2.588333333333333042e-01,2.232656666666666570e+05
1.520000000000000000e+05,6.639972433333334034e-02,2.746333333333333404e-01,2.294176666666666570e+05
1.560000000000000000e+05,5.679509933333334176e-02,2.496000000000000163e-01,2.355956666666666570e+05
1.600000000000000000e+05,6.295649799999999963e-02,2.666000000000000036e-01,2.416473333333333430e+05
1.640000000000000000e+05,6.392962233333333855e-02,2.710666666666667335e-01,2.478350000000000000e+05
1.680000000000000000e+05,6.449894366666665546e-02,2.721666666666666679e-01,2.539083333333333430e+05
1.720000000000000000e+05,6.449093900000001101e-02,2.733000000000000429e-01,2.599813333333333430e+05
1.760000000000000000e+05,7.353571566666666781e-02,2.899666666666666504e-01,2.659510000000000000e+05
1.800000000000000000e+05,6.636708600000000569e-02,2.776666666666666727e-01,2.719326666666666861e+05
1.840000000000000000e+05,7.195862633333333092e-02,2.896666666666666834e-01,2.777266666666666861e+05
1.880000000000000000e+05,6.369827466666666549e-02,2.698333333333333139e-01,2.837126666666666861e+05
1.920000000000000000e+05,6.279956566666665407e-02,2.694333333333333580e-01,2.897230000000000000e+05
1.960000000000000000e+05,6.354330499999999438e-02,2.727333333333333276e-01,2.957073333333333139e+05
2.000000000000000000e+05,7.533531400000000045e-02,2.945999999999999730e-01,3.019493333333333139e+05
2.040000000000000000e+05,6.952471033333333661e-02,2.811333333333332907e-01,3.080756666666666861e+05
2.080000000000000000e+05,6.175885466666666129e-02,2.666666666666666630e-01,3.142020000000000000e+05
2.120000000000000000e+05,6.838357466666665496e-02,2.802999999999999936e-01,3.199370000000000000e+05
2.160000000000000000e+05,6.964104866666667726e-02,2.825000000000000289e-01,3.257223333333333139e+05
2.200000000000000000e+05,7.382134099999999866e-02,2.907666666666666733e-01,3.315193333333333139e+05
2.240000000000000000e+05,6.178346633333333532e-02,2.655333333333333434e-01,3.377190000000000000e+05
2.280000000000000000e+05,7.042828699999999220e-02,2.858333333333333282e-01,3.437780000000000000e+05
2.320000000000000000e+05,6.962962700000001337e-02,2.830333333333333035e-01,3.498846666666666861e+05
2.360000000000000000e+05,6.585408233333332750e-02,2.763333333333333197e-01,3.560800000000000000e+05
2.400000000000000000e+05,6.678733466666665619e-02,2.757000000000000006e-01,3.621550000000000000e+05
2.440000000000000000e+05,6.400145333333333297e-02,2.701333333333333364e-01,3.680920000000000000e+05
2.480000000000000000e+05,6.133462633333332942e-02,2.647666666666666502e-01,3.740123333333333139e+05
2.520000000000000000e+05,6.411661233333333654e-02,2.682666666666666533e-01,3.800383333333333139e+05
2.560000000000000000e+05,6.567162799999999578e-02,2.752000000000000002e-01,3.859836666666666861e+05
2.600000000000000000e+05,6.448797133333332432e-02,2.689666666666666317e-01,3.919580000000000000e+05
2.640000000000000000e+05,6.561314566666666404e-02,2.752999999999999892e-01,3.979260000000000000e+05
2.680000000000000000e+05,6.731959933333332702e-02,2.763666666666667049e-01,4.039980000000000000e+05
2.720000000000000000e+05,6.522834533333334017e-02,2.769333333333333091e-01,4.100516666666666861e+05
2.760000000000000000e+05,6.796661533333332728e-02,2.778666666666666507e-01,4.160003333333333139e+05
2.800000000000000000e+05,6.558133633333333712e-02,2.747999999999999887e-01,4.219640000000000000e+05
2.840000000000000000e+05,6.758149200000000689e-02,2.755666666666666820e-01,4.280543333333333139e+05
2.880000000000000000e+05,6.624884399999998730e-02,2.768333333333333202e-01,4.342666666666666861e+05
2.920000000000000000e+05,6.906990699999999983e-02,2.807333333333333347e-01,4.405200000000000000e+05
2.960000000000000000e+05,6.107553966666667139e-02,2.629333333333332967e-01,4.464220000000000000e+05
3.000000000000000000e+05,6.908501933333333067e-02,2.825333333333333585e-01,4.524396666666666861e+05
3.040000000000000000e+05,6.728642699999999588e-02,2.812666666666667203e-01,4.583273333333333139e+05
3.080000000000000000e+05,6.765903800000000468e-02,2.785333333333333550e-01,4.643183333333333139e+05
3.120000000000000000e+05,6.837869166666665777e-02,2.828333333333333255e-01,4.703886666666666861e+05
3.160000000000000000e+05,6.858611333333333726e-02,2.817999999999999949e-01,4.762633333333333139e+05
3.200000000000000000e+05,6.545807900000000235e-02,2.769666666666666388e-01,4.820530000000000000e+05
3.240000000000000000e+05,6.592944266666665720e-02,2.772333333333332761e-01,4.879970000000000000e+05
3.280000000000000000e+05,6.538761933333332721e-02,2.744999999999999662e-01,4.939636666666666861e+05
3.320000000000000000e+05,6.327630366666665840e-02,2.712333333333333818e-01,4.998576666666666861e+05
3.360000000000000000e+05,7.560704799999999615e-02,2.949333333333333251e-01,5.057270000000000000e+05
3.400000000000000000e+05,6.299302599999999364e-02,2.711666666666666670e-01,5.117033333333333139e+05
3.440000000000000000e+05,6.632909166666665912e-02,2.786666666666666736e-01,5.179206666666666861e+05
3.480000000000000000e+05,7.034520533333332715e-02,2.866666666666666252e-01,5.239963333333333139e+05
3.520000000000000000e+05,6.897984433333333165e-02,2.856666666666666798e-01,5.301460000000000000e+05
3.560000000000000000e+05,7.025313366666667558e-02,2.875666666666666926e-01,5.361206666666666279e+05
3.600000000000000000e+05,6.680147833333333063e-02,2.759333333333333638e-01,5.421513333333333721e+05
3.640000000000000000e+05,6.776989266666666456e-02,2.782333333333333325e-01,5.482423333333333721e+05
3.680000000000000000e+05,7.033981633333331873e-02,2.851666666666666794e-01,5.542606666666666279e+05
3.720000000000000000e+05,5.994952199999999815e-02,2.642000000000000459e-01,5.603040000000000000e+05
3.760000000000000000e+05,6.850232200000000438e-02,2.823333333333333250e-01,5.663633333333333721e+05
3.800000000000000000e+05,6.081155199999999095e-02,2.648666666666666392e-01,5.724623333333333721e+05
3.840000000000000000e+05,7.832938900000001314e-02,3.013000000000000123e-01,5.784386666666666279e+05
3.880000000000000000e+05,6.619843933333333097e-02,2.746333333333333404e-01,5.844323333333333721e+05
3.920000000000000000e+05,6.827320666666665538e-02,2.822666666666666657e-01,5.904646666666666279e+05
3.960000000000000000e+05,6.217540299999999714e-02,2.678666666666666418e-01,5.964720000000000000e+05
4.000000000000000000e+05,6.571209199999999973e-02,2.786666666666666736e-01,6.024780000000000000e+05
4.040000000000000000e+05,6.674692799999999704e-02,2.793000000000000482e-01,6.084286666666666279e+05
4.080000000000000000e+05,6.006982933333333136e-02,2.629999999999999560e-01,6.146013333333333721e+05
4.120000000000000000e+05,5.938673999999999342e-02,2.599333333333333496e-01,6.204146666666666279e+05
4.160000000000000000e+05,6.637495033333333516e-02,2.756666666666666710e-01,6.263193333333333721e+05
4.200000000000000000e+05,6.431311366666665752e-02,2.716333333333333377e-01,6.323463333333333721e+05
4.240000000000000000e+05,6.148308133333333508e-02,2.658999999999999697e-01,6.383626666666666279e+05
4.280000000000000000e+05,6.312420933333333373e-02,2.745666666666666811e-01,6.443153333333333721e+05
4.320000000000000000e+05,7.916730133333334252e-02,3.044000000000000039e-01,6.501086666666666279e+05
4.360000000000000000e+05,6.661038366666666155e-02,2.795333333333333559e-01,6.559030000000000000e+05
4.400000000000000000e+05,5.973815166666666260e-02,2.598666666666666347e-01,6.617973333333333721e+05
4.440000000000000000e+05,6.165700033333332969e-02,2.680666666666666753e-01,6.676320000000000000e+05
4.480000000000000000e+05,6.079676999999999998e-02,2.634666666666666823e-01,6.734443333333333721e+05
4.520000000000000000e+05,6.373194833333332976e-02,2.700333333333332919e-01,6.794340000000000000e+05
4.560000000000000000e+05,6.702272599999999081e-02,2.776333333333333431e-01,6.853663333333333721e+05
4.600000000000000000e+05,6.484891466666665993e-02,2.736000000000000099e-01,6.913050000000000000e+05
4.640000000000000000e+05,6.596231333333332780e-02,2.774666666666666948e-01,6.969366666666666279e+05
4.680000000000000000e+05,6.359118833333333998e-02,2.702666666666666551e-01,7.028566666666666279e+05
4.720000000000000000e+05,6.949112933333333186e-02,2.832333333333333369e-01,7.085066666666666279e+05
4.760000000000000000e+05,6.668623033333333228e-02,2.784999999999999698e-01,7.142433333333333721e+05
4.800000000000000000e+05,7.080872233333333765e-02,2.879666666666666486e-01,7.198390000000000000e+05
4.840000000000000000e+05,7.013319466666666224e-02,2.845333333333333603e-01,7.255533333333333721e+05
4.880000000000000000e+05,6.276439500000000060e-02,2.694333333333333580e-01,7.315256666666666279e+05
4.920000000000000000e+05,6.681518266666668093e-02,2.766000000000000125e-01,7.372280000000000000e+05
4.960000000000000000e+05,6.803004199999999890e-02,2.787333333333333329e-01,7.430733333333333721e+05
5.000000000000000000e+05,6.085734933333333124e-02,2.644333333333333536e-01,7.488653333333333721e+05
5.040000000000000000e+05,6.870987000000000622e-02,2.829999999999999738e-01,7.547176666666666279e+05
5.080000000000000000e+05,6.654484066666667419e-02,2.787999999999999923e-01,7.605260000000000000e+05
5.120000000000000000e+05,6.863591066666667462e-02,2.798999999999999821e-01,7.664673333333333721e+05
5.160000000000000000e+05,6.189675399999999827e-02,2.667999999999999816e-01,7.723180000000000000e+05
5.200000000000000000e+05,7.133887199999999762e-02,2.904333333333333211e-01,7.781363333333333721e+05
5.240000000000000000e+05,6.969931933333332885e-02,2.865999999999999659e-01,7.840253333333333721e+05
5.280000000000000000e+05,6.580598933333332845e-02,2.754666666666666930e-01,7.899786666666666279e+05
5.320000000000000000e+05,6.339847299999999686e-02,2.724333333333333051e-01,7.955303333333333721e+05
5.360000000000000000e+05,6.758267199999999642e-02,2.792333333333333334e-01,8.010983333333333721e+05
5.400000000000000000e+05,5.902238933333333465e-02,2.597999999999999754e-01,8.071430000000000000e+05
5.440000000000000000e+05,6.935670999999998809e-02,2.838333333333333264e-01,8.130733333333333721e+05
5.480000000000000000e+05,6.294414666666665881e-02,2.679333333333333567e-01,8.191453333333333721e+05
5.520000000000000000e+05,6.460824100000001069e-02,2.718666666666666454e-01,8.248600000000000000e+05
5.560000000000000000e+05,6.354007633333333405e-02,2.699333333333333584e-01,8.309476666666666279e+05
5.600000000000000000e+05,5.759816000000000241e-02,2.587666666666666448e-01,8.368036666666666279e+05
5.640000000000000000e+05,6.716426233333333551e-02,2.812666666666667203e-01,8.428070000000000000e+05
5.680000000000000000e+05,7.327758033333332810e-02,2.924666666666666526e-01,8.487893333333333721e+05
5.720000000000000000e+05,6.680241733333332210e-02,2.805333333333333568e-01,8.546346666666666279e+05
5.760000000000000000e+05,6.627797233333333760e-02,2.753000000000000447e-01,8.606666666666666279e+05
5.800000000000000000e+05,6.724512833333333439e-02,2.786000000000000143e-01,8.662963333333333721e+05
5.840000000000000000e+05,6.612732866666666542e-02,2.743333333333333179e-01,8.720886666666666279e+05
5.880000000000000000e+05,7.097631666666666395e-02,2.886666666666666825e-01,8.780203333333333721e+05
5.920000000000000000e+05,6.887034799999999790e-02,2.824999999999999734e-01,8.839983333333333721e+05
5.960000000000000000e+05,6.117435533333333980e-02,2.624333333333333518e-01,8.896723333333333721e+05
6.000000000000000000e+05,6.523050600000000754e-02,2.735666666666666802e-01,8.955023333333333721e+05
6.040000000000000000e+05,5.690775066666666632e-02,2.540999999999999925e-01,9.012556666666666279e+05
6.080000000000000000e+05,6.781368599999999802e-02,2.816666666666666763e-01,9.072836666666666279e+05
6.120000000000000000e+05,6.479817366666666689e-02,2.718333333333333157e-01,9.131096666666666279e+05
6.160000000000000000e+05,6.745241100000000378e-02,2.814666666666666983e-01,9.189226666666666279e+05
6.200000000000000000e+05,6.229257699999999481e-02,2.666999999999999926e-01,9.245990000000000000e+05
6.240000000000000000e+05,7.298172766666666256e-02,2.910999999999999699e-01,9.304516666666666279e+05
6.280000000000000000e+05,6.176676233333333599e-02,2.674000000000000266e-01,9.363053333333333721e+05
6.320000000000000000e+05,6.701472400000001162e-02,2.773666666666667058e-01,9.423403333333333721e+05
6.360000000000000000e+05,6.792926766666666782e-02,2.801333333333332898e-01,9.482276666666666279e+05
6.400000000000000000e+05,6.342845666666667437e-02,2.696999999999999953e-01,9.539010000000000000e+05
6.440000000000000000e+05,7.014043366666666834e-02,2.857666666666666688e-01,9.597693333333333721e+05
6.480000000000000000e+05,6.720658633333333187e-02,2.793666666666667076e-01,9.656276666666666279e+05
6.520000000000000000e+05,6.248766566666666411e-02,2.702333333333333254e-01,9.713850000000000000e+05
6.560000000000000000e+05,7.431822500000000165e-02,2.918000000000000038e-01,9.771170000000000000e+05
6.600000000000000000e+05,6.491985666666666432e-02,2.756666666666666710e-01,9.827950000000000000e+05
6.640000000000000000e+05,6.590776166666666158e-02,2.778999999999999804e-01,9.887140000000000000e+05
6.680000000000000000e+05,6.794976933333334024e-02,2.831999999999999518e-01,9.945923333333333721e+05
6.720000000000000000e+05,6.219689433333333572e-02,2.660666666666666735e-01,1.000444666666666628e+06
6.760000000000000000e+05,6.572716399999999071e-02,2.758000000000000451e-01,1.006056000000000000e+06
6.800000000000000000e+05,6.876696900000001111e-02,2.842999999999999972e-01,1.011832333333333372e+06
6.840000000000000000e+05,6.177436299999999880e-02,2.671000000000000596e-01,1.017487333333333372e+06
6.880000000000000000e+05,6.774387999999999244e-02,2.799333333333333118e-01,1.023342666666666628e+06
6.920000000000000000e+05,5.885415566666666459e-02,2.578333333333333588e-01,1.029253000000000000e+06
6.960000000000000000e+05,5.950386066666666501e-02,2.614666666666666806e-01,1.035113666666666628e+06
7.000000000000000000e+05,6.944364833333334375e-02,2.848666666666666569e-01,1.040991000000000000e+06
7.040000000000000000e+05,6.904490533333333679e-02,2.843333333333333268e-01,1.046781333333333372e+06
7.080000000000000000e+05,6.764882033333333156e-02,2.777000000000000024e-01,1.052565000000000000e+06
7.120000000000000000e+05,6.982988266666667609e-02,2.849333333333333163e-01,1.058274333333333256e+06
7.160000000000000000e+05,5.735878733333333451e-02,2.555999999999999939e-01,1.063843666666666744e+06
7.200000000000000000e+05,7.176593800000000134e-02,2.890333333333333088e-01,1.069602666666666744e+06
7.240000000000000000e+05,7.166093833333332663e-02,2.873999999999999888e-01,1.075587333333333256e+06
7.280000000000000000e+05,7.269462966666666304e-02,2.907666666666666733e-01,1.081470333333333256e+06
7.320000000000000000e+05,7.484195533333333483e-02,2.939666666666666539e-01,1.087419333333333256e+06
7.360000000000000000e+05,7.351815466666666854e-02,2.930999999999999717e-01,1.093351333333333256e+06
7.400000000000000000e+05,6.928284966666667377e-02,2.838666666666667115e-01,1.099170000000000000e+06
7.440000000000000000e+05,6.106261066666666265e-02,2.634333333333333527e-01,1.104970333333333256e+06
7.480000000000000000e+05,6.546434266666666113e-02,2.754000000000000337e-01,1.110806000000000000e+06
7.520000000000000000e+05,6.597552933333333813e-02,2.767333333333333312e-01,1.116856333333333256e+06
7.560000000000000000e+05,6.799740566666666319e-02,2.813333333333333242e-01,1.122280666666666744e+06
7.600000000000000000e+05,5.928594233333333435e-02,2.622999999999999776e-01,1.127926000000000000e+06
7.640000000000000000e+05,5.791618933333333302e-02,2.576999999999999846e-01,1.133704666666666744e+06
7.680000000000000000e+05,5.721447966666667190e-02,2.581666666666666554e-01,1.139592000000000000e+06
7.720000000000000000e+05,6.075206166666666935e-02,2.652666666666667061e-01,1.145261333333333256e+06
7.760000000000000000e+05,7.449946033333333661e-02,2.941333333333333577e-01,1.151137000000000000e+06
7.800000000000000000e+05,6.733848900000000137e-02,2.782999999999999918e-01,1.157000000000000000e+06
7.840000000000000000e+05,6.609168133333333250e-02,2.790333333333332999e-01,1.162964333333333256e+06
7.880000000000000000e+05,5.966144333333333466e-02,2.639666666666666828e-01,1.168574000000000000e+06
7.920000000000000000e+05,8.249802633333332136e-02,3.125333333333333297e-01,1.174445666666666744e+06
7.960000000000000000e+05,6.060407200000000189e-02,2.655333333333333434e-01,1.180126666666666744e+06
8.000000000000000000e+05,7.153603933333334275e-02,2.894999999999999796e-01,1.185763000000000000e+06
8.040000000000000000e+05,6.989625866666666909e-02,2.853666666666667129e-01,1.191571000000000000e+06
8.080000000000000000e+05,6.349734466666666355e-02,2.655000000000000138e-01,1.197380000000000000e+06
8.120000000000000000e+05,7.478512833333333942e-02,2.952999999999999514e-01,1.203262333333333256e+06
8.160000000000000000e+05,6.012081999999999843e-02,2.652000000000000468e-01,1.209114000000000000e+06
8.200000000000000000e+05,6.633822366666666803e-02,2.760000000000000231e-01,1.214692666666666744e+06
8.240000000000000000e+05,6.347153933333334053e-02,2.733000000000000429e-01,1.220511666666666744e+06
8.280000000000000000e+05,6.340770933333332582e-02,2.715000000000000191e-01,1.226272333333333256e+06
8.320000000000000000e+05,6.458605466666665629e-02,2.770333333333333536e-01,1.232051000000000000e+06
8.360000000000000000e+05,6.702868400000000504e-02,2.800000000000000266e-01,1.237992000000000000e+06
8.400000000000000000e+05,6.920442966666666418e-02,2.848333333333333273e-01,1.244078333333333256e+06
8.440000000000000000e+05,6.077666566666666687e-02,2.664000000000000257e-01,1.249844333333333256e+06
8.480000000000000000e+05,6.794593633333333160e-02,2.843666666666666565e-01,1.255722333333333256e+06
8.520000000000000000e+05,6.066699700000000028e-02,2.652333333333332654e-01,1.261649333333333256e+06
8.560000000000000000e+05,7.063272833333332501e-02,2.864333333333333731e-01,1.267131666666666744e+06
8.600000000000000000e+05,6.232257699999999706e-02,2.636000000000000010e-01,1.272991333333333256e+06
8.640000000000000000e+05,6.093714999999999549e-02,2.656666666666666621e-01,1.278632333333333256e+06
8.680000000000000000e+05,6.102759899999999488e-02,2.652333333333333765e-01,1.284350333333333256e+06
8.720000000000000000e+05,6.474015866666667229e-02,2.753999999999999782e-01,1.290053000000000000e+06
8.760000000000000000e+05,6.260471333333332555e-02,2.662666666666666515e-01,1.295858666666666744e+06
8.800000000000000000e+05,7.085015499999999800e-02,2.862999999999999989e-01,1.301585666666666744e+06
8.840000000000000000e+05,6.087612466666666999e-02,2.650666666666666171e-01,1.307412333333333256e+06
8.880000000000000000e+05,6.389750533333334037e-02,2.747999999999999887e-01,1.313345666666666744e+06
8.920000000000000000e+05,7.323516000000000747e-02,2.942666666666666764e-01,1.319288000000000000e+06
8.960000000000000000e+05,6.080739333333332747e-02,2.647999999999999798e-01,1.325186000000000000e+06
9.000000000000000000e+05,6.439718233333334430e-02,2.739666666666666361e-01,1.330956333333333256e+06
9.040000000000000000e+05,6.107533566666666774e-02,2.633666666666666933e-01,1.336796666666666744e+06
9.080000000000000000e+05,5.972427400000000081e-02,2.602666666666666462e-01,1.342380666666666744e+06
9.120000000000000000e+05,6.646624299999999430e-02,2.765666666666666829e-01,1.348079000000000000e+06
9.160000000000000000e+05,6.709041933333333152e-02,2.804666666666666419e-01,1.353815333333333256e+06
9.200000000000000000e+05,6.341251233333333737e-02,2.674000000000000266e-01,1.359711000000000000e+06
9.240000000000000000e+05,5.774201799999999912e-02,2.564666666666666761e-01,1.365645333333333256e+06
9.280000000000000000e+05,5.671123033333333452e-02,2.543666666666666853e-01,1.371524666666666744e+06
9.320000000000000000e+05,6.415996466666666620e-02,2.713333333333333708e-01,1.377269666666666744e+06
9.360000000000000000e+05,6.843715766666666478e-02,2.817000000000000060e-01,1.382703666666666744e+06
9.400000000000000000e+05,6.194700399999999996e-02,2.682333333333333791e-01,1.388565000000000000e+06
9.440000000000000000e+05,6.636195133333332163e-02,2.788666666666666516e-01,1.394095000000000000e+06
9.480000000000000000e+05,7.574968533333333032e-02,2.973333333333332829e-01,1.399842000000000000e+06
9.520000000000000000e+05,7.744363566666666310e-02,3.005333333333333190e-01,1.405733000000000000e+06
9.560000000000000000e+05,6.151531399999999455e-02,2.671666666666666634e-01,1.411558333333333256e+06
9.600000000000000000e+05,7.344119000000000341e-02,2.937000000000000166e-01,1.417609666666666744e+06
9.640000000000000000e+05,6.285908933333332616e-02,2.676333333333333342e-01,1.423449000000000000e+06
9.680000000000000000e+05,6.195903066666667153e-02,2.692333333333333800e-01,1.429280666666666744e+06
9.720000000000000000e+05,6.395280766666666672e-02,2.726333333333333386e-01,1.435090666666666744e+06
9.760000000000000000e+05,7.489605233333333778e-02,2.946000000000000285e-01,1.441015666666666744e+06
9.800000000000000000e+05,6.616746366666666213e-02,2.812999999999999945e-01,1.446869666666666744e+06
9.840000000000000000e+05,7.314560300000000348e-02,2.932000000000000162e-01,1.452601666666666744e+06
9.880000000000000000e+05,6.387125466666666862e-02,2.700333333333332919e-01,1.458131333333333256e+06
9.920000000000000000e+05,7.099767266666666410e-02,2.904666666666666508e-01,1.463913333333333256e+06
9.960000000000000000e+05,7.240293899999999949e-02,2.914999999999999813e-01,1.469837333333333256e+06
1.000000000000000000e+06,6.634517499999999235e-02,2.810666666666666313e-01,1.475499000000000000e+06
1.004000000000000000e+06,6.636951866666666866e-02,2.795333333333333559e-01,1.481449666666666744e+06
1.008000000000000000e+06,7.010980433333334483e-02,2.857999999999999985e-01,1.487383333333333256e+06
1.012000000000000000e+06,6.980360533333333783e-02,2.842666666666666675e-01,1.493284000000000000e+06
1.016000000000000000e+06,6.764228866666666118e-02,2.806000000000000161e-01,1.499104000000000000e+06
1.020000000000000000e+06,6.929775800000000097e-02,2.817000000000000060e-01,1.504788333333333256e+06
1.024000000000000000e+06,6.486073399999998934e-02,2.745666666666666811e-01,1.510740666666666744e+06
1.028000000000000000e+06,7.142239800000001193e-02,2.893666666666666609e-01,1.516645666666666744e+06
1.032000000000000000e+06,6.238676100000000585e-02,2.686999999999999944e-01,1.522358666666666744e+06
1.036000000000000000e+06,6.105427799999999655e-02,2.655666666666666731e-01,1.527852666666666744e+06
1.040000000000000000e+06,6.629801066666667075e-02,2.743333333333333179e-01,1.533432000000000000e+06
1.044000000000000000e+06,6.168751799999999674e-02,2.652666666666666506e-01,1.539066666666666744e+06
1.048000000000000000e+06,6.770753366666666662e-02,2.785333333333332995e-01,1.544979000000000000e+06
1.052000000000000000e+06,6.834730999999999446e-02,2.827333333333333365e-01,1.550881000000000000e+06
1.056000000000000000e+06,7.698580866666665523e-02,2.991333333333333067e-01,1.556764666666666744e+06
1.060000000000000000e+06,6.521304933333332832e-02,2.760666666666666824e-01,1.562519666666666744e+06
1.064000000000000000e+06,6.620972699999999600e-02,2.784999999999999698e-01,1.568375666666666744e+06
1.068000000000000000e+06,6.494420766666668399e-02,2.734000000000000319e-01,1.574142666666666744e+06
1.072000000000000000e+06,7.075384466666666261e-02,2.883000000000000007e-01,1.579892666666666744e+06
1.076000000000000000e+06,7.192639366666665757e-02,2.911666666666667402e-01,1.585722000000000000e+06
1.080000000000000000e+06,7.031844799999999174e-02,2.865333333333333066e-01,1.591267000000000000e+06
1.084000000000000000e+06,6.757894400000000190e-02,2.815666666666666873e-01,1.596837666666666744e+06
1.088000000000000000e+06,6.224200866666667470e-02,2.693000000000000393e-01,1.602605000000000000e+06
1.092000000000000000e+06,6.468021366666666661e-02,2.722666666666666568e-01,1.608572666666666744e+06
1.096000000000000000e+06,6.837164599999999426e-02,2.832999999999999963e-01,1.614344000000000000e+06
1.100000000000000000e+06,5.736808866666667089e-02,2.568333333333333024e-01,1.620137000000000000e+06
1.104000000000000000e+06,6.530828299999999476e-02,2.769999999999999685e-01,1.625990000000000000e+06
1.108000000000000000e+06,7.749296500000001087e-02,3.013333333333332864e-01,1.631333333333333256e+06
1.112000000000000000e+06,6.081847599999998938e-02,2.660333333333333439e-01,1.637079333333333256e+06
1.116000000000000000e+06,6.588740533333332927e-02,2.769666666666666388e-01,1.642754666666666744e+06
1.120000000000000000e+06,6.421781233333333228e-02,2.684999999999999609e-01,1.648626666666666744e+06
1.124000000000000000e+06,7.535157833333333555e-02,2.951666666666666883e-01,1.654344333333333256e+06
1.128000000000000000e+06,6.926343100000000030e-02,2.827999999999999958e-01,1.660128666666666744e+06
1.132000000000000000e+06,6.707004466666666165e-02,2.787333333333333329e-01,1.665940666666666744e+06
1.136000000000000000e+06,7.138714200000000065e-02,2.919333333333333780e-01,1.671900333333333256e+06
1.140000000000000000e+06,6.526397899999999974e-02,2.753333333333333743e-01,1.677853000000000000e+06
1.144000000000000000e+06,6.151736033333332632e-02,2.651000000000000023e-01,1.683918333333333256e+06
1.148000000000000000e+06,7.077357666666667102e-02,2.875333333333333630e-01,1.689659000000000000e+06
1.152000000000000000e+06,6.550736466666666480e-02,2.751666666666667260e-01,1.695490666666666744e+06
1.156000000000000000e+06,6.279890600000000156e-02,2.713333333333333153e-01,1.701064000000000000e+06
1.160000000000000000e+06,6.606540966666667181e-02,2.797999999999999932e-01,1.707034000000000000e+06
1.164000000000000000e+06,5.805044100000000123e-02,2.574000000000000177e-01,1.712700666666666744e+06
1.168000000000000000e+06,6.275038933333333679e-02,2.680333333333333456e-01,1.718609333333333256e+06
1.172000000000000000e+06,5.668287466666666746e-02,2.533333333333333548e-01,1.724440333333333256e+06
1.176000000000000000e+06,6.124011700000000363e-02,2.693000000000000393e-01,1.730382000000000000e+06
1.180000000000000000e+06,7.087573166666666369e-02,2.887666666666666715e-01,1.736149666666666744e+06
1.184000000000000000e+06,7.384177899999999628e-02,2.935333333333333128e-01,1.742068000000000000e+06
1.188000000000000000e+06,5.975072933333332864e-02,2.592333333333333711e-01,1.747896333333333256e+06
1.192000000000000000e+06,6.637788299999998476e-02,2.797000000000000042e-01,1.753792666666666744e+06
1.196000000000000000e+06,6.560727933333333761e-02,2.719333333333333047e-01,1.759787000000000000e+06
1.200000000000000000e+06,6.382616833333333572e-02,2.724333333333333607e-01,1.765586666666666744e+06
1.204000000000000000e+06,6.943133699999999575e-02,2.828666666666666551e-01,1.771363666666666744e+06
1.208000000000000000e+06,7.153789200000000570e-02,2.911999999999999589e-01,1.777084000000000000e+06
1.212000000000000000e+06,6.607994666666666683e-02,2.780999999999999583e-01,1.783138333333333256e+06
1.216000000000000000e+06,6.966797033333332889e-02,2.856333333333333502e-01,1.789211333333333256e+06
1.220000000000000000e+06,6.759180133333332618e-02,2.797333333333333338e-01,1.795088333333333256e+06
1.224000000000000000e+06,6.895993033333333577e-02,2.820666666666666322e-01,1.800898666666666744e+06
1.228000000000000000e+06,6.682083999999999246e-02,2.796333333333333449e-01,1.806783666666666744e+06
1.232000000000000000e+06,6.228006233333333030e-02,2.697333333333333250e-01,1.812331666666666744e+06
1.236000000000000000e+06,6.767975299999999528e-02,2.811666666666666203e-01,1.818050000000000000e+06
1.240000000000000000e+06,6.018739966666666885e-02,2.640000000000000124e-01,1.823447666666666744e+06
1.244000000000000000e+06,6.957286000000000026e-02,2.849333333333333163e-01,1.828927333333333256e+06
1.248000000000000000e+06,6.329814466666666695e-02,2.742999999999999883e-01,1.834703666666666744e+06
1.252000000000000000e+06,6.444620600000000588e-02,2.732666666666667132e-01,1.840275333333333256e+06
1.256000000000000000e+06,6.520825633333332538e-02,2.782333333333333325e-01,1.845900333333333256e+06
1.260000000000000000e+06,7.104251766666666579e-02,2.859666666666667023e-01,1.851429666666666744e+06
1.264000000000000000e+06,6.431433833333333183e-02,2.701666666666667216e-01,1.856960000000000000e+06
1.268000000000000000e+06,7.079268266666666198e-02,2.889333333333333198e-01,1.862572666666666744e+06
1.272000000000000000e+06,6.258449966666666808e-02,2.668999999999999706e-01,1.868225666666666744e+06
1.276000000000000000e+06,6.597125499999999254e-02,2.734333333333333615e-01,1.873755666666666744e+06
1.280000000000000000e+06,7.230329033333333932e-02,2.918000000000000038e-01,1.879450000000000000e+06
1.284000000000000000e+06,6.622153033333333383e-02,2.787999999999999923e-01,1.884973333333333256e+06
1.288000000000000000e+06,6.664073700000000544e-02,2.782333333333333325e-01,1.890516000000000000e+06
1.292000000000000000e+06,6.396628333333333194e-02,2.739000000000000323e-01,1.896158000000000000e+06
1.296000000000000000e+06,6.489013400000000209e-02,2.765666666666666829e-01,1.901820333333333256e+06
1.300000000000000000e+06,6.485367566666666583e-02,2.756000000000000116e-01,1.907451666666666744e+06
1.304000000000000000e+06,6.616076933333332744e-02,2.763333333333333197e-01,1.913125333333333256e+06
1.308000000000000000e+06,6.587234733333334480e-02,2.770666666666666278e-01,1.918649000000000000e+06
1.312000000000000000e+06,6.982671966666666175e-02,2.866666666666666807e-01,1.924144000000000000e+06
1.316000000000000000e+06,7.221152633333333126e-02,2.940999999999999726e-01,1.929756666666666744e+06
1.320000000000000000e+06,6.174938499999999691e-02,2.686666666666666647e-01,1.935468333333333256e+06
1.324000000000000000e+06,6.974654900000000490e-02,2.860333333333333061e-01,1.941101666666666744e+06
1.328000000000000000e+06,6.816770366666667635e-02,2.819999999999999729e-01,1.946737666666666744e+06
1.332000000000000000e+06,6.179234999999999589e-02,2.667666666666666520e-01,1.952358333333333256e+06
1.336000000000000000e+06,6.341571133333333277e-02,2.730999999999999539e-01,1.958039000000000000e+06
1.340000000000000000e+06,6.849902100000000715e-02,2.821666666666666767e-01,1.963649666666666744e+06
1.344000000000000000e+06,6.696433699999999878e-02,2.784333333333333105e-01,1.969204666666666744e+06
1.348000000000000000e+06,6.569532566666665130e-02,2.784666666666666401e-01,1.974858666666666744e+06
1.352000000000000000e+06,6.494083499999998843e-02,2.744666666666666921e-01,1.980468000000000000e+06
1.356000000000000000e+06,6.567628533333333407e-02,2.729666666666666353e-01,1.986079333333333256e+06
1.360000000000000000e+06,6.464975933333333424e-02,2.779333333333333655e-01,1.991854333333333256e+06
1.364000000000000000e+06,6.548552700000000171e-02,2.756666666666666710e-01,1.997394000000000000e+06
1.368000000000000000e+06,7.004364333333333581e-02,2.869333333333333180e-01,2.002791000000000000e+06
1.372000000000000000e+06,6.202094633333332663e-02,2.677666666666666528e-01,2.008315000000000000e+06
1.376000000000000000e+06,6.827998033333333716e-02,2.806666666666666754e-01,2.014093666666666744e+06
1.380000000000000000e+06,6.435078133333332895e-02,2.745000000000000218e-01,2.019695666666666744e+06
1.384000000000000000e+06,7.222475366666666896e-02,2.925333333333333119e-01,2.025076333333333256e+06
1.388000000000000000e+06,6.205613200000000690e-02,2.707999999999999852e-01,2.030618000000000000e+06
1.392000000000000000e+06,6.132602566666666560e-02,2.629666666666666264e-01,2.036173666666666744e+06
1.396000000000000000e+06,6.446199400000000856e-02,2.748666666666666480e-01,2.041702333333333256e+06
1.400000000000000000e+06,6.807395566666667175e-02,2.816333333333333466e-01,2.047328666666666744e+06
1.404000000000000000e+06,6.790010133333333753e-02,2.805333333333333568e-01,2.052873333333333256e+06
1.408000000000000000e+06,6.403489566666666077e-02,2.736333333333333395e-01,2.058458333333333256e+06
1.412000000000000000e+06,6.185361500000000068e-02,2.705999999999999517e-01,2.063978000000000000e+06
1.416000000000000000e+06,6.324862700000000171e-02,2.694000000000000283e-01,2.069740666666666744e+06
1.420000000000000000e+06,6.486005566666667999e-02,2.740333333333333510e-01,2.075241000000000000e+06
1.424000000000000000e+06,6.286525366666666226e-02,2.693333333333333690e-01,2.080656000000000000e+06
1.428000000000000000e+06,7.331576233333332582e-02,2.932666666666666200e-01,2.086261666666666744e+06
1.432000000000000000e+06,6.962859900000001323e-02,2.848999999999999866e-01,2.091681000000000000e+06
1.436000000000000000e+06,6.700196099999999877e-02,2.817999999999999949e-01,2.097318000000000000e+06
1.440000000000000000e+06,6.841646666666666154e-02,2.810333333333333017e-01,2.102902333333333489e+06
1.444000000000000000e+06,6.475378933333332532e-02,2.744333333333333069e-01,2.108483666666666511e+06
1.448000000000000000e+06,6.405702733333333565e-02,2.754333333333333633e-01,2.114022000000000000e+06
1.452000000000000000e+06,7.034124400000001109e-02,2.873666666666667147e-01,2.119497333333333489e+06
1.456000000000000000e+06,7.601795566666667836e-02,3.015333333333333754e-01,2.125182666666666511e+06
1.460000000000000000e+06,6.663184133333333037e-02,2.774333333333333651e-01,2.130657666666666511e+06
1.464000000000000000e+06,6.860339633333334408e-02,2.815333333333333021e-01,2.136322666666666511e+06
1.468000000000000000e+06,6.923382966666667693e-02,2.833333333333333259e-01,2.141960666666666511e+06
1.472000000000000000e+06,6.211426733333333394e-02,2.692000000000000504e-01,2.147789333333333489e+06
1.476000000000000000e+06,6.260495233333333853e-02,2.677333333333333232e-01,2.153095333333333489e+06
1.480000000000000000e+06,6.825488566666666757e-02,2.801333333333333453e-01,2.158542000000000000e+06
1.484000000000000000e+06,6.461526933333333611e-02,2.729333333333333056e-01,2.164104333333333489e+06
1.488000000000000000e+06,6.508452700000000313e-02,2.735333333333333505e-01,2.169811333333333489e+06
1.492000000000000000e+06,7.144124066666666939e-02,2.896666666666666834e-01,2.175383666666666511e+06
1.496000000000000000e+06,6.665083766666667076e-02,2.766666666666666718e-01,2.180854000000000000e+06
1.500000000000000000e+06,7.596511633333331848e-02,2.997000000000000219e-01,2.186364000000000000e+06
1.504000000000000000e+06,6.030441100000000221e-02,2.620666666666666700e-01,2.192075000000000000e+06
1.508000000000000000e+06,6.769740200000000374e-02,2.771000000000000685e-01,2.197600666666666511e+06
1.512000000000000000e+06,6.266413266666666371e-02,2.707999999999999852e-01,2.203380666666666511e+06
1.516000000000000000e+06,5.814696833333333342e-02,2.585000000000000075e-01,2.208836666666666511e+06
1.520000000000000000e+06,6.086899600000000160e-02,2.656666666666666621e-01,2.214274000000000000e+06
1.524000000000000000e+06,6.772334133333333950e-02,2.811333333333332907e-01,2.219835666666666511e+06
1.528000000000000000e+06,7.001876566666666302e-02,2.851666666666666239e-01,2.225472333333333489e+06
1.532000000000000000e+06,6.224774433333333384e-02,2.682333333333333236e-01,2.231035666666666511e+06
1.536000000000000000e+06,6.431723000000000301e-02,2.721666666666666679e-01,2.236726666666666511e+06
1.540000000000000000e+06,6.218767133333333308e-02,2.670666666666666744e-01,2.242300666666666511e+06
1.544000000000000000e+06,7.517225533333332654e-02,2.981333333333333613e-01,2.247993000000000000e+06
1.548000000000000000e+06,7.036500899999999226e-02,2.847333333333332828e-01,2.253487000000000000e+06
1.552000000000000000e+06,6.195138399999999823e-02,2.696666666666666656e-01,2.258996333333333489e+06
1.556000000000000000e+06,7.433887100000001469e-02,2.938000000000000056e-01,2.264638333333333489e+06
1.560000000000000000e+06,6.254895500000000330e-02,2.718666666666667009e-01,2.270283333333333489e+06
1.564000000000000000e+06,6.098369766666666275e-02,2.673333333333333672e-01,2.275879666666666511e+06
1.568000000000000000e+06,6.472873299999999663e-02,2.762999999999999901e-01,2.281383333333333489e+06
1.572000000000000000e+06,6.620888866666665984e-02,2.785333333333333550e-01,2.287002000000000000e+06
1.576000000000000000e+06,7.147001733333332996e-02,2.908000000000000029e-01,2.292538333333333489e+06
1.580000000000000000e+06,6.506636500000000101e-02,2.762333333333333307e-01,2.298108333333333489e+06
1.584000000000000000e+06,7.121529666666666369e-02,2.844666666666666455e-01,2.303750666666666511e+06
1.588000000000000000e+06,6.167758100000000215e-02,2.690333333333333465e-01,2.309196000000000000e+06
1.592000000000000000e+06,6.041948766666666720e-02,2.636333333333333306e-01,2.314718000000000000e+06
1.596000000000000000e+06,6.236843633333333248e-02,2.680333333333333456e-01,2.320131000000000000e+06
1.600000000000000000e+06,5.904546899999999626e-02,2.617999999999999772e-01,2.325897666666666511e+06
1.604000000000000000e+06,6.909745666666666786e-02,2.847999999999999976e-01,2.331337000000000000e+06
1.608000000000000000e+06,7.170163333333333389e-02,2.906000000000000250e-01,2.336982000000000000e+06
1.612000000000000000e+06,6.551944333333332982e-02,2.762999999999999901e-01,2.342421666666666511e+06
1.616000000000000000e+06,5.953647300000000642e-02,2.621333333333333293e-01,2.347937333333333489e+06
1.620000000000000000e+06,6.872247066666666016e-02,2.797999999999999932e-01,2.353546000000000000e+06
1.624000000000000000e+06,7.322361800000000420e-02,2.945333333333333137e-01,2.358995000000000000e+06
1.628000000000000000e+06,6.358841299999999641e-02,2.745333333333332959e-01,2.364621000000000000e+06
1.632000000000000000e+06,7.074220866666666718e-02,2.889999999999999791e-01,2.370387666666666511e+06
1.636000000000000000e+06,7.192612933333333847e-02,2.852999999999999425e-01,2.376052333333333489e+06
1.640000000000000000e+06,6.999560433333333609e-02,2.832333333333332814e-01,2.381719666666666511e+06
1.644000000000000000e+06,6.166489666666666314e-02,2.650999999999999468e-01,2.387238000000000000e+06
1.648000000000000000e+06,6.287964699999999685e-02,2.655666666666666731e-01,2.392889000000000000e+06
1.652000000000000000e+06,6.132795199999999808e-02,2.641666666666666607e-01,2.398447333333333489e+06
1.656000000000000000e+06,6.081064666666666924e-02,2.646999999999999909e-01,2.404116000000000000e+06
1.660000000000000000e+06,6.487269299999999517e-02,2.755333333333333523e-01,2.409685333333333489e+06
1.664000000000000000e+06,6.259814666666667360e-02,2.723333333333333162e-01,2.415217666666666511e+06
1.668000000000000000e+06,5.727058933333333685e-02,2.547333333333333116e-01,2.420849000000000000e+06
1.672000000000000000e+06,6.268656599999999912e-02,2.687333333333333241e-01,2.426237000000000000e+06
1.676000000000000000e+06,6.438552066666666795e-02,2.727333333333333276e-01,2.431684000000000000e+06
1.680000000000000000e+06,6.180671133333334039e-02,2.672666666666667079e-01,2.437123000000000000e+06
1.684000000000000000e+06,7.114918533333335071e-02,2.885666666666666935e-01,2.442515666666666511e+06
1.688000000000000000e+06,6.581573899999999810e-02,2.755333333333333523e-01,2.447997666666666511e+06
1.692000000000000000e+06,6.879360466666667451e-02,2.811333333333333462e-01,2.453541333333333489e+06
1.696000000000000000e+06,7.056805233333333927e-02,2.832999999999999408e-01,2.459069000000000000e+06
1.700000000000000000e+06,6.016438966666667193e-02,2.646666666666666612e-01,2.464549666666666511e+06
1.704000000000000000e+06,6.854255733333332323e-02,2.815000000000000280e-01,2.470098000000000000e+06
1.708000000000000000e+06,7.608310399999999862e-02,2.969333333333333269e-01,2.475584000000000000e+06
1.712000000000000000e+06,7.159828633333333026e-02,2.884999999999999787e-01,2.480989000000000000e+06
1.716000000000000000e+06,7.419758799999999488e-02,2.943666666666666654e-01,2.486474666666666511e+06
1.720000000000000000e+06,7.121919100000000113e-02,2.891999999999999571e-01,2.492005333333333489e+06
1.724000000000000000e+06,6.804156566666666461e-02,2.812999999999999945e-01,2.497643666666666511e+06
1.728000000000000000e+06,6.248884766666665952e-02,2.695333333333333470e-01,2.503357000000000000e+06
1.732000000000000000e+06,6.277408199999999494e-02,2.651000000000000023e-01,2.508868666666666511e+06
1.736000000000000000e+06,6.518806500000000337e-02,2.775333333333333541e-01,2.514550666666666511e+06
1.740000000000000000e+06,7.059340533333331724e-02,2.855000000000000315e-01,2.520337666666666511e+06
1.744000000000000000e+06,6.418738499999999958e-02,2.724666666666666903e-01,2.525803000000000000e+06
1.748000000000000000e+06,6.733777633333333512e-02,2.825000000000000289e-01,2.531498333333333489e+06
1.752000000000000000e+06,6.142110266666667151e-02,2.664333333333332998e-01,2.536979333333333489e+06
1.756000000000000000e+06,6.136668600000000362e-02,2.676666666666666639e-01,2.542641000000000000e+06
1.760000000000000000e+06,6.401928866666667384e-02,2.728999999999999759e-01,2.548360000000000000e+06
1.764000000000000000e+06,6.947803033333332934e-02,2.859666666666666468e-01,2.553962000000000000e+06
1.768000000000000000e+06,6.781408166666666459e-02,2.838666666666666560e-01,2.559766666666666511e+06
1.772000000000000000e+06,6.250002233333333546e-02,2.687333333333333241e-01,2.565287666666666511e+06
1.776000000000000000e+06,6.370248766666668228e-02,2.691666666666667207e-01,2.571050333333333489e+06
1.780000000000000000e+06,6.749469800000000574e-02,2.790999999999999592e-01,2.576456000000000000e+06
1.784000000000000000e+06,6.521272900000001094e-02,2.752000000000000002e-01,2.581976666666666511e+06
1.788000000000000000e+06,6.570322833333332169e-02,2.755666666666666820e-01,2.587631333333333489e+06
1.792000000000000000e+06,6.466563799999999751e-02,2.734333333333333615e-01,2.593396000000000000e+06
1.796000000000000000e+06,7.210556433333333015e-02,2.931666666666666310e-01,2.598889000000000000e+06
1.800000000000000000e+06,6.160661333333333767e-02,2.636333333333333306e-01,2.604470666666666511e+06
1.804000000000000000e+06,7.417665666666665991e-02,2.956666666666666887e-01,2.610034000000000000e+06
1.808000000000000000e+06,6.544640666666666495e-02,2.771666666666666723e-01,2.615615000000000000e+06
1.812000000000000000e+06,6.294280533333333760e-02,2.694666666666666877e-01,2.621228666666666511e+06
1.816000000000000000e+06,7.944196199999999097e-02,3.049000000000000044e-01,2.626680666666666511e+06
1.820000000000000000e+06,7.289356500000000738e-02,2.924999999999999822e-01,2.632254666666666511e+06
1.824000000000000000e+06,6.758948433333332451e-02,2.822000000000000064e-01,2.637754666666666511e+06
1.828000000000000000e+06,6.497806700000001434e-02,2.759999999999999676e-01,2.643475666666666511e+06
1.832000000000000000e+06,6.411114833333332597e-02,2.735666666666666802e-01,2.648944666666666511e+06
1.836000000000000000e+06,6.319816866666666533e-02,2.684000000000000274e-01,2.654458000000000000e+06
1.840000000000000000e+06,5.848067733333334184e-02,2.610333333333332839e-01,2.660008666666666511e+06
1.844000000000000000e+06,7.529132566666667248e-02,2.959999999999999853e-01,2.665391333333333489e+06
1.848000000000000000e+06,6.897327800000001286e-02,2.842999999999999972e-01,2.671193666666666511e+06
1.852000000000000000e+06,7.330784433333333017e-02,2.937666666666666759e-01,2.676683666666666511e+06
1.856000000000000000e+06,6.399894266666666942e-02,2.744333333333333624e-01,2.682288666666666511e+06
1.860000000000000000e+06,6.898268433333332172e-02,2.827666666666666662e-01,2.687788333333333489e+06
1.864000000000000000e+06,7.300999766666667334e-02,2.926666666666666861e-01,2.693329000000000000e+06
1.868000000000000000e+06,7.038550833333333256e-02,2.833333333333333259e-01,2.698997666666666511e+06
1.872000000000000000e+06,6.922260699999999156e-02,2.829999999999999738e-01,2.704479000000000000e+06
1.876000000000000000e+06,6.141965099999999872e-02,2.676666666666666639e-01,2.709978333333333489e+06
1.880000000000000000e+06,6.946177799999998792e-02,2.855666666666666909e-01,2.715526333333333489e+06
1.884000000000000000e+06,6.682385500000000145e-02,2.807000000000000051e-01,2.721089666666666511e+06
1.888000000000000000e+06,6.741226099999998722e-02,2.757333333333333303e-01,2.726650666666666511e+06
1.892000000000000000e+06,6.668219933333333072e-02,2.777333333333333321e-01,2.732249333333333489e+06
1.896000000000000000e+06,6.244330633333333019e-02,2.640333333333333421e-01,2.737804000000000000e+06
1.900000000000000000e+06,6.973714666666665229e-02,2.842333333333333378e-01,2.743373666666666511e+06
1.904000000000000000e+06,6.266722433333332676e-02,2.717333333333333267e-01,2.749038666666666511e+06
1.908000000000000000e+06,5.887438733333333341e-02,2.573666666666666880e-01,2.754709333333333489e+06
1.912000000000000000e+06,6.573345633333334270e-02,2.787000000000000033e-01,2.760124000000000000e+06
1.916000000000000000e+06,6.358366199999999913e-02,2.691999999999999948e-01,2.765774000000000000e+06
1.920000000000000000e+06,7.719343900000000258e-02,2.984333333333333282e-01,2.771387666666666511e+06
1.924000000000000000e+06,6.081952533333333938e-02,2.596333333333333271e-01,2.776946333333333489e+06
1.928000000000000000e+06,5.898173666666667314e-02,2.583666666666666334e-01,2.782426333333333489e+06
1.932000000000000000e+06,7.062777133333332513e-02,2.876000000000000223e-01,2.788260666666666511e+06
1.936000000000000000e+06,6.613185500000000328e-02,2.753333333333333188e-01,2.793838666666666511e+06
1.940000000000000000e+06,7.256744766666667346e-02,2.913333333333333885e-01,2.799295000000000000e+06
1.944000000000000000e+06,6.498677766666666189e-02,2.734000000000000319e-01,2.804884666666666511e+06
1.948000000000000000e+06,6.263144233333332866e-02,2.690999999999999504e-01,2.810430333333333489e+06
1.952000000000000000e+06,6.251598533333332930e-02,2.708333333333333148e-01,2.815864000000000000e+06
1.956000000000000000e+06,6.445528200000000263e-02,2.732999999999999319e-01,2.821448000000000000e+06
1.960000000000000000e+06,7.197613766666666191e-02,2.924666666666666526e-01,2.827070000000000000e+06
1.964000000000000000e+06,6.303766466666667345e-02,2.704333333333333034e-01,2.832666333333333489e+06
1.968000000000000000e+06,6.736038866666667346e-02,2.753000000000000447e-01,2.838294000000000000e+06
1.972000000000000000e+06,6.006044033333333282e-02,2.630666666666666709e-01,2.843924333333333489e+06
1.976000000000000000e+06,6.774971899999999991e-02,2.782000000000000028e-01,2.849296000000000000e+06
1.980000000000000000e+06,6.198711199999999005e-02,2.655000000000000138e-01,2.854809333333333489e+06
1.984000000000000000e+06,5.848101399999999783e-02,2.594000000000000195e-01,2.860249666666666511e+06
1.988000000000000000e+06,7.397672033333334285e-02,2.942333333333333467e-01,2.866126666666666511e+06
1.992000000000000000e+06,7.046321800000000801e-02,2.846000000000000196e-01,2.871679333333333489e+06
1.996000000000000000e+06,7.086241000000000068e-02,2.877666666666666706e-01,2.877299000000000000e+06
2.000000000000000000e+06,6.376168266666666640e-02,2.714333333333333598e-01,2.882961333333333489e+06
2.004000000000000000e+06,7.418591266666667294e-02,2.921333333333333004e-01,2.888413666666666511e+06
2.008000000000000000e+06,7.589659599999999673e-02,2.975666666666667015e-01,2.893886666666666511e+06
2.012000000000000000e+06,6.758262933333332445e-02,2.767999999999999905e-01,2.899359666666666511e+06
2.016000000000000000e+06,6.418701100000000215e-02,2.719666666666666344e-01,2.904939000000000000e+06
2.020000000000000000e+06,6.651802099999999662e-02,2.790666666666666851e-01,2.910458333333333489e+06
2.024000000000000000e+06,6.446646799999999899e-02,2.737333333333333285e-01,2.916068666666666511e+06
2.028000000000000000e+06,6.120995200000000497e-02,2.655333333333333434e-01,2.921562333333333489e+06
2.032000000000000000e+06,6.519303466666666325e-02,2.772666666666667168e-01,2.927112000000000000e+06
2.036000000000000000e+06,7.179212566666666462e-02,2.871666666666666257e-01,2.932807666666666511e+06
2.040000000000000000e+06,6.292975800000000230e-02,2.679000000000000270e-01,2.938423333333333489e+06
2.044000000000000000e+06,6.295050566666667013e-02,2.693666666666666432e-01,2.944049000000000000e+06
2.048000000000000000e+06,6.840691000000000133e-02,2.820666666666666322e-01,2.949277666666666511e+06
2.052000000000000000e+06,6.987940266666665956e-02,2.836666666666666781e-01,2.954707333333333489e+06
2.056000000000000000e+06,6.877669966666666301e-02,2.817999999999999949e-01,2.960207666666666511e+06
2.060000000000000000e+06,6.665070366666665802e-02,2.763666666666667049e-01,2.965703333333333489e+06
2.064000000000000000e+06,6.121929599999999944e-02,2.677333333333333232e-01,2.971126666666666511e+06
2.068000000000000000e+06,7.005933166666665490e-02,2.846000000000000196e-01,2.976638000000000000e+06
2.072000000000000000e+06,6.465077166666666209e-02,2.757666666666666599e-01,2.982183333333333489e+06
2.076000000000000000e+06,6.640698499999998783e-02,2.783333333333333215e-01,2.987711666666666511e+06
2.080000000000000000e+06,6.353810799999999592e-02,2.720333333333333492e-01,2.993289000000000000e+06
2.084000000000000000e+06,6.195732066666666954e-02,2.655333333333333434e-01,2.998959666666666511e+06
2.088000000000000000e+06,6.337048099999999240e-02,2.689999999999999614e-01,3.004443333333333489e+06
2.092000000000000000e+06,6.696826200000000062e-02,2.794666666666666965e-01,3.010050666666666511e+06
2.096000000000000000e+06,7.116887966666667065e-02,2.874666666666667036e-01,3.015718666666666511e+06
2.100000000000000000e+06,6.616117700000000157e-02,2.775333333333333541e-01,3.021204333333333489e+06
2.104000000000000000e+06,6.279808800000000191e-02,2.672666666666667079e-01,3.026735666666666511e+06
2.108000000000000000e+06,7.158887133333334540e-02,2.883666666666666600e-01,3.032279000000000000e+06
2.112000000000000000e+06,7.521962133333333356e-02,2.959333333333333260e-01,3.037921333333333489e+06
2.116000000000000000e+06,6.140006066666666568e-02,2.653333333333333655e-01,3.043445333333333489e+06
2.120000000000000000e+06,6.614849966666667969e-02,2.767333333333333312e-01,3.049008000000000000e+06
2.124000000000000000e+06,5.954539999999999833e-02,2.590999999999999970e-01,3.054556666666666511e+06
2.128000000000000000e+06,7.315447666666666238e-02,2.908000000000000029e-01,3.060115333333333489e+06
2.132000000000000000e+06,6.630598766666666311e-02,2.784333333333333105e-01,3.065746000000000000e+06
2.136000000000000000e+06,6.417548399999999098e-02,2.751999999999999447e-01,3.071480333333333489e+06
2.140000000000000000e+06,6.614058499999998786e-02,2.776333333333333431e-01,3.077088333333333489e+06
2.144000000000000000e+06,6.859007699999999930e-02,2.801000000000000156e-01,3.082765333333333489e+06
2.148000000000000000e+06,7.503928499999999724e-02,2.968000000000000083e-01,3.088449666666666511e+06
2.152000000000000000e+06,7.117032766666665788e-02,2.858999999999999875e-01,3.094094333333333489e+06
2.156000000000000000e+06,6.419340766666666032e-02,2.698333333333333695e-01,3.099741666666666511e+06
2.160000000000000000e+06,6.400449933333332564e-02,2.714333333333333598e-01,3.105148000000000000e+06
2.164000000000000000e+06,6.564004466666667481e-02,2.774666666666666948e-01,3.110660666666666511e+06
2.168000000000000000e+06,6.217453000000000563e-02,2.665000000000000147e-01,3.116452666666666511e+06
2.172000000000000000e+06,7.007588433333333811e-02,2.871999999999999553e-01,3.122023666666666511e+06
2.176000000000000000e+06,5.585974333333334346e-02,2.528333333333332988e-01,3.127655333333333489e+06
2.180000000000000000e+06,6.558199866666665490e-02,2.783333333333333215e-01,3.133276666666666511e+06
2.184000000000000000e+06,6.322577599999999742e-02,2.696333333333333360e-01,3.138638000000000000e+06
2.188000000000000000e+06,7.056744166666666096e-02,2.894666666666666499e-01,3.144386333333333489e+06
2.192000000000000000e+06,6.524363399999999480e-02,2.745666666666666811e-01,3.149924666666666511e+06
2.196000000000000000e+06,6.452100466666665923e-02,2.704333333333333034e-01,3.155502333333333489e+06
2.200000000000000000e+06,6.538885100000001172e-02,2.740000000000000213e-01,3.161190333333333489e+06
2.204000000000000000e+06,6.483437833333333122e-02,2.753333333333333743e-01,3.166653000000000000e+06
2.208000000000000000e+06,6.673282766666667476e-02,2.805000000000000271e-01,3.172068333333333489e+06
2.212000000000000000e+06,6.600163366666667031e-02,2.752666666666666595e-01,3.177569333333333489e+06
2.216000000000000000e+06,6.428261600000000076e-02,2.744999999999999662e-01,3.183106333333333489e+06
2.220000000000000000e+06,6.503009933333332715e-02,2.764999999999999680e-01,3.188638666666666511e+06
2.224000000000000000e+06,6.031877399999999861e-02,2.634666666666666823e-01,3.194343333333333489e+06
2.228000000000000000e+06,6.550955766666667623e-02,2.774000000000000354e-01,3.199707333333333489e+06
2.232000000000000000e+06,6.550431233333332826e-02,2.766000000000000125e-01,3.205263333333333489e+06
2.236000000000000000e+06,7.450474066666666617e-02,2.925333333333333119e-01,3.210824333333333489e+06
2.240000000000000000e+06,6.782457966666666227e-02,2.812333333333333352e-01,3.216177333333333489e+06
2.244000000000000000e+06,6.968299766666666284e-02,2.867000000000000104e-01,3.221765000000000000e+06
2.248000000000000000e+06,6.829534733333332552e-02,2.821000000000000174e-01,3.227137000000000000e+06
2.252000000000000000e+06,7.231648033333333558e-02,2.904999999999999805e-01,3.232698666666666511e+06
2.256000000000000000e+06,8.840267133333333527e-02,3.211333333333333262e-01,3.238410000000000000e+06
2.260000000000000000e+06,6.816354133333332732e-02,2.821000000000000174e-01,3.244039333333333489e+06
2.264000000000000000e+06,6.985555833333333131e-02,2.834666666666667001e-01,3.249447666666666511e+06
2.268000000000000000e+06,7.099889966666667052e-02,2.864666666666667028e-01,3.254856666666666511e+06
2.272000000000000000e+06,7.113272199999999545e-02,2.894666666666667054e-01,3.260339000000000000e+06
2.276000000000000000e+06,6.234139733333333294e-02,2.675000000000000155e-01,3.265941333333333489e+06
2.280000000000000000e+06,7.081540166666666636e-02,2.902666666666666173e-01,3.271437666666666511e+06
2.284000000000000000e+06,6.578607499999999941e-02,2.757666666666666599e-01,3.277101000000000000e+06
2.288000000000000000e+06,6.853214400000000317e-02,2.827999999999999958e-01,3.282562333333333489e+06
2.292000000000000000e+06,6.978144233333333224e-02,2.870333333333333070e-01,3.288228666666666511e+06
2.296000000000000000e+06,7.172079133333332523e-02,2.888333333333333308e-01,3.293880666666666511e+06
2.300000000000000000e+06,6.984864699999999982e-02,2.878666666666666596e-01,3.299347000000000000e+06
2.304000000000000000e+06,7.079209133333334847e-02,2.838999999999999857e-01,3.304950666666666511e+06
2.308000000000000000e+06,6.137553366666666926e-02,2.670666666666666744e-01,3.310517000000000000e+06
2.312000000000000000e+06,6.204421833333332442e-02,2.696000000000000063e-01,3.315929333333333489e+06
2.316000000000000000e+06,6.588704233333332605e-02,2.780000000000000249e-01,3.321387333333333489e+06
2.320000000000000000e+06,6.689067433333333035e-02,2.785000000000000253e-01,3.327280666666666511e+06
2.324000000000000000e+06,6.511278933333332353e-02,2.737999999999999878e-01,3.332666000000000000e+06
2.328000000000000000e+06,7.677936533333333535e-02,3.009666666666666601e-01,3.338028333333333489e+06
2.332000000000000000e+06,6.532060133333332519e-02,2.749666666666666370e-01,3.343594666666666511e+06
2.336000000000000000e+06,6.830575333333332999e-02,2.795333333333333559e-01,3.349168000000000000e+06
2.340000000000000000e+06,8.571484666666666363e-02,3.137333333333333640e-01,3.354857333333333489e+06
2.344000000000000000e+06,6.344465633333333521e-02,2.719666666666666344e-01,3.360476666666666511e+06
2.348000000000000000e+06,6.725784766666666192e-02,2.805333333333333568e-01,3.365934000000000000e+06
2.352000000000000000e+06,6.075677766666667118e-02,2.629666666666666819e-01,3.371525000000000000e+06
2.356000000000000000e+06,6.829797233333333162e-02,2.810666666666666869e-01,3.377161000000000000e+06
2.360000000000000000e+06,7.130215799999999049e-02,2.888999999999999901e-01,3.382667333333333489e+06
2.364000000000000000e+06,6.477726233333333528e-02,2.779666666666666397e-01,3.388243666666666511e+06
2.368000000000000000e+06,7.138847066666666186e-02,2.887000000000000122e-01,3.393960333333333489e+06
2.372000000000000000e+06,6.667153566666667031e-02,2.783333333333333215e-01,3.399384666666666511e+06
2.376000000000000000e+06,6.735368466666667719e-02,2.784666666666666401e-01,3.404981666666666511e+06
2.380000000000000000e+06,6.554356699999999702e-02,2.753000000000000447e-01,3.410554666666666511e+06
2.384000000000000000e+06,7.083419466666666942e-02,2.842333333333333378e-01,3.416202666666666511e+06
2.388000000000000000e+06,6.761345266666667075e-02,2.834000000000000408e-01,3.421626666666666511e+06
2.392000000000000000e+06,6.564975166666665862e-02,2.733333333333333171e-01,3.427180333333333489e+06
2.396000000000000000e+06,6.790383766666667487e-02,2.820666666666666877e-01,3.432641666666666511e+06
2.400000000000000000e+06,6.433438266666667571e-02,2.736666666666666692e-01,3.438170333333333489e+06


==> data/powerplant/dnn-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.140898766666666688e+03,3.260549999999999926e+01,2.086666666666666572e+02
4.000000000000000000e+03,8.498748900000001327e-02,3.143666666666666831e-01,6.741333333333333030e+03
8.000000000000000000e+03,9.202785533333333878e-02,3.297333333333333227e-01,1.371866666666666606e+04
1.200000000000000000e+04,7.526922933333334009e-02,2.967333333333333489e-01,2.105866666666666788e+04
1.600000000000000000e+04,8.203183133333334653e-02,3.118666666666666809e-01,2.844766666666666788e+04
2.000000000000000000e+04,7.819631199999999005e-02,3.022666666666666835e-01,3.569600000000000000e+04
2.400000000000000000e+04,7.550055266666666487e-02,2.968666666666666676e-01,4.304266666666666424e+04
2.800000000000000000e+04,7.902126766666665858e-02,3.008666666666666711e-01,5.037166666666666424e+04
3.200000000000000000e+04,8.113940533333334482e-02,3.086333333333333151e-01,5.767166666666666424e+04
3.600000000000000000e+04,7.048806566666666884e-02,2.908333333333333326e-01,6.506766666666666424e+04
4.000000000000000000e+04,6.566737833333333163e-02,2.780000000000000249e-01,7.233433333333332848e+04
4.400000000000000000e+04,6.618431466666666041e-02,2.806333333333332902e-01,7.961233333333332848e+04
4.800000000000000000e+04,6.759178133333332283e-02,2.814666666666666428e-01,8.692833333333332848e+04
5.200000000000000000e+04,7.203127966666666993e-02,2.973666666666666680e-01,9.409600000000000000e+04
5.600000000000000000e+04,6.841673700000000524e-02,2.850333333333333052e-01,1.012916666666666715e+05
6.000000000000000000e+04,7.022832733333332633e-02,2.900333333333333097e-01,1.085833333333333285e+05
6.400000000000000000e+04,7.407131900000001046e-02,2.998999999999999999e-01,1.159756666666666715e+05
6.800000000000000000e+04,6.826403966666666490e-02,2.827999999999999958e-01,1.233170000000000000e+05
7.200000000000000000e+04,6.219134933333333309e-02,2.715000000000000191e-01,1.307373333333333285e+05
7.600000000000000000e+04,6.558115766666666735e-02,2.784333333333333660e-01,1.380346666666666570e+05
8.000000000000000000e+04,7.092943033333333480e-02,2.915000000000000369e-01,1.453756666666666570e+05
8.400000000000000000e+04,6.580644599999999067e-02,2.848999999999999866e-01,1.525363333333333430e+05
8.800000000000000000e+04,6.205744900000000758e-02,2.740666666666666806e-01,1.599650000000000000e+05
9.200000000000000000e+04,6.149065599999999771e-02,2.691999999999999948e-01,1.672600000000000000e+05
9.600000000000000000e+04,7.645492999999999040e-02,3.043333333333333446e-01,1.749096666666666570e+05
1.000000000000000000e+05,6.551311899999999466e-02,2.779666666666666952e-01,1.813853333333333430e+05
1.040000000000000000e+05,6.451457466666667140e-02,2.839666666666666450e-01,1.885053333333333430e+05
1.080000000000000000e+05,6.441756566666666239e-02,2.764666666666666939e-01,1.953833333333333430e+05
1.120000000000000000e+05,6.638823066666667272e-02,2.776000000000000134e-01,2.024336666666666570e+05
1.160000000000000000e+05,5.890695133333332528e-02,2.587666666666666448e-01,2.095310000000000000e+05
1.200000000000000000e+05,6.764887166666666563e-02,2.857999999999999985e-01,2.168206666666666570e+05
1.240000000000000000e+05,6.806750366666665386e-02,2.850333333333333052e-01,2.240973333333333430e+05
1.280000000000000000e+05,6.550236033333332875e-02,2.845333333333333603e-01,2.312593333333333430e+05
1.320000000000000000e+05,7.559721666666667506e-02,3.023333333333332873e-01,2.384340000000000000e+05
1.360000000000000000e+05,7.110849000000001030e-02,2.922333333333332894e-01,2.456813333333333430e+05
1.400000000000000000e+05,7.726125666666666669e-02,3.077000000000000290e-01,2.529590000000000000e+05
1.440000000000000000e+05,7.457250866666666200e-02,2.994333333333333846e-01,2.604306666666666570e+05
1.480000000000000000e+05,6.305712200000000711e-02,2.754333333333333633e-01,2.676160000000000000e+05
1.520000000000000000e+05,6.568994599999999906e-02,2.795666666666666855e-01,2.746506666666666861e+05
1.560000000000000000e+05,5.756172766666666635e-02,2.600000000000000089e-01,2.816033333333333139e+05
1.600000000000000000e+05,5.706690966666666531e-02,2.575666666666666660e-01,2.886653333333333139e+05
1.640000000000000000e+05,6.421015066666667381e-02,2.757000000000000006e-01,2.959546666666666861e+05
1.680000000000000000e+05,6.425670066666666624e-02,2.767333333333333312e-01,3.031730000000000000e+05
1.720000000000000000e+05,6.749583266666667192e-02,2.857000000000000095e-01,3.102636666666666861e+05
1.760000000000000000e+05,6.634226933333332854e-02,2.769333333333333091e-01,3.176246666666666861e+05
1.800000000000000000e+05,6.321520099999999864e-02,2.736000000000000099e-01,3.248440000000000000e+05
1.840000000000000000e+05,7.020834100000000744e-02,2.877000000000000113e-01,3.320986666666666861e+05
1.880000000000000000e+05,6.511305166666665756e-02,2.751666666666666150e-01,3.394990000000000000e+05
1.920000000000000000e+05,6.454209833333332536e-02,2.780666666666666287e-01,3.467770000000000000e+05
1.960000000000000000e+05,6.519300233333333305e-02,2.755000000000000226e-01,3.541166666666666861e+05
2.000000000000000000e+05,7.659831666666666594e-02,3.018333333333333424e-01,3.616206666666666861e+05
2.040000000000000000e+05,6.657984466666666545e-02,2.836333333333333484e-01,3.682313333333333139e+05
2.080000000000000000e+05,6.376578666666667117e-02,2.708666666666666445e-01,3.750946666666666861e+05
2.120000000000000000e+05,6.810765333333333726e-02,2.885999999999999677e-01,3.820096666666666861e+05
2.160000000000000000e+05,6.428148566666666563e-02,2.760333333333333528e-01,3.889946666666666861e+05
2.200000000000000000e+05,6.558707466666667540e-02,2.815666666666666873e-01,3.958383333333333139e+05
2.240000000000000000e+05,6.694672999999999596e-02,2.812000000000000055e-01,4.027246666666666861e+05
2.280000000000000000e+05,7.375244566666666612e-02,2.970666666666666456e-01,4.098733333333333139e+05
2.320000000000000000e+05,6.631882966666667600e-02,2.792666666666666075e-01,4.170736666666666861e+05
2.360000000000000000e+05,7.084221133333333531e-02,2.852666666666666129e-01,4.243110000000000000e+05
2.400000000000000000e+05,6.641057000000000210e-02,2.806333333333333457e-01,4.314313333333333139e+05
2.440000000000000000e+05,6.653776033333333451e-02,2.822000000000000064e-01,4.387486666666666861e+05
2.480000000000000000e+05,6.936148300000000155e-02,2.856666666666666798e-01,4.460146666666666861e+05
2.520000000000000000e+05,6.355000533333332591e-02,2.723333333333333717e-01,4.533220000000000000e+05
2.560000000000000000e+05,6.420637566666666241e-02,2.775000000000000244e-01,4.602833333333333139e+05
2.600000000000000000e+05,6.091442699999999322e-02,2.641666666666666607e-01,4.674513333333333139e+05
2.640000000000000000e+05,6.543642533333333955e-02,2.784333333333333105e-01,4.747106666666666861e+05
2.680000000000000000e+05,7.058555633333334078e-02,2.938999999999999946e-01,4.820450000000000000e+05
2.720000000000000000e+05,6.882234900000000488e-02,2.883666666666667155e-01,4.892253333333333139e+05
2.760000000000000000e+05,6.798148766666665954e-02,2.822666666666667212e-01,4.963236666666666861e+05
2.800000000000000000e+05,6.817735966666667313e-02,2.822999999999999954e-01,5.034576666666666861e+05
2.840000000000000000e+05,7.234823466666666369e-02,2.942000000000000171e-01,5.106880000000000000e+05
2.880000000000000000e+05,7.035815966666665588e-02,2.863666666666666583e-01,5.178106666666666861e+05
2.920000000000000000e+05,7.471617300000001072e-02,2.958000000000000074e-01,5.248223333333333721e+05
2.960000000000000000e+05,6.761451066666666898e-02,2.844666666666667010e-01,5.319323333333333721e+05
3.000000000000000000e+05,6.903859000000001078e-02,2.909999999999999809e-01,5.389690000000000000e+05
3.040000000000000000e+05,6.891496766666665996e-02,2.857333333333333392e-01,5.462356666666666279e+05
3.080000000000000000e+05,7.206635699999998368e-02,2.897333333333333427e-01,5.535456666666666279e+05
3.120000000000000000e+05,6.906300533333332992e-02,2.943999999999999950e-01,5.608726666666666279e+05
3.160000000000000000e+05,6.783100999999999714e-02,2.859333333333333171e-01,5.685553333333333721e+05
3.200000000000000000e+05,7.521740600000000054e-02,3.025666666666667060e-01,5.754466666666666279e+05
3.240000000000000000e+05,7.040298699999998633e-02,2.891999999999999571e-01,5.824693333333333721e+05
3.280000000000000000e+05,6.196585066666667613e-02,2.665000000000000147e-01,5.895733333333333721e+05
3.320000000000000000e+05,6.998418499999999043e-02,2.879333333333333189e-01,5.966606666666666279e+05
3.360000000000000000e+05,8.081297833333334069e-02,3.116666666666666474e-01,6.038730000000000000e+05
3.400000000000000000e+05,6.650905033333333327e-02,2.813000000000000500e-01,6.107950000000000000e+05
3.440000000000000000e+05,7.197125766666666313e-02,2.956000000000000294e-01,6.180176666666666279e+05
3.480000000000000000e+05,7.221736133333334084e-02,2.931333333333333013e-01,6.250666666666666279e+05
3.520000000000000000e+05,6.665515866666665845e-02,2.805333333333333568e-01,6.322353333333333721e+05
3.560000000000000000e+05,6.950233366666667967e-02,2.879333333333333189e-01,6.393736666666666279e+05
3.600000000000000000e+05,6.574368966666666037e-02,2.830666666666666331e-01,6.463360000000000000e+05
3.640000000000000000e+05,6.737084166666666707e-02,2.895000000000000351e-01,6.533303333333333721e+05
3.680000000000000000e+05,7.068956366666666324e-02,2.888999999999999901e-01,6.604906666666666279e+05
3.720000000000000000e+05,6.229747099999999316e-02,2.756000000000000116e-01,6.672306666666666279e+05
3.760000000000000000e+05,7.146754366666666081e-02,2.898666666666666614e-01,6.740883333333333721e+05
3.800000000000000000e+05,6.716804433333334323e-02,2.826000000000000179e-01,6.809223333333333721e+05
3.840000000000000000e+05,7.053301733333333656e-02,2.898666666666666614e-01,6.879693333333333721e+05
3.880000000000000000e+05,6.941262399999999222e-02,2.899333333333333207e-01,6.950403333333333721e+05
3.920000000000000000e+05,7.432592666666666681e-02,3.005999999999999783e-01,7.018940000000000000e+05
3.960000000000000000e+05,6.968459766666666722e-02,2.872333333333332850e-01,7.088733333333333721e+05
4.000000000000000000e+05,6.612181433333333413e-02,2.788666666666666516e-01,7.159860000000000000e+05
4.040000000000000000e+05,7.061917333333334046e-02,2.903666666666666618e-01,7.232060000000000000e+05
4.080000000000000000e+05,6.310211133333333555e-02,2.723333333333333717e-01,7.302516666666666279e+05
4.120000000000000000e+05,7.344208633333333680e-02,2.904333333333333211e-01,7.374956666666666279e+05
4.160000000000000000e+05,6.567097933333333748e-02,2.761666666666666714e-01,7.445340000000000000e+05
4.200000000000000000e+05,6.567465266666666635e-02,2.771999999999999464e-01,7.518043333333333721e+05
4.240000000000000000e+05,7.148940600000000534e-02,2.983000000000000096e-01,7.589136666666666279e+05
4.280000000000000000e+05,6.650361666666666782e-02,2.874333333333333740e-01,7.659260000000000000e+05
4.320000000000000000e+05,7.497236899999999704e-02,3.075000000000000511e-01,7.728546666666666279e+05
4.360000000000000000e+05,6.787676400000000609e-02,2.895000000000000351e-01,7.800183333333333721e+05
4.400000000000000000e+05,6.653467966666666566e-02,2.830333333333333035e-01,7.870966666666666279e+05
4.440000000000000000e+05,6.782758233333333053e-02,2.893333333333333868e-01,7.942713333333333721e+05
4.480000000000000000e+05,6.349472200000000344e-02,2.761000000000000121e-01,8.014116666666666279e+05
4.520000000000000000e+05,6.597221166666666914e-02,2.802666666666666639e-01,8.082980000000000000e+05
4.560000000000000000e+05,6.493664899999999907e-02,2.746000000000000107e-01,8.154620000000000000e+05
4.600000000000000000e+05,6.945963466666665864e-02,2.896666666666666834e-01,8.227326666666666279e+05
4.640000000000000000e+05,6.471617533333333394e-02,2.772666666666666613e-01,8.301896666666666279e+05
4.680000000000000000e+05,7.175014666666666707e-02,2.889999999999999791e-01,8.368143333333333721e+05
4.720000000000000000e+05,7.454190400000000605e-02,2.966666666666666341e-01,8.438040000000000000e+05
4.760000000000000000e+05,6.654621666666667157e-02,2.851666666666667349e-01,8.510293333333333721e+05
4.800000000000000000e+05,6.958539266666666223e-02,2.874000000000000443e-01,8.581883333333333721e+05
4.840000000000000000e+05,7.579954433333334352e-02,3.014999999999999347e-01,8.651320000000000000e+05
4.880000000000000000e+05,6.490535399999999844e-02,2.785333333333333550e-01,8.720823333333333721e+05
4.920000000000000000e+05,6.416254733333333349e-02,2.748666666666666480e-01,8.793046666666666279e+05
4.960000000000000000e+05,7.293727999999999323e-02,2.914333333333333775e-01,8.864123333333333721e+05
5.000000000000000000e+05,6.696636466666666676e-02,2.844666666666667010e-01,8.934850000000000000e+05
5.040000000000000000e+05,6.863923866666667151e-02,2.878666666666666596e-01,9.005040000000000000e+05
5.080000000000000000e+05,6.771385900000000124e-02,2.857666666666666688e-01,9.075023333333333721e+05
5.120000000000000000e+05,6.666467333333332690e-02,2.760666666666666269e-01,9.146706666666666279e+05
5.160000000000000000e+05,5.984113633333332932e-02,2.602999999999999758e-01,9.217580000000000000e+05
5.200000000000000000e+05,7.792905700000000990e-02,3.036666666666666958e-01,9.288490000000000000e+05
5.240000000000000000e+05,6.976083199999999485e-02,2.873333333333333295e-01,9.358050000000000000e+05
5.280000000000000000e+05,6.690598633333333378e-02,2.785999999999999588e-01,9.428706666666666279e+05
5.320000000000000000e+05,7.096084466666667534e-02,2.939999999999999836e-01,9.500053333333333721e+05
5.360000000000000000e+05,6.880807133333333159e-02,2.833333333333333259e-01,9.568333333333333721e+05
5.400000000000000000e+05,6.668668500000000943e-02,2.842666666666666675e-01,9.637730000000000000e+05
5.440000000000000000e+05,7.110072666666665542e-02,2.903333333333333321e-01,9.703823333333333721e+05
5.480000000000000000e+05,6.783076600000000067e-02,2.858000000000000540e-01,9.772600000000000000e+05
5.520000000000000000e+05,6.403984633333333065e-02,2.705000000000000182e-01,9.842516666666666279e+05
5.560000000000000000e+05,6.814579900000000690e-02,2.838999999999999857e-01,9.912673333333333721e+05
5.600000000000000000e+05,6.476679700000000095e-02,2.757333333333333303e-01,9.985260000000000000e+05
5.640000000000000000e+05,7.408638800000000302e-02,2.987333333333332952e-01,1.005569333333333372e+06
5.680000000000000000e+05,7.610476866666666951e-02,3.012333333333332974e-01,1.012605000000000000e+06
5.720000000000000000e+05,7.599026700000000023e-02,3.042333333333333556e-01,1.019530000000000000e+06
5.760000000000000000e+05,7.178566866666666324e-02,2.888666666666666605e-01,1.026577666666666628e+06
5.800000000000000000e+05,7.494018966666667059e-02,3.023000000000000131e-01,1.033568333333333372e+06
5.840000000000000000e+05,6.710980333333334269e-02,2.783999999999999808e-01,1.040512333333333372e+06
5.880000000000000000e+05,7.554382100000001099e-02,2.982333333333333503e-01,1.047435666666666628e+06
5.920000000000000000e+05,7.077432433333331885e-02,2.913333333333333330e-01,1.054431000000000000e+06
5.960000000000000000e+05,7.083412766666667693e-02,2.883999999999999897e-01,1.061603333333333256e+06
6.000000000000000000e+05,7.238041866666666824e-02,2.904333333333333211e-01,1.068616000000000000e+06
6.040000000000000000e+05,6.665871033333332918e-02,2.843999999999999861e-01,1.075431000000000000e+06
6.080000000000000000e+05,7.296626166666665692e-02,2.977666666666666795e-01,1.082373000000000000e+06
6.120000000000000000e+05,6.366688733333332462e-02,2.778666666666666507e-01,1.089213666666666744e+06
6.160000000000000000e+05,7.144405666666665822e-02,2.903666666666666618e-01,1.096362333333333256e+06
6.200000000000000000e+05,7.377802333333333129e-02,2.979333333333333278e-01,1.103483000000000000e+06
6.240000000000000000e+05,7.329453300000000893e-02,2.988333333333333397e-01,1.110478666666666744e+06
6.280000000000000000e+05,6.711764366666667092e-02,2.811666666666666758e-01,1.117600666666666744e+06
6.320000000000000000e+05,6.269184866666666078e-02,2.728999999999999759e-01,1.124624000000000000e+06
6.360000000000000000e+05,7.166138766666665938e-02,2.893333333333333313e-01,1.132169333333333256e+06
6.400000000000000000e+05,6.811321766666665611e-02,2.862666666666666693e-01,1.138777000000000000e+06
6.440000000000000000e+05,7.022882466666667545e-02,2.896333333333333537e-01,1.145596333333333256e+06
6.480000000000000000e+05,6.348519499999999427e-02,2.756333333333333413e-01,1.152514666666666744e+06
6.520000000000000000e+05,6.323830933333333959e-02,2.792999999999999927e-01,1.159443666666666744e+06
6.560000000000000000e+05,7.549371333333333711e-02,3.000999999999999779e-01,1.166457333333333256e+06
6.600000000000000000e+05,6.639798233333332744e-02,2.841333333333333488e-01,1.173373000000000000e+06
6.640000000000000000e+05,6.824569433333332880e-02,2.854333333333333722e-01,1.180599333333333256e+06
6.680000000000000000e+05,6.540720433333334360e-02,2.738333333333333175e-01,1.187737666666666744e+06
6.720000000000000000e+05,6.253269933333333030e-02,2.634666666666666823e-01,1.194532666666666744e+06
6.760000000000000000e+05,7.103668400000000271e-02,2.889999999999999791e-01,1.201646000000000000e+06
6.800000000000000000e+05,7.639527100000000071e-02,3.004333333333333300e-01,1.208674333333333256e+06
6.840000000000000000e+05,6.792788200000000887e-02,2.860333333333333616e-01,1.215733333333333256e+06
6.880000000000000000e+05,6.910126399999999558e-02,2.828666666666666551e-01,1.222875000000000000e+06
6.920000000000000000e+05,6.886850033333331844e-02,2.818666666666666543e-01,1.229911666666666744e+06
6.960000000000000000e+05,6.900699433333333521e-02,2.849666666666666459e-01,1.237062333333333256e+06
7.000000000000000000e+05,7.803733633333333197e-02,3.038666666666666738e-01,1.244241333333333256e+06
7.040000000000000000e+05,7.197388999999999870e-02,2.943000000000000060e-01,1.251478000000000000e+06
7.080000000000000000e+05,6.691816199999998938e-02,2.794333333333333669e-01,1.258308000000000000e+06
7.120000000000000000e+05,7.640969500000001358e-02,2.995333333333333181e-01,1.265236000000000000e+06
7.160000000000000000e+05,6.194718299999999594e-02,2.706999999999999962e-01,1.272133333333333256e+06
7.200000000000000000e+05,7.185818499999999109e-02,2.930666666666666420e-01,1.279219666666666744e+06
7.240000000000000000e+05,7.014671733333333048e-02,2.862999999999999989e-01,1.286129000000000000e+06
7.280000000000000000e+05,7.175283366666666829e-02,2.917333333333333445e-01,1.293316333333333256e+06
7.320000000000000000e+05,7.288172833333332601e-02,2.928999999999999937e-01,1.300337666666666744e+06
7.360000000000000000e+05,7.921350233333333823e-02,3.027666666666666284e-01,1.307472333333333256e+06
7.400000000000000000e+05,8.565799433333333435e-02,3.155000000000000582e-01,1.314314666666666744e+06
7.440000000000000000e+05,7.387600133333332986e-02,2.916000000000000258e-01,1.321268666666666744e+06
7.480000000000000000e+05,6.267637500000000639e-02,2.786000000000000143e-01,1.328062333333333256e+06
7.520000000000000000e+05,7.276553933333333724e-02,2.894666666666667054e-01,1.334834333333333256e+06
7.560000000000000000e+05,7.393996433333334395e-02,2.898666666666666614e-01,1.341766666666666744e+06
7.600000000000000000e+05,6.525872166666667196e-02,2.821333333333332916e-01,1.348644666666666744e+06
7.640000000000000000e+05,6.641181833333333062e-02,2.787666666666666626e-01,1.355372333333333256e+06
7.680000000000000000e+05,6.535157166666666351e-02,2.723000000000000420e-01,1.362321333333333256e+06
7.720000000000000000e+05,6.230561899999999959e-02,2.738333333333333175e-01,1.369180000000000000e+06
7.760000000000000000e+05,7.721696566666665096e-02,3.021999999999999686e-01,1.376013666666666744e+06
7.800000000000000000e+05,6.929017099999999763e-02,2.878666666666666596e-01,1.383307333333333256e+06
7.840000000000000000e+05,7.295966600000000635e-02,2.967666666666666786e-01,1.390277666666666744e+06
7.880000000000000000e+05,6.761582566666667071e-02,2.838999999999999857e-01,1.397484666666666744e+06
7.920000000000000000e+05,8.404936133333333614e-02,3.161666666666666514e-01,1.404562666666666744e+06
7.960000000000000000e+05,6.747215999999998937e-02,2.870333333333333070e-01,1.411557000000000000e+06
8.000000000000000000e+05,6.690611433333332192e-02,2.859333333333333171e-01,1.418396000000000000e+06
8.040000000000000000e+05,7.765318933333333062e-02,3.034666666666666623e-01,1.425210000000000000e+06
8.080000000000000000e+05,6.518769133333333909e-02,2.711999999999999966e-01,1.432314333333333256e+06
8.120000000000000000e+05,7.799067133333333068e-02,3.020666666666666500e-01,1.439123000000000000e+06
8.160000000000000000e+05,7.164788266666667627e-02,2.876000000000000223e-01,1.446225333333333256e+06
8.200000000000000000e+05,7.151495400000000557e-02,2.814666666666666983e-01,1.453131666666666744e+06
8.240000000000000000e+05,7.038637000000000365e-02,2.874666666666667036e-01,1.459815666666666744e+06
8.280000000000000000e+05,7.044055700000000086e-02,2.868333333333333290e-01,1.466732666666666744e+06
8.320000000000000000e+05,6.279519066666666705e-02,2.726666666666666683e-01,1.473502000000000000e+06
8.360000000000000000e+05,6.952999533333333038e-02,2.861333333333332951e-01,1.480570333333333256e+06
8.400000000000000000e+05,7.138247066666665586e-02,2.878000000000000003e-01,1.487675000000000000e+06
8.440000000000000000e+05,6.923858566666667158e-02,2.817999999999999949e-01,1.494757333333333256e+06
8.480000000000000000e+05,7.438856833333333529e-02,2.961333333333333595e-01,1.501528000000000000e+06
8.520000000000000000e+05,6.562452500000000299e-02,2.766000000000000125e-01,1.508547666666666744e+06
8.560000000000000000e+05,7.687855033333333699e-02,2.978333333333333388e-01,1.515726000000000000e+06
8.600000000000000000e+05,6.378896666666666881e-02,2.694000000000000283e-01,1.522593666666666744e+06
8.640000000000000000e+05,7.267007466666666748e-02,2.828333333333333255e-01,1.529548000000000000e+06
8.680000000000000000e+05,7.009714366666666696e-02,2.851666666666666239e-01,1.536510333333333256e+06
8.720000000000000000e+05,7.674339900000000381e-02,2.967000000000000193e-01,1.543512333333333256e+06
8.760000000000000000e+05,7.103299099999998978e-02,2.881333333333332969e-01,1.550279666666666744e+06
8.800000000000000000e+05,7.319232800000000094e-02,2.924666666666666526e-01,1.557218666666666744e+06
8.840000000000000000e+05,7.262624066666666101e-02,2.847999999999999976e-01,1.564073666666666744e+06
8.880000000000000000e+05,6.862794099999998398e-02,2.782333333333333325e-01,1.571004333333333256e+06
8.920000000000000000e+05,7.555315166666666526e-02,2.937333333333333463e-01,1.577781666666666744e+06
8.960000000000000000e+05,6.677836933333332337e-02,2.838000000000000522e-01,1.584618666666666744e+06
9.000000000000000000e+05,6.892492366666666537e-02,2.863666666666666583e-01,1.591543000000000000e+06
9.040000000000000000e+05,7.657740999999999854e-02,2.981666666666666354e-01,1.598519333333333256e+06
9.080000000000000000e+05,7.062784100000001064e-02,2.870333333333333070e-01,1.605622666666666744e+06
9.120000000000000000e+05,7.441525933333333065e-02,2.958666666666666667e-01,1.612572000000000000e+06
9.160000000000000000e+05,6.426528466666665829e-02,2.745333333333333514e-01,1.619698000000000000e+06
9.200000000000000000e+05,6.881362933333333431e-02,2.778000000000000469e-01,1.626661000000000000e+06
9.240000000000000000e+05,6.130030633333333201e-02,2.614333333333333509e-01,1.633775333333333256e+06
9.280000000000000000e+05,6.294177866666667009e-02,2.700666666666666771e-01,1.640819333333333256e+06
9.320000000000000000e+05,6.199716899999999781e-02,2.741000000000000103e-01,1.647823666666666744e+06
9.360000000000000000e+05,7.664833699999999694e-02,3.010999999999999788e-01,1.654767333333333256e+06
9.400000000000000000e+05,6.998844933333332741e-02,2.847999999999999976e-01,1.661750666666666744e+06
9.440000000000000000e+05,7.148147866666666739e-02,2.910666666666666957e-01,1.668523000000000000e+06
9.480000000000000000e+05,8.927239700000000333e-02,3.241333333333333289e-01,1.675672333333333256e+06
9.520000000000000000e+05,8.006559066666667224e-02,3.096333333333333715e-01,1.682660666666666744e+06
9.560000000000000000e+05,7.428639866666665592e-02,2.908999999999999919e-01,1.689440666666666744e+06
9.600000000000000000e+05,8.108287533333334574e-02,3.089000000000000079e-01,1.696443333333333256e+06
9.640000000000000000e+05,7.399509333333333105e-02,2.919333333333333780e-01,1.703203333333333256e+06
9.680000000000000000e+05,6.805595266666665533e-02,2.841666666666666785e-01,1.710090000000000000e+06
9.720000000000000000e+05,8.207416266666665849e-02,3.118666666666666809e-01,1.716982666666666744e+06
9.760000000000000000e+05,7.592820599999999809e-02,2.989999999999999880e-01,1.723964333333333256e+06
9.800000000000000000e+05,6.988991333333333111e-02,2.854333333333333722e-01,1.731091000000000000e+06
9.840000000000000000e+05,7.675540966666667686e-02,2.964666666666667116e-01,1.737887000000000000e+06
9.880000000000000000e+05,6.959408499999999997e-02,2.841333333333332933e-01,1.744848666666666744e+06
9.920000000000000000e+05,8.013265099999999919e-02,3.072666666666666324e-01,1.751888666666666744e+06
9.960000000000000000e+05,7.577296566666667788e-02,3.005999999999999783e-01,1.758599000000000000e+06
1.000000000000000000e+06,7.667935900000000249e-02,2.986666666666666914e-01,1.765738333333333256e+06
1.004000000000000000e+06,6.900293133333333662e-02,2.878666666666666596e-01,1.772851333333333256e+06
1.008000000000000000e+06,7.939138766666666014e-02,3.034333333333333327e-01,1.779683666666666744e+06
1.012000000000000000e+06,7.411761799999999623e-02,2.927666666666666750e-01,1.786512333333333256e+06
1.016000000000000000e+06,7.540039199999999664e-02,2.964333333333333265e-01,1.793427666666666744e+06
1.020000000000000000e+06,8.130630333333334347e-02,3.017666666666666830e-01,1.800576333333333256e+06
1.024000000000000000e+06,7.634877666666667340e-02,2.972333333333332939e-01,1.807647000000000000e+06
1.028000000000000000e+06,7.889735700000000129e-02,3.065666666666667095e-01,1.814370000000000000e+06
1.032000000000000000e+06,8.127818000000000542e-02,3.111666666666666470e-01,1.821306333333333256e+06
1.036000000000000000e+06,6.627093033333333882e-02,2.806666666666666754e-01,1.828352000000000000e+06
1.040000000000000000e+06,7.907112433333333967e-02,3.031666666666666399e-01,1.835156333333333256e+06
1.044000000000000000e+06,8.585391200000001832e-02,3.143666666666666831e-01,1.842080666666666744e+06
1.048000000000000000e+06,7.063241066666665902e-02,2.838666666666666560e-01,1.849057333333333256e+06
1.052000000000000000e+06,7.532040033333332885e-02,2.964666666666666561e-01,1.855931666666666744e+06
1.056000000000000000e+06,8.396654566666666986e-02,3.075000000000000511e-01,1.862793000000000000e+06
1.060000000000000000e+06,7.408272000000000468e-02,2.916333333333333555e-01,1.869671000000000000e+06
1.064000000000000000e+06,7.863562300000000171e-02,3.014666666666666606e-01,1.876659666666666744e+06
1.068000000000000000e+06,7.362673799999999713e-02,2.938999999999999946e-01,1.883458000000000000e+06
1.072000000000000000e+06,8.753305399999999903e-02,3.198666666666666880e-01,1.890082000000000000e+06
1.076000000000000000e+06,7.725138733333333785e-02,2.993666666666666698e-01,1.896791333333333256e+06
1.080000000000000000e+06,7.652645299999999429e-02,3.014666666666667161e-01,1.903642000000000000e+06
1.084000000000000000e+06,7.850766933333334918e-02,3.042666666666666853e-01,1.910716666666666744e+06
1.088000000000000000e+06,6.813227133333332741e-02,2.761000000000000121e-01,1.917472333333333256e+06
1.092000000000000000e+06,7.680515200000000153e-02,2.989999999999999880e-01,1.924337000000000000e+06
1.096000000000000000e+06,8.555662633333332989e-02,3.150333333333333319e-01,1.931168666666666744e+06
1.100000000000000000e+06,7.162571433333332627e-02,2.845666666666666900e-01,1.937902000000000000e+06
1.104000000000000000e+06,8.040524033333333598e-02,3.065333333333333243e-01,1.944724333333333256e+06
1.108000000000000000e+06,8.923446666666666471e-02,3.185666666666666647e-01,1.951619000000000000e+06
1.112000000000000000e+06,6.996329633333332743e-02,2.835000000000000298e-01,1.958429000000000000e+06
1.116000000000000000e+06,7.934113099999999530e-02,3.023666666666666725e-01,1.965303666666666744e+06
1.120000000000000000e+06,8.176933999999999592e-02,3.101666666666666461e-01,1.972162333333333256e+06
1.124000000000000000e+06,9.201652533333333495e-02,3.236333333333333839e-01,1.978754333333333256e+06
1.128000000000000000e+06,7.236449900000001267e-02,2.883333333333333859e-01,1.985848666666666744e+06
1.132000000000000000e+06,8.424564199999999559e-02,3.142999999999999683e-01,1.991961666666666744e+06
1.136000000000000000e+06,8.985376133333332349e-02,3.225333333333333385e-01,1.998472000000000000e+06
1.140000000000000000e+06,7.108968966666666389e-02,2.859999999999999765e-01,2.005210333333333256e+06
1.144000000000000000e+06,8.046856499999999190e-02,3.030999999999999805e-01,2.011821666666666744e+06
1.148000000000000000e+06,7.304570600000000191e-02,2.944333333333333247e-01,2.018375000000000000e+06
1.152000000000000000e+06,7.205405566666667205e-02,2.929666666666666530e-01,2.024989333333333256e+06
1.156000000000000000e+06,7.671043533333332665e-02,2.986666666666666914e-01,2.031682333333333256e+06
1.160000000000000000e+06,7.752049700000000765e-02,3.015999999999999792e-01,2.038398333333333256e+06
1.164000000000000000e+06,7.748814899999999228e-02,2.993999999999999440e-01,2.044999666666666744e+06
1.168000000000000000e+06,7.602649200000000107e-02,2.921333333333333004e-01,2.051641666666666744e+06
1.172000000000000000e+06,8.034842466666665406e-02,3.028666666666666729e-01,2.058431000000000000e+06
1.176000000000000000e+06,7.741651933333332236e-02,2.976666666666666905e-01,2.064983000000000000e+06
1.180000000000000000e+06,8.799675066666667878e-02,3.209000000000000186e-01,2.071659666666666744e+06
1.184000000000000000e+06,8.460605133333333472e-02,3.112333333333333063e-01,2.078250666666666744e+06
1.188000000000000000e+06,8.346639566666665122e-02,3.068000000000000171e-01,2.084901000000000000e+06
1.192000000000000000e+06,7.364535566666666200e-02,2.913000000000000589e-01,2.091477000000000000e+06
1.196000000000000000e+06,7.647134633333334264e-02,2.958000000000000074e-01,2.098238666666666511e+06
1.200000000000000000e+06,7.712950300000000203e-02,2.999333333333333296e-01,2.104943333333333489e+06
1.204000000000000000e+06,8.478914233333334494e-02,3.149333333333333429e-01,2.111624333333333489e+06
1.208000000000000000e+06,8.116543799999999254e-02,3.084999999999999964e-01,2.118316333333333489e+06
1.212000000000000000e+06,7.713832199999999528e-02,3.031999999999999695e-01,2.124987000000000000e+06
1.216000000000000000e+06,8.376135433333332936e-02,3.099000000000000088e-01,2.131537000000000000e+06
1.220000000000000000e+06,7.510458433333333517e-02,2.928666666666666640e-01,2.138157000000000000e+06
1.224000000000000000e+06,7.616378599999999721e-02,3.001666666666666927e-01,2.144771000000000000e+06
1.228000000000000000e+06,8.062387033333333342e-02,3.073666666666667324e-01,2.151414666666666511e+06
1.232000000000000000e+06,7.856333499999999803e-02,3.047333333333333560e-01,2.158168333333333489e+06
1.236000000000000000e+06,7.774473999999999274e-02,3.026666666666666394e-01,2.164775000000000000e+06
1.240000000000000000e+06,7.380770633333333386e-02,2.970999999999999752e-01,2.171426000000000000e+06
1.244000000000000000e+06,8.061525499999999678e-02,3.099333333333333385e-01,2.177978000000000000e+06
1.248000000000000000e+06,7.909173533333334338e-02,3.040999999999999814e-01,2.184562333333333489e+06
1.252000000000000000e+06,7.235323000000000448e-02,2.863999999999999879e-01,2.191253666666666511e+06
1.256000000000000000e+06,7.586426033333333596e-02,2.965666666666666451e-01,2.197623333333333489e+06
1.260000000000000000e+06,9.006304700000000718e-02,3.230999999999999983e-01,2.203907333333333489e+06
1.264000000000000000e+06,7.053755133333332317e-02,2.812666666666667203e-01,2.210325666666666511e+06
1.268000000000000000e+06,8.648452166666666108e-02,3.177666666666666972e-01,2.217006000000000000e+06
1.272000000000000000e+06,8.094522866666666039e-02,3.071666666666666434e-01,2.223643333333333489e+06
1.276000000000000000e+06,7.869018866666666057e-02,3.026333333333333653e-01,2.230378333333333489e+06
1.280000000000000000e+06,8.736373899999999582e-02,3.183999999999999608e-01,2.236986000000000000e+06
1.284000000000000000e+06,8.513582699999999726e-02,3.126666666666666483e-01,2.243521000000000000e+06
1.288000000000000000e+06,7.795560899999999516e-02,3.015666666666667051e-01,2.250065000000000000e+06
1.292000000000000000e+06,7.662042433333332569e-02,2.953000000000000069e-01,2.256497000000000000e+06
1.296000000000000000e+06,7.967959333333334004e-02,3.046666666666666412e-01,2.262976333333333489e+06
1.300000000000000000e+06,7.482745500000000105e-02,2.949999999999999845e-01,2.269789333333333489e+06
1.304000000000000000e+06,7.475036866666666391e-02,2.852333333333333942e-01,2.276373000000000000e+06
1.308000000000000000e+06,9.343356133333331759e-02,3.257666666666667044e-01,2.283004666666666511e+06
1.312000000000000000e+06,7.376451433333332253e-02,2.936000000000000276e-01,2.289756333333333489e+06
1.316000000000000000e+06,7.530328099999999969e-02,2.945666666666666988e-01,2.296334000000000000e+06
1.320000000000000000e+06,7.051342466666667141e-02,2.781333333333333435e-01,2.302996666666666511e+06
1.324000000000000000e+06,8.168342699999998902e-02,3.067999999999999616e-01,2.309664000000000000e+06
1.328000000000000000e+06,8.042613166666666424e-02,3.102333333333333054e-01,2.316340333333333489e+06
1.332000000000000000e+06,7.698798166666666332e-02,2.973999999999999422e-01,2.323060000000000000e+06
1.336000000000000000e+06,7.860427100000000333e-02,3.029999999999999916e-01,2.329833333333333489e+06
1.340000000000000000e+06,8.450026300000000601e-02,3.155666666666667175e-01,2.336385666666666511e+06
1.344000000000000000e+06,6.918721666666666215e-02,2.852000000000000091e-01,2.343176666666666511e+06
1.348000000000000000e+06,9.534843566666666159e-02,3.306000000000000050e-01,2.349883666666666511e+06
1.352000000000000000e+06,8.035945900000000808e-02,3.066666666666666985e-01,2.356563333333333489e+06
1.356000000000000000e+06,7.912032066666666030e-02,2.978000000000000091e-01,2.363243666666666511e+06
1.360000000000000000e+06,7.833874200000000287e-02,3.053666666666666751e-01,2.369976333333333489e+06
1.364000000000000000e+06,8.817278333333333773e-02,3.192999999999999727e-01,2.376445666666666511e+06
1.368000000000000000e+06,8.228589800000001009e-02,3.096000000000000418e-01,2.383094000000000000e+06
1.372000000000000000e+06,8.507299699999999743e-02,3.149000000000000132e-01,2.389888333333333489e+06
1.376000000000000000e+06,7.405263199999999324e-02,2.969999999999999862e-01,2.396499000000000000e+06
1.380000000000000000e+06,8.103578799999999749e-02,3.020333333333333203e-01,2.403088000000000000e+06
1.384000000000000000e+06,9.265505033333332197e-02,3.221333333333333271e-01,2.409584333333333489e+06
1.388000000000000000e+06,8.109117533333332073e-02,3.116333333333333733e-01,2.416131666666666511e+06
1.392000000000000000e+06,9.175083299999998998e-02,3.262666666666666493e-01,2.422873666666666511e+06
1.396000000000000000e+06,7.654880966666666176e-02,3.000333333333333186e-01,2.429225000000000000e+06
1.400000000000000000e+06,8.489186566666667710e-02,3.124333333333333407e-01,2.435838666666666511e+06
1.404000000000000000e+06,1.036977616666666657e-01,3.471000000000000196e-01,2.442288666666666511e+06
1.408000000000000000e+06,7.894053833333333769e-02,3.034000000000000030e-01,2.448945333333333489e+06
1.412000000000000000e+06,8.128845466666666242e-02,3.095666666666667122e-01,2.455501000000000000e+06
1.416000000000000000e+06,7.633267866666666734e-02,2.980666666666666464e-01,2.461994333333333489e+06
1.420000000000000000e+06,8.704643933333333639e-02,3.172999999999999710e-01,2.468654666666666511e+06
1.424000000000000000e+06,7.707876699999999248e-02,3.007333333333333525e-01,2.475390333333333489e+06
1.428000000000000000e+06,8.429767166666667089e-02,3.090999999999999859e-01,2.481783000000000000e+06
1.432000000000000000e+06,8.049638299999999080e-02,3.098666666666666791e-01,2.488278666666666511e+06
1.436000000000000000e+06,8.466407833333333688e-02,3.135333333333332750e-01,2.494818333333333489e+06
1.440000000000000000e+06,8.726374333333335176e-02,3.130666666666666598e-01,2.501715333333333489e+06
1.444000000000000000e+06,8.683495699999999040e-02,3.143333333333333535e-01,2.508199000000000000e+06
1.448000000000000000e+06,7.395717766666666526e-02,2.928333333333333344e-01,2.514759666666666511e+06
1.452000000000000000e+06,8.462602566666667381e-02,3.156666666666667065e-01,2.521040000000000000e+06
1.456000000000000000e+06,8.314207066666666479e-02,3.086666666666667003e-01,2.527352333333333489e+06
1.460000000000000000e+06,8.284592666666666660e-02,3.114000000000000656e-01,2.533991000000000000e+06
1.464000000000000000e+06,7.438135366666666359e-02,2.952666666666666218e-01,2.541176666666666511e+06
1.468000000000000000e+06,7.407814533333333118e-02,2.977666666666666795e-01,2.547485333333333489e+06
1.472000000000000000e+06,8.151352633333333597e-02,3.051333333333333675e-01,2.554082666666666511e+06
1.476000000000000000e+06,7.825295133333333431e-02,2.978333333333333388e-01,2.560868333333333489e+06
1.480000000000000000e+06,8.775228533333334635e-02,3.161999999999999811e-01,2.567550333333333489e+06
1.484000000000000000e+06,6.981881699999999136e-02,2.839666666666666450e-01,2.574114000000000000e+06
1.488000000000000000e+06,8.246215666666666111e-02,3.086333333333333151e-01,2.580776333333333489e+06
1.492000000000000000e+06,8.324932566666666534e-02,3.132999999999999674e-01,2.587248666666666511e+06
1.496000000000000000e+06,8.525010433333334026e-02,3.162666666666666404e-01,2.593749333333333489e+06
1.500000000000000000e+06,7.768974699999998956e-02,3.049999999999999933e-01,2.600454666666666511e+06
1.504000000000000000e+06,8.087781066666666074e-02,3.065666666666666540e-01,2.607173333333333489e+06
1.508000000000000000e+06,7.572422666666665803e-02,2.978000000000000091e-01,2.613907000000000000e+06
1.512000000000000000e+06,8.284335866666665826e-02,3.086000000000000409e-01,2.620581000000000000e+06
1.516000000000000000e+06,7.427981000000000167e-02,2.920666666666666966e-01,2.627122000000000000e+06
1.520000000000000000e+06,7.390126699999999271e-02,2.863333333333333286e-01,2.633769000000000000e+06
1.524000000000000000e+06,8.179145300000000007e-02,3.022000000000000242e-01,2.640463000000000000e+06
1.528000000000000000e+06,8.351074166666666576e-02,3.133333333333333526e-01,2.647122000000000000e+06
1.532000000000000000e+06,7.253775266666666333e-02,2.944333333333333247e-01,2.653850666666666511e+06
1.536000000000000000e+06,7.416746000000000449e-02,2.872333333333333960e-01,2.660575333333333489e+06
1.540000000000000000e+06,7.413140166666666586e-02,2.906333333333333546e-01,2.667256333333333489e+06
1.544000000000000000e+06,8.501920833333333205e-02,3.160666666666666624e-01,2.673944333333333489e+06
1.548000000000000000e+06,7.148824866666667055e-02,2.913999999999999924e-01,2.680600000000000000e+06
1.552000000000000000e+06,7.304307799999999740e-02,2.926666666666666861e-01,2.687294666666666511e+06
1.556000000000000000e+06,7.797296599999999078e-02,3.057333333333333569e-01,2.693699000000000000e+06
1.560000000000000000e+06,6.587588933333332619e-02,2.810000000000000275e-01,2.700302000000000000e+06
1.564000000000000000e+06,7.418349400000000260e-02,2.933333333333333903e-01,2.707037666666666511e+06
1.568000000000000000e+06,7.129531866666666273e-02,2.830333333333333590e-01,2.713667666666666511e+06
1.572000000000000000e+06,7.748795299999999830e-02,2.960666666666667002e-01,2.720334333333333489e+06
1.576000000000000000e+06,8.932761833333334456e-02,3.264000000000000234e-01,2.726861000000000000e+06
1.580000000000000000e+06,8.875502466666666812e-02,3.210999999999999410e-01,2.733480666666666511e+06
1.584000000000000000e+06,8.326180033333334396e-02,3.063333333333333464e-01,2.739966333333333489e+06
1.588000000000000000e+06,7.774758833333333952e-02,3.006000000000000338e-01,2.746461333333333489e+06
1.592000000000000000e+06,7.083439066666666339e-02,2.892999999999999461e-01,2.753070000000000000e+06
1.596000000000000000e+06,8.169014000000000830e-02,3.089333333333333376e-01,2.759646333333333489e+06
1.600000000000000000e+06,8.158304033333334260e-02,3.073666666666666769e-01,2.766383333333333489e+06
1.604000000000000000e+06,9.089948133333332347e-02,3.236333333333333839e-01,2.773035333333333489e+06
1.608000000000000000e+06,9.422184033333332043e-02,3.322333333333333805e-01,2.779563666666666511e+06
1.612000000000000000e+06,7.970215366666666412e-02,3.001333333333333075e-01,2.786277333333333489e+06
1.616000000000000000e+06,8.491633833333334103e-02,3.129333333333333411e-01,2.792798666666666511e+06
1.620000000000000000e+06,8.656046533333333626e-02,3.167333333333333667e-01,2.799498666666666511e+06
1.624000000000000000e+06,8.500872300000000825e-02,3.141999999999999793e-01,2.805955666666666511e+06
1.628000000000000000e+06,7.826324566666666149e-02,2.998999999999999999e-01,2.812409333333333489e+06
1.632000000000000000e+06,8.553743766666666026e-02,3.167666666666666964e-01,2.819011000000000000e+06
1.636000000000000000e+06,8.088131999999999266e-02,3.089999999999999969e-01,2.825726666666666511e+06
1.640000000000000000e+06,8.389760633333333273e-02,3.126333333333333186e-01,2.832377333333333489e+06
1.644000000000000000e+06,8.378177599999998837e-02,3.147000000000000353e-01,2.838966333333333489e+06
1.648000000000000000e+06,7.440131666666666144e-02,2.924999999999999822e-01,2.845545000000000000e+06
1.652000000000000000e+06,7.841555566666666421e-02,3.039000000000000035e-01,2.852169000000000000e+06
1.656000000000000000e+06,7.918706033333333671e-02,2.958333333333333370e-01,2.858946666666666511e+06
1.660000000000000000e+06,7.732449733333333908e-02,3.030999999999999805e-01,2.865408333333333489e+06
1.664000000000000000e+06,8.106888333333334140e-02,3.082333333333333036e-01,2.872135333333333489e+06
1.668000000000000000e+06,7.854391133333334107e-02,3.040666666666666518e-01,2.878639666666666511e+06
1.672000000000000000e+06,8.906844366666666346e-02,3.193999999999999617e-01,2.885249666666666511e+06
1.676000000000000000e+06,8.067713199999999862e-02,3.029999999999999916e-01,2.891839666666666511e+06
1.680000000000000000e+06,6.963510033333332461e-02,2.848333333333333273e-01,2.898592333333333489e+06
1.684000000000000000e+06,9.071866800000000230e-02,3.263333333333333086e-01,2.905119000000000000e+06
1.688000000000000000e+06,9.161019833333332307e-02,3.274000000000000243e-01,2.911700333333333489e+06
1.692000000000000000e+06,8.298773866666665777e-02,3.059666666666666646e-01,2.918125000000000000e+06
1.696000000000000000e+06,9.649748033333332975e-02,3.322999999999999843e-01,2.924914000000000000e+06
1.700000000000000000e+06,8.801987999999999479e-02,3.218666666666666898e-01,2.931465000000000000e+06
1.704000000000000000e+06,8.388425900000000268e-02,3.102333333333333609e-01,2.938048666666666511e+06
1.708000000000000000e+06,7.571089533333331956e-02,2.960666666666666447e-01,2.944609333333333489e+06
1.712000000000000000e+06,7.870029666666666923e-02,3.047000000000000264e-01,2.951133666666666511e+06
1.716000000000000000e+06,8.551748599999998979e-02,3.146999999999999797e-01,2.957837666666666511e+06
1.720000000000000000e+06,8.596840733333332985e-02,3.108000000000000207e-01,2.964466000000000000e+06
1.724000000000000000e+06,7.992227866666666569e-02,3.036000000000000365e-01,2.970998666666666511e+06
1.728000000000000000e+06,8.201180666666667285e-02,3.105666666666666575e-01,2.977547333333333489e+06
1.732000000000000000e+06,9.093427999999999234e-02,3.223999999999999644e-01,2.984148333333333489e+06
1.736000000000000000e+06,8.124305299999999563e-02,3.071666666666666434e-01,2.990647666666666511e+06
1.740000000000000000e+06,7.553850633333332454e-02,2.940333333333333687e-01,2.997394000000000000e+06
1.744000000000000000e+06,7.846772200000000363e-02,2.981000000000000316e-01,3.004076333333333489e+06
1.748000000000000000e+06,8.411164100000000088e-02,3.144000000000000128e-01,3.010783666666666511e+06
1.752000000000000000e+06,7.687829200000000085e-02,3.035000000000000475e-01,3.017381000000000000e+06
1.756000000000000000e+06,7.194476599999999333e-02,2.918000000000000038e-01,3.023842666666666511e+06
1.760000000000000000e+06,7.805082200000000581e-02,3.036333333333333662e-01,3.030411333333333489e+06
1.764000000000000000e+06,8.948140233333333471e-02,3.268000000000000349e-01,3.037025666666666511e+06
1.768000000000000000e+06,7.233282666666666916e-02,2.930333333333333123e-01,3.043599333333333489e+06
1.772000000000000000e+06,8.117801966666667035e-02,3.071666666666666434e-01,3.050230666666666511e+06
1.776000000000000000e+06,8.158628899999999240e-02,3.100999999999999868e-01,3.056870333333333489e+06
1.780000000000000000e+06,7.067029333333334218e-02,2.900000000000000355e-01,3.063395000000000000e+06
1.784000000000000000e+06,9.357677400000001533e-02,3.353666666666666463e-01,3.070008000000000000e+06
1.788000000000000000e+06,8.414043233333334815e-02,3.143666666666666831e-01,3.076654000000000000e+06
1.792000000000000000e+06,7.775444266666665938e-02,3.022999999999999576e-01,3.083357000000000000e+06
1.796000000000000000e+06,8.540228766666667359e-02,3.210333333333333372e-01,3.089745000000000000e+06
1.800000000000000000e+06,8.262249366666667150e-02,3.154666666666666730e-01,3.096335666666666511e+06
1.804000000000000000e+06,1.085581716666666613e-01,3.577666666666666218e-01,3.102747000000000000e+06
1.808000000000000000e+06,7.889459533333333108e-02,3.052999999999999603e-01,3.109208333333333489e+06
1.812000000000000000e+06,7.389536499999999064e-02,2.887333333333333418e-01,3.115847000000000000e+06
1.816000000000000000e+06,9.444144899999999676e-02,3.249666666666666259e-01,3.122529666666666511e+06
1.820000000000000000e+06,8.364204766666667734e-02,3.156666666666667065e-01,3.128997000000000000e+06
1.824000000000000000e+06,9.211438900000000485e-02,3.259000000000000230e-01,3.135642666666666511e+06
1.828000000000000000e+06,7.788718499999999767e-02,2.988333333333333397e-01,3.142210666666666511e+06
1.832000000000000000e+06,8.174966166666666756e-02,3.088000000000000189e-01,3.148844000000000000e+06
1.836000000000000000e+06,8.074767900000000276e-02,3.158333333333333548e-01,3.155550666666666511e+06
1.840000000000000000e+06,8.089569933333333462e-02,3.085333333333333261e-01,3.162381000000000000e+06
1.844000000000000000e+06,8.578816299999998674e-02,3.208333333333333037e-01,3.169076000000000000e+06
1.848000000000000000e+06,8.609356499999999690e-02,3.184000000000000163e-01,3.175536666666666511e+06
1.852000000000000000e+06,8.649767199999998379e-02,3.215666666666667228e-01,3.181909666666666511e+06
1.856000000000000000e+06,7.106865433333332815e-02,2.907333333333333436e-01,3.188380333333333489e+06
1.860000000000000000e+06,8.095198099999999231e-02,3.109999999999999987e-01,3.194903000000000000e+06
1.864000000000000000e+06,7.685885333333332403e-02,3.039333333333333331e-01,3.201574666666666511e+06
1.868000000000000000e+06,7.462260366666666200e-02,2.971999999999999642e-01,3.208206000000000000e+06
1.872000000000000000e+06,7.875404033333333054e-02,3.093333333333333490e-01,3.214716666666666511e+06
1.876000000000000000e+06,7.227834533333332701e-02,2.967333333333332934e-01,3.221859333333333489e+06
1.880000000000000000e+06,8.378794033333332447e-02,3.144000000000000128e-01,3.227911333333333489e+06
1.884000000000000000e+06,7.979078366666665645e-02,3.043666666666666742e-01,3.234593000000000000e+06
1.888000000000000000e+06,7.436580566666667336e-02,2.896000000000000241e-01,3.241160000000000000e+06
1.892000000000000000e+06,8.404145133333333628e-02,3.138000000000000234e-01,3.247650666666666511e+06
1.896000000000000000e+06,7.402398699999999943e-02,2.959666666666666557e-01,3.254278666666666511e+06
1.900000000000000000e+06,8.374496799999998908e-02,3.168666666666666853e-01,3.260995000000000000e+06
1.904000000000000000e+06,8.455945799999999013e-02,3.165666666666666629e-01,3.267614666666666511e+06
1.908000000000000000e+06,6.987896333333333543e-02,2.846333333333333493e-01,3.274089666666666511e+06
1.912000000000000000e+06,7.746174166666666694e-02,3.057000000000000273e-01,3.280697000000000000e+06
1.916000000000000000e+06,8.121997866666666455e-02,3.053333333333332900e-01,3.287374666666666511e+06
1.920000000000000000e+06,9.121132866666666061e-02,3.284666666666666290e-01,3.293892000000000000e+06
1.924000000000000000e+06,7.689551766666667676e-02,3.027666666666666284e-01,3.300414333333333489e+06
1.928000000000000000e+06,8.628494766666666704e-02,3.195333333333332804e-01,3.306969666666666511e+06
1.932000000000000000e+06,7.946777599999998998e-02,3.035333333333333217e-01,3.313633000000000000e+06
1.936000000000000000e+06,7.971382133333333730e-02,3.068333333333333468e-01,3.320154666666666511e+06
1.940000000000000000e+06,8.305119733333332643e-02,3.116333333333333733e-01,3.326688000000000000e+06
1.944000000000000000e+06,8.470867566666666348e-02,3.110999999999999877e-01,3.333251333333333489e+06
1.948000000000000000e+06,8.181598033333332964e-02,3.067333333333333023e-01,3.339701666666666511e+06
1.952000000000000000e+06,8.440309499999999743e-02,3.153666666666666285e-01,3.346319000000000000e+06
1.956000000000000000e+06,8.671765033333334038e-02,3.175666666666666638e-01,3.352823333333333489e+06
1.960000000000000000e+06,7.986757900000000798e-02,3.112333333333333063e-01,3.359438333333333489e+06
1.964000000000000000e+06,8.475306866666665329e-02,3.087666666666666893e-01,3.366113666666666511e+06
1.968000000000000000e+06,8.262313133333333559e-02,3.122666666666666369e-01,3.372671333333333489e+06
1.972000000000000000e+06,7.978042966666666624e-02,3.045333333333333226e-01,3.379378333333333489e+06
1.976000000000000000e+06,8.634760499999999395e-02,3.176666666666667083e-01,3.386065333333333489e+06
1.980000000000000000e+06,7.389040800000000464e-02,2.865000000000000324e-01,3.392541000000000000e+06
1.984000000000000000e+06,8.535182600000000563e-02,3.135666666666667157e-01,3.399121000000000000e+06
1.988000000000000000e+06,8.707599399999998990e-02,3.156333333333332658e-01,3.405728000000000000e+06
1.992000000000000000e+06,7.893063833333334445e-02,3.029333333333333322e-01,3.412459000000000000e+06
1.996000000000000000e+06,8.482164400000001547e-02,3.111999999999999766e-01,3.418993333333333489e+06
2.000000000000000000e+06,8.924738566666666484e-02,3.198333333333333584e-01,3.425523666666666511e+06
2.004000000000000000e+06,9.547510500000000455e-02,3.309666666666666868e-01,3.432081000000000000e+06
2.008000000000000000e+06,8.571615300000000326e-02,3.180666666666666642e-01,3.438593333333333489e+06
2.012000000000000000e+06,8.986358833333334128e-02,3.220999999999999974e-01,3.445284333333333489e+06
2.016000000000000000e+06,1.022028743333333461e-01,3.387000000000000011e-01,3.451676333333333489e+06
2.020000000000000000e+06,8.260571699999999518e-02,3.086666666666667003e-01,3.458358000000000000e+06
2.024000000000000000e+06,8.385447433333333145e-02,3.124333333333332852e-01,3.464874000000000000e+06
2.028000000000000000e+06,9.690423066666666030e-02,3.353999999999999759e-01,3.471639666666666511e+06


==> data/powerplant/ep-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.143806666666666638e+00,9.185266666666667135e-01,2.588900000000000000e+04
5.000000000000000000e+00,1.154833333333333406e-01,2.615666666666666695e-01,1.535326666666666570e+05
1.000000000000000000e+01,1.056666666666666726e-01,2.583099999999999841e-01,2.818453333333333139e+05
1.500000000000000000e+01,6.363666666666667471e-02,2.467266666666666775e-01,4.102943333333333139e+05
2.000000000000000000e+01,9.398000000000000798e-02,2.543933333333333047e-01,5.380863333333333721e+05
2.500000000000000000e+01,9.462999999999999190e-02,2.504633333333333156e-01,6.662166666666666279e+05
3.000000000000000000e+01,1.238999999999999962e-01,2.589800000000000435e-01,7.924980000000000000e+05
3.500000000000000000e+01,1.175133333333333446e-01,2.554833333333333401e-01,9.226226666666666279e+05
4.000000000000000000e+01,8.968333333333333712e-02,2.480833333333333224e-01,1.049755333333333256e+06
4.500000000000000000e+01,1.015499999999999875e-01,2.496333333333333460e-01,1.177561000000000000e+06
5.000000000000000000e+01,1.117166666666666863e-01,2.554500000000000104e-01,1.305168333333333256e+06
5.500000000000000000e+01,1.097733333333333339e-01,2.546633333333332971e-01,1.431255666666666744e+06
6.000000000000000000e+01,1.049300000000000094e-01,2.500966666666666893e-01,1.559185333333333256e+06
6.500000000000000000e+01,6.386000000000000010e-02,2.478066666666666473e-01,1.686319666666666744e+06
7.000000000000000000e+01,1.302133333333333198e-01,2.625166666666666759e-01,1.814829000000000000e+06
7.500000000000000000e+01,8.147000000000001463e-02,2.491133333333333255e-01,1.942065000000000000e+06
8.000000000000000000e+01,9.676333333333332620e-02,2.441333333333333133e-01,2.068841333333333256e+06
8.500000000000000000e+01,8.755000000000000282e-02,2.494033333333333380e-01,2.196666666666666511e+06
9.000000000000000000e+01,1.259699999999999986e-01,2.476433333333333542e-01,2.324088666666666511e+06
9.500000000000000000e+01,1.024633333333333507e-01,2.476166666666666794e-01,2.451617000000000000e+06
1.000000000000000000e+02,1.351499999999999924e-01,2.465733333333333110e-01,2.579017333333333489e+06
1.050000000000000000e+02,1.228766666666666757e-01,2.515700000000000158e-01,2.706835666666666511e+06
1.100000000000000000e+02,1.194066666666666610e-01,2.509966666666667012e-01,2.834908000000000000e+06
1.150000000000000000e+02,9.024666666666668335e-02,2.450366666666666804e-01,2.962202333333333489e+06
1.200000000000000000e+02,9.476333333333335218e-02,2.418866666666666665e-01,3.090380666666666511e+06
1.250000000000000000e+02,9.963333333333333763e-02,2.450933333333333020e-01,3.219146666666666511e+06
1.300000000000000000e+02,1.140633333333333360e-01,2.474866666666666326e-01,3.347088666666666511e+06
1.350000000000000000e+02,9.770333333333332260e-02,2.475766666666666671e-01,3.474146333333333489e+06
1.400000000000000000e+02,1.105233333333333484e-01,2.479800000000000060e-01,3.601674000000000000e+06


==> data/powerplant/ep-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.231219999999999981e+00,1.005183333333333318e+00,7.005200000000000000e+04
5.000000000000000000e+00,1.422466666666666602e-01,2.796033333333333704e-01,4.137136666666666861e+05
1.000000000000000000e+01,8.598999999999999699e-02,2.608600000000000363e-01,7.568723333333333721e+05
1.500000000000000000e+01,3.271333333333333038e-02,2.488599999999999979e-01,1.099802000000000000e+06
2.000000000000000000e+01,7.987333333333333785e-02,2.608066666666666866e-01,1.447669333333333256e+06
2.500000000000000000e+01,4.622000000000000414e-02,2.509600000000000164e-01,1.794042666666666744e+06
3.000000000000000000e+01,8.695000000000001339e-02,2.588466666666666693e-01,2.138432000000000000e+06
3.500000000000000000e+01,7.148333333333332928e-02,2.547933333333333161e-01,2.486435666666666511e+06
4.000000000000000000e+01,8.997000000000000830e-02,2.545166666666666688e-01,2.830376000000000000e+06
4.500000000000000000e+01,8.504000000000000448e-02,2.484933333333333161e-01,3.175025333333333489e+06
5.000000000000000000e+01,7.788333333333333219e-02,2.561366666666666791e-01,3.522947666666666511e+06


==> data/powerplant/noback-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,9.476666666666666225e-03,2.878366666666666851e-01,2.243066666666666788e+04
5.000000000000000000e+00,1.919999999999999832e-03,2.837966666666666415e-01,6.708233333333332848e+04
1.000000000000000000e+01,1.830000000000000029e-03,2.806533333333333657e-01,1.116653333333333285e+05
1.500000000000000000e+01,1.553333333333333432e-03,2.787799999999999723e-01,1.564026666666666570e+05
2.000000000000000000e+01,1.713333333333333418e-03,2.764300000000000090e-01,2.010786666666666570e+05
2.500000000000000000e+01,1.420000000000000038e-03,2.749233333333333529e-01,2.458280000000000000e+05
3.000000000000000000e+01,1.540000000000000353e-03,2.726999999999999980e-01,2.905140000000000000e+05
3.500000000000000000e+01,1.299999999999999940e-03,2.714866666666667094e-01,3.352630000000000000e+05
4.000000000000000000e+01,1.389999999999999960e-03,2.695833333333333415e-01,3.799836666666666861e+05
4.500000000000000000e+01,1.193333333333333355e-03,2.685733333333333306e-01,4.247130000000000000e+05
5.000000000000000000e+01,1.270000000000000078e-03,2.669833333333332948e-01,4.693913333333333139e+05
5.500000000000000000e+01,1.100000000000000066e-03,2.661166666666666125e-01,5.142493333333333139e+05
6.000000000000000000e+01,1.163333333333333277e-03,2.648133333333333450e-01,5.589023333333333721e+05
6.500000000000000000e+01,1.023333333333333343e-03,2.640566666666666618e-01,6.039373333333333721e+05
7.000000000000000000e+01,1.076666666666666744e-03,2.629900000000000015e-01,6.487140000000000000e+05
7.500000000000000000e+01,9.533333333333333763e-04,2.623266666666666524e-01,6.936003333333333721e+05
8.000000000000000000e+01,1.003333333333333291e-03,2.614666666666666806e-01,7.383090000000000000e+05
8.500000000000000000e+01,8.933333333333333274e-04,2.608733333333333460e-01,7.833186666666666279e+05
9.000000000000000000e+01,9.366666666666667021e-04,2.601700000000000124e-01,8.279413333333333721e+05
9.500000000000000000e+01,8.433333333333334130e-04,2.596499999999999919e-01,8.729386666666666279e+05
1.000000000000000000e+02,8.800000000000000313e-04,2.590699999999999670e-01,9.179263333333333721e+05
1.050000000000000000e+02,8.000000000000000383e-04,2.586033333333333517e-01,9.627416666666666279e+05
1.100000000000000000e+02,8.333333333333331700e-04,2.581299999999999706e-01,1.007666666666666628e+06
1.150000000000000000e+02,7.633333333333333116e-04,2.577099999999999946e-01,1.052506000000000000e+06
1.200000000000000000e+02,7.900000000000000121e-04,2.573166666666666380e-01,1.097256000000000000e+06
1.250000000000000000e+02,7.333333333333333414e-04,2.569433333333333014e-01,1.141933000000000000e+06
1.300000000000000000e+02,7.533333333333332854e-04,2.566133333333333044e-01,1.186787666666666744e+06
1.350000000000000000e+02,7.033333333333332627e-04,2.562766666666666526e-01,1.231497000000000000e+06
1.400000000000000000e+02,7.233333333333333151e-04,2.560000000000000053e-01,1.276380000000000000e+06
1.450000000000000000e+02,6.733333333333334008e-04,2.556933333333333280e-01,1.321071000000000000e+06
1.500000000000000000e+02,6.933333333333334533e-04,2.554600000000000204e-01,1.365791000000000000e+06
1.550000000000000000e+02,6.500000000000000786e-04,2.551800000000000179e-01,1.410579333333333256e+06
1.600000000000000000e+02,6.700000000000000226e-04,2.549866666666666393e-01,1.455257000000000000e+06
1.650000000000000000e+02,6.300000000000000261e-04,2.547299999999999565e-01,1.499980000000000000e+06
1.700000000000000000e+02,6.466666666666667004e-04,2.545600000000000085e-01,1.544727333333333256e+06
1.750000000000000000e+02,6.133333333333333519e-04,2.543266666666666453e-01,1.589455666666666744e+06
1.800000000000000000e+02,6.266666666666666479e-04,2.541833333333333167e-01,1.634014333333333256e+06
1.850000000000000000e+02,5.933333333333332994e-04,2.539699999999999736e-01,1.678803666666666744e+06
1.900000000000000000e+02,6.066666666666667039e-04,2.538466666666667204e-01,1.723415666666666744e+06
1.950000000000000000e+02,5.799999999999998950e-04,2.536499999999999866e-01,1.768100666666666744e+06
2.000000000000000000e+02,5.933333333333332994e-04,2.535399999999999876e-01,1.812757666666666744e+06
2.050000000000000000e+02,5.633333333333333292e-04,2.533566666666666745e-01,1.857454666666666744e+06
2.100000000000000000e+02,5.766666666666666252e-04,2.532633333333333403e-01,1.902405000000000000e+06
2.150000000000000000e+02,5.533333333333333029e-04,2.530899999999999817e-01,1.947116333333333256e+06
2.200000000000000000e+02,5.600000000000000594e-04,2.530133333333333123e-01,1.991751666666666744e+06
2.250000000000000000e+02,5.433333333333332767e-04,2.528533333333333188e-01,2.036515000000000000e+06
2.300000000000000000e+02,5.466666666666667633e-04,2.527833333333333599e-01,2.081618000000000000e+06
2.350000000000000000e+02,5.266666666666667109e-04,2.526333333333333209e-01,2.126463666666666511e+06
2.400000000000000000e+02,5.366666666666667371e-04,2.525700000000000167e-01,2.171378333333333489e+06
2.450000000000000000e+02,5.166666666666666846e-04,2.524299999999999877e-01,2.216249000000000000e+06
2.500000000000000000e+02,5.266666666666667109e-04,2.523799999999999932e-01,2.261056333333333489e+06
2.550000000000000000e+02,5.100000000000000366e-04,2.522466666666666746e-01,2.305863333333333489e+06
2.600000000000000000e+02,5.166666666666666846e-04,2.522000000000000353e-01,2.350530000000000000e+06
2.650000000000000000e+02,5.000000000000000104e-04,2.520733333333333159e-01,2.395189333333333489e+06
2.700000000000000000e+02,5.033333333333333886e-04,2.520366666666666866e-01,2.439784666666666511e+06
2.750000000000000000e+02,4.933333333333333624e-04,2.519199999999999773e-01,2.484432333333333489e+06
2.800000000000000000e+02,4.966666666666666322e-04,2.518866666666666476e-01,2.529196666666666511e+06
2.850000000000000000e+02,4.833333333333333904e-04,2.517733333333333490e-01,2.573885000000000000e+06
2.900000000000000000e+02,4.866666666666666602e-04,2.517499999999999738e-01,2.618401000000000000e+06
2.950000000000000000e+02,4.766666666666666882e-04,2.516433333333333300e-01,2.663156666666666511e+06
3.000000000000000000e+02,4.799999999999999580e-04,2.516200000000000103e-01,2.707754666666666511e+06
3.050000000000000000e+02,4.699999999999999859e-04,2.515166666666666662e-01,2.752517000000000000e+06
3.100000000000000000e+02,4.766666666666666882e-04,2.515000000000000013e-01,2.797170666666666511e+06
3.150000000000000000e+02,4.600000000000000681e-04,2.514066666666667227e-01,2.841896000000000000e+06
3.200000000000000000e+02,4.666666666666666619e-04,2.513900000000000023e-01,2.886478666666666511e+06
3.250000000000000000e+02,4.566666666666666899e-04,2.513000000000000234e-01,2.931623000000000000e+06
3.300000000000000000e+02,4.599999999999999597e-04,2.512900000000000134e-01,2.976223000000000000e+06
3.350000000000000000e+02,4.533333333333333659e-04,2.512033333333332785e-01,3.021091333333333489e+06
3.400000000000000000e+02,4.566666666666666899e-04,2.511933333333333240e-01,3.065769666666666511e+06
3.450000000000000000e+02,4.466666666666666637e-04,2.511133333333332995e-01,3.110739000000000000e+06
3.500000000000000000e+02,4.500000000000000419e-04,2.511066666666666447e-01,3.155398333333333489e+06
3.550000000000000000e+02,4.400000000000000157e-04,2.510300000000000309e-01,3.200206666666666511e+06
3.600000000000000000e+02,4.466666666666666637e-04,2.510233333333333205e-01,3.244725000000000000e+06
3.650000000000000000e+02,4.366666666666666374e-04,2.509533333333333616e-01,3.289547000000000000e+06
3.700000000000000000e+02,4.400000000000000157e-04,2.509466666666666512e-01,3.334336666666666511e+06
3.750000000000000000e+02,4.333333333333333134e-04,2.508766666666666922e-01,3.379276666666666511e+06
3.800000000000000000e+02,4.366666666666666374e-04,2.508733333333333371e-01,3.423979666666666511e+06
3.850000000000000000e+02,4.266666666666666112e-04,2.508099999999999774e-01,3.468828000000000000e+06
3.900000000000000000e+02,4.299999999999999894e-04,2.508066666666666777e-01,3.513462666666666511e+06
3.950000000000000000e+02,4.233333333333332872e-04,2.507433333333333181e-01,3.558127666666666511e+06
4.000000000000000000e+02,4.266666666666666112e-04,2.507500000000000284e-01,3.603171333333333489e+06


==> data/powerplant/noback-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,9.863333333333333328e-03,2.547233333333333571e-01,4.436533333333333576e+04
5.000000000000000000e+00,1.052000000000000157e-02,2.783766666666666612e-01,1.320340000000000000e+05
1.000000000000000000e+01,8.863333333333334174e-03,3.197366666666667245e-01,2.201126666666666570e+05
1.500000000000000000e+01,7.033333333333333277e-03,2.808533333333333437e-01,3.080510000000000000e+05
2.000000000000000000e+01,7.083333333333332975e-03,2.786600000000000188e-01,3.954746666666666861e+05
2.500000000000000000e+01,7.053333333333332462e-03,2.782100000000000128e-01,4.831966666666666861e+05
3.000000000000000000e+01,7.099999999999999541e-03,2.778533333333333410e-01,5.706740000000000000e+05
3.500000000000000000e+01,7.076666666666666002e-03,2.777933333333333366e-01,6.583283333333333721e+05
4.000000000000000000e+01,7.033333333333333277e-03,2.772733333333333161e-01,7.461586666666666279e+05
4.500000000000000000e+01,7.006666666666667119e-03,2.772633333333333616e-01,8.337550000000000000e+05
5.000000000000000000e+01,7.009999999999999738e-03,2.771600000000000175e-01,9.211746666666666279e+05
5.500000000000000000e+01,6.973333333333333987e-03,2.771300000000000430e-01,1.008727000000000000e+06
6.000000000000000000e+01,6.969999999999999633e-03,2.770733333333333381e-01,1.096566333333333256e+06
6.500000000000000000e+01,6.933333333333333015e-03,2.770366666666666533e-01,1.184463666666666744e+06
7.000000000000000000e+01,6.919999999999999936e-03,2.770166666666666888e-01,1.272046666666666744e+06
7.500000000000000000e+01,6.879999999999999831e-03,2.769566666666666843e-01,1.359797666666666744e+06
8.000000000000000000e+01,6.879999999999999831e-03,2.769233333333333547e-01,1.447487333333333256e+06
8.500000000000000000e+01,6.843333333333333213e-03,2.768900000000000250e-01,1.535094666666666744e+06
9.000000000000000000e+01,6.839999999999998859e-03,2.768566666666666953e-01,1.622704666666666744e+06
9.500000000000000000e+01,6.806666666666666594e-03,2.768166666666666553e-01,1.710231333333333256e+06
1.000000000000000000e+02,6.803333333333333975e-03,2.767866666666666808e-01,1.797769000000000000e+06
1.050000000000000000e+02,6.773333333333333463e-03,2.767466666666666408e-01,1.885744666666666744e+06
1.100000000000000000e+02,6.770000000000000843e-03,2.767100000000000115e-01,1.973406333333333256e+06
1.150000000000000000e+02,6.736666666666665977e-03,2.766666666666666718e-01,2.061055000000000000e+06
1.200000000000000000e+02,6.733333333333333358e-03,2.766233333333332767e-01,2.148640666666666511e+06
1.250000000000000000e+02,6.700000000000000226e-03,2.765799999999999925e-01,2.236256333333333489e+06
1.300000000000000000e+02,6.700000000000000226e-03,2.765299999999999980e-01,2.323950666666666511e+06
1.350000000000000000e+02,6.666666666666667095e-03,2.764800000000000035e-01,2.411950000000000000e+06
1.400000000000000000e+02,6.663333333333333608e-03,2.764266666666666539e-01,2.499516333333333489e+06
1.450000000000000000e+02,6.630000000000000476e-03,2.763766666666666594e-01,2.587078000000000000e+06
1.500000000000000000e+02,6.630000000000000476e-03,2.763133333333333552e-01,2.674653666666666511e+06
1.550000000000000000e+02,6.596666666666666477e-03,2.762566666666666504e-01,2.762375666666666511e+06
1.600000000000000000e+02,6.593333333333332991e-03,2.761933333333332907e-01,2.849869000000000000e+06
1.650000000000000000e+02,6.559999999999999859e-03,2.761333333333333417e-01,2.937874000000000000e+06
1.700000000000000000e+02,6.559999999999999859e-03,2.760600000000000276e-01,3.025400333333333489e+06
1.750000000000000000e+02,6.526666666666666727e-03,2.759966666666666679e-01,3.113338666666666511e+06
1.800000000000000000e+02,6.520000000000000621e-03,2.759233333333333538e-01,3.200754666666666511e+06
1.850000000000000000e+02,6.490000000000000109e-03,2.758599999999999941e-01,3.288491000000000000e+06
1.900000000000000000e+02,6.490000000000000109e-03,2.757766666666667255e-01,3.376024666666666511e+06
1.950000000000000000e+02,6.456666666666666977e-03,2.757099999999999551e-01,3.463478333333333489e+06
2.000000000000000000e+02,6.453333333333332623e-03,2.756233333333333313e-01,3.550841666666666511e+06
2.050000000000000000e+02,6.419999999999999492e-03,2.755499999999999616e-01,3.638253666666666511e+06


==> data/powerplant/rbf-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.395583333333333398e+00,9.769999999999999796e-01,9.516666666666666288e+02
4.000000000000000000e+03,4.588433333333333253e-01,3.125999999999999890e-01,1.552300000000000000e+04
8.000000000000000000e+03,2.349900000000000044e-01,2.659333333333333549e-01,3.024433333333333212e+04
1.200000000000000000e+04,1.926033333333333486e-01,2.593666666666666898e-01,4.499066666666666424e+04
1.600000000000000000e+04,4.916999999999999149e-02,2.527333333333333099e-01,6.043366666666666424e+04
2.000000000000000000e+04,8.184666666666667867e-02,2.624000000000000221e-01,7.561333333333332848e+04
2.400000000000000000e+04,3.636999999999999955e-02,2.499666666666666703e-01,9.055066666666667152e+04
2.800000000000000000e+04,2.600333333333334010e-02,2.462333333333333318e-01,1.058520000000000000e+05
3.200000000000000000e+04,4.983666666666667494e-02,2.533333333333333548e-01,1.209853333333333285e+05
3.600000000000000000e+04,3.102333333333333332e-02,2.478666666666666796e-01,1.363206666666666570e+05
4.000000000000000000e+04,1.824333333333333709e-02,2.454666666666666386e-01,1.512623333333333430e+05
4.400000000000000000e+04,4.066000000000000864e-02,2.507666666666666377e-01,1.664446666666666570e+05
4.800000000000000000e+04,2.485333333333333491e-02,2.461666666666666448e-01,1.811393333333333430e+05
5.200000000000000000e+04,3.724999999999999839e-02,2.505666666666666598e-01,1.961493333333333430e+05
5.600000000000000000e+04,2.836000000000000673e-02,2.478333333333333222e-01,2.113630000000000000e+05
6.000000000000000000e+04,1.587666666666666740e-02,2.437000000000000000e-01,2.264640000000000000e+05
6.400000000000000000e+04,4.182666666666665783e-02,2.513333333333333530e-01,2.416830000000000000e+05
6.800000000000000000e+04,3.042666666666666783e-02,2.489333333333333398e-01,2.563023333333333430e+05
7.200000000000000000e+04,4.672000000000000458e-02,2.525999999999999912e-01,2.715510000000000000e+05
7.600000000000000000e+04,2.832333333333332884e-02,2.472333333333333327e-01,2.868203333333333139e+05
8.000000000000000000e+04,2.448666666666666700e-02,2.458000000000000185e-01,3.016590000000000000e+05
8.400000000000000000e+04,2.612000000000000433e-02,2.469666666666666677e-01,3.167970000000000000e+05
8.800000000000000000e+04,1.225333333333333309e-02,2.429333333333333345e-01,3.319380000000000000e+05
9.200000000000000000e+04,1.266666666666666462e-02,2.425333333333333508e-01,3.472000000000000000e+05
9.600000000000000000e+04,9.016666666666667621e-03,2.420333333333333226e-01,3.624380000000000000e+05
1.000000000000000000e+05,2.441666666666666985e-02,2.465666666666666840e-01,3.775203333333333139e+05
1.040000000000000000e+05,1.515666666666666378e-02,2.436333333333333406e-01,3.925100000000000000e+05
1.080000000000000000e+05,2.544333333333333169e-02,2.467666666666666619e-01,4.079093333333333139e+05
1.120000000000000000e+05,2.068666666666666570e-02,2.446000000000000119e-01,4.226976666666666861e+05
1.160000000000000000e+05,1.089333333333333299e-02,2.422999999999999876e-01,4.379826666666666861e+05
1.200000000000000000e+05,1.936333333333333309e-02,2.449666666666666659e-01,4.528116666666666861e+05
1.240000000000000000e+05,1.330333333333333888e-02,2.431999999999999995e-01,4.679696666666666861e+05
1.280000000000000000e+05,1.769999999999999699e-02,2.440333333333333243e-01,4.828796666666666861e+05
1.320000000000000000e+05,2.063999999999999863e-02,2.455666666666667108e-01,4.977363333333333139e+05
1.360000000000000000e+05,8.970000000000000542e-03,2.430666666666666809e-01,5.123006666666666861e+05
1.400000000000000000e+05,1.056666666666666692e-02,2.429999999999999938e-01,5.273090000000000000e+05
1.440000000000000000e+05,1.035333333333333591e-02,2.425666666666666804e-01,5.424340000000000000e+05
1.480000000000000000e+05,-1.003333333333334158e-03,2.398333333333333428e-01,5.572026666666666279e+05
1.520000000000000000e+05,2.039333333333333623e-02,2.457000000000000017e-01,5.723570000000000000e+05
1.560000000000000000e+05,1.495666666666666846e-02,2.440666666666666818e-01,5.878240000000000000e+05
1.600000000000000000e+05,6.693333333333333253e-03,2.410333333333333217e-01,6.026306666666666279e+05
1.640000000000000000e+05,6.839999999999996257e-03,2.425666666666666804e-01,6.174516666666666279e+05
1.680000000000000000e+05,1.094333333333333269e-02,2.431999999999999995e-01,6.326406666666666279e+05
1.720000000000000000e+05,2.119666666666666574e-02,2.453333333333333199e-01,6.475590000000000000e+05
1.760000000000000000e+05,6.369999999999998060e-03,2.411666666666666403e-01,6.625840000000000000e+05
1.800000000000000000e+05,1.409999999999999622e-02,2.442333333333333023e-01,6.778263333333333721e+05
1.840000000000000000e+05,5.726666666666667231e-03,2.413999999999999757e-01,6.929330000000000000e+05
1.880000000000000000e+05,2.477333333333333124e-02,2.467666666666666619e-01,7.080510000000000000e+05
1.920000000000000000e+05,1.444666666666666495e-02,2.433333333333333182e-01,7.228373333333333721e+05
1.960000000000000000e+05,3.227333333333333443e-02,2.485000000000000264e-01,7.379456666666666279e+05
2.000000000000000000e+05,5.580000000000001625e-03,2.411666666666666681e-01,7.532040000000000000e+05
2.040000000000000000e+05,-2.056666666666668881e-03,2.387333333333333252e-01,7.680553333333333721e+05
2.080000000000000000e+05,1.050000000000000065e-02,2.428666666666666751e-01,7.826780000000000000e+05
2.120000000000000000e+05,2.363999999999999782e-02,2.466666666666666730e-01,7.982110000000000000e+05
2.160000000000000000e+05,9.566666666666666027e-03,2.422333333333333005e-01,8.131196666666666279e+05
2.200000000000000000e+05,-5.999999999999962612e-04,2.389999999999999902e-01,8.279363333333333721e+05
2.240000000000000000e+05,2.166666666666667435e-03,2.409000000000000030e-01,8.429400000000000000e+05
2.280000000000000000e+05,1.734333333333333213e-02,2.449000000000000066e-01,8.578173333333333721e+05
2.320000000000000000e+05,1.047000000000000014e-02,2.427999999999999881e-01,8.728490000000000000e+05
2.360000000000000000e+05,9.359999999999998530e-03,2.427333333333333287e-01,8.879836666666666279e+05
2.400000000000000000e+05,2.369666666666666102e-02,2.463999999999999801e-01,9.030396666666666279e+05
2.440000000000000000e+05,8.899999999999999925e-03,2.420666666666666522e-01,9.180493333333333721e+05
2.480000000000000000e+05,1.126000000000000091e-02,2.434333333333333071e-01,9.332043333333333721e+05
2.520000000000000000e+05,1.335000000000000075e-02,2.439666666666666650e-01,9.480553333333333721e+05
2.560000000000000000e+05,6.783333333333335657e-03,2.426000000000000101e-01,9.630583333333333721e+05
2.600000000000000000e+05,1.184999999999999769e-02,2.428666666666666751e-01,9.779573333333333721e+05
2.640000000000000000e+05,8.003333333333332786e-03,2.421000000000000096e-01,9.926853333333333721e+05
2.680000000000000000e+05,3.286666666666668204e-03,2.411999999999999977e-01,1.007569333333333372e+06
2.720000000000000000e+05,2.433333333333332921e-03,2.413333333333333164e-01,1.022545333333333372e+06
2.760000000000000000e+05,1.573666666666666616e-02,2.444000000000000339e-01,1.037391000000000000e+06
2.800000000000000000e+05,1.754333333333333092e-02,2.447000000000000008e-01,1.052693333333333256e+06
2.840000000000000000e+05,1.330666666666666630e-02,2.438333333333333464e-01,1.067456333333333256e+06
2.880000000000000000e+05,-1.399999999999989306e-04,2.399999999999999911e-01,1.082105666666666744e+06
2.920000000000000000e+05,8.486666666666664929e-03,2.419000000000000039e-01,1.096869333333333256e+06
2.960000000000000000e+05,1.077333333333333441e-02,2.436000000000000110e-01,1.111759333333333256e+06
3.000000000000000000e+05,3.626666666666666927e-03,2.411333333333333384e-01,1.126800666666666744e+06
3.040000000000000000e+05,5.586666666666665997e-03,2.412666666666666571e-01,1.141530000000000000e+06
3.080000000000000000e+05,8.893333333333331217e-03,2.423333333333333728e-01,1.156626333333333256e+06
3.120000000000000000e+05,1.512999999999999935e-02,2.446000000000000119e-01,1.171418666666666744e+06
3.160000000000000000e+05,2.979999999999997842e-03,2.408666666666666456e-01,1.186469666666666744e+06
3.200000000000000000e+05,1.489333333333333308e-02,2.442000000000000004e-01,1.201431000000000000e+06
3.240000000000000000e+05,7.550000000000000287e-03,2.415000000000000202e-01,1.216479666666666744e+06
3.280000000000000000e+05,1.815666666666666471e-02,2.446333333333333415e-01,1.231393666666666744e+06
3.320000000000000000e+05,1.387999999999999824e-02,2.439333333333333353e-01,1.246173666666666744e+06
3.360000000000000000e+05,1.292000000000000266e-02,2.429000000000000048e-01,1.261125000000000000e+06
3.400000000000000000e+05,6.666666666666381028e-05,2.398000000000000131e-01,1.276141000000000000e+06
3.440000000000000000e+05,-1.689999999999998578e-03,2.402666666666666562e-01,1.291200666666666744e+06
3.480000000000000000e+05,-1.299999999999968715e-04,2.402333333333333265e-01,1.306172333333333256e+06
3.520000000000000000e+05,1.131000000000000234e-02,2.435666666666666813e-01,1.321090333333333256e+06
3.560000000000000000e+05,1.089000000000000211e-02,2.429999999999999938e-01,1.336593666666666744e+06
3.600000000000000000e+05,-7.833333333333336243e-03,2.379999999999999893e-01,1.351195000000000000e+06
3.640000000000000000e+05,1.866666666666662799e-04,2.400333333333333208e-01,1.366308666666666744e+06
3.680000000000000000e+05,4.873333333333330214e-03,2.419333333333333336e-01,1.381543000000000000e+06
3.720000000000000000e+05,-5.146666666666670047e-03,2.392999999999999849e-01,1.396350333333333256e+06
3.760000000000000000e+05,6.023333333333335399e-03,2.416999999999999982e-01,1.411478333333333256e+06
3.800000000000000000e+05,3.613333333333331680e-03,2.405666666666666786e-01,1.426429000000000000e+06
3.840000000000000000e+05,8.996666666666666701e-03,2.426000000000000101e-01,1.441598000000000000e+06
3.880000000000000000e+05,-2.000000000000022593e-04,2.406999999999999973e-01,1.456484000000000000e+06
3.920000000000000000e+05,5.846666666666670148e-03,2.419999999999999929e-01,1.471398666666666744e+06
3.960000000000000000e+05,-3.023333333333335770e-03,2.386666666666666659e-01,1.486451666666666744e+06
4.000000000000000000e+05,7.313333333333332277e-03,2.419666666666666632e-01,1.501417333333333256e+06
4.040000000000000000e+05,-1.773333333333331841e-03,2.402333333333333265e-01,1.516255333333333256e+06
4.080000000000000000e+05,1.453666666666666822e-02,2.439999999999999947e-01,1.531430000000000000e+06
4.120000000000000000e+05,-1.373333333333332526e-03,2.399999999999999911e-01,1.546476000000000000e+06
4.160000000000000000e+05,-5.616666666666666509e-03,2.385000000000000175e-01,1.561384666666666744e+06
4.200000000000000000e+05,6.933333333333334533e-04,2.407333333333333270e-01,1.576222000000000000e+06
4.240000000000000000e+05,8.266666666666656546e-04,2.406999999999999973e-01,1.591223000000000000e+06
4.280000000000000000e+05,-4.056666666666663285e-03,2.393333333333333146e-01,1.606215666666666744e+06
4.320000000000000000e+05,5.423333333333331223e-03,2.425666666666666804e-01,1.621168000000000000e+06
4.360000000000000000e+05,7.506666666666665828e-03,2.425666666666666804e-01,1.636319333333333256e+06
4.400000000000000000e+05,2.330000000000002208e-03,2.407666666666666566e-01,1.651376333333333256e+06
4.440000000000000000e+05,-1.756666666666667443e-03,2.390666666666666496e-01,1.666252000000000000e+06
4.480000000000000000e+05,1.175666666666666353e-02,2.429333333333333345e-01,1.681271666666666744e+06
4.520000000000000000e+05,1.433333333333326883e-04,2.405666666666666786e-01,1.696095333333333256e+06
4.560000000000000000e+05,2.056666666666666279e-03,2.409333333333333327e-01,1.711112333333333256e+06
4.600000000000000000e+05,1.068999999999999811e-02,2.428999999999999770e-01,1.726860666666666744e+06
4.640000000000000000e+05,4.223333333333335014e-03,2.419666666666666632e-01,1.741081666666666744e+06
4.680000000000000000e+05,-5.299999999999980291e-04,2.404333333333333045e-01,1.756113666666666744e+06
4.720000000000000000e+05,-6.176666666666666243e-03,2.380666666666666487e-01,1.771018666666666744e+06
4.760000000000000000e+05,-6.323333333333334451e-03,2.385666666666666769e-01,1.786006000000000000e+06
4.800000000000000000e+05,-1.478666666666666324e-02,2.360666666666666469e-01,1.800980000000000000e+06
4.840000000000000000e+05,-4.156666666666667016e-03,2.393999999999999739e-01,1.816008000000000000e+06
4.880000000000000000e+05,7.919999999999998222e-03,2.425000000000000211e-01,1.830951666666666744e+06
4.920000000000000000e+05,7.480000000000003139e-03,2.417999999999999872e-01,1.845866000000000000e+06
4.960000000000000000e+05,7.786666666666668297e-03,2.420999999999999819e-01,1.860956666666666744e+06
5.000000000000000000e+05,2.023333333333336616e-03,2.405000000000000193e-01,1.876002333333333256e+06
5.040000000000000000e+05,5.600000000000000810e-03,2.420333333333333226e-01,1.891018000000000000e+06
5.080000000000000000e+05,5.456666666666671293e-03,2.418000000000000149e-01,1.906102333333333256e+06
5.120000000000000000e+05,2.366333333333333830e-02,2.466333333333333433e-01,1.921159666666666744e+06
5.160000000000000000e+05,-1.070999999999999730e-02,2.378333333333333410e-01,1.936083666666666744e+06
5.200000000000000000e+05,1.388333333333333607e-02,2.439999999999999947e-01,1.951109000000000000e+06
5.240000000000000000e+05,2.127000000000000071e-02,2.458666666666666778e-01,1.965881666666666744e+06
5.280000000000000000e+05,-1.198999999999999892e-02,2.368666666666666698e-01,1.980715000000000000e+06
5.320000000000000000e+05,2.973333333333334338e-03,2.411000000000000087e-01,1.995741333333333256e+06
5.360000000000000000e+05,1.726666666666666280e-03,2.412999999999999867e-01,2.010582333333333256e+06
5.400000000000000000e+05,-3.519999999999999258e-03,2.393666666666666443e-01,2.025456000000000000e+06
5.440000000000000000e+05,1.061666666666666141e-02,2.427999999999999881e-01,2.040357333333333256e+06
5.480000000000000000e+05,-7.119999999999996991e-03,2.380666666666666487e-01,2.055376333333333256e+06
5.520000000000000000e+05,3.533333333333340252e-04,2.403333333333333710e-01,2.070446666666666744e+06
5.560000000000000000e+05,1.083999999999999721e-02,2.437666666666666593e-01,2.085327333333333256e+06
5.600000000000000000e+05,-1.010666666666666658e-02,2.376333333333333353e-01,2.100121000000000000e+06
5.640000000000000000e+05,9.239999999999999949e-03,2.427999999999999881e-01,2.114957333333333489e+06
5.680000000000000000e+05,3.766666666666666427e-03,2.405000000000000193e-01,2.129772000000000000e+06
5.720000000000000000e+05,-1.119333333333333812e-02,2.368999999999999995e-01,2.144824000000000000e+06
5.760000000000000000e+05,6.666666666666431172e-05,2.405666666666666786e-01,2.159828666666666511e+06
5.800000000000000000e+05,-2.069999999999997189e-03,2.397999999999999854e-01,2.175344000000000000e+06
5.840000000000000000e+05,-2.093333333333328994e-03,2.395666666666666778e-01,2.190055333333333489e+06
5.880000000000000000e+05,9.276666666666663966e-03,2.431333333333333402e-01,2.204742333333333489e+06
5.920000000000000000e+05,-3.229999999999998931e-03,2.393666666666666443e-01,2.219661666666666511e+06
5.960000000000000000e+05,3.973333333333334792e-03,2.416333333333333389e-01,2.234283333333333489e+06
6.000000000000000000e+05,-3.829999999999997035e-03,2.394333333333333591e-01,2.249308666666666511e+06
6.040000000000000000e+05,-8.266666666666670641e-04,2.403999999999999748e-01,2.264121333333333489e+06
6.080000000000000000e+05,3.586666666666666389e-03,2.410999999999999810e-01,2.279084333333333489e+06
6.120000000000000000e+05,2.268333333333333313e-02,2.466666666666666730e-01,2.294124000000000000e+06
6.160000000000000000e+05,-9.953333333333334865e-03,2.378000000000000114e-01,2.309169666666666511e+06
6.200000000000000000e+05,3.853333333333330141e-03,2.416666666666666685e-01,2.324255666666666511e+06
6.240000000000000000e+05,-4.600000000000014776e-04,2.404666666666666897e-01,2.339079000000000000e+06
6.280000000000000000e+05,-4.899999999999999842e-03,2.385333333333333472e-01,2.354045666666666511e+06
6.320000000000000000e+05,7.539999999999998960e-03,2.431000000000000105e-01,2.369021666666666511e+06
6.360000000000000000e+05,-8.379999999999998561e-03,2.371333333333333349e-01,2.384097333333333489e+06
6.400000000000000000e+05,-5.866666666666668466e-03,2.383333333333333692e-01,2.398822333333333489e+06
6.440000000000000000e+05,-2.950000000000002967e-03,2.399333333333333318e-01,2.413760000000000000e+06
6.480000000000000000e+05,9.899999999999984767e-04,2.410333333333333217e-01,2.428786666666666511e+06
6.520000000000000000e+05,2.963333333333333444e-03,2.408999999999999753e-01,2.443872666666666511e+06
6.560000000000000000e+05,-1.078333333333333401e-02,2.373666666666666980e-01,2.458900666666666511e+06
6.600000000000000000e+05,5.073333333333329871e-03,2.419000000000000039e-01,2.473907666666666511e+06
6.640000000000000000e+05,1.085333333333333115e-02,2.433999999999999775e-01,2.488871333333333489e+06
6.680000000000000000e+05,3.520000000000000125e-03,2.409999999999999920e-01,2.504032000000000000e+06
6.720000000000000000e+05,2.963333333333336914e-03,2.412333333333333274e-01,2.518809000000000000e+06
6.760000000000000000e+05,1.282000000000000327e-02,2.436333333333333406e-01,2.533710666666666511e+06
6.800000000000000000e+05,-6.516666666666667135e-03,2.383999999999999730e-01,2.548698666666666511e+06
6.840000000000000000e+05,5.930000000000002110e-03,2.419333333333333336e-01,2.563646666666666511e+06
6.880000000000000000e+05,-4.926666666666666868e-03,2.381000000000000061e-01,2.578587000000000000e+06
6.920000000000000000e+05,7.653333333333334036e-03,2.419333333333333336e-01,2.593494000000000000e+06
6.960000000000000000e+05,1.476666666666667576e-03,2.411333333333333384e-01,2.608221333333333489e+06
7.000000000000000000e+05,1.087333333333333207e-02,2.437666666666666593e-01,2.623221000000000000e+06
7.040000000000000000e+05,-1.479999999999998027e-03,2.395000000000000184e-01,2.637711666666666511e+06
7.080000000000000000e+05,8.366666666666666349e-03,2.425333333333333508e-01,2.652521666666666511e+06
7.120000000000000000e+05,-2.106666666666666410e-03,2.400666666666666504e-01,2.667297000000000000e+06
7.160000000000000000e+05,-5.530000000000000193e-03,2.385333333333333472e-01,2.682144666666666511e+06
7.200000000000000000e+05,-8.929999999999996968e-03,2.378333333333333410e-01,2.697083000000000000e+06
7.240000000000000000e+05,-5.876666666666664589e-03,2.380666666666666487e-01,2.712719000000000000e+06
7.280000000000000000e+05,1.140000000000000041e-02,2.434333333333333071e-01,2.727124666666666511e+06
7.320000000000000000e+05,-2.496666666666664397e-03,2.395333333333333481e-01,2.742491000000000000e+06
7.360000000000000000e+05,4.343333333333335329e-03,2.416666666666666685e-01,2.757079000000000000e+06
7.400000000000000000e+05,1.313666666666666281e-02,2.442666666666666597e-01,2.771960333333333489e+06
7.440000000000000000e+05,-1.092333333333333524e-02,2.378000000000000114e-01,2.786971000000000000e+06
7.480000000000000000e+05,-1.513333333333333544e-03,2.396999999999999964e-01,2.802010333333333489e+06
7.520000000000000000e+05,1.350333333333333247e-02,2.437333333333333574e-01,2.817030333333333489e+06
7.560000000000000000e+05,5.896666666666668111e-03,2.421333333333333115e-01,2.831988000000000000e+06
7.600000000000000000e+05,5.806666666666665706e-03,2.417666666666666853e-01,2.847147000000000000e+06
7.640000000000000000e+05,3.226666666666663710e-03,2.411333333333333384e-01,2.862060000000000000e+06
7.680000000000000000e+05,-9.919999999999996529e-03,2.371999999999999942e-01,2.877154666666666511e+06
7.720000000000000000e+05,1.059333333333333481e-02,2.432666666666666588e-01,2.892281333333333489e+06
7.760000000000000000e+05,6.970000000000003103e-03,2.413666666666666460e-01,2.907182333333333489e+06
7.800000000000000000e+05,-5.160000000000000524e-03,2.386666666666666659e-01,2.921989333333333489e+06
7.840000000000000000e+05,7.456666666666666998e-03,2.416999999999999982e-01,2.936641333333333489e+06
7.880000000000000000e+05,-8.033333333333336768e-03,2.383666666666666989e-01,2.951364333333333489e+06
7.920000000000000000e+05,2.283666666666666831e-02,2.468666666666666787e-01,2.966028333333333489e+06
7.960000000000000000e+05,-2.966666666666668232e-03,2.394666666666666888e-01,2.980937666666666511e+06
8.000000000000000000e+05,-3.223333333333334560e-03,2.392999999999999849e-01,2.995895000000000000e+06
8.040000000000000000e+05,2.015000000000000124e-02,2.462333333333333318e-01,3.011014333333333489e+06
8.080000000000000000e+05,-3.753333333333332047e-03,2.386999999999999955e-01,3.025677000000000000e+06
8.120000000000000000e+05,1.170333333333333468e-02,2.439000000000000057e-01,3.040629666666666511e+06
8.160000000000000000e+05,1.173333333333330701e-03,2.399666666666666615e-01,3.055623000000000000e+06
8.200000000000000000e+05,-4.129999999999999123e-03,2.385666666666666769e-01,3.070665333333333489e+06
8.240000000000000000e+05,7.566666666666665118e-03,2.419666666666666632e-01,3.085588333333333489e+06
8.280000000000000000e+05,3.389999999999998917e-03,2.416333333333333666e-01,3.100526000000000000e+06
8.320000000000000000e+05,1.336666666666666559e-03,2.404000000000000303e-01,3.115353333333333489e+06
8.360000000000000000e+05,6.366666666666667826e-04,2.407666666666666566e-01,3.130449000000000000e+06
8.400000000000000000e+05,2.463333333333334301e-03,2.412999999999999867e-01,3.145230666666666511e+06
8.440000000000000000e+05,-9.443333333333333093e-03,2.378333333333333410e-01,3.159992000000000000e+06
8.480000000000000000e+05,-4.006666666666667924e-03,2.395333333333333481e-01,3.174930333333333489e+06
8.520000000000000000e+05,2.513333333333335733e-03,2.406000000000000083e-01,3.189624666666666511e+06
8.560000000000000000e+05,-2.299999999999997793e-03,2.392999999999999849e-01,3.204438333333333489e+06
8.600000000000000000e+05,4.196666666666663652e-03,2.420999999999999819e-01,3.219571666666666511e+06
8.640000000000000000e+05,-2.670000000000000064e-03,2.392333333333333256e-01,3.234650333333333489e+06
8.680000000000000000e+05,-9.576666666666670824e-03,2.372999999999999832e-01,3.249548666666666511e+06
8.720000000000000000e+05,-9.633333333333334025e-04,2.391333333333333089e-01,3.264483000000000000e+06
8.760000000000000000e+05,3.296666666666666929e-03,2.409999999999999920e-01,3.279420333333333489e+06
8.800000000000000000e+05,-1.257333333333333740e-02,2.367666666666666808e-01,3.294484666666666511e+06
8.840000000000000000e+05,1.866666666666667515e-03,2.404000000000000303e-01,3.309361000000000000e+06
8.880000000000000000e+05,2.563333333333333696e-03,2.409666666666666623e-01,3.323957333333333489e+06
8.920000000000000000e+05,6.433333333333314790e-04,2.407000000000000250e-01,3.339880666666666511e+06
8.960000000000000000e+05,-4.719999999999999370e-03,2.385666666666666769e-01,3.354103333333333489e+06
9.000000000000000000e+05,-3.856666666666665796e-03,2.393666666666666443e-01,3.369147000000000000e+06
9.040000000000000000e+05,7.839999999999998012e-03,2.431000000000000105e-01,3.384209666666666511e+06
9.080000000000000000e+05,1.483000000000000117e-02,2.443666666666666487e-01,3.399565000000000000e+06
9.120000000000000000e+05,4.573333333333330294e-03,2.415666666666666795e-01,3.414220666666666511e+06
9.160000000000000000e+05,-1.069666666666666682e-02,2.364666666666666861e-01,3.429228000000000000e+06
9.200000000000000000e+05,-7.503333333333333209e-03,2.381666666666666654e-01,3.444410666666666511e+06
9.240000000000000000e+05,2.223333333333334105e-03,2.407333333333333270e-01,3.459538333333333489e+06
9.280000000000000000e+05,1.583999999999999644e-02,2.448666666666666769e-01,3.474557333333333489e+06
9.320000000000000000e+05,-1.345999999999999974e-02,2.367666666666666531e-01,3.489564000000000000e+06
9.360000000000000000e+05,-2.333333333333331792e-03,2.403666666666666452e-01,3.504740000000000000e+06
9.400000000000000000e+05,-4.966666666666669575e-03,2.395333333333333481e-01,3.519832333333333489e+06


==> data/powerplant/rbf-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.428779999999999939e+00,1.000899999999999901e+00,1.387000000000000000e+03
4.000000000000000000e+03,7.147666666666666613e-01,4.640333333333333532e-01,2.156066666666666788e+04
8.000000000000000000e+03,3.143033333333333235e-01,2.936000000000000276e-01,4.210300000000000000e+04
1.200000000000000000e+04,2.129866666666666575e-01,2.620666666666666700e-01,6.258966666666666424e+04
1.600000000000000000e+04,5.050666666666666499e-02,2.507333333333333081e-01,8.297833333333332848e+04
2.000000000000000000e+04,4.601666666666667099e-02,2.504666666666666708e-01,1.037123333333333285e+05
2.400000000000000000e+04,5.290333333333333693e-02,2.533666666666666845e-01,1.248420000000000000e+05
2.800000000000000000e+04,4.483666666666666356e-02,2.510666666666667157e-01,1.452800000000000000e+05
3.200000000000000000e+04,6.001333333333333520e-02,2.555000000000000049e-01,1.660290000000000000e+05
3.600000000000000000e+04,4.473333333333332634e-02,2.509333333333333416e-01,1.867353333333333430e+05
4.000000000000000000e+04,5.520333333333333342e-02,2.537333333333333107e-01,2.073036666666666570e+05
4.400000000000000000e+04,4.970333333333334241e-02,2.523333333333333539e-01,2.277573333333333430e+05
4.800000000000000000e+04,5.406666666666667259e-02,2.519000000000000128e-01,2.482316666666666570e+05
5.200000000000000000e+04,5.976000000000000062e-02,2.558999999999999608e-01,2.689330000000000000e+05
5.600000000000000000e+04,4.158333333333333326e-02,2.510333333333333306e-01,2.891450000000000000e+05
6.000000000000000000e+04,4.330999999999999434e-02,2.506999999999999784e-01,3.098496666666666861e+05
6.400000000000000000e+04,4.872999999999999554e-02,2.527999999999999692e-01,3.302993333333333139e+05
6.800000000000000000e+04,3.914999999999999730e-02,2.502000000000000335e-01,3.508750000000000000e+05
7.200000000000000000e+04,3.266333333333332894e-02,2.470666666666666567e-01,3.714626666666666861e+05
7.600000000000000000e+04,2.742999999999999952e-02,2.462666666666666615e-01,3.921310000000000000e+05
8.000000000000000000e+04,3.336666666666666253e-02,2.473666666666666514e-01,4.131113333333333139e+05
8.400000000000000000e+04,4.214999999999999997e-02,2.510666666666666602e-01,4.333123333333333139e+05
8.800000000000000000e+04,1.911000000000000199e-02,2.454999999999999682e-01,4.539166666666666861e+05
9.200000000000000000e+04,3.100333333333333066e-02,2.469333333333333380e-01,4.744840000000000000e+05
9.600000000000000000e+04,2.886666666666666894e-02,2.458333333333333481e-01,4.951323333333333139e+05
1.000000000000000000e+05,4.519666666666666277e-02,2.511000000000000454e-01,5.155893333333333139e+05
1.040000000000000000e+05,4.242000000000000631e-02,2.512333333333333640e-01,5.363356666666666279e+05
1.080000000000000000e+05,6.228000000000000203e-02,2.566999999999999837e-01,5.568500000000000000e+05
1.120000000000000000e+05,3.484666666666666468e-02,2.474333333333333107e-01,5.774856666666666279e+05
1.160000000000000000e+05,4.472999999999999893e-02,2.512333333333333640e-01,5.984236666666666279e+05
1.200000000000000000e+05,3.623333333333333267e-02,2.489999999999999991e-01,6.184493333333333721e+05
1.240000000000000000e+05,1.536666666666666563e-02,2.425333333333333508e-01,6.390303333333333721e+05
1.280000000000000000e+05,2.674666666666666512e-02,2.464333333333333653e-01,6.595750000000000000e+05
1.320000000000000000e+05,3.628666666666666846e-02,2.492666666666666642e-01,6.801773333333333721e+05
1.360000000000000000e+05,4.389333333333333281e-02,2.525666666666666615e-01,7.005990000000000000e+05
1.400000000000000000e+05,4.394333333333333425e-02,2.508333333333333526e-01,7.211553333333333721e+05
1.440000000000000000e+05,2.917000000000000148e-02,2.474666666666666404e-01,7.419306666666666279e+05
1.480000000000000000e+05,2.848000000000000531e-02,2.467666666666666619e-01,7.624670000000000000e+05
1.520000000000000000e+05,9.333333333333330636e-03,2.409000000000000030e-01,7.830296666666666279e+05
1.560000000000000000e+05,2.033666666666666609e-02,2.450666666666666549e-01,8.040893333333333721e+05
1.600000000000000000e+05,1.316666666666666506e-02,2.420333333333333226e-01,8.241920000000000000e+05
1.640000000000000000e+05,1.669333333333333433e-02,2.441333333333333411e-01,8.448153333333333721e+05
1.680000000000000000e+05,3.596666666666666762e-02,2.489666666666666417e-01,8.654536666666666279e+05
1.720000000000000000e+05,3.817666666666667125e-02,2.490666666666666862e-01,8.860076666666666279e+05
1.760000000000000000e+05,2.563999999999999960e-02,2.456666666666666721e-01,9.065676666666666279e+05
1.800000000000000000e+05,3.882666666666666905e-02,2.501666666666666483e-01,9.271136666666666279e+05
1.840000000000000000e+05,2.569000000000000103e-02,2.473666666666666514e-01,9.476130000000000000e+05
1.880000000000000000e+05,1.487999999999999913e-02,2.439000000000000057e-01,9.681520000000000000e+05
1.920000000000000000e+05,3.806000000000000355e-02,2.494666666666666421e-01,9.886746666666666279e+05
1.960000000000000000e+05,3.567000000000000032e-02,2.485000000000000264e-01,1.009279333333333372e+06
2.000000000000000000e+05,2.816666666666666277e-02,2.475000000000000255e-01,1.029940666666666628e+06
2.040000000000000000e+05,2.668666666666666409e-02,2.459999999999999964e-01,1.050434666666666744e+06
2.080000000000000000e+05,2.113666666666666819e-02,2.449666666666666659e-01,1.071542000000000000e+06
2.120000000000000000e+05,4.678666666666667084e-02,2.519666666666666721e-01,1.091470666666666744e+06
2.160000000000000000e+05,3.027000000000000177e-02,2.475666666666666849e-01,1.111963333333333256e+06
2.200000000000000000e+05,2.974999999999999867e-02,2.466000000000000136e-01,1.132481333333333256e+06
2.240000000000000000e+05,3.512000000000000538e-02,2.481333333333333169e-01,1.152958666666666744e+06
2.280000000000000000e+05,3.274333333333333956e-02,2.476333333333333442e-01,1.173453333333333256e+06
2.320000000000000000e+05,2.936666666666666245e-02,2.477666666666666906e-01,1.193978333333333256e+06
2.360000000000000000e+05,1.552333333333333343e-02,2.430666666666666531e-01,1.214620333333333256e+06
2.400000000000000000e+05,1.753333333333333133e-02,2.425666666666666804e-01,1.235098666666666744e+06
2.440000000000000000e+05,3.633333333333333554e-02,2.489333333333333398e-01,1.255711333333333256e+06
2.480000000000000000e+05,1.903666666666667048e-02,2.442999999999999894e-01,1.276307333333333256e+06
2.520000000000000000e+05,4.235333333333333311e-02,2.509333333333333416e-01,1.296924666666666744e+06
2.560000000000000000e+05,1.821333333333333138e-02,2.440999999999999837e-01,1.317489333333333256e+06
2.600000000000000000e+05,3.065999999999999628e-02,2.466000000000000136e-01,1.337939000000000000e+06
2.640000000000000000e+05,3.188999999999999474e-02,2.471000000000000141e-01,1.358434000000000000e+06
2.680000000000000000e+05,1.436666666666666647e-02,2.421999999999999709e-01,1.379578000000000000e+06
2.720000000000000000e+05,5.607999999999999791e-02,2.546666666666666523e-01,1.399544000000000000e+06
2.760000000000000000e+05,3.785666666666667041e-02,2.496333333333333460e-01,1.420159000000000000e+06
2.800000000000000000e+05,2.962666666666666226e-02,2.467666666666666619e-01,1.440613000000000000e+06
2.840000000000000000e+05,1.973333333333333189e-02,2.436666666666666703e-01,1.461159000000000000e+06
2.880000000000000000e+05,2.880333333333333704e-02,2.470333333333333270e-01,1.481716333333333256e+06
2.920000000000000000e+05,2.971666666666666901e-02,2.467999999999999916e-01,1.502321333333333256e+06
2.960000000000000000e+05,3.354000000000000037e-02,2.489999999999999991e-01,1.523004000000000000e+06
3.000000000000000000e+05,3.076999999999999527e-02,2.469333333333333103e-01,1.543435000000000000e+06
3.040000000000000000e+05,3.288666666666666821e-02,2.480666666666666575e-01,1.564023666666666744e+06
3.080000000000000000e+05,3.436000000000000165e-02,2.491333333333333455e-01,1.584566666666666744e+06
3.120000000000000000e+05,2.164999999999999911e-02,2.443999999999999784e-01,1.605016000000000000e+06
3.160000000000000000e+05,4.024666666666666670e-02,2.503333333333333521e-01,1.625503000000000000e+06
3.200000000000000000e+05,3.629666666666666458e-02,2.491333333333333455e-01,1.646040000000000000e+06
3.240000000000000000e+05,2.590999999999999900e-02,2.466000000000000136e-01,1.666665666666666744e+06
3.280000000000000000e+05,3.391666666666667135e-02,2.481999999999999762e-01,1.687166000000000000e+06
3.320000000000000000e+05,2.251000000000000570e-02,2.451666666666666716e-01,1.707738000000000000e+06
3.360000000000000000e+05,3.751999999999999780e-02,2.499666666666666703e-01,1.728251666666666744e+06
3.400000000000000000e+05,1.917999999999999913e-02,2.441666666666666430e-01,1.749519666666666744e+06
3.440000000000000000e+05,2.757999999999999688e-02,2.466666666666666730e-01,1.769428666666666744e+06
3.480000000000000000e+05,1.985333333333333394e-02,2.444000000000000339e-01,1.789988666666666744e+06
3.520000000000000000e+05,3.004999999999999685e-02,2.482333333333333059e-01,1.810497000000000000e+06
3.560000000000000000e+05,1.790666666666666795e-02,2.430999999999999828e-01,1.831085666666666744e+06
3.600000000000000000e+05,3.501999999999999558e-02,2.485333333333333561e-01,1.851582666666666744e+06
3.640000000000000000e+05,4.233666666666666134e-02,2.510000000000000009e-01,1.872152666666666744e+06
3.680000000000000000e+05,2.935999999999999721e-02,2.479999999999999982e-01,1.892872666666666744e+06
3.720000000000000000e+05,2.241333333333333025e-02,2.459666666666666668e-01,1.913205666666666744e+06
3.760000000000000000e+05,3.355666666666665826e-02,2.487333333333333341e-01,1.933784666666666744e+06
3.800000000000000000e+05,2.991666666666666433e-02,2.465000000000000246e-01,1.954413666666666744e+06
3.840000000000000000e+05,4.150333333333333652e-02,2.510000000000000564e-01,1.975056666666666744e+06
3.880000000000000000e+05,1.616666666666666946e-02,2.438333333333333464e-01,1.995503333333333256e+06
3.920000000000000000e+05,2.728666666666666393e-02,2.458666666666666500e-01,2.016090000000000000e+06
3.960000000000000000e+05,1.708999999999999755e-02,2.442999999999999894e-01,2.036607333333333256e+06
4.000000000000000000e+05,3.653999999999999609e-02,2.493666666666666532e-01,2.057175333333333256e+06
4.040000000000000000e+05,3.372333333333333433e-02,2.491333333333333455e-01,2.077660333333333256e+06
4.080000000000000000e+05,2.447666666666666394e-02,2.447666666666666879e-01,2.098173666666666511e+06
4.120000000000000000e+05,3.488000000000000128e-02,2.489666666666666694e-01,2.118733000000000000e+06
4.160000000000000000e+05,3.789333333333333442e-02,2.482666666666666355e-01,2.139285000000000000e+06
4.200000000000000000e+05,2.459333333333333857e-02,2.464000000000000357e-01,2.159902000000000000e+06
4.240000000000000000e+05,3.499999999999999639e-02,2.500333333333333297e-01,2.180425333333333489e+06
4.280000000000000000e+05,2.159999999999999767e-02,2.457999999999999907e-01,2.201864333333333489e+06
4.320000000000000000e+05,3.234999999999999681e-02,2.482666666666667188e-01,2.221599333333333489e+06
4.360000000000000000e+05,2.588000000000000370e-02,2.460999999999999854e-01,2.242206333333333489e+06
4.400000000000000000e+05,1.948333333333332820e-02,2.450333333333333252e-01,2.262784333333333489e+06
4.440000000000000000e+05,2.295999999999999777e-02,2.453999999999999793e-01,2.283330000000000000e+06
4.480000000000000000e+05,5.670666666666666217e-02,2.543000000000000260e-01,2.303882000000000000e+06
4.520000000000000000e+05,4.290333333333334193e-02,2.509666666666666712e-01,2.324411000000000000e+06
4.560000000000000000e+05,2.359666666666666857e-02,2.448333333333333195e-01,2.344875333333333489e+06
4.600000000000000000e+05,1.703333333333333435e-02,2.429333333333333345e-01,2.365405333333333489e+06
4.640000000000000000e+05,4.404666666666667146e-02,2.516000000000000458e-01,2.386000666666666511e+06
4.680000000000000000e+05,2.241999999999999896e-02,2.457000000000000017e-01,2.406586666666666511e+06
4.720000000000000000e+05,3.149666666666667281e-02,2.470666666666666844e-01,2.427036333333333489e+06
4.760000000000000000e+05,3.917999999999999955e-02,2.511000000000000454e-01,2.447691000000000000e+06
4.800000000000000000e+05,2.288666666666666974e-02,2.458666666666666778e-01,2.468197333333333489e+06
4.840000000000000000e+05,2.374333333333333504e-02,2.459333333333333371e-01,2.488834666666666511e+06
4.880000000000000000e+05,2.841333333333332864e-02,2.461333333333333151e-01,2.509314333333333489e+06
4.920000000000000000e+05,3.251333333333333159e-02,2.472666666666666624e-01,2.529854333333333489e+06
4.960000000000000000e+05,2.974666666666666778e-02,2.464333333333333098e-01,2.550327666666666511e+06
5.000000000000000000e+05,3.184333333333333460e-02,2.485333333333333561e-01,2.570933666666666511e+06
5.040000000000000000e+05,2.111666666666666900e-02,2.444333333333333080e-01,2.591586666666666511e+06
5.080000000000000000e+05,1.843000000000000194e-02,2.442333333333333301e-01,2.612117333333333489e+06
5.120000000000000000e+05,1.944000000000000242e-02,2.434666666666666368e-01,2.632602000000000000e+06
5.160000000000000000e+05,2.424999999999999725e-02,2.460666666666666558e-01,2.653224333333333489e+06
5.200000000000000000e+05,1.631333333333332899e-02,2.445000000000000229e-01,2.673829000000000000e+06
5.240000000000000000e+05,2.799333333333332841e-02,2.454999999999999682e-01,2.694491666666666511e+06
5.280000000000000000e+05,2.153666666666666576e-02,2.450333333333333252e-01,2.714881000000000000e+06
5.320000000000000000e+05,2.010666666666666505e-02,2.438333333333333464e-01,2.735309666666666511e+06
5.360000000000000000e+05,1.896333333333333204e-02,2.437666666666666870e-01,2.756846666666666511e+06
5.400000000000000000e+05,3.297666666666666108e-02,2.485333333333333561e-01,2.776352666666666511e+06
5.440000000000000000e+05,2.168666666666666312e-02,2.455333333333332979e-01,2.796911333333333489e+06
5.480000000000000000e+05,2.053000000000000311e-02,2.445333333333333525e-01,2.817559333333333489e+06
5.520000000000000000e+05,3.503666666666666735e-02,2.491333333333333455e-01,2.838153666666666511e+06
5.560000000000000000e+05,3.001666666666666719e-02,2.476333333333333442e-01,2.858627666666666511e+06
5.600000000000000000e+05,2.688333333333333200e-02,2.467999999999999916e-01,2.879051000000000000e+06
5.640000000000000000e+05,3.983000000000000429e-02,2.508333333333332971e-01,2.899580666666666511e+06
5.680000000000000000e+05,2.202666666666666662e-02,2.439000000000000057e-01,2.920256333333333489e+06
5.720000000000000000e+05,2.281999999999999654e-02,2.447333333333333305e-01,2.940891666666666511e+06
5.760000000000000000e+05,4.114666666666667166e-02,2.500999999999999890e-01,2.961458666666666511e+06
5.800000000000000000e+05,2.620333333333332848e-02,2.452999999999999903e-01,2.981882666666666511e+06
5.840000000000000000e+05,2.364333333333332524e-02,2.453333333333333199e-01,3.002312000000000000e+06
5.880000000000000000e+05,2.681666666666667267e-02,2.461333333333333151e-01,3.022914333333333489e+06
5.920000000000000000e+05,1.908999999999999933e-02,2.447666666666666602e-01,3.043475333333333489e+06
5.960000000000000000e+05,3.883999999999999952e-02,2.500000000000000000e-01,3.064062000000000000e+06
6.000000000000000000e+05,1.560666666666666279e-02,2.434999999999999665e-01,3.084524333333333489e+06
6.040000000000000000e+05,3.722333333333333050e-02,2.488666666666666527e-01,3.105060000000000000e+06
6.080000000000000000e+05,4.004333333333334050e-02,2.493999999999999828e-01,3.125628666666666511e+06
6.120000000000000000e+05,4.252666666666666401e-02,2.512666666666666937e-01,3.146092666666666511e+06
6.160000000000000000e+05,1.307999999999999961e-02,2.423333333333333173e-01,3.166671000000000000e+06
6.200000000000000000e+05,2.090333333333332932e-02,2.445666666666666822e-01,3.187196666666666511e+06
6.240000000000000000e+05,2.810999999999999610e-02,2.471666666666666734e-01,3.207833000000000000e+06
6.280000000000000000e+05,2.611333333333333562e-02,2.458666666666666778e-01,3.228485000000000000e+06
6.320000000000000000e+05,2.623999999999999944e-02,2.473666666666666514e-01,3.249034666666666511e+06
6.360000000000000000e+05,1.941666666666666541e-02,2.445000000000000229e-01,3.269555333333333489e+06
6.400000000000000000e+05,1.423333333333333395e-02,2.426000000000000101e-01,3.290074666666666511e+06
6.440000000000000000e+05,2.166999999999999829e-02,2.454666666666666386e-01,3.310678000000000000e+06
6.480000000000000000e+05,3.629999999999999893e-02,2.489999999999999991e-01,3.331205333333333489e+06
6.520000000000000000e+05,2.052666666666666875e-02,2.438333333333333464e-01,3.351766333333333489e+06
6.560000000000000000e+05,2.755333333333333592e-02,2.473999999999999810e-01,3.372373666666666511e+06
6.600000000000000000e+05,3.298000000000000237e-02,2.482666666666666633e-01,3.392668000000000000e+06
6.640000000000000000e+05,4.043333333333332807e-02,2.505333333333333301e-01,3.414313666666666511e+06
6.680000000000000000e+05,2.358000000000000027e-02,2.454666666666666941e-01,3.433773666666666511e+06
6.720000000000000000e+05,3.980333333333333640e-02,2.494333333333333125e-01,3.454241666666666511e+06
6.760000000000000000e+05,2.461000000000000340e-02,2.463333333333332931e-01,3.474788333333333489e+06
6.800000000000000000e+05,2.067999999999999353e-02,2.446333333333333415e-01,3.495327333333333489e+06
6.840000000000000000e+05,3.935666666666665786e-02,2.515333333333333310e-01,3.515722000000000000e+06
6.880000000000000000e+05,4.309999999999999942e-02,2.512000000000000344e-01,3.536372666666666511e+06
6.920000000000000000e+05,4.894333333333333869e-02,2.529666666666666730e-01,3.556946333333333489e+06


==> data/powerplant/rbf-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.419186666666666596e+00,9.911999999999999700e-01,9.906666666666666288e+02
4.000000000000000000e+03,3.215966666666666973e-01,2.694000000000000283e-01,1.218933333333333394e+04
8.000000000000000000e+03,1.945633333333333381e-01,2.559666666666666757e-01,2.382200000000000000e+04
1.200000000000000000e+04,1.729433333333333378e-01,2.536999999999999811e-01,3.505233333333333576e+04
1.600000000000000000e+04,3.305000000000000299e-02,2.497666666666666646e-01,4.809700000000000000e+04
2.000000000000000000e+04,9.766666666666668287e-03,2.442666666666666597e-01,6.155633333333333576e+04
2.400000000000000000e+04,-7.966666666666698043e-04,2.405333333333333490e-01,7.462366666666667152e+04
2.800000000000000000e+04,5.843333333333336661e-03,2.419333333333333336e-01,8.740500000000000000e+04
3.200000000000000000e+04,1.318333333333333683e-02,2.437666666666666870e-01,1.000776666666666715e+05
3.600000000000000000e+04,-1.027666666666666659e-02,2.381999999999999951e-01,1.130443333333333285e+05
4.000000000000000000e+04,-4.116666666666668646e-03,2.398000000000000131e-01,1.254493333333333285e+05
4.400000000000000000e+04,-1.206666666666663832e-03,2.402333333333333265e-01,1.381166666666666570e+05
4.800000000000000000e+04,-1.415999999999999898e-02,2.371333333333333349e-01,1.508900000000000000e+05
5.200000000000000000e+04,6.866666666666652874e-04,2.406666666666666676e-01,1.634313333333333430e+05
5.600000000000000000e+04,-1.197000000000000321e-02,2.372333333333333238e-01,1.762176666666666570e+05
6.000000000000000000e+04,-1.424000000000000266e-02,2.365333333333333454e-01,1.887790000000000000e+05
6.400000000000000000e+04,-6.233333333333332914e-03,2.386000000000000065e-01,2.013416666666666570e+05
6.800000000000000000e+04,-4.263333333333334252e-03,2.401666666666666394e-01,2.143276666666666570e+05
7.200000000000000000e+04,-2.400666666666666574e-02,2.343666666666666953e-01,2.265523333333333430e+05
7.600000000000000000e+04,-1.290333333333333436e-02,2.370333333333333459e-01,2.389240000000000000e+05
8.000000000000000000e+04,-2.228000000000000466e-02,2.351333333333333331e-01,2.515293333333333430e+05
8.400000000000000000e+04,-5.879999999999998943e-03,2.394999999999999629e-01,2.639836666666666861e+05
8.800000000000000000e+04,-2.729999999999999441e-02,2.341000000000000025e-01,2.766523333333333139e+05
9.200000000000000000e+04,-2.116666666666666696e-02,2.354333333333333556e-01,2.889720000000000000e+05
9.600000000000000000e+04,-2.796999999999999834e-02,2.338000000000000078e-01,3.012783333333333139e+05
1.000000000000000000e+05,-2.280999999999999694e-02,2.352666666666666517e-01,3.135763333333333139e+05
1.040000000000000000e+05,-1.358666666666666877e-02,2.376000000000000056e-01,3.261266666666666861e+05
1.080000000000000000e+05,-1.872000000000000053e-02,2.355333333333333445e-01,3.384523333333333139e+05
1.120000000000000000e+05,-1.652333333333333432e-02,2.364000000000000268e-01,3.506846666666666861e+05
1.160000000000000000e+05,-1.437666666666666780e-02,2.371666666666666645e-01,3.634080000000000000e+05
1.200000000000000000e+05,-1.829999999999998945e-03,2.405000000000000193e-01,3.758303333333333139e+05
1.240000000000000000e+05,-2.246333333333333515e-02,2.351666666666666627e-01,3.885363333333333139e+05
1.280000000000000000e+05,-2.503666666666666540e-02,2.345000000000000140e-01,4.009976666666666861e+05
1.320000000000000000e+05,-1.191666666666666742e-02,2.384000000000000286e-01,4.134646666666666861e+05
1.360000000000000000e+05,-2.624666666666666814e-02,2.346000000000000030e-01,4.260396666666666861e+05
1.400000000000000000e+05,-3.362000000000000405e-02,2.320666666666666433e-01,4.387183333333333139e+05
1.440000000000000000e+05,-1.084333333333333156e-02,2.381000000000000061e-01,4.515866666666666861e+05
1.480000000000000000e+05,-1.636999999999999914e-02,2.370666666666666755e-01,4.641310000000000000e+05
1.520000000000000000e+05,-3.474999999999999617e-02,2.321333333333333304e-01,4.769486666666666861e+05
1.560000000000000000e+05,-1.613000000000000198e-02,2.366333333333333622e-01,4.890523333333333139e+05
1.600000000000000000e+05,-3.282999999999999807e-02,2.323666666666666381e-01,5.016220000000000000e+05
1.640000000000000000e+05,-1.296000000000000103e-02,2.380666666666666764e-01,5.142573333333333139e+05
1.680000000000000000e+05,-1.525666666666666664e-02,2.365666666666666751e-01,5.267966666666666279e+05
1.720000000000000000e+05,-1.086999999999999945e-02,2.376333333333333353e-01,5.394116666666666279e+05
1.760000000000000000e+05,-1.643666666666666540e-02,2.361999999999999933e-01,5.519383333333333721e+05
1.800000000000000000e+05,-3.033333333333333368e-02,2.338999999999999968e-01,5.644853333333333721e+05
1.840000000000000000e+05,-1.876666666666666761e-02,2.358333333333333393e-01,5.770416666666666279e+05
1.880000000000000000e+05,-2.505000000000000282e-02,2.346666666666666623e-01,5.894540000000000000e+05
1.920000000000000000e+05,-3.280999999999999889e-02,2.325000000000000122e-01,6.018766666666666279e+05
1.960000000000000000e+05,-2.220000000000000792e-02,2.351333333333333331e-01,6.146843333333333721e+05
2.000000000000000000e+05,-2.281999999999999654e-02,2.352999999999999814e-01,6.270590000000000000e+05
2.040000000000000000e+05,-2.073666666666666367e-02,2.354999999999999594e-01,6.398883333333333721e+05
2.080000000000000000e+05,-1.371000000000000170e-02,2.374666666666666870e-01,6.526870000000000000e+05
2.120000000000000000e+05,-2.494000000000000036e-02,2.340333333333333155e-01,6.649513333333333721e+05
2.160000000000000000e+05,-2.146999999999999256e-02,2.356333333333333613e-01,6.775650000000000000e+05
2.200000000000000000e+05,-3.054666666666666641e-02,2.330666666666666720e-01,6.897630000000000000e+05
2.240000000000000000e+05,-2.465333333333333266e-02,2.345333333333333437e-01,7.021040000000000000e+05
2.280000000000000000e+05,-1.075333333333333523e-02,2.382999999999999841e-01,7.147460000000000000e+05
2.320000000000000000e+05,-1.605999999999999442e-02,2.370666666666666478e-01,7.271810000000000000e+05
2.360000000000000000e+05,-1.428999999999999715e-02,2.366666666666666641e-01,7.397506666666666279e+05
2.400000000000000000e+05,-1.609666666666666190e-02,2.369666666666666865e-01,7.522486666666666279e+05
2.440000000000000000e+05,-2.060333333333333114e-02,2.357333333333333503e-01,7.645890000000000000e+05
2.480000000000000000e+05,-1.798000000000000292e-02,2.365666666666666751e-01,7.768623333333333721e+05
2.520000000000000000e+05,1.208666666666666917e-02,2.439999999999999947e-01,7.893993333333333721e+05
2.560000000000000000e+05,-2.047333333333333297e-02,2.358666666666666689e-01,8.018070000000000000e+05
2.600000000000000000e+05,-2.011000000000000287e-02,2.359333333333333282e-01,8.141086666666666279e+05
2.640000000000000000e+05,-2.128666666666666554e-02,2.354666666666666852e-01,8.266766666666666279e+05
2.680000000000000000e+05,-1.521333333333333392e-02,2.367999999999999827e-01,8.392603333333333721e+05
2.720000000000000000e+05,-2.020333333333333356e-02,2.362999999999999823e-01,8.518400000000000000e+05
2.760000000000000000e+05,-2.375333333333333116e-02,2.347999999999999809e-01,8.642413333333333721e+05
2.800000000000000000e+05,-1.504666666666666652e-02,2.369666666666666588e-01,8.765266666666666279e+05
2.840000000000000000e+05,-3.220333333333333381e-02,2.328333333333333366e-01,8.891900000000000000e+05
2.880000000000000000e+05,-2.260333333333333639e-02,2.356333333333333335e-01,9.015360000000000000e+05
2.920000000000000000e+05,-1.413666666666666717e-02,2.371999999999999942e-01,9.141660000000000000e+05
2.960000000000000000e+05,-2.894000000000000392e-02,2.339666666666666561e-01,9.268436666666666279e+05
3.000000000000000000e+05,-1.714999999999999858e-02,2.368666666666666698e-01,9.394290000000000000e+05
3.040000000000000000e+05,-2.314666666666667302e-02,2.349333333333333274e-01,9.519593333333333721e+05
3.080000000000000000e+05,-2.258999999999999897e-02,2.347333333333333216e-01,9.644016666666666279e+05
3.120000000000000000e+05,-1.543333333333333536e-02,2.368333333333333124e-01,9.768293333333333721e+05
3.160000000000000000e+05,-2.422666666666666371e-02,2.339333333333333265e-01,9.894150000000000000e+05
3.200000000000000000e+05,-8.379999999999998561e-03,2.385333333333333472e-01,1.002052666666666628e+06
3.240000000000000000e+05,-1.978999999999999856e-02,2.360000000000000153e-01,1.014383000000000000e+06
3.280000000000000000e+05,-2.839333333333333639e-02,2.336666666666666614e-01,1.026928333333333372e+06
3.320000000000000000e+05,-2.730666666666667353e-02,2.338999999999999968e-01,1.039283333333333372e+06
3.360000000000000000e+05,-2.494000000000000036e-02,2.347666666666666790e-01,1.051685333333333256e+06
3.400000000000000000e+05,-1.814666666666666858e-02,2.361666666666666359e-01,1.064059666666666744e+06
3.440000000000000000e+05,-2.074666666666667020e-02,2.358666666666666689e-01,1.076537000000000000e+06
3.480000000000000000e+05,-3.281666666666666066e-02,2.325666666666666715e-01,1.089038333333333256e+06
3.520000000000000000e+05,-2.708333333333333079e-02,2.338333333333333375e-01,1.101288000000000000e+06
3.560000000000000000e+05,-1.687666666666666829e-02,2.365666666666666751e-01,1.114241666666666744e+06
3.600000000000000000e+05,-2.859999999999999695e-02,2.333666666666666389e-01,1.126484333333333256e+06
3.640000000000000000e+05,-1.668000000000000038e-02,2.369333333333333291e-01,1.138875000000000000e+06
3.680000000000000000e+05,-1.479333333333333195e-02,2.369666666666666865e-01,1.151503333333333256e+06
3.720000000000000000e+05,-1.973333333333333536e-02,2.361999999999999933e-01,1.163918000000000000e+06
3.760000000000000000e+05,-2.508333333333333595e-02,2.348333333333333384e-01,1.176293000000000000e+06
3.800000000000000000e+05,-1.432000000000000460e-02,2.368333333333333124e-01,1.188952333333333256e+06
3.840000000000000000e+05,-2.053333333333333052e-02,2.354666666666666852e-01,1.201615666666666744e+06
3.880000000000000000e+05,-2.314333333333333173e-02,2.350666666666666460e-01,1.213940333333333256e+06
3.920000000000000000e+05,-2.102000000000000049e-02,2.358999999999999986e-01,1.226224000000000000e+06
3.960000000000000000e+05,-1.606666666666666313e-02,2.364666666666666861e-01,1.238788666666666744e+06
4.000000000000000000e+05,-3.153666666666667118e-02,2.330000000000000127e-01,1.251312333333333256e+06
4.040000000000000000e+05,-1.960666666666666808e-02,2.356333333333333335e-01,1.263833666666666744e+06
4.080000000000000000e+05,-1.048333333333333582e-02,2.381999999999999951e-01,1.275898000000000000e+06
4.120000000000000000e+05,-3.135999999999999899e-02,2.324666666666666826e-01,1.288577333333333256e+06
4.160000000000000000e+05,-2.625666666666666080e-02,2.342999999999999805e-01,1.301115000000000000e+06
4.200000000000000000e+05,-1.822999999999999968e-02,2.364666666666666861e-01,1.313379333333333256e+06
4.240000000000000000e+05,-1.638333333333333308e-02,2.364333333333333564e-01,1.325712000000000000e+06
4.280000000000000000e+05,-2.315000000000000391e-02,2.350333333333333163e-01,1.338094666666666744e+06
4.320000000000000000e+05,-2.315999999999999656e-02,2.352333333333333221e-01,1.350403333333333256e+06
4.360000000000000000e+05,-1.871666666666666964e-02,2.362999999999999823e-01,1.363253000000000000e+06
4.400000000000000000e+05,-3.159333333333333438e-02,2.328999999999999959e-01,1.375705000000000000e+06
4.440000000000000000e+05,-1.412333333333333323e-02,2.378000000000000114e-01,1.388241333333333256e+06
4.480000000000000000e+05,-2.032333333333333561e-02,2.356333333333333335e-01,1.400699666666666744e+06
4.520000000000000000e+05,-1.727666666666666587e-02,2.367333333333333512e-01,1.413476333333333256e+06
4.560000000000000000e+05,-1.944333333333332983e-02,2.358333333333333393e-01,1.425579333333333256e+06
4.600000000000000000e+05,-2.180666666666665823e-02,2.354000000000000259e-01,1.438433333333333256e+06
4.640000000000000000e+05,-2.016666666666666954e-02,2.360666666666666746e-01,1.450502000000000000e+06
4.680000000000000000e+05,-1.161333333333333141e-02,2.377666666666666540e-01,1.462920333333333256e+06
4.720000000000000000e+05,-1.373999999999999701e-02,2.374000000000000277e-01,1.475116000000000000e+06
4.760000000000000000e+05,-2.714333333333332834e-02,2.338333333333333375e-01,1.487486666666666744e+06
4.800000000000000000e+05,-2.252000000000000182e-02,2.353666666666666407e-01,1.499825666666666744e+06
4.840000000000000000e+05,-2.302000000000000227e-02,2.349999999999999867e-01,1.512300666666666744e+06
4.880000000000000000e+05,-1.240666666666666480e-02,2.376999999999999946e-01,1.524829333333333256e+06
4.920000000000000000e+05,-2.447000000000000217e-02,2.349666666666666848e-01,1.537546000000000000e+06
4.960000000000000000e+05,-1.982333333333332823e-02,2.351666666666666627e-01,1.550213666666666744e+06
5.000000000000000000e+05,-1.573000000000000093e-02,2.373666666666666425e-01,1.562865333333333256e+06
5.040000000000000000e+05,-2.826333333333333822e-02,2.336000000000000298e-01,1.575318333333333256e+06
5.080000000000000000e+05,-2.621333333333333501e-02,2.343000000000000360e-01,1.587542000000000000e+06
5.120000000000000000e+05,-1.493666666666666580e-02,2.371666666666666645e-01,1.600032666666666744e+06
5.160000000000000000e+05,-2.429999999999999868e-02,2.346000000000000030e-01,1.612680000000000000e+06
5.200000000000000000e+05,-1.895666666666667027e-02,2.361333333333333340e-01,1.625207000000000000e+06
5.240000000000000000e+05,-1.371666666666666347e-02,2.373333333333333128e-01,1.637839666666666744e+06
5.280000000000000000e+05,-2.827666666666666176e-02,2.332333333333333203e-01,1.650211333333333256e+06
5.320000000000000000e+05,-2.840333333333333599e-02,2.334666666666666279e-01,1.662734000000000000e+06
5.360000000000000000e+05,-3.116666666666667238e-02,2.326999999999999902e-01,1.675105666666666744e+06
5.400000000000000000e+05,-2.160333333333333550e-02,2.355666666666666742e-01,1.687489333333333256e+06
5.440000000000000000e+05,-2.093666666666666940e-02,2.353666666666666407e-01,1.699960666666666744e+06
5.480000000000000000e+05,-2.951333333333333586e-02,2.330000000000000127e-01,1.712732666666666744e+06
5.520000000000000000e+05,-2.708666666666666514e-02,2.339333333333333265e-01,1.725224666666666744e+06
5.560000000000000000e+05,-2.476333333333333511e-02,2.351999999999999924e-01,1.737708000000000000e+06
5.600000000000000000e+05,-1.826333333333333628e-02,2.362333333333333230e-01,1.750271333333333256e+06
5.640000000000000000e+05,-1.686666666666666826e-03,2.400333333333333208e-01,1.762575000000000000e+06
5.680000000000000000e+05,-1.805666666666666531e-02,2.360999999999999766e-01,1.774834000000000000e+06
5.720000000000000000e+05,-1.319999999999999819e-02,2.371333333333333349e-01,1.787582000000000000e+06
5.760000000000000000e+05,-1.966666666666666563e-02,2.357666666666666799e-01,1.800584000000000000e+06
5.800000000000000000e+05,-2.707333333333332773e-02,2.338999999999999968e-01,1.812568666666666744e+06
5.840000000000000000e+05,-1.887999999999999748e-02,2.358999999999999986e-01,1.825405666666666744e+06
5.880000000000000000e+05,-2.502666666666666581e-02,2.348999999999999977e-01,1.837405000000000000e+06
5.920000000000000000e+05,-1.847333333333333466e-02,2.364333333333333564e-01,1.849949333333333256e+06
5.960000000000000000e+05,-2.471666666666666456e-02,2.343666666666666953e-01,1.862587333333333256e+06
6.000000000000000000e+05,-2.177666666666666639e-02,2.348666666666666680e-01,1.875183333333333256e+06
6.040000000000000000e+05,-1.391333333333333311e-02,2.368000000000000105e-01,1.887810666666666744e+06
6.080000000000000000e+05,-1.989999999999999755e-02,2.355333333333333445e-01,1.900261666666666744e+06
6.120000000000000000e+05,-1.394999999999999712e-02,2.368999999999999995e-01,1.912867000000000000e+06
6.160000000000000000e+05,-2.198333333333333042e-02,2.352666666666666517e-01,1.925287333333333256e+06
6.200000000000000000e+05,-2.159000000000000155e-02,2.349333333333333274e-01,1.937773666666666744e+06
6.240000000000000000e+05,-1.915000000000000382e-02,2.356333333333333335e-01,1.950059000000000000e+06
6.280000000000000000e+05,-1.277666666666666534e-02,2.370333333333333181e-01,1.962468000000000000e+06
6.320000000000000000e+05,-1.138999999999999908e-02,2.376333333333333353e-01,1.975102000000000000e+06
6.360000000000000000e+05,-2.090333333333333973e-02,2.355000000000000149e-01,1.987869333333333256e+06
6.400000000000000000e+05,-1.719333333333333824e-02,2.358333333333333393e-01,2.000287333333333256e+06
6.440000000000000000e+05,-1.225666666666666745e-02,2.373666666666666980e-01,2.012827000000000000e+06
6.480000000000000000e+05,-9.850000000000001116e-03,2.386999999999999955e-01,2.025473000000000000e+06
6.520000000000000000e+05,-1.577333333333333365e-02,2.364666666666666861e-01,2.037779333333333256e+06
6.560000000000000000e+05,-2.260333333333333292e-02,2.346333333333333326e-01,2.050317333333333256e+06
6.600000000000000000e+05,3.980000000000004368e-03,2.411333333333333384e-01,2.062896000000000000e+06
6.640000000000000000e+05,-1.929666666666667030e-02,2.355666666666666742e-01,2.075364000000000000e+06
6.680000000000000000e+05,-2.517666666666667011e-02,2.346000000000000030e-01,2.088045000000000000e+06
6.720000000000000000e+05,-1.262999999999999713e-02,2.375666666666666760e-01,2.100334000000000000e+06
6.760000000000000000e+05,-1.838000000000000397e-02,2.359666666666666579e-01,2.112885000000000000e+06
6.800000000000000000e+05,-1.588666666666666699e-02,2.359666666666666579e-01,2.125396000000000000e+06
6.840000000000000000e+05,-6.540000000000001541e-03,2.386000000000000065e-01,2.137891000000000000e+06
6.880000000000000000e+05,-2.127666666666666595e-02,2.352999999999999814e-01,2.150709333333333489e+06
6.920000000000000000e+05,-3.996666666666666597e-03,2.398000000000000131e-01,2.163355333333333489e+06
6.960000000000000000e+05,-1.800999999999999823e-02,2.361666666666666636e-01,2.175875000000000000e+06
7.000000000000000000e+05,-1.905666666666666967e-02,2.358000000000000096e-01,2.188603000000000000e+06
7.040000000000000000e+05,-9.763333333333332198e-03,2.379000000000000004e-01,2.200870333333333489e+06
7.080000000000000000e+05,-2.419333333333333405e-02,2.346333333333333326e-01,2.213383666666666511e+06
7.120000000000000000e+05,-1.546666666666664290e-03,2.401666666666666394e-01,2.225903666666666511e+06
7.160000000000000000e+05,-1.159000000000000308e-02,2.375000000000000167e-01,2.238234666666666511e+06
7.200000000000000000e+05,-2.252666666666666359e-02,2.347999999999999809e-01,2.250778000000000000e+06
7.240000000000000000e+05,-3.268666666666666248e-02,2.316666666666666596e-01,2.263451666666666511e+06
7.280000000000000000e+05,-2.754333333333332592e-02,2.335666666666666724e-01,2.276531666666666511e+06
7.320000000000000000e+05,-3.438333333333332825e-02,2.317333333333333467e-01,2.289007333333333489e+06
7.360000000000000000e+05,-1.601666666666666863e-02,2.359999999999999876e-01,2.301443000000000000e+06
7.400000000000000000e+05,-1.251333333333333464e-02,2.368999999999999717e-01,2.314210333333333489e+06
7.440000000000000000e+05,-2.166000000000000217e-02,2.346666666666666623e-01,2.326814333333333489e+06
7.480000000000000000e+05,-4.369999999999999753e-03,2.392999999999999849e-01,2.339698000000000000e+06
7.520000000000000000e+05,1.605666666666666700e-02,2.439000000000000057e-01,2.352307333333333489e+06
7.560000000000000000e+05,-1.863333333333333508e-02,2.357333333333333503e-01,2.364775666666666511e+06
7.600000000000000000e+05,-2.667999999999999886e-02,2.331999999999999906e-01,2.377261333333333489e+06
7.640000000000000000e+05,-1.871000000000000094e-02,2.357666666666666522e-01,2.389685333333333489e+06
7.680000000000000000e+05,-1.740333333333332969e-02,2.356000000000000039e-01,2.402176000000000000e+06
7.720000000000000000e+05,-1.104666666666666471e-02,2.368999999999999995e-01,2.414930666666666511e+06
7.760000000000000000e+05,-1.874333333333333060e-02,2.353666666666666407e-01,2.427278000000000000e+06
7.800000000000000000e+05,-2.107666666666667063e-02,2.347666666666666513e-01,2.439743333333333489e+06
7.840000000000000000e+05,-1.690000000000001614e-03,2.401333333333333098e-01,2.452257333333333489e+06
7.880000000000000000e+05,-1.654999999999999874e-02,2.366333333333333344e-01,2.464733000000000000e+06
7.920000000000000000e+05,-1.167666666666666853e-02,2.372333333333333238e-01,2.477266000000000000e+06
7.960000000000000000e+05,-2.508999999999999772e-02,2.332666666666666500e-01,2.489810000000000000e+06
8.000000000000000000e+05,-1.796999999999999639e-02,2.354000000000000259e-01,2.502626666666666511e+06
8.040000000000000000e+05,-2.017333333333333478e-02,2.358000000000000096e-01,2.515230666666666511e+06
8.080000000000000000e+05,-1.985333333333333047e-02,2.352666666666666517e-01,2.527773000000000000e+06
8.120000000000000000e+05,9.390000000000000777e-03,2.422999999999999876e-01,2.540232000000000000e+06
8.160000000000000000e+05,-1.903333333333333266e-02,2.354000000000000259e-01,2.552728000000000000e+06
8.200000000000000000e+05,-2.033333333333333173e-02,2.354000000000000259e-01,2.565369333333333489e+06
8.240000000000000000e+05,-2.203333333333333185e-02,2.349666666666666848e-01,2.577772333333333489e+06
8.280000000000000000e+05,-1.532333333333333464e-02,2.361333333333333062e-01,2.590492333333333489e+06
8.320000000000000000e+05,-1.345666666666666539e-02,2.367333333333333512e-01,2.603083333333333489e+06
8.360000000000000000e+05,-1.397999999999999937e-02,2.372999999999999832e-01,2.615565666666666511e+06
8.400000000000000000e+05,4.676666666666665778e-03,2.419999999999999929e-01,2.628308000000000000e+06
8.440000000000000000e+05,-1.236999999999999905e-02,2.372333333333333238e-01,2.640878000000000000e+06
8.480000000000000000e+05,-2.864333333333334008e-02,2.333666666666666945e-01,2.653622000000000000e+06
8.520000000000000000e+05,-1.157666666666666566e-02,2.376333333333333353e-01,2.666240000000000000e+06
8.560000000000000000e+05,-1.228000000000000098e-02,2.373666666666666425e-01,2.678942000000000000e+06
8.600000000000000000e+05,-1.101333333333333331e-02,2.375000000000000167e-01,2.691758000000000000e+06
8.640000000000000000e+05,-1.222666666666666346e-02,2.377666666666666817e-01,2.704393333333333489e+06
8.680000000000000000e+05,-1.592999999999999972e-02,2.362666666666666526e-01,2.716715666666666511e+06
8.720000000000000000e+05,-1.541000000000000182e-02,2.364666666666666861e-01,2.729396666666666511e+06
8.760000000000000000e+05,-9.136666666666669670e-03,2.381999999999999951e-01,2.742266666666666511e+06
8.800000000000000000e+05,-7.196666666666667184e-03,2.384666666666666879e-01,2.755162000000000000e+06
8.840000000000000000e+05,-6.420000000000002094e-03,2.385000000000000175e-01,2.767883000000000000e+06
8.880000000000000000e+05,-1.464333333333333285e-02,2.373999999999999722e-01,2.780618333333333489e+06
8.920000000000000000e+05,-1.073333333333333604e-02,2.380666666666666487e-01,2.793265000000000000e+06
8.960000000000000000e+05,-1.808666666666666756e-02,2.360666666666666469e-01,2.805997333333333489e+06
9.000000000000000000e+05,-1.996666666666666035e-02,2.359333333333333282e-01,2.819211000000000000e+06
9.040000000000000000e+05,-1.699666666666667034e-02,2.364333333333333564e-01,2.831306666666666511e+06
9.080000000000000000e+05,-6.499999999999998834e-03,2.391000000000000070e-01,2.844233666666666511e+06
9.120000000000000000e+05,-1.262333333333333363e-02,2.375333333333332908e-01,2.856810000000000000e+06
9.160000000000000000e+05,-2.361666666666666428e-02,2.345000000000000140e-01,2.869331000000000000e+06
9.200000000000000000e+05,-2.938666666666667204e-02,2.337333333333333485e-01,2.881841333333333489e+06
9.240000000000000000e+05,-1.994666666666666463e-02,2.359666666666666579e-01,2.894548666666666511e+06
9.280000000000000000e+05,-9.766666666666649638e-04,2.402999999999999858e-01,2.907020333333333489e+06
9.320000000000000000e+05,-2.834666666666666238e-02,2.340999999999999748e-01,2.919486666666666511e+06
9.360000000000000000e+05,-1.333999999999999769e-02,2.373333333333333683e-01,2.932139333333333489e+06
9.400000000000000000e+05,-1.947666666666665949e-02,2.355333333333332890e-01,2.944832666666666511e+06
9.440000000000000000e+05,-3.785666666666667041e-02,2.310000000000000109e-01,2.957438666666666511e+06
9.480000000000000000e+05,-2.734666666666666843e-02,2.341999999999999915e-01,2.969965000000000000e+06
9.520000000000000000e+05,-1.675333333333333535e-02,2.366000000000000048e-01,2.982387666666666511e+06
9.560000000000000000e+05,-2.654999999999999374e-02,2.345666666666666733e-01,2.994830000000000000e+06
9.600000000000000000e+05,-2.192666666666666722e-02,2.355000000000000149e-01,3.007412333333333489e+06
9.640000000000000000e+05,-2.352999999999999883e-02,2.351666666666666627e-01,3.020142000000000000e+06
9.680000000000000000e+05,-1.910333333333333675e-02,2.364333333333333564e-01,3.032818333333333489e+06
9.720000000000000000e+05,-2.341666666666666896e-02,2.353333333333333111e-01,3.045522333333333489e+06
9.760000000000000000e+05,-3.469333333333333297e-02,2.317333333333333467e-01,3.058077666666666511e+06
9.800000000000000000e+05,-3.673666666666666747e-02,2.323333333333333639e-01,3.070680000000000000e+06
9.840000000000000000e+05,-2.920999999999999985e-02,2.340333333333333155e-01,3.083285666666666511e+06
9.880000000000000000e+05,-2.395000000000000254e-02,2.348000000000000087e-01,3.095771333333333489e+06
9.920000000000000000e+05,-3.534666666666666512e-02,2.318000000000000060e-01,3.108305333333333489e+06
9.960000000000000000e+05,-3.517333333333333423e-02,2.318666666666666654e-01,3.120870333333333489e+06
1.000000000000000000e+06,-2.033333333333333520e-02,2.359999999999999876e-01,3.133404333333333489e+06
1.004000000000000000e+06,-1.143999999999999705e-02,2.378000000000000114e-01,3.146088333333333489e+06
1.008000000000000000e+06,-2.371666666666666715e-02,2.345000000000000140e-01,3.158581000000000000e+06
1.012000000000000000e+06,-2.388666666666667063e-02,2.346666666666666623e-01,3.171463333333333489e+06
1.016000000000000000e+06,-1.543666666666666798e-02,2.374333333333333018e-01,3.183976666666666511e+06
1.020000000000000000e+06,-4.157000000000000278e-02,2.308000000000000052e-01,3.196710000000000000e+06
1.024000000000000000e+06,-2.695333333333333956e-02,2.345666666666666733e-01,3.209343333333333489e+06
1.028000000000000000e+06,-1.221999999999999996e-02,2.384333333333333027e-01,3.222248000000000000e+06
1.032000000000000000e+06,-4.063333333333333380e-02,2.311666666666666592e-01,3.234744000000000000e+06
1.036000000000000000e+06,-3.038000000000000075e-02,2.337666666666666782e-01,3.247225333333333489e+06
1.040000000000000000e+06,-2.889999999999999861e-02,2.337333333333333485e-01,3.259866000000000000e+06
1.044000000000000000e+06,-3.926999999999999935e-02,2.309666666666666812e-01,3.272363000000000000e+06
1.048000000000000000e+06,-1.331000000000000238e-02,2.378000000000000114e-01,3.285078333333333489e+06
1.052000000000000000e+06,-3.547666666666666330e-02,2.322666666666666491e-01,3.297607666666666511e+06
1.056000000000000000e+06,-3.248999999999999805e-02,2.340333333333333432e-01,3.310158333333333489e+06
1.060000000000000000e+06,-1.519333333333333126e-02,2.374333333333333018e-01,3.322463000000000000e+06
1.064000000000000000e+06,-4.213999999999998997e-02,2.308666666666666645e-01,3.335030000000000000e+06
1.068000000000000000e+06,-3.588000000000000217e-02,2.322666666666666491e-01,3.347807000000000000e+06
1.072000000000000000e+06,-3.079000000000000140e-02,2.333333333333333093e-01,3.360315333333333489e+06
1.076000000000000000e+06,-3.086333333333333984e-02,2.332333333333333203e-01,3.372970666666666511e+06
1.080000000000000000e+06,-3.298000000000000237e-02,2.326666666666666605e-01,3.385379000000000000e+06
1.084000000000000000e+06,-4.456000000000000932e-02,2.301666666666666583e-01,3.398073666666666511e+06
1.088000000000000000e+06,-1.654666666666666786e-02,2.370333333333333459e-01,3.410484000000000000e+06
1.092000000000000000e+06,-4.502333333333333881e-02,2.288666666666666627e-01,3.423164000000000000e+06
1.096000000000000000e+06,-2.513999999999999568e-02,2.346333333333333326e-01,3.435605333333333489e+06
1.100000000000000000e+06,-2.830666666666666401e-02,2.339999999999999858e-01,3.448167000000000000e+06
1.104000000000000000e+06,-3.278666666666666535e-02,2.325333333333333419e-01,3.460727000000000000e+06
1.108000000000000000e+06,-1.533333333333333597e-02,2.373333333333333128e-01,3.473416000000000000e+06
1.112000000000000000e+06,-1.724666666666666709e-02,2.363333333333333119e-01,3.486085666666666511e+06
1.116000000000000000e+06,-1.967666666666666175e-02,2.358333333333333393e-01,3.498736666666666511e+06
1.120000000000000000e+06,-3.684000000000000469e-02,2.318000000000000060e-01,3.511262666666666511e+06
1.124000000000000000e+06,-3.850333333333332692e-02,2.313333333333333630e-01,3.524470666666666511e+06
1.128000000000000000e+06,-4.162333333333333857e-02,2.305999999999999994e-01,3.536085333333333489e+06
1.132000000000000000e+06,-2.523999999999999855e-02,2.343000000000000360e-01,3.548758333333333489e+06


==> data/powerplant/rbf-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.378893333333333304e+00,9.722666666666667235e-01,1.260333333333333258e+03
4.000000000000000000e+03,3.819699999999999762e-01,2.942666666666666764e-01,1.688466666666666788e+04
8.000000000000000000e+03,2.188900000000000012e-01,2.642666666666666497e-01,3.280800000000000000e+04
1.200000000000000000e+04,1.857900000000000107e-01,2.568999999999999617e-01,4.929566666666666424e+04
1.600000000000000000e+04,4.913000000000000700e-02,2.521666666666666501e-01,6.836300000000000000e+04
2.000000000000000000e+04,2.425666666666666596e-02,2.469000000000000083e-01,8.738100000000000000e+04
2.400000000000000000e+04,5.606666666666666049e-02,2.555999999999999939e-01,1.065426666666666715e+05
2.800000000000000000e+04,3.371333333333333127e-02,2.486000000000000154e-01,1.256853333333333285e+05
3.200000000000000000e+04,4.042999999999999372e-02,2.506999999999999784e-01,1.452270000000000000e+05
3.600000000000000000e+04,2.328666666666666732e-02,2.465000000000000246e-01,1.639296666666666570e+05
4.000000000000000000e+04,4.183666666666666090e-02,2.523666666666666281e-01,1.827240000000000000e+05
4.400000000000000000e+04,2.859666666666666954e-02,2.473333333333333217e-01,2.014796666666666570e+05
4.800000000000000000e+04,2.159333333333333590e-02,2.462333333333333041e-01,2.202680000000000000e+05
5.200000000000000000e+04,4.179000000000000076e-02,2.520000000000000018e-01,2.389920000000000000e+05
5.600000000000000000e+04,1.438666666666666392e-02,2.442000000000000004e-01,2.575386666666666570e+05
6.000000000000000000e+04,1.521000000000000130e-02,2.449666666666666659e-01,2.759426666666666861e+05
6.400000000000000000e+04,2.195999999999999688e-02,2.461666666666666448e-01,2.937930000000000000e+05
6.800000000000000000e+04,2.178666666666666599e-02,2.468333333333333490e-01,3.120913333333333139e+05
7.200000000000000000e+04,2.800666666666666929e-02,2.477333333333333609e-01,3.305176666666666861e+05
7.600000000000000000e+04,1.733666666666666689e-02,2.450333333333333252e-01,3.491110000000000000e+05
8.000000000000000000e+04,2.491999999999999771e-02,2.472666666666666624e-01,3.673060000000000000e+05
8.400000000000000000e+04,2.462333333333333388e-02,2.478333333333333222e-01,3.857133333333333139e+05
8.800000000000000000e+04,1.577666666666666453e-02,2.444000000000000339e-01,4.043633333333333139e+05
9.200000000000000000e+04,3.983666666666666606e-02,2.501666666666667038e-01,4.220300000000000000e+05
9.600000000000000000e+04,2.380999999999999783e-02,2.472000000000000031e-01,4.407760000000000000e+05
1.000000000000000000e+05,2.569333333333333538e-02,2.471999999999999753e-01,4.595613333333333139e+05
1.040000000000000000e+05,1.633333333333333165e-02,2.452666666666666606e-01,4.780316666666666861e+05
1.080000000000000000e+05,1.955000000000000487e-02,2.458000000000000185e-01,4.969250000000000000e+05
1.120000000000000000e+05,1.323333333333333306e-02,2.438666666666666760e-01,5.155620000000000000e+05
1.160000000000000000e+05,9.803333333333332303e-03,2.434666666666666368e-01,5.335503333333333721e+05
1.200000000000000000e+05,4.292666666666666853e-02,2.519666666666666721e-01,5.520670000000000000e+05
1.240000000000000000e+05,1.521000000000000130e-02,2.449666666666666659e-01,5.710543333333333721e+05
1.280000000000000000e+05,2.940666666666666429e-02,2.480666666666666853e-01,5.892436666666666279e+05
1.320000000000000000e+05,1.694666666666666890e-02,2.452000000000000013e-01,6.077380000000000000e+05
1.360000000000000000e+05,3.093999999999999528e-02,2.496000000000000163e-01,6.257580000000000000e+05
1.400000000000000000e+05,1.131333333333333323e-02,2.432666666666666588e-01,6.442396666666666279e+05
1.440000000000000000e+05,2.986999999999999725e-02,2.486000000000000154e-01,6.627546666666666279e+05
1.480000000000000000e+05,2.729999999999999788e-03,2.413666666666666460e-01,6.812776666666666279e+05
1.520000000000000000e+05,2.424000000000000113e-02,2.476333333333333442e-01,6.996600000000000000e+05
1.560000000000000000e+05,1.349000000000000199e-02,2.439333333333333353e-01,7.184860000000000000e+05
1.600000000000000000e+05,9.123333333333335723e-03,2.432999999999999885e-01,7.365200000000000000e+05
1.640000000000000000e+05,2.709999999999999909e-02,2.482999999999999929e-01,7.546813333333333721e+05
1.680000000000000000e+05,1.479666666666667151e-02,2.443999999999999784e-01,7.735583333333333721e+05
1.720000000000000000e+05,3.682999999999999469e-02,2.500000000000000000e-01,7.918350000000000000e+05
1.760000000000000000e+05,1.538333333333333046e-02,2.447666666666666602e-01,8.108450000000000000e+05
1.800000000000000000e+05,1.475000000000000443e-02,2.447666666666666602e-01,8.294056666666666279e+05
1.840000000000000000e+05,1.512999999999999762e-02,2.444666666666666377e-01,8.482733333333333721e+05
1.880000000000000000e+05,1.441000000000000093e-02,2.444666666666666932e-01,8.671026666666666279e+05
1.920000000000000000e+05,2.688666666666666635e-02,2.477000000000000313e-01,8.861480000000000000e+05
1.960000000000000000e+05,2.268000000000000224e-02,2.467000000000000026e-01,9.047530000000000000e+05
2.000000000000000000e+05,1.122666666666666258e-02,2.441333333333333133e-01,9.232710000000000000e+05
2.040000000000000000e+05,1.712333333333333416e-02,2.457333333333333314e-01,9.416830000000000000e+05
2.080000000000000000e+05,2.387666666666666757e-02,2.470666666666666567e-01,9.606893333333333721e+05
2.120000000000000000e+05,-3.400000000000000244e-04,2.405666666666666786e-01,9.796010000000000000e+05
2.160000000000000000e+05,1.493666666666666754e-02,2.451333333333333420e-01,9.980473333333333721e+05
2.200000000000000000e+05,1.475666666666666620e-02,2.447999999999999898e-01,1.017043000000000000e+06
2.240000000000000000e+05,1.172666666666666822e-02,2.435333333333333516e-01,1.035014000000000000e+06
2.280000000000000000e+05,4.375333333333333158e-02,2.525333333333333319e-01,1.053881333333333256e+06
2.320000000000000000e+05,1.142999999999999745e-02,2.443666666666666487e-01,1.072791000000000000e+06
2.360000000000000000e+05,1.807999999999999885e-02,2.451666666666666716e-01,1.090960000000000000e+06
2.400000000000000000e+05,2.538666666666666849e-02,2.474666666666666959e-01,1.108737000000000000e+06
2.440000000000000000e+05,1.224666666666666959e-02,2.441666666666666430e-01,1.127757666666666744e+06
2.480000000000000000e+05,2.881333333333332969e-02,2.481666666666666465e-01,1.146002000000000000e+06
2.520000000000000000e+05,1.533666666666666512e-02,2.450333333333333252e-01,1.164329333333333256e+06
2.560000000000000000e+05,1.246666666666666756e-02,2.447333333333333305e-01,1.183328333333333256e+06
2.600000000000000000e+05,2.464999999999999483e-02,2.472333333333333327e-01,1.202031666666666744e+06
2.640000000000000000e+05,8.399999999999999481e-03,2.431333333333333402e-01,1.220188333333333256e+06
2.680000000000000000e+05,2.658666666666666470e-02,2.478000000000000203e-01,1.238669333333333256e+06
2.720000000000000000e+05,3.249999999999999417e-02,2.494333333333333125e-01,1.257119000000000000e+06
2.760000000000000000e+05,3.086000000000000201e-02,2.489333333333333120e-01,1.275828666666666744e+06
2.800000000000000000e+05,4.263333333333333558e-02,2.518666666666666831e-01,1.294436000000000000e+06
2.840000000000000000e+05,4.032999999999999780e-02,2.515999999999999903e-01,1.313630000000000000e+06
2.880000000000000000e+05,2.457333333333333245e-02,2.479000000000000092e-01,1.331747333333333256e+06
2.920000000000000000e+05,1.882999999999999952e-02,2.454666666666666941e-01,1.350550333333333256e+06
2.960000000000000000e+05,1.575000000000000011e-02,2.449999999999999956e-01,1.368757000000000000e+06
3.000000000000000000e+05,2.598666666666666139e-02,2.477000000000000313e-01,1.386831666666666744e+06
3.040000000000000000e+05,1.870666666666666658e-02,2.452333333333333310e-01,1.405209000000000000e+06
3.080000000000000000e+05,2.990333333333333732e-02,2.482999999999999929e-01,1.423572666666666744e+06
3.120000000000000000e+05,8.216666666666668992e-03,2.433666666666666478e-01,1.442340000000000000e+06
3.160000000000000000e+05,2.337333333333332930e-02,2.469999999999999973e-01,1.460732333333333256e+06
3.200000000000000000e+05,2.460999999999999646e-02,2.473999999999999810e-01,1.478894666666666744e+06
3.240000000000000000e+05,1.935333333333333350e-02,2.459999999999999964e-01,1.497440333333333256e+06
3.280000000000000000e+05,1.766333333333333297e-02,2.452000000000000013e-01,1.516057000000000000e+06
3.320000000000000000e+05,1.516333333333333595e-02,2.443333333333333190e-01,1.534223666666666744e+06
3.360000000000000000e+05,2.028333333333333377e-02,2.463999999999999801e-01,1.552329333333333256e+06
3.400000000000000000e+05,3.437333333333333213e-02,2.497999999999999943e-01,1.570543333333333256e+06
3.440000000000000000e+05,3.838000000000000439e-02,2.505000000000000004e-01,1.588850000000000000e+06
3.480000000000000000e+05,1.870333333333333223e-02,2.461666666666666725e-01,1.607336666666666744e+06
3.520000000000000000e+05,2.771666666666666723e-02,2.479999999999999982e-01,1.625595333333333256e+06
3.560000000000000000e+05,1.323666666666666568e-02,2.438000000000000167e-01,1.643776000000000000e+06
3.600000000000000000e+05,2.012999999999999859e-02,2.459666666666666668e-01,1.662797000000000000e+06
3.640000000000000000e+05,3.964333333333332904e-02,2.518333333333333535e-01,1.680756000000000000e+06
3.680000000000000000e+05,3.094333333333333658e-02,2.487999999999999934e-01,1.699277666666666744e+06
3.720000000000000000e+05,2.820000000000000284e-02,2.481333333333333446e-01,1.717765666666666744e+06
3.760000000000000000e+05,1.855333333333333487e-02,2.460999999999999854e-01,1.736517666666666744e+06
3.800000000000000000e+05,3.631666666666666377e-02,2.505666666666666598e-01,1.754755000000000000e+06
3.840000000000000000e+05,2.440666666666666332e-02,2.473666666666666514e-01,1.773139666666666744e+06
3.880000000000000000e+05,5.293333333333334785e-03,2.430666666666666809e-01,1.791633333333333256e+06
3.920000000000000000e+05,3.961999999999999550e-02,2.510999999999999899e-01,1.809855666666666744e+06
3.960000000000000000e+05,1.734999999999999390e-02,2.446666666666666712e-01,1.828462000000000000e+06
4.000000000000000000e+05,9.010000000000002382e-03,2.429999999999999938e-01,1.846986000000000000e+06
4.040000000000000000e+05,1.627333333333333409e-02,2.456333333333333702e-01,1.865482333333333256e+06
4.080000000000000000e+05,1.629666666666666763e-02,2.447999999999999898e-01,1.884021666666666744e+06
4.120000000000000000e+05,4.143333333333328733e-03,2.416666666666666685e-01,1.902855666666666744e+06
4.160000000000000000e+05,7.916666666666667337e-03,2.430666666666666531e-01,1.921354333333333256e+06
4.200000000000000000e+05,2.758333333333333470e-02,2.478666666666666796e-01,1.939863666666666744e+06
4.240000000000000000e+05,2.945333333333333484e-02,2.487000000000000044e-01,1.958133666666666744e+06
4.280000000000000000e+05,3.047333333333333491e-02,2.489000000000000101e-01,1.976355666666666744e+06
4.320000000000000000e+05,1.068999999999999985e-02,2.434333333333333071e-01,1.994387000000000000e+06
4.360000000000000000e+05,3.017333333333332979e-02,2.491333333333333178e-01,2.012799333333333256e+06
4.400000000000000000e+05,2.185333333333333572e-02,2.465333333333333543e-01,2.031338666666666744e+06
4.440000000000000000e+05,2.697333333333333527e-02,2.473333333333333217e-01,2.049481666666666744e+06
4.480000000000000000e+05,2.884999999999999717e-02,2.482333333333333336e-01,2.068140000000000000e+06
4.520000000000000000e+05,1.846666666666666942e-02,2.458333333333333481e-01,2.087329666666666744e+06
4.560000000000000000e+05,1.682666666666666686e-02,2.453333333333333199e-01,2.105727333333333489e+06
4.600000000000000000e+05,2.898999999999999841e-02,2.488333333333333230e-01,2.124319333333333489e+06
4.640000000000000000e+05,1.839000000000000357e-02,2.457333333333333314e-01,2.142736666666666511e+06
4.680000000000000000e+05,9.476666666666662756e-03,2.441333333333333133e-01,2.161412666666666511e+06
4.720000000000000000e+05,2.357333333333333503e-02,2.472999999999999921e-01,2.180054666666666511e+06
4.760000000000000000e+05,4.349999999999999700e-03,2.421999999999999986e-01,2.198699333333333489e+06
4.800000000000000000e+05,9.059999999999998610e-03,2.435666666666666813e-01,2.217114333333333489e+06
4.840000000000000000e+05,2.123333333333336445e-03,2.420999999999999819e-01,2.235418000000000000e+06
4.880000000000000000e+05,1.520333333333333085e-02,2.447000000000000008e-01,2.253479333333333489e+06
4.920000000000000000e+05,1.207666666666666611e-02,2.444000000000000339e-01,2.272248666666666511e+06
4.960000000000000000e+05,1.804666666666666572e-02,2.455333333333332979e-01,2.290407666666666511e+06
5.000000000000000000e+05,2.026000000000000370e-02,2.463999999999999801e-01,2.308849333333333489e+06
5.040000000000000000e+05,1.168000000000000115e-02,2.445666666666666822e-01,2.326996666666666511e+06
5.080000000000000000e+05,2.206333333333333410e-02,2.465666666666666840e-01,2.345241000000000000e+06
5.120000000000000000e+05,1.792999999999999802e-02,2.450000000000000233e-01,2.363675333333333489e+06
5.160000000000000000e+05,2.434000000000000052e-02,2.472666666666666624e-01,2.381882333333333489e+06
5.200000000000000000e+05,3.241999999999999743e-02,2.498333333333333239e-01,2.400329333333333489e+06
5.240000000000000000e+05,3.835999999999999827e-02,2.513000000000000234e-01,2.418306666666666511e+06
5.280000000000000000e+05,1.359666666666666489e-02,2.449999999999999956e-01,2.436131666666666511e+06
5.320000000000000000e+05,2.408000000000000071e-02,2.466666666666666730e-01,2.454794000000000000e+06
5.360000000000000000e+05,9.320000000000003629e-03,2.437000000000000277e-01,2.473183000000000000e+06
5.400000000000000000e+05,4.009666666666666934e-02,2.506333333333333191e-01,2.492030000000000000e+06
5.440000000000000000e+05,2.790333333333333554e-02,2.476000000000000145e-01,2.510464666666666511e+06
5.480000000000000000e+05,2.341666666666666549e-02,2.467000000000000026e-01,2.528774333333333489e+06
5.520000000000000000e+05,1.688999999999999876e-02,2.458666666666666778e-01,2.547082000000000000e+06
5.560000000000000000e+05,2.813999999999999835e-02,2.481333333333333446e-01,2.565260666666666511e+06
5.600000000000000000e+05,2.017333333333333478e-02,2.465000000000000246e-01,2.583744666666666511e+06
5.640000000000000000e+05,2.174666666666666762e-02,2.465666666666666840e-01,2.603263666666666511e+06
5.680000000000000000e+05,4.222999999999999671e-02,2.519666666666666721e-01,2.621107666666666511e+06
5.720000000000000000e+05,2.671666666666666634e-02,2.482666666666666633e-01,2.639831000000000000e+06
5.760000000000000000e+05,1.881666666666666557e-02,2.456000000000000127e-01,2.658176000000000000e+06
5.800000000000000000e+05,1.734333333333333213e-02,2.453333333333333199e-01,2.676111666666666511e+06
5.840000000000000000e+05,2.672333333333333505e-02,2.476000000000000145e-01,2.694311666666666511e+06
5.880000000000000000e+05,2.975999999999999826e-02,2.488666666666666527e-01,2.712736666666666511e+06
5.920000000000000000e+05,1.710000000000000062e-02,2.453333333333333199e-01,2.731279000000000000e+06
5.960000000000000000e+05,3.083333333333333412e-02,2.488666666666666805e-01,2.749792000000000000e+06
6.000000000000000000e+05,7.476666666666666183e-03,2.427333333333333287e-01,2.768283666666666511e+06
6.040000000000000000e+05,5.772000000000001435e-02,2.562999999999999723e-01,2.786823000000000000e+06
6.080000000000000000e+05,2.048333333333333603e-02,2.457999999999999907e-01,2.805363000000000000e+06
6.120000000000000000e+05,4.910999999999999394e-02,2.538333333333333552e-01,2.824213333333333489e+06
6.160000000000000000e+05,1.411666666666666625e-02,2.446000000000000119e-01,2.843027333333333489e+06
6.200000000000000000e+05,1.668333333333333821e-02,2.451333333333333142e-01,2.861762666666666511e+06
6.240000000000000000e+05,1.102333333333333464e-02,2.439999999999999947e-01,2.879944333333333489e+06
6.280000000000000000e+05,2.055000000000000229e-02,2.463666666666666505e-01,2.898357666666666511e+06
6.320000000000000000e+05,1.731333333333333335e-02,2.452999999999999903e-01,2.916923333333333489e+06
6.360000000000000000e+05,2.358333333333333462e-02,2.469999999999999973e-01,2.935392666666666511e+06
6.400000000000000000e+05,1.545000000000000366e-02,2.448666666666666492e-01,2.954101000000000000e+06
6.440000000000000000e+05,2.585333333333333580e-02,2.472666666666666624e-01,2.972897333333333489e+06
6.480000000000000000e+05,1.599666666666666251e-02,2.452333333333333310e-01,2.991140333333333489e+06
6.520000000000000000e+05,3.570333333333332998e-02,2.504333333333333411e-01,3.009322666666666511e+06
6.560000000000000000e+05,2.691999999999999948e-02,2.477333333333333332e-01,3.027880000000000000e+06
6.600000000000000000e+05,3.828666666666667023e-02,2.507666666666666377e-01,3.046987666666666511e+06
6.640000000000000000e+05,3.217666666666666592e-02,2.493999999999999828e-01,3.065528000000000000e+06
6.680000000000000000e+05,2.169333333333333183e-02,2.467333333333333600e-01,3.084034333333333489e+06
6.720000000000000000e+05,2.258666666666666809e-02,2.470666666666666567e-01,3.102693000000000000e+06
6.760000000000000000e+05,3.477666666666666406e-02,2.496000000000000163e-01,3.120880333333333489e+06
6.800000000000000000e+05,3.375999999999999834e-02,2.499333333333333407e-01,3.139476000000000000e+06
6.840000000000000000e+05,1.688999999999999876e-02,2.453999999999999793e-01,3.157761333333333489e+06
6.880000000000000000e+05,3.975000000000000061e-02,2.505666666666666598e-01,3.176177000000000000e+06
6.920000000000000000e+05,2.133000000000000174e-02,2.467666666666666619e-01,3.194561333333333489e+06
6.960000000000000000e+05,1.577000000000000277e-02,2.451999999999999735e-01,3.213789333333333489e+06
7.000000000000000000e+05,3.212666666666667142e-02,2.490666666666666862e-01,3.231586000000000000e+06
7.040000000000000000e+05,2.563999999999999613e-02,2.474666666666666959e-01,3.250430333333333489e+06
7.080000000000000000e+05,2.673333333333333117e-02,2.478333333333333499e-01,3.269010000000000000e+06
7.120000000000000000e+05,2.548999999999999877e-02,2.473333333333333217e-01,3.287376000000000000e+06
7.160000000000000000e+05,2.642666666666666428e-02,2.478000000000000203e-01,3.305894666666666511e+06
7.200000000000000000e+05,2.268333333333333313e-02,2.461666666666666725e-01,3.324357333333333489e+06
7.240000000000000000e+05,4.450000000000000830e-03,2.421333333333333393e-01,3.343205666666666511e+06
7.280000000000000000e+05,2.162000000000000033e-02,2.465333333333333543e-01,3.361691000000000000e+06
7.320000000000000000e+05,5.590000000000003820e-03,2.423666666666667024e-01,3.380325000000000000e+06
7.360000000000000000e+05,2.629666666666666611e-02,2.480333333333333279e-01,3.398700000000000000e+06
7.400000000000000000e+05,3.318666666666666293e-02,2.498000000000000220e-01,3.417273666666666511e+06
7.440000000000000000e+05,1.976333333333333414e-02,2.466000000000000136e-01,3.435565000000000000e+06
7.480000000000000000e+05,1.946666666666667031e-02,2.458000000000000185e-01,3.454254000000000000e+06
7.520000000000000000e+05,7.896666666666668152e-03,2.430999999999999828e-01,3.472904333333333489e+06


==> data/powerplant/rbf-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.402706666666666768e+00,1.019199999999999884e+00,1.053333333333333258e+03
4.000000000000000000e+03,3.075600000000000001e-01,2.718666666666666454e-01,1.477333333333333394e+04
8.000000000000000000e+03,1.893033333333333512e-01,2.544000000000000150e-01,2.838866666666666788e+04
1.200000000000000000e+04,1.652366666666666706e-01,2.489333333333333398e-01,4.205766666666666424e+04
1.600000000000000000e+04,3.162999999999999839e-02,2.486333333333333451e-01,5.623200000000000000e+04
2.000000000000000000e+04,1.152000000000000246e-02,2.439000000000000057e-01,7.002266666666667152e+04
2.400000000000000000e+04,-2.806999999999999773e-02,2.342333333333333212e-01,8.368333333333332848e+04
2.800000000000000000e+04,-5.053333333333333982e-02,2.286333333333333273e-01,9.788866666666667152e+04
3.200000000000000000e+04,-2.339333333333333195e-02,2.351999999999999924e-01,1.116016666666666715e+05
3.600000000000000000e+04,-2.844666666666666524e-02,2.340000000000000135e-01,1.255940000000000000e+05
4.000000000000000000e+04,-4.743333333333332735e-02,2.293666666666666354e-01,1.395920000000000000e+05
4.400000000000000000e+04,-5.560000000000000359e-02,2.273333333333333039e-01,1.531536666666666570e+05
4.800000000000000000e+04,-6.069000000000000089e-02,2.266333333333333255e-01,1.673373333333333430e+05
5.200000000000000000e+04,-5.059000000000000302e-02,2.284666666666666790e-01,1.811066666666666570e+05
5.600000000000000000e+04,-5.160666666666666874e-02,2.279666666666666508e-01,1.952966666666666570e+05
6.000000000000000000e+04,-5.055333333333333207e-02,2.289333333333333220e-01,2.092066666666666570e+05
6.400000000000000000e+04,-6.434000000000000830e-02,2.251333333333333242e-01,2.230316666666666570e+05
6.800000000000000000e+04,-6.094666666666666982e-02,2.264333333333333476e-01,2.368160000000000000e+05
7.200000000000000000e+04,-4.420999999999999930e-02,2.292999999999999761e-01,2.505500000000000000e+05
7.600000000000000000e+04,-5.490333333333333177e-02,2.270333333333333370e-01,2.648943333333333139e+05
8.000000000000000000e+04,-5.280333333333334100e-02,2.280333333333333379e-01,2.789053333333333139e+05
8.400000000000000000e+04,-5.784666666666665735e-02,2.260999999999999954e-01,2.929123333333333139e+05
8.800000000000000000e+04,-5.002666666666666373e-02,2.281999999999999862e-01,3.069526666666666861e+05
9.200000000000000000e+04,-6.173000000000000015e-02,2.245000000000000051e-01,3.208030000000000000e+05
9.600000000000000000e+04,-4.833999999999999408e-02,2.288999999999999924e-01,3.339733333333333139e+05
1.000000000000000000e+05,-5.234333333333333199e-02,2.279333333333333211e-01,3.477690000000000000e+05
1.040000000000000000e+05,-3.367666666666666725e-02,2.317000000000000171e-01,3.617120000000000000e+05
1.080000000000000000e+05,-6.182333333333333431e-02,2.256000000000000227e-01,3.752703333333333139e+05
1.120000000000000000e+05,-3.991666666666666974e-02,2.308333333333333348e-01,3.888213333333333139e+05
1.160000000000000000e+05,-7.579333333333332368e-02,2.224000000000000143e-01,4.025183333333333139e+05
1.200000000000000000e+05,-4.420999999999999930e-02,2.299666666666666526e-01,4.166196666666666861e+05
1.240000000000000000e+05,-5.859666666666666496e-02,2.260999999999999954e-01,4.306363333333333139e+05
1.280000000000000000e+05,-6.045333333333333115e-02,2.260333333333333083e-01,4.444333333333333139e+05
1.320000000000000000e+05,-4.590333333333333071e-02,2.296000000000000263e-01,4.581930000000000000e+05
1.360000000000000000e+05,-7.716666666666666119e-02,2.231666666666666521e-01,4.714876666666666861e+05
1.400000000000000000e+05,-8.432333333333331959e-02,2.209333333333333149e-01,4.851543333333333139e+05
1.440000000000000000e+05,-6.672666666666665636e-02,2.242333333333333123e-01,4.993606666666666861e+05
1.480000000000000000e+05,-9.934999999999999387e-02,2.173666666666666802e-01,5.131523333333333139e+05
1.520000000000000000e+05,-7.998999999999999166e-02,2.227333333333333387e-01,5.267373333333333721e+05
1.560000000000000000e+05,-5.916666666666666602e-02,2.255666666666666653e-01,5.405430000000000000e+05
1.600000000000000000e+05,-7.703000000000000125e-02,2.216000000000000192e-01,5.542816666666666279e+05
1.640000000000000000e+05,-6.310333333333333072e-02,2.249000000000000166e-01,5.680543333333333721e+05
1.680000000000000000e+05,-6.411000000000000032e-02,2.252333333333333132e-01,5.818643333333333721e+05
1.720000000000000000e+05,-6.829333333333333089e-02,2.237333333333333396e-01,5.953586666666666279e+05
1.760000000000000000e+05,-4.877666666666666262e-02,2.287333333333333441e-01,6.095063333333333721e+05
1.800000000000000000e+05,-6.321999999999999842e-02,2.260333333333333361e-01,6.234056666666666279e+05
1.840000000000000000e+05,-7.607666666666666744e-02,2.223333333333333550e-01,6.371283333333333721e+05
1.880000000000000000e+05,-3.553666666666666779e-02,2.312333333333333185e-01,6.508163333333333721e+05
1.920000000000000000e+05,-4.849666666666666709e-02,2.293666666666666354e-01,6.644683333333333721e+05
1.960000000000000000e+05,-5.525000000000000050e-02,2.267999999999999738e-01,6.784556666666666279e+05
2.000000000000000000e+05,-7.135666666666666547e-02,2.227000000000000091e-01,6.924916666666666279e+05
2.040000000000000000e+05,-5.745999999999999025e-02,2.268666666666666609e-01,7.061963333333333721e+05
2.080000000000000000e+05,-4.995666666666667005e-02,2.274000000000000188e-01,7.201366666666666279e+05
2.120000000000000000e+05,-8.076333333333333975e-02,2.221999999999999809e-01,7.341373333333333721e+05
2.160000000000000000e+05,-7.706333333333333091e-02,2.217000000000000082e-01,7.479036666666666279e+05
2.200000000000000000e+05,-6.447333333333334082e-02,2.247000000000000108e-01,7.622036666666666279e+05
2.240000000000000000e+05,-7.981333333333333335e-02,2.215999999999999914e-01,7.762850000000000000e+05
2.280000000000000000e+05,-6.761666666666665826e-02,2.243000000000000271e-01,7.898520000000000000e+05
2.320000000000000000e+05,-6.200666666666667520e-02,2.257666666666666710e-01,8.035930000000000000e+05
2.360000000000000000e+05,-5.517333333333332424e-02,2.265000000000000069e-01,8.175180000000000000e+05
2.400000000000000000e+05,-7.412333333333333274e-02,2.233666666666666856e-01,8.313540000000000000e+05
2.440000000000000000e+05,-8.668333333333333446e-02,2.201333333333333753e-01,8.452110000000000000e+05
2.480000000000000000e+05,-9.165000000000000924e-02,2.189333333333333409e-01,8.593123333333333721e+05
2.520000000000000000e+05,-8.337333333333334096e-02,2.197000000000000064e-01,8.729093333333333721e+05
2.560000000000000000e+05,-7.137333333333333030e-02,2.230333333333333334e-01,8.869896666666666279e+05
2.600000000000000000e+05,-9.219666666666666288e-02,2.182666666666666366e-01,9.006936666666666279e+05
2.640000000000000000e+05,-9.153333333333334154e-02,2.186000000000000165e-01,9.145513333333333721e+05
2.680000000000000000e+05,-5.536666666666666820e-02,2.270666666666666667e-01,9.284473333333333721e+05
2.720000000000000000e+05,-8.099333333333331997e-02,2.203000000000000236e-01,9.422713333333333721e+05
2.760000000000000000e+05,-7.224333333333333995e-02,2.232666666666666411e-01,9.560690000000000000e+05
2.800000000000000000e+05,-6.200666666666666133e-02,2.253666666666666873e-01,9.699576666666666279e+05
2.840000000000000000e+05,-7.081333333333332536e-02,2.238999999999999879e-01,9.837606666666666279e+05
2.880000000000000000e+05,-6.528000000000000469e-02,2.250999999999999945e-01,9.973720000000000000e+05
2.920000000000000000e+05,-8.867999999999999494e-02,2.188333333333333519e-01,1.011270000000000000e+06
2.960000000000000000e+05,-6.690000000000000113e-02,2.239666666666666750e-01,1.025018000000000000e+06
3.000000000000000000e+05,-6.498333333333332351e-02,2.250999999999999945e-01,1.038684666666666628e+06
3.040000000000000000e+05,-6.628000000000000558e-02,2.252333333333333132e-01,1.052542000000000000e+06
3.080000000000000000e+05,-6.019333333333332786e-02,2.262333333333333696e-01,1.066372333333333256e+06
3.120000000000000000e+05,-5.832999999999999297e-02,2.269666666666666777e-01,1.080424666666666744e+06
3.160000000000000000e+05,-7.063666666666666705e-02,2.237333333333333396e-01,1.094352666666666744e+06
3.200000000000000000e+05,-5.995666666666667893e-02,2.254333333333333467e-01,1.108215333333333256e+06
3.240000000000000000e+05,-6.712999999999999523e-02,2.245999999999999941e-01,1.122797333333333256e+06
3.280000000000000000e+05,-7.854999999999999483e-02,2.215999999999999914e-01,1.136505333333333256e+06
3.320000000000000000e+05,-7.421666666666666690e-02,2.228999999999999870e-01,1.150131333333333256e+06
3.360000000000000000e+05,-7.671666666666666912e-02,2.224333333333333440e-01,1.164258000000000000e+06
3.400000000000000000e+05,-6.225666666666666155e-02,2.253333333333333577e-01,1.177967000000000000e+06
3.440000000000000000e+05,-7.478333333333332666e-02,2.227999999999999980e-01,1.191711333333333256e+06
3.480000000000000000e+05,-8.240000000000000102e-02,2.206000000000000183e-01,1.205427000000000000e+06
3.520000000000000000e+05,-6.742666666666667641e-02,2.234000000000000152e-01,1.219063666666666744e+06
3.560000000000000000e+05,-6.849999999999999145e-02,2.240666666666666640e-01,1.232819333333333256e+06
3.600000000000000000e+05,-9.487333333333332341e-02,2.179333333333333400e-01,1.246729000000000000e+06
3.640000000000000000e+05,-7.779333333333333933e-02,2.215333333333333321e-01,1.260410000000000000e+06
3.680000000000000000e+05,-7.682666666666666810e-02,2.218999999999999861e-01,1.274166666666666744e+06
3.720000000000000000e+05,-7.409333333333333049e-02,2.221666666666666512e-01,1.288032333333333256e+06
3.760000000000000000e+05,-6.973999999999999644e-02,2.224666666666666737e-01,1.301639666666666744e+06
3.800000000000000000e+05,-5.540333333333333221e-02,2.262666666666666992e-01,1.315530000000000000e+06
3.840000000000000000e+05,-6.278333333333334376e-02,2.250333333333333352e-01,1.329088000000000000e+06
3.880000000000000000e+05,-9.185000000000000109e-02,2.183000000000000218e-01,1.343036666666666744e+06
3.920000000000000000e+05,-7.227666666666666961e-02,2.232666666666666411e-01,1.357006000000000000e+06
3.960000000000000000e+05,-6.228666666666666379e-02,2.251333333333333242e-01,1.370739000000000000e+06
4.000000000000000000e+05,-6.829000000000000348e-02,2.235333333333333616e-01,1.384433000000000000e+06
4.040000000000000000e+05,-6.828000000000000735e-02,2.228999999999999870e-01,1.398284333333333256e+06
4.080000000000000000e+05,-6.625999999999999945e-02,2.236333333333333506e-01,1.411862666666666744e+06
4.120000000000000000e+05,-7.939333333333332965e-02,2.219333333333333436e-01,1.425660666666666744e+06
4.160000000000000000e+05,-6.532666666666667177e-02,2.240000000000000047e-01,1.439810666666666744e+06
4.200000000000000000e+05,-8.290666666666667017e-02,2.205333333333333312e-01,1.453281000000000000e+06
4.240000000000000000e+05,-7.346999999999999365e-02,2.228333333333333277e-01,1.467204000000000000e+06
4.280000000000000000e+05,-5.629666666666666847e-02,2.271333333333333260e-01,1.481181000000000000e+06
4.320000000000000000e+05,-6.281333333333333213e-02,2.259666666666666490e-01,1.494929000000000000e+06
4.360000000000000000e+05,-5.963999999999999857e-02,2.255333333333333357e-01,1.508825000000000000e+06
4.400000000000000000e+05,-7.668333333333332558e-02,2.222333333333333660e-01,1.522818333333333256e+06
4.440000000000000000e+05,-6.352000000000000701e-02,2.248666666666666591e-01,1.536391000000000000e+06
4.480000000000000000e+05,-4.739333333333333592e-02,2.290666666666666684e-01,1.550130666666666744e+06
4.520000000000000000e+05,-9.168666666666665244e-02,2.185333333333333294e-01,1.563592333333333256e+06
4.560000000000000000e+05,-9.357666666666668298e-02,2.179333333333333400e-01,1.577436666666666744e+06
4.600000000000000000e+05,-5.868333333333333734e-02,2.265666666666666662e-01,1.591192333333333256e+06
4.640000000000000000e+05,-4.433333333333333570e-02,2.290999999999999981e-01,1.604874333333333256e+06
4.680000000000000000e+05,-7.683333333333332293e-02,2.226999999999999813e-01,1.618389000000000000e+06
4.720000000000000000e+05,-5.288999999999999951e-02,2.272333333333333150e-01,1.632356666666666744e+06
4.760000000000000000e+05,-8.767000000000001181e-02,2.198666666666666547e-01,1.646120000000000000e+06
4.800000000000000000e+05,-7.600666666666665294e-02,2.225333333333333330e-01,1.660003666666666744e+06
4.840000000000000000e+05,-6.967666666666666453e-02,2.234666666666666746e-01,1.673959000000000000e+06
4.880000000000000000e+05,-8.272333333333332928e-02,2.217000000000000082e-01,1.687467666666666744e+06
4.920000000000000000e+05,-6.372999999999999499e-02,2.248666666666666869e-01,1.701181666666666744e+06
4.960000000000000000e+05,-6.962999999999999745e-02,2.238666666666666583e-01,1.715199333333333256e+06
5.000000000000000000e+05,-9.276666666666666394e-02,2.186333333333333184e-01,1.729083333333333256e+06
5.040000000000000000e+05,-8.291333333333333888e-02,2.209666666666666723e-01,1.742695333333333256e+06
5.080000000000000000e+05,-8.097000000000000031e-02,2.217333333333333378e-01,1.756547000000000000e+06
5.120000000000000000e+05,-6.047999999999999904e-02,2.258000000000000007e-01,1.770507333333333256e+06
5.160000000000000000e+05,-9.631666666666666154e-02,2.178999999999999826e-01,1.784236666666666744e+06
5.200000000000000000e+05,-7.229333333333333445e-02,2.228999999999999870e-01,1.798257666666666744e+06
5.240000000000000000e+05,-5.401333333333332987e-02,2.271333333333333260e-01,1.811955333333333256e+06
5.280000000000000000e+05,-6.659333333333332383e-02,2.243333333333333568e-01,1.826452000000000000e+06
5.320000000000000000e+05,-8.279333333333334377e-02,2.204666666666666719e-01,1.839641000000000000e+06
5.360000000000000000e+05,-8.221000000000000529e-02,2.217333333333333378e-01,1.853592000000000000e+06
5.400000000000000000e+05,-9.785666666666666125e-02,2.170666666666666578e-01,1.867655666666666744e+06
5.440000000000000000e+05,-8.042666666666666020e-02,2.222333333333333660e-01,1.881431000000000000e+06
5.480000000000000000e+05,-7.839666666666665618e-02,2.224333333333333440e-01,1.895541333333333256e+06
5.520000000000000000e+05,-9.465333333333332544e-02,2.183000000000000218e-01,1.909349000000000000e+06
5.560000000000000000e+05,-9.212666666666667614e-02,2.192333333333333079e-01,1.923243000000000000e+06
5.600000000000000000e+05,-9.194999999999999007e-02,2.190999999999999892e-01,1.937097000000000000e+06
5.640000000000000000e+05,-6.823666666666666769e-02,2.247999999999999998e-01,1.951035333333333256e+06
5.680000000000000000e+05,-5.873000000000000442e-02,2.264333333333333476e-01,1.964827333333333256e+06
5.720000000000000000e+05,-6.602666666666666406e-02,2.253333333333333577e-01,1.978870000000000000e+06
5.760000000000000000e+05,-7.598666666666667457e-02,2.223333333333333550e-01,1.993152000000000000e+06
5.800000000000000000e+05,-6.892333333333332257e-02,2.243333333333333568e-01,2.007147666666666744e+06
5.840000000000000000e+05,-7.882333333333332859e-02,2.225333333333333330e-01,2.020918666666666744e+06
5.880000000000000000e+05,-5.625000000000000139e-02,2.272666666666666446e-01,2.034986333333333256e+06
5.920000000000000000e+05,-9.032000000000001139e-02,2.194000000000000117e-01,2.048645666666666744e+06
5.960000000000000000e+05,-7.073333333333332862e-02,2.241999999999999826e-01,2.062140000000000000e+06
6.000000000000000000e+05,-1.006866666666666604e-01,2.176333333333333453e-01,2.076099333333333256e+06
6.040000000000000000e+05,-8.860333333333332562e-02,2.194333333333333413e-01,2.089982000000000000e+06
6.080000000000000000e+05,-8.167333333333333389e-02,2.207666666666666389e-01,2.103799333333333489e+06
6.120000000000000000e+05,-8.248666666666666647e-02,2.218666666666666565e-01,2.117753333333333489e+06
6.160000000000000000e+05,-6.762666666666668214e-02,2.246666666666666812e-01,2.131295666666666511e+06
6.200000000000000000e+05,-8.717666666666666619e-02,2.204333333333333422e-01,2.145252333333333489e+06
6.240000000000000000e+05,-6.398333333333333650e-02,2.244666666666666754e-01,2.158947666666666511e+06
6.280000000000000000e+05,-6.801000000000000101e-02,2.236333333333333506e-01,2.172709666666666511e+06
6.320000000000000000e+05,-1.024466666666666720e-01,2.157000000000000028e-01,2.186462000000000000e+06
6.360000000000000000e+05,-7.240666666666666085e-02,2.234666666666666746e-01,2.200413000000000000e+06
6.400000000000000000e+05,-6.135666666666666352e-02,2.257666666666666710e-01,2.213923333333333489e+06
6.440000000000000000e+05,-8.239666666666665973e-02,2.203666666666666829e-01,2.227447333333333489e+06
6.480000000000000000e+05,-5.663999999999999591e-02,2.267000000000000126e-01,2.241278666666666511e+06
6.520000000000000000e+05,-6.188666666666666621e-02,2.251999999999999835e-01,2.255021333333333489e+06
6.560000000000000000e+05,-7.939333333333332965e-02,2.213333333333333541e-01,2.268745333333333489e+06
6.600000000000000000e+05,-7.416333333333331723e-02,2.229666666666666741e-01,2.282502666666666511e+06
6.640000000000000000e+05,-6.542000000000000592e-02,2.245333333333333348e-01,2.297112000000000000e+06
6.680000000000000000e+05,-5.224333333333333607e-02,2.278666666666666618e-01,2.310602666666666511e+06
6.720000000000000000e+05,-5.519333333333333730e-02,2.275333333333333374e-01,2.324645333333333489e+06
6.760000000000000000e+05,-6.951000000000000234e-02,2.246999999999999831e-01,2.338571000000000000e+06
6.800000000000000000e+05,-5.935333333333333433e-02,2.263000000000000289e-01,2.352231000000000000e+06
6.840000000000000000e+05,-7.629999999999999283e-02,2.224000000000000143e-01,2.366176666666666511e+06
6.880000000000000000e+05,-9.516666666666667718e-02,2.184666666666666701e-01,2.380117000000000000e+06
6.920000000000000000e+05,-6.437666666666666537e-02,2.238999999999999879e-01,2.394154333333333489e+06
6.960000000000000000e+05,-8.025333333333332930e-02,2.217666666666666675e-01,2.407837000000000000e+06
7.000000000000000000e+05,-5.639999999999999875e-02,2.264666666666666772e-01,2.421865000000000000e+06
7.040000000000000000e+05,-7.179666666666666142e-02,2.231333333333333224e-01,2.435890000000000000e+06
7.080000000000000000e+05,-5.961333333333334455e-02,2.258333333333333304e-01,2.449981333333333489e+06
7.120000000000000000e+05,-7.479000000000000925e-02,2.223333333333333550e-01,2.463630000000000000e+06
7.160000000000000000e+05,-7.070666666666666766e-02,2.239333333333333176e-01,2.477518000000000000e+06
7.200000000000000000e+05,-6.023000000000000576e-02,2.255666666666666653e-01,2.491219333333333489e+06
7.240000000000000000e+05,-1.082433333333333442e-01,2.154333333333333378e-01,2.505076333333333489e+06
7.280000000000000000e+05,-7.768999999999999517e-02,2.221999999999999809e-01,2.519213666666666511e+06
7.320000000000000000e+05,-6.945666666666665268e-02,2.240666666666666362e-01,2.532982333333333489e+06
7.360000000000000000e+05,-9.294666666666667743e-02,2.194000000000000117e-01,2.546963000000000000e+06
7.400000000000000000e+05,-7.085000000000001019e-02,2.230333333333333334e-01,2.560889666666666511e+06
7.440000000000000000e+05,-8.504333333333334577e-02,2.208999999999999853e-01,2.574791000000000000e+06
7.480000000000000000e+05,-5.538666666666666738e-02,2.267333333333333423e-01,2.588856333333333489e+06
7.520000000000000000e+05,-8.194666666666666766e-02,2.209666666666666723e-01,2.602821000000000000e+06
7.560000000000000000e+05,-8.388666666666666494e-02,2.205000000000000016e-01,2.616677333333333489e+06
7.600000000000000000e+05,-7.114666666666667749e-02,2.248999999999999888e-01,2.630419666666666511e+06
7.640000000000000000e+05,-8.642666666666666553e-02,2.196666666666666767e-01,2.644850333333333489e+06
7.680000000000000000e+05,-6.530333333333333823e-02,2.253666666666666318e-01,2.658618333333333489e+06
7.720000000000000000e+05,-6.408666666666666678e-02,2.258333333333333304e-01,2.672461333333333489e+06
7.760000000000000000e+05,-6.375999999999999723e-02,2.250333333333333352e-01,2.686163333333333489e+06
7.800000000000000000e+05,-8.357333333333333281e-02,2.210000000000000020e-01,2.699938000000000000e+06
7.840000000000000000e+05,-7.166666666666667018e-02,2.222333333333333105e-01,2.713886000000000000e+06
7.880000000000000000e+05,-5.242999999999999744e-02,2.272666666666666446e-01,2.727883333333333489e+06
7.920000000000000000e+05,-6.744666666666666865e-02,2.239666666666666472e-01,2.741799000000000000e+06
7.960000000000000000e+05,-8.176999999999999547e-02,2.214333333333333431e-01,2.755913000000000000e+06
8.000000000000000000e+05,-9.491333333333333566e-02,2.180999999999999883e-01,2.769553333333333489e+06
8.040000000000000000e+05,-8.785999999999999366e-02,2.194000000000000117e-01,2.783816666666666511e+06
8.080000000000000000e+05,-8.614333333333333564e-02,2.194000000000000117e-01,2.797871333333333489e+06
8.120000000000000000e+05,-8.276333333333332765e-02,2.215666666666666618e-01,2.811913333333333489e+06
8.160000000000000000e+05,-6.147666666666665863e-02,2.255333333333333357e-01,2.825372333333333489e+06
8.200000000000000000e+05,-7.855666666666666353e-02,2.213333333333332986e-01,2.839359000000000000e+06
8.240000000000000000e+05,-7.927333333333332066e-02,2.207999999999999963e-01,2.853215333333333489e+06
8.280000000000000000e+05,-5.234666666666667328e-02,2.270999999999999963e-01,2.867067000000000000e+06
8.320000000000000000e+05,-7.747999999999999332e-02,2.225333333333333330e-01,2.881798666666666511e+06
8.360000000000000000e+05,-8.485999999999999099e-02,2.201666666666666494e-01,2.895567000000000000e+06
8.400000000000000000e+05,-4.587999999999999717e-02,2.290000000000000091e-01,2.909739666666666511e+06
8.440000000000000000e+05,-6.818999999999998674e-02,2.241333333333333233e-01,2.923323000000000000e+06
8.480000000000000000e+05,-6.665666666666665574e-02,2.242666666666666975e-01,2.937346000000000000e+06
8.520000000000000000e+05,-8.114333333333333120e-02,2.213666666666666838e-01,2.951049000000000000e+06
8.560000000000000000e+05,-7.335666666666666724e-02,2.226666666666666516e-01,2.964841666666666511e+06
8.600000000000000000e+05,-7.329333333333333533e-02,2.224333333333333440e-01,2.978463000000000000e+06
8.640000000000000000e+05,-7.704333333333333866e-02,2.218999999999999861e-01,2.992664333333333489e+06
8.680000000000000000e+05,-6.552666666666666362e-02,2.239333333333333176e-01,3.006682000000000000e+06
8.720000000000000000e+05,-6.472333333333332717e-02,2.243000000000000271e-01,3.020643000000000000e+06
8.760000000000000000e+05,-6.388333333333333364e-02,2.250666666666666649e-01,3.034806666666666511e+06
8.800000000000000000e+05,-8.284666666666667956e-02,2.209000000000000130e-01,3.048624666666666511e+06
8.840000000000000000e+05,-6.267999999999999960e-02,2.247333333333333127e-01,3.062501666666666511e+06
8.880000000000000000e+05,-8.979333333333333611e-02,2.195333333333333303e-01,3.076579333333333489e+06
8.920000000000000000e+05,-4.880000000000000310e-02,2.271999999999999853e-01,3.090589666666666511e+06
8.960000000000000000e+05,-9.329333333333333922e-02,2.182333333333333070e-01,3.104567000000000000e+06
9.000000000000000000e+05,-6.410333333333334549e-02,2.238333333333333286e-01,3.118538333333333489e+06
9.040000000000000000e+05,-6.405999999999999195e-02,2.245999999999999941e-01,3.132639666666666511e+06
9.080000000000000000e+05,-8.388666666666666494e-02,2.207666666666666666e-01,3.146604666666666511e+06
9.120000000000000000e+05,-5.832000000000000378e-02,2.257333333333333414e-01,3.160708666666666511e+06
9.160000000000000000e+05,-8.212333333333333985e-02,2.214000000000000135e-01,3.174802000000000000e+06
9.200000000000000000e+05,-6.254000000000001225e-02,2.234666666666666746e-01,3.188619333333333489e+06
9.240000000000000000e+05,-7.594333333333333491e-02,2.219333333333333158e-01,3.202530666666666511e+06
9.280000000000000000e+05,-5.983666666666666994e-02,2.258000000000000007e-01,3.216537333333333489e+06
9.320000000000000000e+05,-6.769999999999999629e-02,2.230666666666666631e-01,3.230457666666666511e+06
9.360000000000000000e+05,-8.574333333333333806e-02,2.199666666666666437e-01,3.244488333333333489e+06
9.400000000000000000e+05,-7.871000000000000218e-02,2.208666666666666556e-01,3.258601000000000000e+06
9.440000000000000000e+05,-6.801999999999999713e-02,2.234000000000000152e-01,3.272808666666666511e+06
9.480000000000000000e+05,-7.976666666666666627e-02,2.214000000000000135e-01,3.286967333333333489e+06
9.520000000000000000e+05,-6.671666666666666023e-02,2.241333333333333233e-01,3.301042333333333489e+06
9.560000000000000000e+05,-6.791333333333333944e-02,2.246333333333333238e-01,3.314447000000000000e+06
9.600000000000000000e+05,-6.510333333333333250e-02,2.245333333333333348e-01,3.328283000000000000e+06
9.640000000000000000e+05,-9.124333333333334295e-02,2.181333333333333180e-01,3.341861333333333489e+06
9.680000000000000000e+05,-6.232333333333333475e-02,2.252666666666666428e-01,3.355771333333333489e+06
9.720000000000000000e+05,-6.317000000000000393e-02,2.247333333333333405e-01,3.369711333333333489e+06


==> data/powerplant/rbf-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.472656666666666503e+00,1.036333333333333329e+00,1.320333333333333258e+03
4.000000000000000000e+03,3.362066666666667092e-01,2.734666666666666912e-01,2.133100000000000000e+04
8.000000000000000000e+03,2.013099999999999890e-01,2.553333333333333566e-01,4.179933333333333576e+04
1.200000000000000000e+04,1.736199999999999966e-01,2.500666666666666593e-01,6.225566666666666424e+04
1.600000000000000000e+04,1.068333333333333461e-02,2.431999999999999995e-01,8.267100000000000000e+04
2.000000000000000000e+04,3.850333333333333385e-02,2.507666666666666377e-01,1.034106666666666715e+05
2.400000000000000000e+04,1.073999999999999434e-02,2.429999999999999938e-01,1.243046666666666715e+05
2.800000000000000000e+04,-2.452666666666666884e-02,2.346000000000000030e-01,1.453970000000000000e+05
3.200000000000000000e+04,-2.810999999999999610e-02,2.339666666666666839e-01,1.658580000000000000e+05
3.600000000000000000e+04,-3.400333333333333680e-02,2.325333333333333419e-01,1.865770000000000000e+05
4.000000000000000000e+04,-1.677999999999999978e-02,2.382666666666666544e-01,2.073156666666666570e+05
4.400000000000000000e+04,-2.685999999999999499e-02,2.347000000000000197e-01,2.280246666666666570e+05
4.800000000000000000e+04,-4.297666666666666996e-02,2.304333333333333511e-01,2.487340000000000000e+05
5.200000000000000000e+04,-5.090333333333333515e-02,2.286333333333333273e-01,2.698173333333333139e+05
5.600000000000000000e+04,-5.865333333333333510e-02,2.268000000000000016e-01,2.901343333333333139e+05
6.000000000000000000e+04,-5.758333333333334053e-02,2.276000000000000245e-01,3.107390000000000000e+05
6.400000000000000000e+04,-6.098333333333333384e-02,2.263333333333333031e-01,3.313680000000000000e+05
6.800000000000000000e+04,-6.315999999999999392e-02,2.269666666666666777e-01,3.521096666666666861e+05
7.200000000000000000e+04,-4.364666666666666694e-02,2.304666666666666808e-01,3.727406666666666861e+05
7.600000000000000000e+04,-5.755666666666666570e-02,2.283666666666666900e-01,3.933803333333333139e+05
8.000000000000000000e+04,-5.229333333333332362e-02,2.286333333333333273e-01,4.143666666666666861e+05
8.400000000000000000e+04,-3.502333333333332993e-02,2.333333333333333093e-01,4.347006666666666861e+05
8.800000000000000000e+04,-7.164333333333333664e-02,2.246999999999999831e-01,4.553253333333333139e+05
9.200000000000000000e+04,-5.403333333333334293e-02,2.286666666666666847e-01,4.759316666666666861e+05
9.600000000000000000e+04,-7.399666666666666892e-02,2.241999999999999826e-01,4.965970000000000000e+05
1.000000000000000000e+05,-5.269333333333332120e-02,2.288999999999999924e-01,5.171990000000000000e+05
1.040000000000000000e+05,-7.452666666666665773e-02,2.238666666666666583e-01,5.379066666666666279e+05
1.080000000000000000e+05,-9.577333333333333532e-02,2.180333333333333290e-01,5.587033333333333721e+05
1.120000000000000000e+05,-6.174333333333333756e-02,2.265666666666666940e-01,5.792660000000000000e+05
1.160000000000000000e+05,-6.019333333333334174e-02,2.267333333333333423e-01,6.005180000000000000e+05
1.200000000000000000e+05,-6.309333333333333460e-02,2.266666666666666552e-01,6.207116666666666279e+05
1.240000000000000000e+05,-7.119999999999999940e-02,2.250000000000000056e-01,6.414366666666666279e+05
1.280000000000000000e+05,-6.649666666666666226e-02,2.259333333333333194e-01,6.622250000000000000e+05
1.320000000000000000e+05,-6.602333333333333665e-02,2.260999999999999954e-01,6.829876666666666279e+05
1.360000000000000000e+05,-6.494666666666666643e-02,2.266666666666666552e-01,7.035673333333333721e+05
1.400000000000000000e+05,-6.541666666666666463e-02,2.262666666666666992e-01,7.242940000000000000e+05
1.440000000000000000e+05,-8.848999999999999921e-02,2.204666666666666719e-01,7.450133333333333721e+05
1.480000000000000000e+05,-8.500666666666666094e-02,2.217333333333333378e-01,7.657386666666666279e+05
1.520000000000000000e+05,-8.528333333333333599e-02,2.214000000000000135e-01,7.864663333333333721e+05
1.560000000000000000e+05,-6.174999999999999933e-02,2.259333333333333194e-01,8.071503333333333721e+05
1.600000000000000000e+05,-8.007999999999999841e-02,2.226000000000000201e-01,8.284106666666666279e+05
1.640000000000000000e+05,-7.460333333333334094e-02,2.250666666666666649e-01,8.485940000000000000e+05
1.680000000000000000e+05,-8.455000000000000016e-02,2.211666666666666503e-01,8.692786666666666279e+05
1.720000000000000000e+05,-7.515666666666666329e-02,2.226666666666666516e-01,8.899046666666666279e+05
1.760000000000000000e+05,-7.693999999999999451e-02,2.239333333333333453e-01,9.106230000000000000e+05
1.800000000000000000e+05,-6.545000000000000817e-02,2.267333333333333423e-01,9.312683333333333721e+05
1.840000000000000000e+05,-8.113333333333333508e-02,2.222333333333333105e-01,9.518480000000000000e+05
1.880000000000000000e+05,-7.140000000000000513e-02,2.250999999999999945e-01,9.724410000000000000e+05
1.920000000000000000e+05,-9.138333333333333031e-02,2.206666666666666776e-01,9.930690000000000000e+05
1.960000000000000000e+05,-7.589333333333332654e-02,2.244000000000000161e-01,1.013691666666666628e+06
2.000000000000000000e+05,-9.925666666666665972e-02,2.177999999999999936e-01,1.034333666666666628e+06
2.040000000000000000e+05,-7.915999999999999426e-02,2.234666666666666746e-01,1.055010666666666744e+06
2.080000000000000000e+05,-8.636666666666666103e-02,2.209333333333333149e-01,1.075768333333333256e+06
2.120000000000000000e+05,-1.085266666666666602e-01,2.154666666666666675e-01,1.096418666666666744e+06
2.160000000000000000e+05,-1.231000000000000011e-01,2.119999999999999940e-01,1.117552666666666744e+06
2.200000000000000000e+05,-9.568666666666665599e-02,2.189666666666666706e-01,1.137613333333333256e+06
2.240000000000000000e+05,-8.922999999999998988e-02,2.216000000000000192e-01,1.158331333333333256e+06
2.280000000000000000e+05,-6.585666666666666058e-02,2.265000000000000069e-01,1.178862666666666744e+06
2.320000000000000000e+05,-3.199333333333333196e-02,2.348999999999999977e-01,1.199520333333333256e+06
2.360000000000000000e+05,-7.971000000000000307e-02,2.232333333333333669e-01,1.220157333333333256e+06
2.400000000000000000e+05,-7.462333333333333318e-02,2.241333333333333788e-01,1.240790000000000000e+06
2.440000000000000000e+05,-1.107133333333333303e-01,2.159000000000000086e-01,1.261405666666666744e+06
2.480000000000000000e+05,-1.009099999999999997e-01,2.184666666666666701e-01,1.282008333333333256e+06
2.520000000000000000e+05,-9.769999999999999518e-02,2.181333333333333735e-01,1.302629333333333256e+06
2.560000000000000000e+05,-1.013600000000000056e-01,2.179000000000000103e-01,1.323168333333333256e+06
2.600000000000000000e+05,-1.031566666666666604e-01,2.165999999999999870e-01,1.343818000000000000e+06
2.640000000000000000e+05,-8.832666666666666444e-02,2.215333333333333321e-01,1.364491000000000000e+06
2.680000000000000000e+05,-1.054633333333333395e-01,2.167666666666666631e-01,1.385227000000000000e+06
2.720000000000000000e+05,-1.046666666666666717e-01,2.170666666666666578e-01,1.405931000000000000e+06
2.760000000000000000e+05,-1.016466666666666629e-01,2.180999999999999883e-01,1.427299666666666744e+06
2.800000000000000000e+05,-7.021333333333334981e-02,2.253666666666666873e-01,1.447280666666666744e+06
2.840000000000000000e+05,-1.256899999999999962e-01,2.121333333333333127e-01,1.468036666666666744e+06
2.880000000000000000e+05,-7.825666666666666882e-02,2.237333333333333396e-01,1.488757333333333256e+06
2.920000000000000000e+05,-1.067266666666666780e-01,2.162666666666666349e-01,1.509408333333333256e+06
2.960000000000000000e+05,-1.070366666666666688e-01,2.168000000000000205e-01,1.530016000000000000e+06
3.000000000000000000e+05,-8.439999999999998892e-02,2.224000000000000143e-01,1.550686666666666744e+06
3.040000000000000000e+05,-8.878666666666666651e-02,2.199333333333333140e-01,1.571299000000000000e+06
3.080000000000000000e+05,-7.611333333333332452e-02,2.240333333333333066e-01,1.591937333333333256e+06
3.120000000000000000e+05,-1.043766666666666731e-01,2.179999999999999716e-01,1.612693666666666744e+06
3.160000000000000000e+05,-7.321666666666666601e-02,2.247999999999999998e-01,1.633330666666666744e+06
3.200000000000000000e+05,-7.490666666666666307e-02,2.257666666666666710e-01,1.654083333333333256e+06
3.240000000000000000e+05,-5.948333333333333250e-02,2.276666666666666838e-01,1.674783333333333256e+06
3.280000000000000000e+05,-9.124000000000000166e-02,2.200999999999999901e-01,1.695360000000000000e+06
3.320000000000000000e+05,-1.029766666666666608e-01,2.170999999999999874e-01,1.715878000000000000e+06
3.360000000000000000e+05,-1.014233333333333514e-01,2.187999999999999945e-01,1.736633333333333256e+06
3.400000000000000000e+05,-1.052799999999999986e-01,2.166333333333333444e-01,1.757362000000000000e+06
3.440000000000000000e+05,-1.042266666666666758e-01,2.164333333333333387e-01,1.777939333333333256e+06
3.480000000000000000e+05,-9.983666666666668466e-02,2.176666666666666750e-01,1.798553333333333256e+06
3.520000000000000000e+05,-9.833333333333332815e-02,2.189333333333333409e-01,1.820042000000000000e+06
3.560000000000000000e+05,-9.439000000000001556e-02,2.194666666666666988e-01,1.839963333333333256e+06
3.600000000000000000e+05,-1.130266666666666642e-01,2.153000000000000191e-01,1.860520666666666744e+06
3.640000000000000000e+05,-1.012100000000000083e-01,2.173000000000000209e-01,1.881149333333333256e+06
3.680000000000000000e+05,-7.567333333333332857e-02,2.232999999999999707e-01,1.901902000000000000e+06
3.720000000000000000e+05,-8.373999999999999500e-02,2.221666666666666512e-01,1.922570666666666744e+06
3.760000000000000000e+05,-8.944000000000000561e-02,2.210333333333333317e-01,1.943203000000000000e+06
3.800000000000000000e+05,-8.661999999999998867e-02,2.220666666666666622e-01,1.963967666666666744e+06
3.840000000000000000e+05,-4.779666666666667479e-02,2.305000000000000104e-01,1.984659333333333256e+06
3.880000000000000000e+05,-9.428666666666667140e-02,2.200333333333333308e-01,2.005354666666666744e+06
3.920000000000000000e+05,-6.358999999999999375e-02,2.270333333333333370e-01,2.026126333333333256e+06
3.960000000000000000e+05,-9.011333333333333695e-02,2.200999999999999901e-01,2.046713000000000000e+06
4.000000000000000000e+05,-9.823333333333333917e-02,2.180333333333333290e-01,2.067442000000000000e+06
4.040000000000000000e+05,-8.661333333333333384e-02,2.221666666666666512e-01,2.088063000000000000e+06
4.080000000000000000e+05,-7.361333333333333617e-02,2.241666666666666530e-01,2.108591000000000000e+06
4.120000000000000000e+05,-1.160933333333333400e-01,2.143666666666666776e-01,2.129249333333333489e+06
4.160000000000000000e+05,-9.464999999999999802e-02,2.194000000000000117e-01,2.150005000000000000e+06
4.200000000000000000e+05,-1.043200000000000099e-01,2.165999999999999870e-01,2.170709333333333489e+06
4.240000000000000000e+05,-5.836000000000000215e-02,2.281333333333333269e-01,2.191352666666666511e+06
4.280000000000000000e+05,-6.788333333333333719e-02,2.261333333333333251e-01,2.211987666666666511e+06
4.320000000000000000e+05,-8.961666666666666392e-02,2.216000000000000192e-01,2.232745666666666511e+06
4.360000000000000000e+05,-8.254666666666667096e-02,2.220333333333333325e-01,2.253409000000000000e+06
4.400000000000000000e+05,-1.020966666666666689e-01,2.187333333333333352e-01,2.274016333333333489e+06
4.440000000000000000e+05,-9.743666666666665754e-02,2.179666666666666419e-01,2.295570333333333489e+06
4.480000000000000000e+05,-1.107099999999999890e-01,2.157000000000000028e-01,2.315397666666666511e+06
4.520000000000000000e+05,-1.132366666666666521e-01,2.151666666666666450e-01,2.336147000000000000e+06
4.560000000000000000e+05,-8.453333333333333532e-02,2.214333333333333431e-01,2.356815000000000000e+06
4.600000000000000000e+05,-1.093166666666666731e-01,2.159999999999999976e-01,2.377434333333333489e+06
4.640000000000000000e+05,-1.080199999999999910e-01,2.159333333333333382e-01,2.398048666666666511e+06
4.680000000000000000e+05,-1.011099999999999915e-01,2.180666666666666587e-01,2.418823333333333489e+06
4.720000000000000000e+05,-9.137333333333334806e-02,2.204333333333333422e-01,2.439441000000000000e+06
4.760000000000000000e+05,-1.206900000000000056e-01,2.139333333333333365e-01,2.460104000000000000e+06
4.800000000000000000e+05,-9.908333333333334270e-02,2.184000000000000108e-01,2.480711666666666511e+06
4.840000000000000000e+05,-9.477333333333333443e-02,2.201333333333333198e-01,2.501424666666666511e+06
4.880000000000000000e+05,-1.037366666666666576e-01,2.175333333333333286e-01,2.522128333333333489e+06
4.920000000000000000e+05,-1.113500000000000045e-01,2.158333333333333215e-01,2.542802000000000000e+06
4.960000000000000000e+05,-1.052633333333333338e-01,2.163333333333333497e-01,2.563451666666666511e+06
5.000000000000000000e+05,-1.062366666666666876e-01,2.157666666666666622e-01,2.584111666666666511e+06
5.040000000000000000e+05,-1.031833333333333352e-01,2.174000000000000099e-01,2.604839333333333489e+06
5.080000000000000000e+05,-1.024833333333333291e-01,2.176666666666666750e-01,2.625407000000000000e+06
5.120000000000000000e+05,-9.836333333333334428e-02,2.180333333333333012e-01,2.645969000000000000e+06
5.160000000000000000e+05,-1.101800000000000002e-01,2.164333333333333387e-01,2.666667333333333489e+06
5.200000000000000000e+05,-1.068299999999999944e-01,2.171666666666666468e-01,2.687432666666666511e+06
5.240000000000000000e+05,-9.852666666666666517e-02,2.191999999999999782e-01,2.708107666666666511e+06
5.280000000000000000e+05,-1.159866666666666685e-01,2.145999999999999852e-01,2.728787666666666511e+06
5.320000000000000000e+05,-8.721333333333332327e-02,2.215666666666666895e-01,2.749520000000000000e+06
5.360000000000000000e+05,-1.033700000000000035e-01,2.181999999999999773e-01,2.770258000000000000e+06
5.400000000000000000e+05,-9.231333333333334445e-02,2.200333333333333308e-01,2.790843000000000000e+06
5.440000000000000000e+05,-8.329666666666667163e-02,2.226666666666666516e-01,2.811684000000000000e+06
5.480000000000000000e+05,-1.163766666666666699e-01,2.139999999999999958e-01,2.832331000000000000e+06
5.520000000000000000e+05,-1.138766666666666677e-01,2.149999999999999967e-01,2.852846333333333489e+06
5.560000000000000000e+05,-1.033099999999999991e-01,2.176000000000000156e-01,2.874428333333333489e+06
5.600000000000000000e+05,-1.231700000000000017e-01,2.119333333333333069e-01,2.894168666666666511e+06
5.640000000000000000e+05,-1.153833333333333377e-01,2.150666666666666560e-01,2.914863333333333489e+06
5.680000000000000000e+05,-7.606999999999999873e-02,2.235333333333333339e-01,2.935436333333333489e+06
5.720000000000000000e+05,-9.845666666666667843e-02,2.193666666666666820e-01,2.956017333333333489e+06
5.760000000000000000e+05,-7.939333333333332965e-02,2.223666666666666847e-01,2.976756000000000000e+06
5.800000000000000000e+05,-9.331666666666667276e-02,2.208333333333333259e-01,2.997444666666666511e+06
5.840000000000000000e+05,-9.570000000000000728e-02,2.194333333333333413e-01,3.018047666666666511e+06
5.880000000000000000e+05,-8.277333333333332377e-02,2.221666666666666234e-01,3.038686000000000000e+06
5.920000000000000000e+05,-1.173500000000000099e-01,2.138666666666666494e-01,3.059240666666666511e+06
5.960000000000000000e+05,-1.018299999999999900e-01,2.174000000000000099e-01,3.079958666666666511e+06
6.000000000000000000e+05,-1.132999999999999979e-01,2.154666666666666675e-01,3.100705000000000000e+06
6.040000000000000000e+05,-1.214233333333333276e-01,2.129333333333333356e-01,3.121274666666666511e+06
6.080000000000000000e+05,-1.023100000000000120e-01,2.170999999999999874e-01,3.141802666666666511e+06
6.120000000000000000e+05,-6.641666666666666552e-02,2.265999999999999959e-01,3.162410666666666511e+06
6.160000000000000000e+05,-9.472333333333333993e-02,2.190999999999999892e-01,3.183114000000000000e+06
6.200000000000000000e+05,-1.042066666666666697e-01,2.174666666666666692e-01,3.203779333333333489e+06
6.240000000000000000e+05,-5.952666666666665135e-02,2.266666666666666552e-01,3.224402333333333489e+06
6.280000000000000000e+05,-1.020066666666666760e-01,2.174999999999999989e-01,3.244988333333333489e+06
6.320000000000000000e+05,-1.086599999999999927e-01,2.163666666666666794e-01,3.265733000000000000e+06
6.360000000000000000e+05,-9.551999999999999380e-02,2.193666666666666820e-01,3.286377666666666511e+06
6.400000000000000000e+05,-8.793333333333334945e-02,2.207999999999999963e-01,3.307096333333333489e+06
6.440000000000000000e+05,-7.956333333333331925e-02,2.225000000000000033e-01,3.327767000000000000e+06
6.480000000000000000e+05,-1.060566666666666741e-01,2.176333333333333453e-01,3.348382000000000000e+06
6.520000000000000000e+05,-9.739666666666667305e-02,2.187666666666666648e-01,3.369016666666666511e+06
6.560000000000000000e+05,-9.464000000000000190e-02,2.194666666666666710e-01,3.389684666666666511e+06
6.600000000000000000e+05,-5.871666666666666007e-02,2.278999999999999915e-01,3.410280000000000000e+06
6.640000000000000000e+05,-9.809666666666666535e-02,2.190666666666666595e-01,3.430864000000000000e+06
6.680000000000000000e+05,-1.096533333333333388e-01,2.164666666666666683e-01,3.451474666666666511e+06
6.720000000000000000e+05,-9.021000000000001240e-02,2.200999999999999901e-01,3.472189333333333489e+06
6.760000000000000000e+05,-1.033900000000000236e-01,2.163333333333333497e-01,3.492897666666666511e+06
6.800000000000000000e+05,-1.225600000000000023e-01,2.119666666666666643e-01,3.513585666666666511e+06
6.840000000000000000e+05,-1.096033333333333304e-01,2.161999999999999755e-01,3.534241333333333489e+06
6.880000000000000000e+05,-1.145800000000000152e-01,2.141333333333333144e-01,3.556111000000000000e+06
6.920000000000000000e+05,-1.110899999999999804e-01,2.149333333333333373e-01,3.575628333333333489e+06


==> data/protein/arc1-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.203483333333333238e+00,1.011266666666666536e+00,2.545000000000000000e+03
3.000000000000000000e+03,2.253590000000000426e+00,8.735333333333333838e-01,1.248400000000000000e+04
6.000000000000000000e+03,2.376696666666666236e+00,8.431000000000000716e-01,2.295900000000000000e+04
9.000000000000000000e+03,2.352090000000000014e+00,8.292999999999999261e-01,3.335966666666666424e+04
1.200000000000000000e+04,2.329716666666666658e+00,8.197666666666666435e-01,4.406566666666666424e+04
1.500000000000000000e+04,1.214609999999999745e+00,8.099666666666666126e-01,5.454200000000000000e+04
1.800000000000000000e+04,1.210569999999999924e+00,8.068333333333334023e-01,6.549100000000000000e+04
2.100000000000000000e+04,1.206923333333333348e+00,8.060000000000000497e-01,7.578600000000000000e+04
2.400000000000000000e+04,1.201929999999999943e+00,8.014666666666666606e-01,8.646600000000000000e+04
2.700000000000000000e+04,1.198046666666666704e+00,7.992666666666666808e-01,9.753700000000000000e+04
3.000000000000000000e+04,1.196303333333333496e+00,7.968666666666667231e-01,1.080500000000000000e+05
3.300000000000000000e+04,1.203439999999999843e+00,8.023666666666665614e-01,1.191466666666666715e+05
3.600000000000000000e+04,1.206726666666666725e+00,8.039666666666667183e-01,1.302006666666666715e+05
3.900000000000000000e+04,1.205040000000000111e+00,8.042666666666665742e-01,1.405256666666666570e+05
4.200000000000000000e+04,1.206963333333333388e+00,8.057333333333334124e-01,1.511100000000000000e+05
4.500000000000000000e+04,1.199276666666666546e+00,7.987999999999999545e-01,1.617506666666666570e+05
4.800000000000000000e+04,1.198336666666666828e+00,7.962666666666667892e-01,1.723853333333333430e+05
5.100000000000000000e+04,1.193310000000000093e+00,7.957333333333332925e-01,1.829933333333333430e+05
5.400000000000000000e+04,1.197793333333333488e+00,7.943999999999998840e-01,1.935963333333333430e+05
5.700000000000000000e+04,1.202343333333333542e+00,7.999666666666666037e-01,2.042223333333333430e+05
6.000000000000000000e+04,1.206443333333333312e+00,8.039666666666667183e-01,2.149116666666666570e+05
6.300000000000000000e+04,1.202633333333333221e+00,8.004999999999999893e-01,2.256173333333333430e+05
6.600000000000000000e+04,1.199666666666666437e+00,7.976333333333333053e-01,2.360913333333333430e+05
6.900000000000000000e+04,1.202403333333333491e+00,7.995999999999999774e-01,2.467323333333333430e+05
7.200000000000000000e+04,1.192703333333333227e+00,7.942000000000000171e-01,2.575700000000000000e+05
7.500000000000000000e+04,1.191106666666666536e+00,7.907333333333332881e-01,2.681233333333333139e+05
7.800000000000000000e+04,1.201529999999999987e+00,7.981333333333333613e-01,2.788696666666666861e+05
8.100000000000000000e+04,1.191673333333333362e+00,7.924333333333333229e-01,2.894630000000000000e+05
8.400000000000000000e+04,1.186563333333333414e+00,7.894333333333333202e-01,3.001833333333333139e+05
8.700000000000000000e+04,1.197913333333333386e+00,7.981666666666665799e-01,3.107946666666666861e+05
9.000000000000000000e+04,1.191823333333333457e+00,7.928000000000000602e-01,3.217686666666666861e+05
9.300000000000000000e+04,1.189116666666666378e+00,7.898666666666667169e-01,3.322653333333333139e+05
9.600000000000000000e+04,1.197340000000000071e+00,7.959666666666667112e-01,3.427136666666666861e+05
9.900000000000000000e+04,1.195816666666666750e+00,7.955999999999999739e-01,3.534223333333333139e+05
1.020000000000000000e+05,1.192866666666666520e+00,7.942999999999998950e-01,3.640373333333333139e+05
1.050000000000000000e+05,1.203356666666666630e+00,7.984333333333334393e-01,3.746713333333333139e+05
1.080000000000000000e+05,1.194139999999999979e+00,7.946666666666667433e-01,3.856933333333333139e+05
1.110000000000000000e+05,1.184366666666666790e+00,7.892333333333333423e-01,3.963216666666666861e+05
1.140000000000000000e+05,1.205359999999999987e+00,8.041333333333332556e-01,4.073433333333333139e+05
1.170000000000000000e+05,1.203909999999999814e+00,8.013000000000000123e-01,4.181066666666666861e+05
1.200000000000000000e+05,1.191486666666666583e+00,7.940999999999999170e-01,4.286296666666666861e+05
1.230000000000000000e+05,1.193196666666666683e+00,7.933000000000000052e-01,4.392850000000000000e+05
1.260000000000000000e+05,1.198753333333333337e+00,7.975666666666666460e-01,4.503960000000000000e+05
1.290000000000000000e+05,1.196269999999999945e+00,7.957000000000000739e-01,4.608530000000000000e+05
1.320000000000000000e+05,1.198723333333333363e+00,7.978333333333332833e-01,4.712836666666666861e+05
1.350000000000000000e+05,1.201406666666666512e+00,7.973000000000000087e-01,4.819203333333333139e+05
1.380000000000000000e+05,1.203756666666666808e+00,8.006333333333333080e-01,4.924380000000000000e+05
1.410000000000000000e+05,1.197433333333333350e+00,7.970666666666667011e-01,5.030826666666666861e+05
1.440000000000000000e+05,1.199459999999999971e+00,7.985333333333333172e-01,5.137456666666666861e+05
1.470000000000000000e+05,1.203696666666666637e+00,8.010666666666667046e-01,5.245090000000000000e+05
1.500000000000000000e+05,1.208623333333333383e+00,8.007333333333334080e-01,5.351223333333333721e+05
1.530000000000000000e+05,1.207296666666666907e+00,8.017666666666666275e-01,5.457810000000000000e+05
1.560000000000000000e+05,1.202790000000000026e+00,8.018333333333332869e-01,5.564090000000000000e+05
1.590000000000000000e+05,1.200296666666666789e+00,7.980333333333332613e-01,5.671050000000000000e+05
1.620000000000000000e+05,1.197216666666666818e+00,7.969666666666666011e-01,5.778000000000000000e+05
1.650000000000000000e+05,1.196356666666666735e+00,7.967999999999998417e-01,5.884230000000000000e+05
1.680000000000000000e+05,1.198940000000000117e+00,7.981333333333333613e-01,5.991083333333333721e+05
1.710000000000000000e+05,1.200636666666666796e+00,7.976000000000000867e-01,6.104396666666666279e+05
1.740000000000000000e+05,1.199969999999999759e+00,7.985999999999999766e-01,6.203713333333333721e+05
1.770000000000000000e+05,1.199360000000000204e+00,7.966999999999999638e-01,6.309710000000000000e+05
1.800000000000000000e+05,1.197686666666666788e+00,7.970333333333332604e-01,6.416943333333333721e+05
1.830000000000000000e+05,1.197060000000000013e+00,7.972333333333333494e-01,6.524063333333333721e+05
1.860000000000000000e+05,1.200363333333333227e+00,7.999666666666667147e-01,6.632483333333333721e+05
1.890000000000000000e+05,1.201359999999999983e+00,7.971333333333333604e-01,6.739233333333333721e+05
1.920000000000000000e+05,1.196579999999999977e+00,7.953666666666666663e-01,6.849606666666666279e+05
1.950000000000000000e+05,1.197453333333333481e+00,7.967666666666666231e-01,6.957153333333333721e+05
1.980000000000000000e+05,1.191326666666666645e+00,7.930666666666666975e-01,7.063016666666666279e+05
2.010000000000000000e+05,1.202730000000000077e+00,7.980000000000000426e-01,7.169910000000000000e+05
2.040000000000000000e+05,1.196443333333333525e+00,7.966000000000000858e-01,7.275743333333333721e+05
2.070000000000000000e+05,1.206749999999999767e+00,8.025999999999999801e-01,7.375236666666666279e+05
2.100000000000000000e+05,1.198473333333333501e+00,7.962333333333333485e-01,7.481460000000000000e+05
2.130000000000000000e+05,1.201526666666666854e+00,7.994999999999999885e-01,7.586906666666666279e+05
2.160000000000000000e+05,1.204296666666666793e+00,8.010000000000000453e-01,7.692580000000000000e+05
2.190000000000000000e+05,1.195940000000000003e+00,7.961000000000000298e-01,7.797663333333333721e+05
2.220000000000000000e+05,1.202169999999999961e+00,7.974666666666666570e-01,7.906353333333333721e+05
2.250000000000000000e+05,1.195219999999999949e+00,7.953333333333333366e-01,8.016836666666666279e+05
2.280000000000000000e+05,1.205856666666666799e+00,8.018333333333332869e-01,8.116803333333333721e+05
2.310000000000000000e+05,1.203883333333333416e+00,8.018000000000000682e-01,8.225596666666666279e+05
2.340000000000000000e+05,1.195703333333333340e+00,7.962000000000001299e-01,8.331236666666666279e+05
2.370000000000000000e+05,1.207246666666666579e+00,8.017666666666666275e-01,8.437280000000000000e+05
2.400000000000000000e+05,1.204303333333333503e+00,7.981666666666665799e-01,8.544063333333333721e+05
2.430000000000000000e+05,1.204579999999999984e+00,8.004999999999999893e-01,8.647506666666666279e+05
2.460000000000000000e+05,1.201746666666666519e+00,7.976333333333333053e-01,8.752776666666666279e+05
2.490000000000000000e+05,1.196360000000000090e+00,7.962666666666667892e-01,8.859290000000000000e+05
2.520000000000000000e+05,1.198763333333333403e+00,7.953999999999999959e-01,8.964850000000000000e+05
2.550000000000000000e+05,1.196693333333333387e+00,7.940666666666666984e-01,9.070920000000000000e+05
2.580000000000000000e+05,1.201363333333333339e+00,7.989333333333332732e-01,9.176193333333333721e+05
2.610000000000000000e+05,1.197393333333333088e+00,7.950666666666666993e-01,9.286653333333333721e+05
2.640000000000000000e+05,1.203043333333333242e+00,8.000666666666665927e-01,9.392693333333333721e+05
2.670000000000000000e+05,1.197673333333333368e+00,7.965333333333332044e-01,9.500006666666666279e+05
2.700000000000000000e+05,1.202053333333333418e+00,7.975666666666665350e-01,9.608330000000000000e+05
2.730000000000000000e+05,1.190933333333333399e+00,7.921333333333332449e-01,9.715066666666666279e+05
2.760000000000000000e+05,1.194223333333333414e+00,7.931000000000000272e-01,9.819673333333333721e+05
2.790000000000000000e+05,1.195400000000000018e+00,7.949666666666667103e-01,9.926013333333333721e+05
2.820000000000000000e+05,1.196990000000000220e+00,7.966333333333333044e-01,1.003347333333333372e+06
2.850000000000000000e+05,1.211946666666666728e+00,8.062999999999999057e-01,1.013550000000000000e+06
2.880000000000000000e+05,1.191026666666666678e+00,7.931333333333333568e-01,1.024979666666666628e+06
2.910000000000000000e+05,1.198206666666666642e+00,7.942999999999998950e-01,1.034831000000000000e+06
2.940000000000000000e+05,1.190296666666666558e+00,7.916333333333334110e-01,1.045691000000000000e+06
2.970000000000000000e+05,1.209060000000000024e+00,8.006666666666667487e-01,1.056383666666666744e+06
3.000000000000000000e+05,1.194989999999999997e+00,7.947666666666667323e-01,1.067350666666666744e+06
3.030000000000000000e+05,1.189030000000000031e+00,7.890333333333332533e-01,1.077876000000000000e+06
3.060000000000000000e+05,1.202790000000000026e+00,7.982999999999998986e-01,1.088742666666666744e+06
3.090000000000000000e+05,1.197610000000000063e+00,7.970666666666667011e-01,1.099288000000000000e+06
3.120000000000000000e+05,1.200809999999999933e+00,7.978333333333332833e-01,1.109939333333333256e+06
3.150000000000000000e+05,1.202753333333333341e+00,7.982666666666666799e-01,1.120434666666666744e+06
3.180000000000000000e+05,1.201746666666666741e+00,7.982000000000000206e-01,1.131105333333333256e+06
3.210000000000000000e+05,1.199259999999999993e+00,7.979666666666668240e-01,1.141869333333333256e+06
3.240000000000000000e+05,1.195436666666666703e+00,7.925333333333334229e-01,1.152337000000000000e+06
3.270000000000000000e+05,1.204996666666666494e+00,8.022000000000000242e-01,1.162942000000000000e+06
3.300000000000000000e+05,1.200826666666666709e+00,7.981666666666665799e-01,1.173575333333333256e+06
3.330000000000000000e+05,1.205060000000000020e+00,8.004333333333333300e-01,1.183933000000000000e+06
3.360000000000000000e+05,1.195766666666666644e+00,7.949666666666667103e-01,1.194418333333333256e+06
3.390000000000000000e+05,1.206860000000000044e+00,8.032333333333333547e-01,1.204983666666666744e+06
3.420000000000000000e+05,1.189253333333333273e+00,7.916999999999999593e-01,1.215528000000000000e+06
3.450000000000000000e+05,1.209316666666666817e+00,8.045333333333332115e-01,1.226387666666666744e+06
3.480000000000000000e+05,1.200229999999999908e+00,7.953000000000000069e-01,1.236831000000000000e+06
3.510000000000000000e+05,1.196890000000000009e+00,7.961333333333332485e-01,1.247418333333333256e+06
3.540000000000000000e+05,1.198403333333333265e+00,7.953000000000000069e-01,1.258029666666666744e+06
3.570000000000000000e+05,1.203446666666666554e+00,7.988333333333333952e-01,1.268477333333333256e+06
3.600000000000000000e+05,1.197896666666666832e+00,7.974999999999999867e-01,1.279031000000000000e+06
3.630000000000000000e+05,1.198046666666666704e+00,7.945666666666667544e-01,1.290450666666666744e+06
3.660000000000000000e+05,1.202210000000000001e+00,7.966999999999999638e-01,1.300466000000000000e+06
3.690000000000000000e+05,1.197686666666666566e+00,7.971666666666665790e-01,1.311213333333333256e+06
3.720000000000000000e+05,1.196026666666666571e+00,7.954666666666666552e-01,1.321550333333333256e+06
3.750000000000000000e+05,1.191516666666666557e+00,7.920333333333333670e-01,1.332479000000000000e+06
3.780000000000000000e+05,1.192176666666666662e+00,7.929333333333333789e-01,1.342894333333333256e+06
3.810000000000000000e+05,1.205443333333333422e+00,8.001666666666666927e-01,1.353616333333333256e+06
3.840000000000000000e+05,1.195513333333333206e+00,7.948666666666666103e-01,1.363996000000000000e+06
3.870000000000000000e+05,1.202429999999999888e+00,7.982666666666666799e-01,1.374476000000000000e+06
3.900000000000000000e+05,1.196163333333333467e+00,7.941333333333333577e-01,1.384952333333333256e+06
3.930000000000000000e+05,1.193359999999999976e+00,7.935333333333334238e-01,1.394962000000000000e+06
3.960000000000000000e+05,1.194273333333333298e+00,7.935333333333334238e-01,1.405473000000000000e+06
3.990000000000000000e+05,1.201866666666666861e+00,7.993999999999999995e-01,1.415938333333333256e+06
4.020000000000000000e+05,1.195413333333333439e+00,7.942999999999998950e-01,1.426083666666666744e+06
4.050000000000000000e+05,1.194556666666666711e+00,7.953333333333333366e-01,1.436449333333333256e+06
4.080000000000000000e+05,1.192916666666666847e+00,7.944666666666666544e-01,1.446913666666666744e+06
4.110000000000000000e+05,1.189523333333333266e+00,7.901000000000001355e-01,1.457869000000000000e+06
4.140000000000000000e+05,1.203356666666666852e+00,8.008666666666667266e-01,1.468536333333333256e+06
4.170000000000000000e+05,1.197460000000000191e+00,7.958333333333333925e-01,1.479110333333333256e+06
4.200000000000000000e+05,1.195926666666666804e+00,7.962666666666665671e-01,1.489984666666666744e+06
4.230000000000000000e+05,1.188133333333333264e+00,7.901666666666665728e-01,1.500614333333333256e+06
4.260000000000000000e+05,1.201676666666666726e+00,7.978666666666667240e-01,1.510667333333333256e+06
4.290000000000000000e+05,1.195353333333333268e+00,7.943666666666665543e-01,1.521068333333333256e+06
4.320000000000000000e+05,1.195476666666666743e+00,7.947000000000000730e-01,1.531687333333333256e+06
4.350000000000000000e+05,1.196690000000000031e+00,7.963666666666666671e-01,1.542142000000000000e+06
4.380000000000000000e+05,1.198523333333333163e+00,7.942333333333332357e-01,1.552504666666666744e+06
4.410000000000000000e+05,1.200806666666666800e+00,7.964666666666667671e-01,1.562861000000000000e+06
4.440000000000000000e+05,1.189763333333333284e+00,7.913666666666667737e-01,1.573714666666666744e+06
4.470000000000000000e+05,1.192243333333333544e+00,7.913000000000000034e-01,1.584100666666666744e+06
4.500000000000000000e+05,1.194106666666666650e+00,7.926000000000000822e-01,1.594961666666666744e+06
4.530000000000000000e+05,1.200063333333333482e+00,7.958666666666666112e-01,1.605635666666666744e+06
4.560000000000000000e+05,1.199973333333333336e+00,7.969666666666666011e-01,1.616236000000000000e+06
4.590000000000000000e+05,1.201790000000000136e+00,7.993000000000000105e-01,1.626673333333333256e+06
4.620000000000000000e+05,1.197240000000000082e+00,7.938999999999999391e-01,1.638118000000000000e+06
4.650000000000000000e+05,1.197973333333333334e+00,7.961999999999999078e-01,1.647695000000000000e+06
4.680000000000000000e+05,1.192490000000000050e+00,7.902000000000000135e-01,1.658334333333333256e+06
4.710000000000000000e+05,1.193873333333333342e+00,7.923000000000000043e-01,1.668894000000000000e+06
4.740000000000000000e+05,1.193773333333333353e+00,7.941666666666667984e-01,1.679136000000000000e+06
4.770000000000000000e+05,1.194129999999999914e+00,7.910333333333333661e-01,1.689747666666666744e+06
4.800000000000000000e+05,1.193093333333333339e+00,7.930666666666666975e-01,1.700215333333333256e+06
4.830000000000000000e+05,1.200370000000000159e+00,7.974666666666666570e-01,1.710780000000000000e+06
4.860000000000000000e+05,1.205386666666666606e+00,8.000333333333333741e-01,1.721239666666666744e+06
4.890000000000000000e+05,1.191276666666666761e+00,7.937333333333332908e-01,1.731611666666666744e+06
4.920000000000000000e+05,1.202159999999999895e+00,7.984333333333332172e-01,1.742206000000000000e+06
4.950000000000000000e+05,1.198559999999999848e+00,7.951000000000000290e-01,1.752662333333333256e+06
4.980000000000000000e+05,1.197703333333333342e+00,7.943333333333333357e-01,1.763319000000000000e+06
5.010000000000000000e+05,1.203103333333333191e+00,7.982999999999998986e-01,1.773617666666666744e+06
5.040000000000000000e+05,1.189336666666666709e+00,7.909999999999999254e-01,1.783926000000000000e+06
5.070000000000000000e+05,1.187353333333333261e+00,7.893333333333333313e-01,1.794643000000000000e+06
5.100000000000000000e+05,1.199410000000000087e+00,7.940666666666666984e-01,1.805085333333333256e+06
5.130000000000000000e+05,1.199003333333333199e+00,7.964666666666667671e-01,1.815657000000000000e+06
5.160000000000000000e+05,1.197493333333333299e+00,7.931333333333331348e-01,1.826038333333333256e+06
5.190000000000000000e+05,1.203643333333333176e+00,8.003333333333332300e-01,1.836462000000000000e+06
5.220000000000000000e+05,1.200473333333333281e+00,7.960666666666665892e-01,1.847121333333333256e+06
5.250000000000000000e+05,1.197726666666666828e+00,7.926999999999999602e-01,1.857642666666666744e+06
5.280000000000000000e+05,1.191483333333333228e+00,7.919000000000000483e-01,1.868348666666666744e+06
5.310000000000000000e+05,1.191453333333333253e+00,7.918333333333332780e-01,1.878976666666666744e+06
5.340000000000000000e+05,1.194993333333333352e+00,7.919666666666665966e-01,1.889550666666666744e+06
5.370000000000000000e+05,1.200960000000000027e+00,7.968666666666667231e-01,1.900102000000000000e+06
5.400000000000000000e+05,1.199653333333333238e+00,7.972666666666666790e-01,1.910598666666666744e+06
5.430000000000000000e+05,1.201650000000000107e+00,7.966666666666665231e-01,1.920802333333333256e+06
5.460000000000000000e+05,1.208949999999999969e+00,8.012666666666667936e-01,1.931407666666666744e+06
5.490000000000000000e+05,1.205063333333333375e+00,7.998666666666666147e-01,1.942056666666666744e+06
5.520000000000000000e+05,1.204659999999999842e+00,7.995666666666666478e-01,1.952622666666666744e+06
5.550000000000000000e+05,1.200776666666666603e+00,7.963333333333334485e-01,1.962976666666666744e+06
5.580000000000000000e+05,1.189576666666666727e+00,7.896666666666666279e-01,1.973669666666666744e+06
5.610000000000000000e+05,1.194509999999999961e+00,7.947000000000000730e-01,1.984260000000000000e+06
5.640000000000000000e+05,1.199629999999999974e+00,7.976999999999999647e-01,1.994934666666666744e+06
5.670000000000000000e+05,1.195596666666666641e+00,7.933666666666666645e-01,2.005462666666666744e+06
5.700000000000000000e+05,1.204253333333333176e+00,7.976666666666667460e-01,2.016237000000000000e+06
5.730000000000000000e+05,1.192690000000000028e+00,7.921000000000000263e-01,2.027083666666666744e+06
5.760000000000000000e+05,1.194749999999999979e+00,7.936999999999999611e-01,2.037578333333333256e+06
5.790000000000000000e+05,1.192389999999999839e+00,7.923333333333334449e-01,2.048906333333333256e+06
5.820000000000000000e+05,1.209113333333333484e+00,8.032000000000000250e-01,2.058297000000000000e+06
5.850000000000000000e+05,1.203256666666666641e+00,7.982666666666666799e-01,2.068851000000000000e+06
5.880000000000000000e+05,1.200789999999999802e+00,7.967333333333334044e-01,2.079430666666666744e+06
5.910000000000000000e+05,1.198479999999999990e+00,7.973666666666666680e-01,2.090016000000000000e+06
5.940000000000000000e+05,1.186460000000000070e+00,7.897666666666666169e-01,2.100815666666666511e+06
5.970000000000000000e+05,1.203086666666666638e+00,7.995999999999999774e-01,2.111213666666666511e+06
6.000000000000000000e+05,1.193736666666666890e+00,7.920333333333333670e-01,2.121855666666666511e+06
6.030000000000000000e+05,1.197066666666666723e+00,7.957999999999999519e-01,2.132436000000000000e+06
6.060000000000000000e+05,1.191926666666666579e+00,7.912666666666666737e-01,2.143048000000000000e+06
6.090000000000000000e+05,1.204579999999999984e+00,7.990333333333333732e-01,2.153590666666666511e+06
6.120000000000000000e+05,1.200009999999999799e+00,7.965333333333334265e-01,2.164443666666666511e+06
6.150000000000000000e+05,1.196869999999999878e+00,7.949000000000000510e-01,2.175103666666666511e+06
6.180000000000000000e+05,1.200193333333333223e+00,7.957999999999999519e-01,2.185701333333333489e+06
6.210000000000000000e+05,1.193009999999999904e+00,7.924000000000001043e-01,2.196273666666666511e+06
6.240000000000000000e+05,1.186333333333333462e+00,7.893333333333333313e-01,2.206845333333333489e+06
6.270000000000000000e+05,1.200949999999999962e+00,7.949333333333332696e-01,2.217622000000000000e+06
6.300000000000000000e+05,1.194733333333333425e+00,7.949000000000000510e-01,2.228563000000000000e+06
6.330000000000000000e+05,1.195233333333333370e+00,7.939666666666665984e-01,2.239236333333333489e+06
6.360000000000000000e+05,1.188760000000000039e+00,7.901333333333333542e-01,2.249994000000000000e+06
6.390000000000000000e+05,1.202769999999999895e+00,7.959999999999999298e-01,2.260650666666666511e+06
6.420000000000000000e+05,1.200616666666666665e+00,7.955999999999999739e-01,2.270942000000000000e+06
6.450000000000000000e+05,1.200303333333333500e+00,7.973666666666666680e-01,2.281665333333333489e+06
6.480000000000000000e+05,1.198853333333333326e+00,7.953999999999999959e-01,2.292277000000000000e+06
6.510000000000000000e+05,1.192103333333333515e+00,7.905666666666665288e-01,2.302786333333333489e+06
6.540000000000000000e+05,1.190766666666666751e+00,7.915333333333333110e-01,2.313485000000000000e+06
6.570000000000000000e+05,1.195163333333333355e+00,7.951999999999999069e-01,2.324210000000000000e+06
6.600000000000000000e+05,1.189149999999999929e+00,7.897999999999999465e-01,2.334805666666666511e+06
6.630000000000000000e+05,1.190736666666666554e+00,7.928000000000000602e-01,2.345629000000000000e+06
6.660000000000000000e+05,1.191570000000000240e+00,7.917333333333332890e-01,2.356366666666666511e+06
6.690000000000000000e+05,1.192733333333333201e+00,7.933666666666666645e-01,2.366973000000000000e+06
6.720000000000000000e+05,1.200943333333333252e+00,7.992666666666666808e-01,2.377888000000000000e+06
6.750000000000000000e+05,1.198653333333333348e+00,7.950333333333333696e-01,2.388694333333333489e+06
6.780000000000000000e+05,1.192696666666666738e+00,7.921333333333334670e-01,2.399371666666666511e+06
6.810000000000000000e+05,1.199369999999999825e+00,7.964333333333333265e-01,2.410004000000000000e+06
6.840000000000000000e+05,1.202566666666666562e+00,7.983999999999999986e-01,2.420357666666666511e+06
6.870000000000000000e+05,1.194606666666666817e+00,7.919666666666667076e-01,2.431192666666666511e+06
6.900000000000000000e+05,1.199340000000000073e+00,7.967666666666666231e-01,2.441934000000000000e+06
6.930000000000000000e+05,1.194326666666666759e+00,7.942000000000000171e-01,2.452611666666666511e+06
6.960000000000000000e+05,1.199833333333333307e+00,7.961000000000000298e-01,2.463047000000000000e+06
6.990000000000000000e+05,1.191950000000000065e+00,7.940999999999999170e-01,2.473772000000000000e+06
7.020000000000000000e+05,1.201590000000000158e+00,7.981666666666665799e-01,2.484075666666666511e+06
7.050000000000000000e+05,1.200046666666666484e+00,7.967666666666666231e-01,2.494894666666666511e+06
7.080000000000000000e+05,1.201413333333333222e+00,7.967000000000000748e-01,2.505244000000000000e+06
7.110000000000000000e+05,1.195983333333333176e+00,7.932000000000000162e-01,2.516000666666666511e+06
7.140000000000000000e+05,1.203003333333333424e+00,7.966333333333333044e-01,2.526667666666666511e+06
7.170000000000000000e+05,1.193820000000000103e+00,7.943333333333333357e-01,2.538571333333333489e+06
7.200000000000000000e+05,1.207646666666666535e+00,8.011000000000000343e-01,2.547805000000000000e+06
7.230000000000000000e+05,1.184176666666666655e+00,7.892999999999998906e-01,2.558321666666666511e+06
7.260000000000000000e+05,1.194546666666666646e+00,7.940333333333334798e-01,2.569083000000000000e+06
7.290000000000000000e+05,1.194676666666666831e+00,7.938000000000000611e-01,2.579480666666666511e+06
7.320000000000000000e+05,1.191706666666666692e+00,7.909000000000000474e-01,2.590071333333333489e+06
7.350000000000000000e+05,1.196613333333333307e+00,7.961666666666666892e-01,2.600824000000000000e+06
7.380000000000000000e+05,1.199709999999999832e+00,7.973000000000000087e-01,2.611487666666666511e+06
7.410000000000000000e+05,1.200973333333333448e+00,7.976666666666667460e-01,2.621823000000000000e+06
7.440000000000000000e+05,1.193176666666666774e+00,7.917666666666667297e-01,2.632453333333333489e+06
7.470000000000000000e+05,1.185750000000000082e+00,7.877333333333332854e-01,2.643240333333333489e+06
7.500000000000000000e+05,1.192529999999999868e+00,7.928666666666667195e-01,2.653750666666666511e+06
7.530000000000000000e+05,1.200316666666666698e+00,7.970333333333332604e-01,2.664399000000000000e+06
7.560000000000000000e+05,1.194090000000000096e+00,7.921333333333332449e-01,2.675062333333333489e+06
7.590000000000000000e+05,1.195973333333333111e+00,7.938000000000000611e-01,2.685333666666666511e+06
7.620000000000000000e+05,1.198909999999999920e+00,7.970666666666667011e-01,2.695975666666666511e+06
7.650000000000000000e+05,1.192663333333333187e+00,7.912666666666666737e-01,2.705908666666666511e+06
7.680000000000000000e+05,1.194533333333333447e+00,7.929666666666667085e-01,2.716454000000000000e+06
7.710000000000000000e+05,1.191176666666666550e+00,7.902000000000000135e-01,2.727197333333333489e+06
7.740000000000000000e+05,1.198753333333333337e+00,7.948666666666666103e-01,2.737976333333333489e+06
7.770000000000000000e+05,1.198966666666666514e+00,7.947999999999999510e-01,2.748660666666666511e+06
7.800000000000000000e+05,1.198309999999999986e+00,7.959333333333332705e-01,2.759094333333333489e+06
7.830000000000000000e+05,1.194429999999999881e+00,7.908333333333333881e-01,2.769221666666666511e+06
7.860000000000000000e+05,1.189329999999999998e+00,7.898666666666667169e-01,2.779936666666666511e+06
7.890000000000000000e+05,1.198196666666666799e+00,7.945666666666667544e-01,2.790415000000000000e+06
7.920000000000000000e+05,1.197689999999999921e+00,7.948333333333333917e-01,2.800917000000000000e+06
7.950000000000000000e+05,1.198226666666666773e+00,7.960666666666665892e-01,2.811222666666666511e+06
7.980000000000000000e+05,1.205406666666666737e+00,8.003333333333332300e-01,2.821640000000000000e+06
8.010000000000000000e+05,1.198903333333333210e+00,7.947666666666665103e-01,2.832162000000000000e+06
8.040000000000000000e+05,1.206303333333333283e+00,7.986000000000000876e-01,2.842776000000000000e+06
8.070000000000000000e+05,1.202860000000000040e+00,7.991666666666666918e-01,2.853204666666666511e+06
8.100000000000000000e+05,1.187136666666666507e+00,7.901666666666665728e-01,2.864133333333333489e+06
8.130000000000000000e+05,1.191963333333333486e+00,7.933000000000000052e-01,2.874554666666666511e+06
8.160000000000000000e+05,1.196706666666666585e+00,7.956333333333334146e-01,2.885071666666666511e+06
8.190000000000000000e+05,1.191749999999999865e+00,7.917999999999999483e-01,2.895553000000000000e+06
8.220000000000000000e+05,1.193896666666666606e+00,7.936666666666666314e-01,2.905941666666666511e+06
8.250000000000000000e+05,1.196896666666666720e+00,7.947000000000000730e-01,2.916475666666666511e+06
8.280000000000000000e+05,1.194216666666666704e+00,7.931666666666666865e-01,2.927071333333333489e+06
8.310000000000000000e+05,1.196663333333333412e+00,7.944666666666666544e-01,2.937398666666666511e+06
8.340000000000000000e+05,1.185033333333333383e+00,7.870333333333333625e-01,2.948579666666666511e+06
8.370000000000000000e+05,1.200673333333333481e+00,7.951666666666666883e-01,2.959494666666666511e+06
8.400000000000000000e+05,1.201889999999999903e+00,7.985666666666665359e-01,2.969919666666666511e+06
8.430000000000000000e+05,1.191989999999999883e+00,7.898333333333332762e-01,2.980430666666666511e+06
8.460000000000000000e+05,1.195186666666666619e+00,7.945333333333333137e-01,2.990951333333333489e+06
8.490000000000000000e+05,1.193413333333333215e+00,7.927666666666666195e-01,3.001516666666666511e+06
8.520000000000000000e+05,1.193253333333333499e+00,7.923000000000000043e-01,3.011864333333333489e+06
8.550000000000000000e+05,1.195316666666666583e+00,7.931000000000000272e-01,3.022244000000000000e+06
8.580000000000000000e+05,1.205823333333333247e+00,7.987666666666667359e-01,3.032959333333333489e+06
8.610000000000000000e+05,1.203299999999999814e+00,7.981333333333333613e-01,3.043289333333333489e+06
8.640000000000000000e+05,1.195033333333333170e+00,7.927666666666666195e-01,3.053788333333333489e+06
8.670000000000000000e+05,1.198973333333333224e+00,7.940999999999999170e-01,3.064520000000000000e+06
8.700000000000000000e+05,1.187056666666666649e+00,7.902666666666666728e-01,3.075220333333333489e+06
8.730000000000000000e+05,1.198809999999999931e+00,7.957999999999999519e-01,3.085721666666666511e+06
8.760000000000000000e+05,1.194733333333333425e+00,7.935666666666666424e-01,3.096266666666666511e+06
8.790000000000000000e+05,1.197393333333333532e+00,7.939333333333333798e-01,3.107986000000000000e+06
8.820000000000000000e+05,1.188909999999999911e+00,7.892333333333333423e-01,3.117659000000000000e+06
8.850000000000000000e+05,1.191659999999999942e+00,7.932333333333332348e-01,3.128177000000000000e+06
8.880000000000000000e+05,1.197543333333333404e+00,7.930333333333333679e-01,3.139257000000000000e+06
8.910000000000000000e+05,1.196936666666666760e+00,7.955999999999999739e-01,3.148883333333333489e+06
8.940000000000000000e+05,1.197489999999999943e+00,7.945333333333333137e-01,3.159405666666666511e+06
8.970000000000000000e+05,1.197610000000000063e+00,7.938333333333332797e-01,3.169738000000000000e+06
9.000000000000000000e+05,1.193293333333333317e+00,7.921666666666666856e-01,3.179626333333333489e+06
9.030000000000000000e+05,1.191846666666666721e+00,7.912000000000000144e-01,3.190193333333333489e+06
9.060000000000000000e+05,1.194839999999999902e+00,7.955333333333333146e-01,3.200583333333333489e+06
9.090000000000000000e+05,1.192163333333333242e+00,7.899333333333333762e-01,3.211198333333333489e+06
9.120000000000000000e+05,1.195300000000000029e+00,7.928666666666667195e-01,3.221546333333333489e+06
9.150000000000000000e+05,1.201629999999999976e+00,7.977333333333334053e-01,3.232085000000000000e+06
9.180000000000000000e+05,1.190906666666666780e+00,7.913666666666666627e-01,3.242410000000000000e+06
9.210000000000000000e+05,1.193259999999999765e+00,7.901666666666665728e-01,3.252874000000000000e+06
9.240000000000000000e+05,1.190069999999999739e+00,7.917000000000000703e-01,3.263337000000000000e+06
9.270000000000000000e+05,1.198253333333333392e+00,7.910000000000000364e-01,3.274190666666666511e+06
9.300000000000000000e+05,1.205409999999999870e+00,7.967666666666666231e-01,3.284635000000000000e+06
9.330000000000000000e+05,1.197246666666666570e+00,7.950666666666666993e-01,3.295169333333333489e+06
9.360000000000000000e+05,1.195556666666666823e+00,7.934000000000001052e-01,3.305971666666666511e+06
9.390000000000000000e+05,1.193056666666666876e+00,7.923000000000000043e-01,3.316371000000000000e+06
9.420000000000000000e+05,1.200023333333333442e+00,7.965999999999998638e-01,3.326969333333333489e+06
9.450000000000000000e+05,1.192460000000000075e+00,7.915666666666666407e-01,3.337598333333333489e+06
9.480000000000000000e+05,1.191089999999999982e+00,7.917000000000000703e-01,3.347910000000000000e+06
9.510000000000000000e+05,1.190133333333333265e+00,7.906333333333334101e-01,3.358159666666666511e+06
9.540000000000000000e+05,1.192250000000000032e+00,7.929333333333333789e-01,3.368988000000000000e+06
9.570000000000000000e+05,1.202689999999999815e+00,7.989666666666667139e-01,3.379433333333333489e+06
9.600000000000000000e+05,1.196686666666666676e+00,7.939999999999999281e-01,3.389956666666666511e+06
9.630000000000000000e+05,1.187370000000000037e+00,7.882333333333333414e-01,3.400756666666666511e+06
9.660000000000000000e+05,1.193183333333333485e+00,7.920333333333333670e-01,3.411151000000000000e+06
9.690000000000000000e+05,1.199849999999999861e+00,7.952666666666665662e-01,3.421904666666666511e+06
9.720000000000000000e+05,1.197069999999999856e+00,7.938666666666667204e-01,3.432185666666666511e+06
9.750000000000000000e+05,1.200350000000000028e+00,7.966666666666667451e-01,3.442855333333333489e+06
9.780000000000000000e+05,1.198779999999999957e+00,7.938000000000000611e-01,3.453168666666666511e+06
9.810000000000000000e+05,1.191583333333333217e+00,7.929666666666665975e-01,3.463766333333333489e+06
9.840000000000000000e+05,1.191373333333333173e+00,7.901666666666665728e-01,3.474209000000000000e+06
9.870000000000000000e+05,1.198620000000000019e+00,7.949666666666667103e-01,3.484717666666666511e+06
9.900000000000000000e+05,1.187820000000000098e+00,7.899333333333333762e-01,3.495357000000000000e+06
9.930000000000000000e+05,1.197436666666666705e+00,7.938666666666666094e-01,3.505821333333333489e+06
9.960000000000000000e+05,1.193406666666666505e+00,7.923666666666666636e-01,3.516438000000000000e+06
9.990000000000000000e+05,1.194583333333333330e+00,7.939333333333332687e-01,3.526883333333333489e+06
1.002000000000000000e+06,1.196220000000000061e+00,7.939666666666665984e-01,3.537317000000000000e+06
1.005000000000000000e+06,1.200960000000000027e+00,7.961333333333332485e-01,3.547741000000000000e+06
1.008000000000000000e+06,1.205446666666666777e+00,7.982000000000000206e-01,3.558180666666666511e+06
1.011000000000000000e+06,1.204230000000000134e+00,7.982000000000000206e-01,3.568839000000000000e+06
1.014000000000000000e+06,1.213789999999999925e+00,8.005999999999998673e-01,3.579427333333333489e+06
1.017000000000000000e+06,1.197940000000000005e+00,7.956333333333333035e-01,3.589724000000000000e+06
1.020000000000000000e+06,1.203693333333333504e+00,7.999000000000000554e-01,3.600321333333333489e+06
1.023000000000000000e+06,1.199276666666666769e+00,7.963333333333334485e-01,3.610742333333333489e+06
1.026000000000000000e+06,1.197930000000000161e+00,7.948333333333333917e-01,3.621327666666666511e+06
1.029000000000000000e+06,1.200336666666666607e+00,7.956333333333333035e-01,3.632251333333333489e+06
1.032000000000000000e+06,1.186890000000000001e+00,7.883000000000000007e-01,3.642845000000000000e+06
1.035000000000000000e+06,1.195230000000000015e+00,7.928000000000000602e-01,3.653284333333333489e+06
1.038000000000000000e+06,1.187836666666666652e+00,7.866666666666666252e-01,3.663905000000000000e+06
1.041000000000000000e+06,1.199423333333333508e+00,7.946333333333334137e-01,3.674467333333333489e+06
1.044000000000000000e+06,1.192373333333333285e+00,7.921666666666666856e-01,3.685060666666666511e+06
1.047000000000000000e+06,1.190819999999999768e+00,7.920333333333333670e-01,3.695425000000000000e+06
1.050000000000000000e+06,1.197289999999999965e+00,7.940666666666666984e-01,3.706146000000000000e+06
1.053000000000000000e+06,1.193176666666666774e+00,7.931333333333333568e-01,3.716336666666666511e+06
1.056000000000000000e+06,1.192280000000000006e+00,7.921999999999999043e-01,3.726938000000000000e+06
1.059000000000000000e+06,1.194286666666666719e+00,7.957000000000000739e-01,3.737612333333333489e+06
1.062000000000000000e+06,1.196613333333333307e+00,7.952000000000000179e-01,3.747876000000000000e+06
1.065000000000000000e+06,1.199019999999999975e+00,7.958666666666666112e-01,3.758235666666666511e+06
1.068000000000000000e+06,1.192933333333333179e+00,7.926333333333333009e-01,3.768788666666666511e+06
1.071000000000000000e+06,1.194039999999999990e+00,7.917333333333332890e-01,3.779269333333333489e+06
1.074000000000000000e+06,1.203310000000000102e+00,7.983999999999999986e-01,3.790125333333333489e+06
1.077000000000000000e+06,1.198180000000000023e+00,7.931666666666665755e-01,3.800612333333333489e+06
1.080000000000000000e+06,1.189543333333333175e+00,7.882666666666665600e-01,3.810550666666666511e+06
1.083000000000000000e+06,1.192473333333333274e+00,7.919333333333332670e-01,3.821072333333333489e+06
1.086000000000000000e+06,1.197543333333333182e+00,7.934333333333333238e-01,3.831623666666666511e+06
1.089000000000000000e+06,1.190736666666666554e+00,7.883666666666666600e-01,3.843936333333333489e+06
1.092000000000000000e+06,1.199516666666666787e+00,7.939666666666665984e-01,3.852191333333333489e+06
1.095000000000000000e+06,1.184456666666666713e+00,7.862666666666666693e-01,3.861770000000000000e+06
1.098000000000000000e+06,1.188719999999999999e+00,7.891333333333333533e-01,3.872269000000000000e+06
1.101000000000000000e+06,1.194663333333333410e+00,7.929333333333333789e-01,3.882788666666666511e+06
1.104000000000000000e+06,1.197503333333333364e+00,7.946666666666666323e-01,3.893279333333333489e+06
1.107000000000000000e+06,1.194456666666666500e+00,7.934000000000001052e-01,3.903338333333333489e+06
1.110000000000000000e+06,1.200163333333333471e+00,7.945333333333333137e-01,3.913853666666666511e+06
1.113000000000000000e+06,1.194033333333333502e+00,7.910666666666665847e-01,3.924307000000000000e+06
1.116000000000000000e+06,1.186926666666666685e+00,7.892666666666666719e-01,3.934384666666666511e+06
1.119000000000000000e+06,1.194876666666666809e+00,7.920666666666665856e-01,3.945033000000000000e+06
1.122000000000000000e+06,1.197213333333333241e+00,7.955666666666667552e-01,3.955509000000000000e+06
1.125000000000000000e+06,1.197943333333333360e+00,7.941666666666665764e-01,3.965671000000000000e+06
1.128000000000000000e+06,1.198523333333333385e+00,7.957999999999999519e-01,3.976073000000000000e+06
1.131000000000000000e+06,1.190856666666666674e+00,7.911333333333332440e-01,3.986698333333333489e+06
1.134000000000000000e+06,1.187983333333333169e+00,7.874333333333333185e-01,3.996980000000000000e+06
1.137000000000000000e+06,1.191173333333333417e+00,7.897999999999999465e-01,4.007410333333333489e+06
1.140000000000000000e+06,1.188790000000000013e+00,7.905999999999999694e-01,4.017776333333333489e+06
1.143000000000000000e+06,1.191470000000000029e+00,7.893666666666666609e-01,4.028163666666666511e+06
1.146000000000000000e+06,1.191453333333333475e+00,7.889666666666667050e-01,4.038379333333333489e+06
1.149000000000000000e+06,1.187560000000000171e+00,7.880333333333333634e-01,4.048781333333333489e+06
1.152000000000000000e+06,1.201279999999999903e+00,7.942333333333332357e-01,4.059124333333333489e+06
1.155000000000000000e+06,1.187506666666666710e+00,7.877666666666667261e-01,4.069562000000000000e+06
1.158000000000000000e+06,1.194316666666666693e+00,7.926666666666667416e-01,4.080031000000000000e+06
1.161000000000000000e+06,1.195049999999999946e+00,7.933333333333333348e-01,4.090437333333333489e+06
1.164000000000000000e+06,1.188566666666666549e+00,7.884999999999999787e-01,4.100982000000000000e+06
1.167000000000000000e+06,1.197536666666666694e+00,7.946666666666666323e-01,4.111316666666666511e+06
1.170000000000000000e+06,1.187780000000000058e+00,7.891000000000000236e-01,4.121832666666666511e+06
1.173000000000000000e+06,1.193156666666666643e+00,7.901666666666665728e-01,4.132488333333333489e+06
1.176000000000000000e+06,1.191803333333333326e+00,7.888666666666667160e-01,4.142886000000000000e+06
1.179000000000000000e+06,1.194450000000000012e+00,7.927666666666666195e-01,4.153339333333333489e+06
1.182000000000000000e+06,1.193343333333333200e+00,7.903333333333333321e-01,4.163772000000000000e+06
1.185000000000000000e+06,1.187853333333333206e+00,7.890333333333332533e-01,4.174223000000000000e+06
1.188000000000000000e+06,1.194579999999999975e+00,7.920333333333333670e-01,4.185145666666666511e+06
1.191000000000000000e+06,1.190156666666666530e+00,7.907666666666667288e-01,4.195191333333333023e+06
1.194000000000000000e+06,1.184989999999999988e+00,7.865666666666667473e-01,4.205833666666666977e+06
1.197000000000000000e+06,1.192456666666666720e+00,7.919333333333332670e-01,4.215839666666666977e+06
1.200000000000000000e+06,1.188780000000000170e+00,7.884666666666667600e-01,4.226507333333333023e+06
1.203000000000000000e+06,1.186713333333333509e+00,7.879333333333332634e-01,4.236894666666666977e+06
1.206000000000000000e+06,1.186493333333333178e+00,7.885666666666666380e-01,4.247276000000000000e+06
1.209000000000000000e+06,1.192673333333333474e+00,7.925666666666666416e-01,4.257316000000000000e+06
1.212000000000000000e+06,1.185106666666666753e+00,7.865333333333333066e-01,4.267667666666666977e+06
1.215000000000000000e+06,1.186543333333333505e+00,7.888999999999999346e-01,4.278238000000000000e+06
1.218000000000000000e+06,1.192123333333333202e+00,7.913333333333333330e-01,4.288839666666666977e+06
1.221000000000000000e+06,1.190379999999999994e+00,7.895666666666666389e-01,4.299184333333333023e+06
1.224000000000000000e+06,1.202260000000000106e+00,7.979333333333332723e-01,4.309435000000000000e+06
1.227000000000000000e+06,1.202076666666666682e+00,7.964999999999999858e-01,4.319754333333333023e+06
1.230000000000000000e+06,1.188883333333333292e+00,7.907999999999999474e-01,4.330225000000000000e+06
1.233000000000000000e+06,1.190349999999999797e+00,7.897333333333333982e-01,4.340950666666666977e+06
1.236000000000000000e+06,1.188409999999999966e+00,7.894333333333333202e-01,4.351138000000000000e+06
1.239000000000000000e+06,1.195126666666666670e+00,7.931000000000000272e-01,4.361643333333333023e+06
1.242000000000000000e+06,1.190996666666666703e+00,7.910333333333333661e-01,4.372069666666666977e+06
1.245000000000000000e+06,1.189613333333333189e+00,7.905000000000000915e-01,4.382559666666666977e+06
1.248000000000000000e+06,1.194626666666666504e+00,7.915333333333333110e-01,4.392449333333333023e+06
1.251000000000000000e+06,1.192490000000000050e+00,7.918333333333332780e-01,4.402695000000000000e+06
1.254000000000000000e+06,1.195540000000000047e+00,7.932666666666666755e-01,4.413316000000000000e+06
1.257000000000000000e+06,1.190753333333333330e+00,7.907999999999999474e-01,4.423460666666666977e+06
1.260000000000000000e+06,1.190409999999999968e+00,7.903666666666665508e-01,4.434102666666666977e+06
1.263000000000000000e+06,1.197060000000000235e+00,7.932666666666667865e-01,4.444355666666666977e+06
1.266000000000000000e+06,1.209256666666666646e+00,7.995999999999999774e-01,4.455053666666666977e+06
1.269000000000000000e+06,1.187143333333333439e+00,7.880666666666665821e-01,4.465351000000000000e+06
1.272000000000000000e+06,1.203750000000000098e+00,7.972000000000000197e-01,4.476011000000000000e+06
1.275000000000000000e+06,1.192116666666666935e+00,7.902333333333334542e-01,4.486489000000000000e+06
1.278000000000000000e+06,1.195263333333333344e+00,7.944666666666666544e-01,4.496749000000000000e+06
1.281000000000000000e+06,1.189390000000000169e+00,7.898666666666667169e-01,4.507273000000000000e+06
1.284000000000000000e+06,1.200316666666666698e+00,7.971666666666665790e-01,4.517294666666666977e+06
1.287000000000000000e+06,1.184526666666666728e+00,7.875999999999999668e-01,4.527900333333333023e+06
1.290000000000000000e+06,1.189283333333333248e+00,7.893999999999999906e-01,4.538106000000000000e+06
1.293000000000000000e+06,1.202356666666666740e+00,7.967333333333334044e-01,4.548713333333333023e+06
1.296000000000000000e+06,1.201349999999999918e+00,7.947333333333332916e-01,4.559184000000000000e+06
1.299000000000000000e+06,1.187486666666666579e+00,7.888666666666667160e-01,4.569229666666666977e+06
1.302000000000000000e+06,1.191766666666666863e+00,7.926666666666667416e-01,4.580020000000000000e+06
1.305000000000000000e+06,1.191993333333333238e+00,7.913333333333333330e-01,4.590657666666666977e+06
1.308000000000000000e+06,1.201103333333333412e+00,7.957666666666667332e-01,4.601038000000000000e+06
1.311000000000000000e+06,1.193603333333333127e+00,7.914666666666666517e-01,4.612026000000000000e+06
1.314000000000000000e+06,1.196693333333333387e+00,7.935999999999999721e-01,4.622413666666666977e+06
1.317000000000000000e+06,1.200910000000000144e+00,7.963999999999998858e-01,4.633015000000000000e+06
1.320000000000000000e+06,1.202346666666666453e+00,7.963000000000000078e-01,4.643421666666666977e+06
1.323000000000000000e+06,1.192916666666666625e+00,7.910333333333333661e-01,4.653942666666666977e+06
1.326000000000000000e+06,1.191116666666666601e+00,7.897333333333333982e-01,4.665109666666666977e+06
1.329000000000000000e+06,1.200550000000000006e+00,7.940999999999999170e-01,4.675122666666666977e+06
1.332000000000000000e+06,1.194343333333333312e+00,7.915999999999999703e-01,4.685444333333333023e+06
1.335000000000000000e+06,1.188866666666666516e+00,7.869000000000000439e-01,4.695933666666666977e+06
1.338000000000000000e+06,1.193080000000000140e+00,7.917333333333332890e-01,4.706088333333333023e+06
1.341000000000000000e+06,1.194360000000000088e+00,7.922666666666667856e-01,4.718333666666666977e+06
1.344000000000000000e+06,1.194483333333333341e+00,7.920999999999999153e-01,4.727052000000000000e+06
1.347000000000000000e+06,1.186689999999999801e+00,7.876333333333334075e-01,4.737230333333333023e+06
1.350000000000000000e+06,1.185693333333333266e+00,7.863666666666667693e-01,4.747591333333333023e+06
1.353000000000000000e+06,1.200523333333333165e+00,7.976333333333333053e-01,4.758121000000000000e+06
1.356000000000000000e+06,1.198806666666666798e+00,7.917666666666667297e-01,4.768621333333333023e+06
1.359000000000000000e+06,1.190649999999999986e+00,7.910666666666665847e-01,4.779367666666666977e+06
1.362000000000000000e+06,1.191393333333333304e+00,7.913333333333333330e-01,4.789776000000000000e+06
1.365000000000000000e+06,1.190500000000000114e+00,7.918666666666666076e-01,4.799991000000000000e+06
1.368000000000000000e+06,1.188170000000000170e+00,7.884333333333333194e-01,4.809889333333333023e+06
1.371000000000000000e+06,1.210153333333333414e+00,7.982333333333332392e-01,4.820553000000000000e+06
1.374000000000000000e+06,1.183776666666666699e+00,7.857333333333333947e-01,4.831118666666666977e+06
1.377000000000000000e+06,1.192856666666666676e+00,7.928999999999999382e-01,4.841854000000000000e+06
1.380000000000000000e+06,1.192986666666666418e+00,7.917999999999999483e-01,4.852351000000000000e+06
1.383000000000000000e+06,1.199613333333333420e+00,7.909333333333332661e-01,4.863116000000000000e+06
1.386000000000000000e+06,1.199940000000000007e+00,7.952000000000000179e-01,4.873364000000000000e+06
1.389000000000000000e+06,1.203119999999999967e+00,7.964999999999999858e-01,4.883861333333333023e+06
1.392000000000000000e+06,1.189603333333333346e+00,7.909000000000000474e-01,4.894263000000000000e+06
1.395000000000000000e+06,1.188303333333333489e+00,7.881666666666666821e-01,4.904945666666666977e+06
1.398000000000000000e+06,1.193470000000000031e+00,7.910000000000000364e-01,4.915307000000000000e+06
1.401000000000000000e+06,1.192843333333333256e+00,7.916333333333334110e-01,4.925958666666666977e+06
1.404000000000000000e+06,1.189816666666666523e+00,7.877333333333332854e-01,4.936237000000000000e+06
1.407000000000000000e+06,1.184129999999999905e+00,7.868333333333333846e-01,4.946857666666666977e+06
1.410000000000000000e+06,1.193386666666666818e+00,7.911666666666666847e-01,4.957450000000000000e+06
1.413000000000000000e+06,1.201529999999999987e+00,7.930000000000000382e-01,4.967834666666666977e+06
1.416000000000000000e+06,1.192093333333333449e+00,7.914999999999999813e-01,4.978538000000000000e+06
1.419000000000000000e+06,1.191923333333333224e+00,7.904333333333334322e-01,4.989082666666666977e+06
1.422000000000000000e+06,1.186866666666666736e+00,7.885333333333334194e-01,4.999555000000000000e+06
1.425000000000000000e+06,1.190400000000000125e+00,7.888000000000000567e-01,5.009670000000000000e+06
1.428000000000000000e+06,1.190590000000000037e+00,7.902999999999998915e-01,5.020146666666666977e+06
1.431000000000000000e+06,1.203579999999999872e+00,7.981333333333333613e-01,5.030800000000000000e+06
1.434000000000000000e+06,1.191319999999999935e+00,7.883000000000000007e-01,5.041358333333333023e+06
1.437000000000000000e+06,1.191913333333333602e+00,7.902333333333334542e-01,5.051802333333333023e+06
1.440000000000000000e+06,1.190626666666666722e+00,7.899666666666668169e-01,5.062290000000000000e+06
1.443000000000000000e+06,1.194016666666666726e+00,7.921999999999999043e-01,5.072970333333333023e+06
1.446000000000000000e+06,1.197636666666666683e+00,7.957000000000000739e-01,5.083160333333333023e+06
1.449000000000000000e+06,1.193036666666666745e+00,7.918333333333332780e-01,5.093692000000000000e+06
1.452000000000000000e+06,1.191480000000000095e+00,7.906333333333334101e-01,5.104106333333333023e+06
1.455000000000000000e+06,1.192989999999999995e+00,7.919666666666667076e-01,5.114670666666666977e+06
1.458000000000000000e+06,1.188343333333333307e+00,7.888333333333333863e-01,5.124939666666666977e+06
1.461000000000000000e+06,1.190306666666666624e+00,7.889333333333333753e-01,5.135663666666666977e+06
1.464000000000000000e+06,1.190169999999999950e+00,7.897666666666666169e-01,5.145700333333333023e+06
1.467000000000000000e+06,1.188160000000000105e+00,7.876666666666666261e-01,5.156146000000000000e+06
1.470000000000000000e+06,1.184433333333333449e+00,7.853666666666666574e-01,5.166483666666666977e+06
1.473000000000000000e+06,1.192479999999999984e+00,7.902000000000000135e-01,5.177077666666666977e+06
1.476000000000000000e+06,1.194760000000000044e+00,7.906333333333334101e-01,5.187541000000000000e+06
1.479000000000000000e+06,1.198679999999999968e+00,7.932000000000000162e-01,5.197853000000000000e+06
1.482000000000000000e+06,1.189053333333333073e+00,7.881000000000000227e-01,5.208086333333333023e+06
1.485000000000000000e+06,1.187703333333333333e+00,7.891000000000000236e-01,5.218481666666666977e+06
1.488000000000000000e+06,1.182786666666666653e+00,7.848333333333332718e-01,5.228769333333333023e+06
1.491000000000000000e+06,1.190989999999999993e+00,7.884333333333333194e-01,5.239437333333333023e+06
1.494000000000000000e+06,1.197816666666666752e+00,7.920333333333333670e-01,5.249608666666666977e+06
1.497000000000000000e+06,1.197826666666666595e+00,7.972999999999998977e-01,5.259784000000000000e+06
1.500000000000000000e+06,1.184479999999999977e+00,7.852666666666667794e-01,5.269911000000000000e+06
1.503000000000000000e+06,1.196396666666666775e+00,7.904666666666667618e-01,5.281016000000000000e+06
1.506000000000000000e+06,1.190843333333333254e+00,7.907999999999999474e-01,5.290737333333333023e+06
1.509000000000000000e+06,1.194443333333333301e+00,7.917999999999999483e-01,5.301493666666666977e+06
1.512000000000000000e+06,1.197356666666666625e+00,7.922666666666665636e-01,5.311692666666666977e+06
1.515000000000000000e+06,1.194409999999999972e+00,7.920333333333333670e-01,5.322628333333333023e+06
1.518000000000000000e+06,1.191250000000000142e+00,7.911000000000000254e-01,5.332538333333333023e+06
1.521000000000000000e+06,1.187470000000000026e+00,7.884333333333333194e-01,5.342848666666666977e+06
1.524000000000000000e+06,1.187596666666666634e+00,7.888333333333332753e-01,5.353612333333333023e+06
1.527000000000000000e+06,1.185349999999999904e+00,7.865999999999999659e-01,5.363965666666666977e+06
1.530000000000000000e+06,1.189840000000000009e+00,7.884999999999999787e-01,5.374807666666666977e+06
1.533000000000000000e+06,1.181083333333333485e+00,7.835000000000000853e-01,5.385082333333333023e+06
1.536000000000000000e+06,1.191019999999999968e+00,7.909000000000000474e-01,5.395291333333333023e+06
1.539000000000000000e+06,1.193089999999999984e+00,7.914999999999999813e-01,5.405862666666666977e+06
1.542000000000000000e+06,1.188763333333333394e+00,7.883000000000000007e-01,5.416216000000000000e+06
1.545000000000000000e+06,1.193503333333333360e+00,7.902333333333332321e-01,5.426586333333333023e+06
1.548000000000000000e+06,1.189866666666666850e+00,7.883666666666666600e-01,5.437207000000000000e+06
1.551000000000000000e+06,1.193983333333333396e+00,7.909666666666667068e-01,5.447839000000000000e+06
1.554000000000000000e+06,1.190246666666666675e+00,7.897666666666666169e-01,5.458170666666666977e+06
1.557000000000000000e+06,1.193289999999999962e+00,7.911666666666666847e-01,5.468377333333333023e+06
1.560000000000000000e+06,1.195096666666666474e+00,7.915999999999999703e-01,5.478674666666666977e+06
1.563000000000000000e+06,1.193293333333333317e+00,7.937666666666666204e-01,5.489192000000000000e+06
1.566000000000000000e+06,1.198849999999999971e+00,7.917666666666667297e-01,5.500010666666666977e+06
1.569000000000000000e+06,1.194216666666666704e+00,7.921999999999999043e-01,5.510325000000000000e+06
1.572000000000000000e+06,1.184476666666666622e+00,7.877333333333332854e-01,5.520633333333333023e+06
1.575000000000000000e+06,1.187636666666666452e+00,7.883000000000000007e-01,5.531205666666666977e+06
1.578000000000000000e+06,1.198033333333333283e+00,7.949000000000000510e-01,5.541355000000000000e+06
1.581000000000000000e+06,1.188860000000000028e+00,7.862999999999998879e-01,5.551815666666666977e+06
1.584000000000000000e+06,1.188803333333333434e+00,7.887666666666666160e-01,5.562470333333333023e+06
1.587000000000000000e+06,1.197183333333333266e+00,7.941666666666665764e-01,5.572925666666666977e+06
1.590000000000000000e+06,1.189059999999999784e+00,7.869000000000000439e-01,5.584639666666666977e+06
1.593000000000000000e+06,1.182229999999999892e+00,7.848000000000000531e-01,5.596602666666666977e+06
1.596000000000000000e+06,1.186786666666666656e+00,7.879666666666667041e-01,5.608101000000000000e+06
1.599000000000000000e+06,1.186366666666666569e+00,7.863000000000001100e-01,5.619977000000000000e+06
1.602000000000000000e+06,1.193859999999999921e+00,7.907333333333332881e-01,5.631988333333333023e+06
1.605000000000000000e+06,1.195410000000000084e+00,7.926333333333333009e-01,5.643836333333333023e+06
1.608000000000000000e+06,1.192110000000000225e+00,7.894666666666666499e-01,5.655575000000000000e+06
1.611000000000000000e+06,1.189816666666666523e+00,7.895999999999999686e-01,5.667445333333333023e+06
1.614000000000000000e+06,1.185176666666666767e+00,7.862666666666666693e-01,5.679311666666666977e+06
1.617000000000000000e+06,1.191523333333333268e+00,7.907000000000000695e-01,5.691060333333333023e+06
1.620000000000000000e+06,1.186206666666666631e+00,7.859333333333333727e-01,5.702747000000000000e+06
1.623000000000000000e+06,1.191729999999999956e+00,7.912666666666666737e-01,5.714993000000000000e+06
1.626000000000000000e+06,1.191443333333333632e+00,7.902666666666666728e-01,5.726709333333333023e+06
1.629000000000000000e+06,1.190903333333333203e+00,7.913000000000000034e-01,5.738918333333333023e+06
1.632000000000000000e+06,1.188716666666666644e+00,7.868000000000000549e-01,5.750951333333333023e+06
1.635000000000000000e+06,1.190179999999999794e+00,7.877999999999999448e-01,5.763109333333333023e+06
1.638000000000000000e+06,1.190706666666666580e+00,7.902333333333334542e-01,5.777842666666666977e+06
1.641000000000000000e+06,1.189916666666666734e+00,7.881666666666666821e-01,5.786762666666666977e+06
1.644000000000000000e+06,1.185193333333333321e+00,7.869000000000000439e-01,5.798819000000000000e+06
1.647000000000000000e+06,1.183603333333333119e+00,7.867999999999999439e-01,5.811159666666666977e+06
1.650000000000000000e+06,1.191459999999999964e+00,7.914666666666666517e-01,5.822702666666666977e+06
1.653000000000000000e+06,1.187623333333333253e+00,7.875999999999999668e-01,5.834721666666666977e+06
1.656000000000000000e+06,1.191283333333333472e+00,7.890333333333332533e-01,5.846562333333333023e+06
1.659000000000000000e+06,1.191686666666666561e+00,7.911999999999999034e-01,5.858475666666666977e+06
1.662000000000000000e+06,1.189936666666666865e+00,7.886999999999999567e-01,5.870629000000000000e+06
1.665000000000000000e+06,1.185246666666666782e+00,7.857999999999999430e-01,5.882305000000000000e+06
1.668000000000000000e+06,1.188166666666666593e+00,7.894666666666666499e-01,5.894144333333333023e+06
1.671000000000000000e+06,1.186810000000000143e+00,7.857333333333333947e-01,5.906517333333333023e+06
1.674000000000000000e+06,1.190669999999999895e+00,7.890000000000000346e-01,5.918540333333333023e+06
1.677000000000000000e+06,1.184466666666666779e+00,7.866666666666667362e-01,5.930603000000000000e+06
1.680000000000000000e+06,1.192549999999999999e+00,7.875666666666667481e-01,5.942135666666666977e+06
1.683000000000000000e+06,1.185276666666666756e+00,7.858333333333332726e-01,5.954060000000000000e+06
1.686000000000000000e+06,1.190443333333333298e+00,7.907000000000000695e-01,5.965896000000000000e+06
1.689000000000000000e+06,1.184973333333333434e+00,7.861333333333333506e-01,5.978290000000000000e+06
1.692000000000000000e+06,1.193523333333333269e+00,7.892000000000000126e-01,5.989784000000000000e+06
1.695000000000000000e+06,1.192426666666666746e+00,7.902666666666666728e-01,6.001680000000000000e+06
1.698000000000000000e+06,1.188170000000000170e+00,7.879999999999999227e-01,6.013583333333333023e+06
1.701000000000000000e+06,1.200576666666666625e+00,7.926666666666667416e-01,6.025308666666666977e+06
1.704000000000000000e+06,1.189253333333333273e+00,7.892333333333333423e-01,6.037167666666666977e+06
1.707000000000000000e+06,1.197189999999999976e+00,7.933333333333333348e-01,6.049343000000000000e+06
1.710000000000000000e+06,1.187543333333333395e+00,7.898666666666667169e-01,6.061185666666666977e+06
1.713000000000000000e+06,1.194343333333333534e+00,7.894999999999999796e-01,6.072970333333333023e+06
1.716000000000000000e+06,1.187913333333333377e+00,7.896000000000000796e-01,6.084327333333333023e+06
1.719000000000000000e+06,1.180579999999999963e+00,7.839666666666665895e-01,6.096314000000000000e+06
1.722000000000000000e+06,1.187439999999999829e+00,7.893666666666666609e-01,6.107992000000000000e+06
1.725000000000000000e+06,1.184876666666666800e+00,7.852333333333332277e-01,6.119854333333333023e+06
1.728000000000000000e+06,1.197449999999999903e+00,7.943999999999999950e-01,6.131579666666666977e+06
1.731000000000000000e+06,1.194549999999999779e+00,7.907666666666667288e-01,6.144078333333333023e+06
1.734000000000000000e+06,1.190996666666666703e+00,7.875999999999999668e-01,6.155819000000000000e+06
1.737000000000000000e+06,1.189260000000000206e+00,7.865666666666667473e-01,6.167786333333333023e+06
1.740000000000000000e+06,1.191176666666666550e+00,7.900000000000000355e-01,6.179652000000000000e+06
1.743000000000000000e+06,1.189886666666666537e+00,7.890666666666666940e-01,6.191568333333333023e+06
1.746000000000000000e+06,1.189879999999999827e+00,7.893666666666666609e-01,6.203675000000000000e+06
1.749000000000000000e+06,1.201619999999999910e+00,7.969666666666666011e-01,6.215343000000000000e+06
1.752000000000000000e+06,1.189143333333333441e+00,7.908333333333333881e-01,6.226907000000000000e+06
1.755000000000000000e+06,1.201083333333333281e+00,7.946666666666667433e-01,6.238742000000000000e+06
1.758000000000000000e+06,1.196150000000000047e+00,7.939666666666665984e-01,6.250597000000000000e+06
1.761000000000000000e+06,1.193006666666666549e+00,7.910666666666665847e-01,6.262567000000000000e+06
1.764000000000000000e+06,1.192533333333333445e+00,7.910000000000000364e-01,6.274848666666666977e+06
1.767000000000000000e+06,1.189223333333333299e+00,7.884333333333333194e-01,6.286814666666666977e+06
1.770000000000000000e+06,1.188240000000000185e+00,7.884333333333333194e-01,6.298662333333333023e+06
1.773000000000000000e+06,1.185580000000000078e+00,7.854999999999999760e-01,6.310425333333333023e+06
1.776000000000000000e+06,1.194359999999999866e+00,7.925333333333332009e-01,6.321457000000000000e+06
1.779000000000000000e+06,1.187470000000000026e+00,7.865666666666667473e-01,6.333316666666666977e+06
1.782000000000000000e+06,1.206639999999999935e+00,7.994666666666666588e-01,6.345044000000000000e+06
1.785000000000000000e+06,1.193756666666666577e+00,7.887666666666666160e-01,6.357119333333333023e+06
1.788000000000000000e+06,1.193459999999999965e+00,7.930333333333332568e-01,6.369164000000000000e+06
1.791000000000000000e+06,1.194163333333333243e+00,7.887000000000000677e-01,6.380699000000000000e+06
1.794000000000000000e+06,1.182629999999999848e+00,7.865666666666667473e-01,6.392463000000000000e+06
1.797000000000000000e+06,1.180403333333333249e+00,7.839000000000000412e-01,6.404257333333333023e+06
1.800000000000000000e+06,1.195843333333333369e+00,7.907999999999999474e-01,6.415884000000000000e+06
1.803000000000000000e+06,1.189443333333333408e+00,7.896999999999999575e-01,6.427390000000000000e+06


==> data/protein/arc1-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.555426666666666957e+00,1.010799999999999921e+00,3.384000000000000000e+03
3.000000000000000000e+03,3.377853333333332930e+00,9.893333333333332869e-01,1.846233333333333212e+04
6.000000000000000000e+03,2.343480000000000008e+00,8.686666666666665870e-01,3.400500000000000000e+04
9.000000000000000000e+03,2.283903333333333396e+00,8.314666666666666872e-01,4.888333333333333576e+04
1.200000000000000000e+04,2.257573333333333210e+00,8.163000000000000256e-01,6.452733333333333576e+04
1.500000000000000000e+04,1.215203333333333191e+00,8.114333333333334508e-01,8.118700000000000000e+04
1.800000000000000000e+04,1.204336666666666611e+00,8.032000000000000250e-01,9.738733333333332848e+04
2.100000000000000000e+04,1.201510000000000078e+00,8.025999999999999801e-01,1.148750000000000000e+05
2.400000000000000000e+04,1.199706666666666699e+00,8.002333333333332410e-01,1.305910000000000000e+05
2.700000000000000000e+04,1.203659999999999952e+00,8.034666666666666623e-01,1.470053333333333430e+05
3.000000000000000000e+04,1.197840000000000016e+00,7.975666666666666460e-01,1.633403333333333430e+05
3.300000000000000000e+04,1.203753333333333453e+00,8.017666666666666275e-01,1.794786666666666570e+05
3.600000000000000000e+04,1.201553333333333251e+00,7.985666666666665359e-01,1.954420000000000000e+05
3.900000000000000000e+04,1.206540000000000168e+00,8.038333333333333997e-01,2.121096666666666570e+05
4.200000000000000000e+04,1.205233333333333379e+00,8.021333333333333648e-01,2.276710000000000000e+05
4.500000000000000000e+04,1.204406666666666625e+00,8.005333333333334300e-01,2.440346666666666570e+05
4.800000000000000000e+04,1.198380000000000001e+00,7.942666666666666764e-01,2.601233333333333430e+05
5.100000000000000000e+04,1.199940000000000007e+00,7.995666666666666478e-01,2.767856666666666861e+05
5.400000000000000000e+04,1.198423333333333396e+00,7.953999999999998849e-01,2.928300000000000000e+05
5.700000000000000000e+04,1.201346666666666563e+00,7.972999999999998977e-01,3.088303333333333139e+05
6.000000000000000000e+04,1.215813333333333190e+00,8.092666666666666897e-01,3.248103333333333139e+05
6.300000000000000000e+04,1.194116666666666715e+00,7.942000000000000171e-01,3.413340000000000000e+05
6.600000000000000000e+04,1.194490000000000052e+00,7.932333333333333458e-01,3.569393333333333139e+05
6.900000000000000000e+04,1.190776666666666594e+00,7.896333333333332982e-01,3.728170000000000000e+05
7.200000000000000000e+04,1.190386666666666704e+00,7.912333333333333441e-01,3.889183333333333139e+05
7.500000000000000000e+04,1.191673333333333362e+00,7.900333333333332542e-01,4.051663333333333139e+05
7.800000000000000000e+04,1.189070000000000071e+00,7.882333333333333414e-01,4.212850000000000000e+05
8.100000000000000000e+04,1.187186666666666612e+00,7.888333333333332753e-01,4.379410000000000000e+05
8.400000000000000000e+04,1.184309999999999974e+00,7.869000000000000439e-01,4.540920000000000000e+05
8.700000000000000000e+04,1.194549999999999779e+00,7.947666666666667323e-01,4.707883333333333139e+05
9.000000000000000000e+04,1.184539999999999926e+00,7.866333333333334066e-01,4.867773333333333139e+05
9.300000000000000000e+04,1.186960000000000015e+00,7.872000000000000108e-01,5.026423333333333139e+05
9.600000000000000000e+04,1.185913333333333375e+00,7.863333333333333286e-01,5.188520000000000000e+05
9.900000000000000000e+04,1.194860000000000033e+00,7.929666666666665975e-01,5.347883333333333721e+05
1.020000000000000000e+05,1.188876666666666582e+00,7.903666666666667728e-01,5.507666666666666279e+05
1.050000000000000000e+05,1.182220000000000049e+00,7.825999999999999623e-01,5.668440000000000000e+05
1.080000000000000000e+05,1.179710000000000036e+00,7.828666666666667107e-01,5.828783333333333721e+05
1.110000000000000000e+05,1.179553333333333454e+00,7.850999999999999091e-01,5.993920000000000000e+05
1.140000000000000000e+05,1.193133333333333157e+00,7.916666666666666297e-01,6.156996666666666279e+05
1.170000000000000000e+05,1.196989999999999998e+00,7.943999999999999950e-01,6.317950000000000000e+05
1.200000000000000000e+05,1.174546666666666850e+00,7.809333333333333682e-01,6.487060000000000000e+05
1.230000000000000000e+05,1.186190000000000078e+00,7.869666666666667032e-01,6.640950000000000000e+05
1.260000000000000000e+05,1.179393333333333516e+00,7.822000000000000064e-01,6.801566666666666279e+05
1.290000000000000000e+05,1.177096666666666680e+00,7.813333333333334352e-01,6.961616666666666279e+05
1.320000000000000000e+05,1.182939999999999880e+00,7.859999999999999210e-01,7.124440000000000000e+05
1.350000000000000000e+05,1.183373333333333166e+00,7.836333333333334039e-01,7.287373333333333721e+05
1.380000000000000000e+05,1.188236666666666608e+00,7.873666666666666591e-01,7.450363333333333721e+05
1.410000000000000000e+05,1.175683333333333414e+00,7.804999999999999716e-01,7.617546666666666279e+05
1.440000000000000000e+05,1.188116666666666710e+00,7.880333333333332524e-01,7.779383333333333721e+05
1.470000000000000000e+05,1.182333333333333458e+00,7.846666666666667345e-01,7.940333333333333721e+05
1.500000000000000000e+05,1.189939999999999998e+00,7.868666666666666032e-01,8.102736666666666279e+05
1.530000000000000000e+05,1.182379999999999987e+00,7.823666666666665437e-01,8.264906666666666279e+05
1.560000000000000000e+05,1.179836666666666645e+00,7.830333333333333590e-01,8.424576666666666279e+05
1.590000000000000000e+05,1.181113333333333237e+00,7.831666666666666776e-01,8.586016666666666279e+05
1.620000000000000000e+05,1.178656666666666686e+00,7.825000000000000844e-01,8.753786666666666279e+05
1.650000000000000000e+05,1.180099999999999927e+00,7.847666666666666124e-01,8.911096666666666279e+05
1.680000000000000000e+05,1.177233333333333354e+00,7.806333333333332902e-01,9.078820000000000000e+05
1.710000000000000000e+05,1.193796666666666617e+00,7.893000000000000016e-01,9.239876666666666279e+05
1.740000000000000000e+05,1.186960000000000015e+00,7.869666666666667032e-01,9.400490000000000000e+05
1.770000000000000000e+05,1.183610000000000051e+00,7.820000000000000284e-01,9.558233333333333721e+05
1.800000000000000000e+05,1.178113333333333346e+00,7.823999999999999844e-01,9.717430000000000000e+05
1.830000000000000000e+05,1.168936666666666513e+00,7.759000000000000341e-01,9.878383333333333721e+05
1.860000000000000000e+05,1.185813333333333386e+00,7.870333333333331405e-01,1.003762666666666628e+06
1.890000000000000000e+05,1.178730000000000055e+00,7.793666666666666520e-01,1.019923333333333372e+06
1.920000000000000000e+05,1.178323333333333389e+00,7.806000000000000716e-01,1.035987333333333372e+06
1.950000000000000000e+05,1.175470000000000015e+00,7.794999999999999707e-01,1.052619000000000000e+06
1.980000000000000000e+05,1.177920000000000078e+00,7.812333333333333352e-01,1.068852000000000000e+06
2.010000000000000000e+05,1.179649999999999865e+00,7.805333333333334123e-01,1.084807666666666744e+06
2.040000000000000000e+05,1.172456666666666703e+00,7.781333333333333435e-01,1.100952000000000000e+06
2.070000000000000000e+05,1.179416666666666780e+00,7.807333333333333902e-01,1.117594333333333256e+06
2.100000000000000000e+05,1.173426666666666618e+00,7.774333333333333096e-01,1.132693333333333256e+06
2.130000000000000000e+05,1.168786666666666640e+00,7.751666666666666705e-01,1.148593333333333256e+06
2.160000000000000000e+05,1.183753333333333435e+00,7.835666666666667446e-01,1.164366666666666744e+06
2.190000000000000000e+05,1.172506666666666808e+00,7.773333333333333206e-01,1.180312333333333256e+06
2.220000000000000000e+05,1.171950000000000047e+00,7.751999999999998892e-01,1.196110333333333256e+06
2.250000000000000000e+05,1.169646666666666723e+00,7.766333333333333977e-01,1.211637666666666744e+06
2.280000000000000000e+05,1.180503333333333238e+00,7.830000000000000293e-01,1.227555333333333256e+06
2.310000000000000000e+05,1.175796666666666601e+00,7.793000000000001037e-01,1.243455333333333256e+06
2.340000000000000000e+05,1.170846666666666591e+00,7.770000000000000240e-01,1.259334666666666744e+06
2.370000000000000000e+05,1.173673333333333346e+00,7.778666666666667062e-01,1.275517000000000000e+06
2.400000000000000000e+05,1.173533333333333317e+00,7.747000000000000552e-01,1.291369666666666744e+06
2.430000000000000000e+05,1.176960000000000006e+00,7.787999999999999368e-01,1.307471333333333256e+06
2.460000000000000000e+05,1.178250000000000020e+00,7.786333333333333995e-01,1.323309333333333256e+06
2.490000000000000000e+05,1.167719999999999869e+00,7.743666666666667586e-01,1.339178000000000000e+06
2.520000000000000000e+05,1.172213333333333329e+00,7.760666666666665714e-01,1.354911666666666744e+06
2.550000000000000000e+05,1.173756666666666781e+00,7.767666666666666053e-01,1.371216666666666744e+06
2.580000000000000000e+05,1.171683333333333410e+00,7.764333333333333087e-01,1.387317000000000000e+06
2.610000000000000000e+05,1.169966666666666599e+00,7.750333333333333519e-01,1.404229333333333256e+06
2.640000000000000000e+05,1.177273333333333172e+00,7.810000000000000275e-01,1.419202000000000000e+06
2.670000000000000000e+05,1.178156666666666519e+00,7.809666666666666979e-01,1.435148333333333256e+06
2.700000000000000000e+05,1.179876666666666685e+00,7.807666666666666089e-01,1.450817666666666744e+06
2.730000000000000000e+05,1.173793333333333244e+00,7.777666666666666062e-01,1.466979000000000000e+06
2.760000000000000000e+05,1.167969999999999953e+00,7.736000000000000654e-01,1.482680666666666744e+06
2.790000000000000000e+05,1.172120000000000051e+00,7.766666666666667274e-01,1.498668333333333256e+06
2.820000000000000000e+05,1.175746666666666718e+00,7.794333333333334224e-01,1.514558000000000000e+06
2.850000000000000000e+05,1.176763333333333383e+00,7.798666666666665970e-01,1.531013333333333256e+06
2.880000000000000000e+05,1.171493333333333275e+00,7.774999999999999689e-01,1.546943000000000000e+06
2.910000000000000000e+05,1.174320000000000030e+00,7.764666666666667494e-01,1.563048666666666744e+06
2.940000000000000000e+05,1.172923333333333318e+00,7.773666666666666503e-01,1.578628666666666744e+06
2.970000000000000000e+05,1.180520000000000014e+00,7.787999999999999368e-01,1.594647333333333256e+06
3.000000000000000000e+05,1.174966666666666493e+00,7.789333333333332554e-01,1.610517333333333256e+06
3.030000000000000000e+05,1.177850000000000064e+00,7.792999999999999927e-01,1.625970666666666744e+06
3.060000000000000000e+05,1.185553333333333237e+00,7.838666666666666005e-01,1.641832666666666744e+06
3.090000000000000000e+05,1.172796666666666709e+00,7.765333333333334087e-01,1.657583666666666744e+06
3.120000000000000000e+05,1.168843333333333456e+00,7.746333333333333959e-01,1.673509666666666744e+06
3.150000000000000000e+05,1.180989999999999762e+00,7.810666666666666869e-01,1.689352333333333256e+06
3.180000000000000000e+05,1.175136666666666718e+00,7.781333333333333435e-01,1.705385666666666744e+06
3.210000000000000000e+05,1.175763333333333271e+00,7.793999999999998707e-01,1.721340000000000000e+06
3.240000000000000000e+05,1.171786666666666754e+00,7.742333333333332179e-01,1.737079000000000000e+06
3.270000000000000000e+05,1.174996666666666689e+00,7.795999999999999597e-01,1.752849333333333256e+06
3.300000000000000000e+05,1.166783333333333283e+00,7.730000000000000204e-01,1.769694000000000000e+06
3.330000000000000000e+05,1.175346666666666762e+00,7.783000000000001029e-01,1.784546666666666744e+06
3.360000000000000000e+05,1.171373333333333377e+00,7.763666666666666494e-01,1.800121666666666744e+06
3.390000000000000000e+05,1.166283333333333339e+00,7.742333333333334400e-01,1.816110000000000000e+06
3.420000000000000000e+05,1.163873333333333315e+00,7.721000000000000085e-01,1.832456333333333256e+06
3.450000000000000000e+05,1.175613333333333399e+00,7.788666666666665961e-01,1.848177333333333256e+06
3.480000000000000000e+05,1.177836666666666643e+00,7.783999999999999808e-01,1.864231000000000000e+06
3.510000000000000000e+05,1.169839999999999991e+00,7.745333333333332959e-01,1.880219333333333256e+06
3.540000000000000000e+05,1.182250000000000023e+00,7.807666666666666089e-01,1.896328666666666744e+06
3.570000000000000000e+05,1.176339999999999941e+00,7.782000000000000028e-01,1.911646666666666744e+06
3.600000000000000000e+05,1.174353333333333360e+00,7.790333333333333554e-01,1.927839666666666744e+06
3.630000000000000000e+05,1.175903333333333300e+00,7.772999999999999909e-01,1.943965000000000000e+06
3.660000000000000000e+05,1.180526666666666502e+00,7.787666666666667181e-01,1.959931333333333256e+06
3.690000000000000000e+05,1.167693333333333472e+00,7.737666666666666027e-01,1.976597000000000000e+06
3.720000000000000000e+05,1.169716666666666738e+00,7.750666666666666815e-01,1.992618333333333256e+06
3.750000000000000000e+05,1.170623333333333349e+00,7.750000000000000222e-01,2.008645333333333256e+06
3.780000000000000000e+05,1.169640000000000013e+00,7.749000000000000332e-01,2.024562666666666744e+06
3.810000000000000000e+05,1.174123333333333408e+00,7.763333333333332087e-01,2.040991000000000000e+06
3.840000000000000000e+05,1.163856666666666762e+00,7.710333333333333483e-01,2.057082333333333256e+06
3.870000000000000000e+05,1.171789999999999887e+00,7.752666666666666595e-01,2.073088000000000000e+06
3.900000000000000000e+05,1.175673333333333348e+00,7.775666666666666282e-01,2.088943000000000000e+06
3.930000000000000000e+05,1.167799999999999949e+00,7.734999999999999654e-01,2.104693666666666511e+06
3.960000000000000000e+05,1.171513333333333184e+00,7.750666666666666815e-01,2.120630666666666511e+06
3.990000000000000000e+05,1.180749999999999966e+00,7.816333333333332911e-01,2.136541666666666511e+06
4.020000000000000000e+05,1.185096666666666687e+00,7.844000000000000972e-01,2.152560000000000000e+06
4.050000000000000000e+05,1.169893333333333452e+00,7.761666666666666714e-01,2.168542333333333489e+06
4.080000000000000000e+05,1.163666666666666627e+00,7.723666666666666458e-01,2.184398666666666511e+06
4.110000000000000000e+05,1.169006666666666971e+00,7.739333333333332510e-01,2.200207000000000000e+06
4.140000000000000000e+05,1.171153333333333268e+00,7.776666666666667282e-01,2.217394333333333489e+06
4.170000000000000000e+05,1.164426666666666721e+00,7.719333333333332492e-01,2.231880666666666511e+06
4.200000000000000000e+05,1.167510000000000048e+00,7.733333333333333171e-01,2.247976000000000000e+06
4.230000000000000000e+05,1.165293333333333292e+00,7.720666666666665678e-01,2.264494333333333489e+06
4.260000000000000000e+05,1.182089999999999863e+00,7.822000000000000064e-01,2.280513666666666511e+06
4.290000000000000000e+05,1.164963333333333351e+00,7.714333333333333043e-01,2.296091333333333489e+06
4.320000000000000000e+05,1.170876666666666566e+00,7.747666666666667146e-01,2.312197000000000000e+06
4.350000000000000000e+05,1.171760000000000135e+00,7.774999999999999689e-01,2.328109333333333489e+06
4.380000000000000000e+05,1.162726666666666686e+00,7.690999999999998948e-01,2.343959000000000000e+06
4.410000000000000000e+05,1.176103333333333278e+00,7.761999999999998900e-01,2.360037666666666511e+06
4.440000000000000000e+05,1.168903333333333405e+00,7.749000000000000332e-01,2.375920666666666511e+06
4.470000000000000000e+05,1.166073333333333295e+00,7.718333333333333712e-01,2.391904666666666511e+06
4.500000000000000000e+05,1.168599999999999861e+00,7.721333333333332272e-01,2.407266000000000000e+06
4.530000000000000000e+05,1.167903333333333293e+00,7.719999999999999085e-01,2.423226666666666511e+06
4.560000000000000000e+05,1.170136666666666603e+00,7.746666666666666146e-01,2.439256333333333489e+06
4.590000000000000000e+05,1.168420000000000014e+00,7.751666666666666705e-01,2.455385000000000000e+06
4.620000000000000000e+05,1.173776666666666690e+00,7.752333333333333298e-01,2.471308000000000000e+06
4.650000000000000000e+05,1.165403333333333347e+00,7.711333333333332263e-01,2.487432666666666511e+06
4.680000000000000000e+05,1.175410000000000066e+00,7.764000000000000901e-01,2.503661000000000000e+06
4.710000000000000000e+05,1.169906666666666650e+00,7.738999999999999213e-01,2.519544666666666511e+06
4.740000000000000000e+05,1.176106666666666634e+00,7.794333333333334224e-01,2.535835333333333489e+06
4.770000000000000000e+05,1.170499999999999874e+00,7.725666666666667348e-01,2.552132333333333489e+06
4.800000000000000000e+05,1.164553333333333329e+00,7.709666666666666890e-01,2.568192666666666511e+06
4.830000000000000000e+05,1.173860000000000126e+00,7.766666666666667274e-01,2.583937333333333489e+06
4.860000000000000000e+05,1.183220000000000161e+00,7.820333333333332471e-01,2.599884333333333489e+06
4.890000000000000000e+05,1.168966666666666709e+00,7.763333333333332087e-01,2.615571333333333489e+06
4.920000000000000000e+05,1.175423333333333487e+00,7.774999999999999689e-01,2.631615666666666511e+06
4.950000000000000000e+05,1.181499999999999995e+00,7.799999999999999156e-01,2.647489666666666511e+06
4.980000000000000000e+05,1.167283333333333450e+00,7.718666666666665899e-01,2.663512666666666511e+06
5.010000000000000000e+05,1.172996666666666687e+00,7.763666666666666494e-01,2.678528000000000000e+06
5.040000000000000000e+05,1.164649999999999963e+00,7.721666666666666679e-01,2.694496000000000000e+06
5.070000000000000000e+05,1.165003333333333169e+00,7.704666666666666330e-01,2.710663666666666511e+06
5.100000000000000000e+05,1.173829999999999929e+00,7.747999999999999332e-01,2.728128666666666511e+06
5.130000000000000000e+05,1.171736666666666649e+00,7.752333333333333298e-01,2.742360666666666511e+06
5.160000000000000000e+05,1.170566666666666533e+00,7.718333333333333712e-01,2.758392000000000000e+06
5.190000000000000000e+05,1.169520000000000115e+00,7.747333333333333849e-01,2.774314666666666511e+06
5.220000000000000000e+05,1.164780000000000149e+00,7.692999999999999838e-01,2.790037000000000000e+06
5.250000000000000000e+05,1.168196666666666550e+00,7.705333333333332924e-01,2.805851666666666511e+06
5.280000000000000000e+05,1.162173333333333280e+00,7.697333333333332694e-01,2.821864666666666511e+06
5.310000000000000000e+05,1.173843333333333350e+00,7.777333333333332765e-01,2.837371000000000000e+06
5.340000000000000000e+05,1.177736666666666432e+00,7.780333333333332435e-01,2.853564666666666511e+06
5.370000000000000000e+05,1.172973333333333423e+00,7.764999999999999680e-01,2.869437333333333489e+06
5.400000000000000000e+05,1.174786666666666646e+00,7.770666666666666833e-01,2.885555333333333489e+06
5.430000000000000000e+05,1.169569999999999999e+00,7.734333333333333060e-01,2.901489666666666511e+06
5.460000000000000000e+05,1.178686666666666660e+00,7.784333333333334215e-01,2.917166666666666511e+06
5.490000000000000000e+05,1.180353333333333365e+00,7.805666666666666309e-01,2.932929666666666511e+06
5.520000000000000000e+05,1.177766666666666628e+00,7.791666666666666741e-01,2.948923333333333489e+06
5.550000000000000000e+05,1.174103333333333277e+00,7.765666666666666273e-01,2.964553000000000000e+06
5.580000000000000000e+05,1.159836666666666849e+00,7.677666666666665973e-01,2.980601333333333489e+06
5.610000000000000000e+05,1.160209999999999964e+00,7.686666666666667203e-01,2.996500333333333489e+06
5.640000000000000000e+05,1.170889999999999986e+00,7.752666666666666595e-01,3.012213000000000000e+06
5.670000000000000000e+05,1.166126666666666756e+00,7.713333333333333153e-01,3.027671666666666511e+06
5.700000000000000000e+05,1.172430000000000083e+00,7.749000000000000332e-01,3.043518000000000000e+06
5.730000000000000000e+05,1.163976666666666659e+00,7.702666666666666551e-01,3.059260666666666511e+06
5.760000000000000000e+05,1.165526666666666600e+00,7.711666666666666670e-01,3.075345000000000000e+06
5.790000000000000000e+05,1.163076666666666759e+00,7.709666666666666890e-01,3.091340000000000000e+06
5.820000000000000000e+05,1.175499999999999989e+00,7.789999999999999147e-01,3.107415000000000000e+06
5.850000000000000000e+05,1.170146666666666668e+00,7.732333333333333281e-01,3.123034000000000000e+06
5.880000000000000000e+05,1.167766666666666620e+00,7.715000000000000746e-01,3.138906000000000000e+06
5.910000000000000000e+05,1.165026666666666655e+00,7.721333333333334492e-01,3.155142666666666511e+06
5.940000000000000000e+05,1.169686666666666763e+00,7.770000000000000240e-01,3.170937666666666511e+06
5.970000000000000000e+05,1.174710000000000143e+00,7.778000000000000469e-01,3.186769333333333489e+06
6.000000000000000000e+05,1.175726666666666809e+00,7.776000000000000689e-01,3.202573000000000000e+06
6.030000000000000000e+05,1.163939999999999975e+00,7.705999999999999517e-01,3.218695666666666511e+06
6.060000000000000000e+05,1.170196666666666774e+00,7.743999999999999773e-01,3.234557000000000000e+06
6.090000000000000000e+05,1.170856666666666657e+00,7.734666666666666357e-01,3.250512000000000000e+06
6.120000000000000000e+05,1.167683333333333406e+00,7.724333333333333051e-01,3.266210666666666511e+06
6.150000000000000000e+05,1.180920000000000192e+00,7.823999999999999844e-01,3.282290000000000000e+06
6.180000000000000000e+05,1.181149999999999922e+00,7.802999999999999936e-01,3.298238000000000000e+06
6.210000000000000000e+05,1.164420000000000011e+00,7.708333333333333703e-01,3.314123666666666511e+06
6.240000000000000000e+05,1.163863333333333250e+00,7.714999999999999636e-01,3.331539000000000000e+06
6.270000000000000000e+05,1.167513333333333181e+00,7.713333333333333153e-01,3.345641333333333489e+06
6.300000000000000000e+05,1.171040000000000081e+00,7.758333333333333748e-01,3.360564000000000000e+06
6.330000000000000000e+05,1.170053333333333390e+00,7.752333333333333298e-01,3.377181333333333489e+06
6.360000000000000000e+05,1.165693333333333248e+00,7.722333333333333272e-01,3.393283333333333489e+06
6.390000000000000000e+05,1.170730000000000048e+00,7.731000000000000094e-01,3.409589333333333489e+06
6.420000000000000000e+05,1.174643333333333262e+00,7.755999999999999561e-01,3.425380000000000000e+06
6.450000000000000000e+05,1.173343333333333405e+00,7.769000000000000350e-01,3.441296666666666511e+06
6.480000000000000000e+05,1.171816666666666729e+00,7.762999999999999901e-01,3.457324333333333489e+06
6.510000000000000000e+05,1.168793333333333351e+00,7.728333333333332611e-01,3.472500000000000000e+06
6.540000000000000000e+05,1.168446666666666633e+00,7.743666666666667586e-01,3.488141000000000000e+06
6.570000000000000000e+05,1.170760000000000023e+00,7.761000000000000121e-01,3.504351333333333489e+06
6.600000000000000000e+05,1.168723333333333336e+00,7.746333333333333959e-01,3.519829666666666511e+06
6.630000000000000000e+05,1.159443333333333159e+00,7.688999999999999169e-01,3.535706333333333489e+06
6.660000000000000000e+05,1.167359999999999953e+00,7.727666666666667128e-01,3.552040333333333489e+06
6.690000000000000000e+05,1.172973333333333423e+00,7.763333333333334307e-01,3.567753666666666511e+06
6.720000000000000000e+05,1.175489999999999924e+00,7.792666666666665520e-01,3.583687666666666511e+06
6.750000000000000000e+05,1.172420000000000018e+00,7.753999999999999782e-01,3.599970666666666511e+06
6.780000000000000000e+05,1.169053333333333278e+00,7.731000000000000094e-01,3.615763000000000000e+06
6.810000000000000000e+05,1.172523333333333362e+00,7.758666666666665934e-01,3.631590000000000000e+06
6.840000000000000000e+05,1.172436666666666794e+00,7.751666666666666705e-01,3.647749333333333489e+06
6.870000000000000000e+05,1.169400000000000217e+00,7.722333333333333272e-01,3.663202666666666511e+06
6.900000000000000000e+05,1.165393333333333281e+00,7.711000000000000076e-01,3.678779666666666511e+06
6.930000000000000000e+05,1.162490000000000023e+00,7.696999999999999398e-01,3.694542333333333489e+06
6.960000000000000000e+05,1.179746666666666721e+00,7.791000000000000147e-01,3.710326666666666511e+06
6.990000000000000000e+05,1.167883333333333162e+00,7.749666666666666925e-01,3.726136333333333489e+06
7.020000000000000000e+05,1.177216666666666578e+00,7.780333333333334656e-01,3.742080333333333489e+06
7.050000000000000000e+05,1.175540000000000029e+00,7.763666666666666494e-01,3.758310666666666511e+06
7.080000000000000000e+05,1.169829999999999925e+00,7.724666666666667458e-01,3.774553333333333489e+06
7.110000000000000000e+05,1.174856666666666660e+00,7.764000000000000901e-01,3.790318666666666511e+06
7.140000000000000000e+05,1.168756666666666666e+00,7.712333333333333263e-01,3.806258333333333489e+06
7.170000000000000000e+05,1.166383333333333328e+00,7.711333333333332263e-01,3.822021666666666511e+06
7.200000000000000000e+05,1.171286666666666587e+00,7.750333333333333519e-01,3.837811666666666511e+06
7.230000000000000000e+05,1.163669999999999982e+00,7.719999999999999085e-01,3.853699000000000000e+06
7.260000000000000000e+05,1.161366666666666658e+00,7.693666666666666432e-01,3.869478333333333489e+06
7.290000000000000000e+05,1.174286666666666479e+00,7.773999999999999799e-01,3.885555666666666511e+06
7.320000000000000000e+05,1.167896666666666583e+00,7.714666666666666339e-01,3.901564333333333489e+06
7.350000000000000000e+05,1.172796666666666709e+00,7.769666666666665833e-01,3.917613333333333489e+06
7.380000000000000000e+05,1.173606666666666687e+00,7.771333333333334537e-01,3.933671000000000000e+06
7.410000000000000000e+05,1.173043333333333216e+00,7.762999999999999901e-01,3.949559666666666511e+06
7.440000000000000000e+05,1.176403333333333245e+00,7.770333333333333536e-01,3.965624666666666511e+06
7.470000000000000000e+05,1.164103333333333490e+00,7.709666666666666890e-01,3.981384333333333489e+06
7.500000000000000000e+05,1.164129999999999887e+00,7.709000000000000297e-01,3.997236333333333489e+06
7.530000000000000000e+05,1.163383333333333214e+00,7.695666666666666211e-01,4.013301000000000000e+06
7.560000000000000000e+05,1.166419999999999790e+00,7.714333333333334153e-01,4.028821666666666511e+06
7.590000000000000000e+05,1.171233333333333348e+00,7.736666666666667247e-01,4.044648666666666511e+06
7.620000000000000000e+05,1.172696666666666721e+00,7.765666666666666273e-01,4.060360333333333489e+06
7.650000000000000000e+05,1.165009999999999879e+00,7.714666666666666339e-01,4.076595333333333489e+06
7.680000000000000000e+05,1.169740000000000002e+00,7.723666666666666458e-01,4.092463000000000000e+06
7.710000000000000000e+05,1.163009999999999877e+00,7.688000000000000389e-01,4.110362000000000000e+06
7.740000000000000000e+05,1.171056666666666635e+00,7.739333333333333620e-01,4.124061666666666511e+06
7.770000000000000000e+05,1.178993333333333338e+00,7.777333333333333876e-01,4.139427666666666511e+06
7.800000000000000000e+05,1.167413333333333414e+00,7.718333333333333712e-01,4.155315333333333489e+06
7.830000000000000000e+05,1.166426666666666501e+00,7.700666666666666771e-01,4.171231666666666511e+06
7.860000000000000000e+05,1.161703333333333310e+00,7.692666666666666542e-01,4.186678333333333489e+06
7.890000000000000000e+05,1.168999999999999817e+00,7.732333333333333281e-01,4.202984666666666977e+06
7.920000000000000000e+05,1.167866666666666609e+00,7.721000000000000085e-01,4.218641000000000000e+06
7.950000000000000000e+05,1.169306666666666716e+00,7.740666666666666806e-01,4.234108000000000000e+06
7.980000000000000000e+05,1.181843333333333357e+00,7.811333333333333462e-01,4.249993666666666977e+06
8.010000000000000000e+05,1.171983333333333377e+00,7.752000000000000002e-01,4.265348000000000000e+06
8.040000000000000000e+05,1.183676666666666710e+00,7.799666666666666970e-01,4.281014333333333023e+06
8.070000000000000000e+05,1.176033333333333486e+00,7.782333333333332215e-01,4.297048333333333023e+06
8.100000000000000000e+05,1.165196666666666658e+00,7.729333333333333611e-01,4.313187000000000000e+06
8.130000000000000000e+05,1.164136666666666597e+00,7.717666666666667119e-01,4.328842333333333023e+06
8.160000000000000000e+05,1.175866666666666616e+00,7.773333333333333206e-01,4.344731333333333023e+06
8.190000000000000000e+05,1.164646666666666608e+00,7.705999999999999517e-01,4.360493000000000000e+06
8.220000000000000000e+05,1.164353333333333351e+00,7.715333333333332932e-01,4.376374000000000000e+06
8.250000000000000000e+05,1.170090000000000074e+00,7.734666666666666357e-01,4.392226333333333023e+06
8.280000000000000000e+05,1.169533333333333536e+00,7.748666666666665925e-01,4.408082000000000000e+06
8.310000000000000000e+05,1.168096666666666561e+00,7.725666666666666238e-01,4.423911000000000000e+06
8.340000000000000000e+05,1.162273333333333269e+00,7.697666666666665991e-01,4.439999000000000000e+06
8.370000000000000000e+05,1.176803333333333201e+00,7.778666666666667062e-01,4.455778333333333023e+06
8.400000000000000000e+05,1.184113333333333351e+00,7.838666666666668226e-01,4.471829333333333023e+06
8.430000000000000000e+05,1.172080000000000011e+00,7.738333333333332620e-01,4.487689666666666977e+06
8.460000000000000000e+05,1.173100000000000032e+00,7.766333333333332867e-01,4.503984666666666977e+06
8.490000000000000000e+05,1.165429999999999966e+00,7.724666666666667458e-01,4.519886333333333023e+06
8.520000000000000000e+05,1.165606666666666902e+00,7.709666666666666890e-01,4.535472333333333023e+06
8.550000000000000000e+05,1.167736666666666645e+00,7.729666666666666908e-01,4.551183333333333023e+06
8.580000000000000000e+05,1.168026666666666546e+00,7.715666666666667339e-01,4.566742333333333023e+06
8.610000000000000000e+05,1.176413333333333311e+00,7.781666666666667842e-01,4.582971666666666977e+06
8.640000000000000000e+05,1.171276666666666522e+00,7.741666666666667806e-01,4.598736333333333023e+06
8.670000000000000000e+05,1.173740000000000006e+00,7.747666666666667146e-01,4.614548666666666977e+06
8.700000000000000000e+05,1.163640000000000008e+00,7.714999999999999636e-01,4.630396000000000000e+06
8.730000000000000000e+05,1.168496666666666739e+00,7.730333333333333501e-01,4.646183666666666977e+06
8.760000000000000000e+05,1.174540000000000139e+00,7.771333333333333426e-01,4.661927666666666977e+06
8.790000000000000000e+05,1.169383333333333441e+00,7.745999999999999552e-01,4.677742666666666977e+06
8.820000000000000000e+05,1.170356666666666490e+00,7.736333333333332840e-01,4.693792666666666977e+06
8.850000000000000000e+05,1.163966666666666816e+00,7.717666666666667119e-01,4.709751000000000000e+06
8.880000000000000000e+05,1.181923333333333437e+00,7.804333333333333123e-01,4.725621666666666977e+06
8.910000000000000000e+05,1.161833333333333274e+00,7.690333333333333465e-01,4.741374666666666977e+06
8.940000000000000000e+05,1.170840000000000103e+00,7.743000000000000993e-01,4.757092666666666977e+06
8.970000000000000000e+05,1.166973333333333418e+00,7.715666666666667339e-01,4.773096333333333023e+06
9.000000000000000000e+05,1.168776666666666797e+00,7.740333333333332400e-01,4.788591333333333023e+06
9.030000000000000000e+05,1.172809999999999908e+00,7.757999999999999341e-01,4.804626333333333023e+06
9.060000000000000000e+05,1.169279999999999875e+00,7.753666666666667595e-01,4.820813000000000000e+06
9.090000000000000000e+05,1.166270000000000140e+00,7.703999999999999737e-01,4.836456666666666977e+06
9.120000000000000000e+05,1.167910000000000004e+00,7.717999999999999305e-01,4.852572666666666977e+06
9.150000000000000000e+05,1.166093333333333204e+00,7.709000000000000297e-01,4.868381333333333023e+06
9.180000000000000000e+05,1.169876666666666676e+00,7.751666666666666705e-01,4.884401000000000000e+06
9.210000000000000000e+05,1.166220000000000034e+00,7.704333333333334144e-01,4.899837666666666977e+06
9.240000000000000000e+05,1.160849999999999937e+00,7.700666666666666771e-01,4.915671000000000000e+06
9.270000000000000000e+05,1.182326666666666748e+00,7.770000000000000240e-01,4.931518000000000000e+06
9.300000000000000000e+05,1.169346666666666756e+00,7.719666666666666899e-01,4.947208333333333023e+06
9.330000000000000000e+05,1.173869999999999969e+00,7.780999999999999028e-01,4.962905666666666977e+06
9.360000000000000000e+05,1.169873333333333321e+00,7.731333333333333391e-01,4.978480333333333023e+06
9.390000000000000000e+05,1.168796666666666484e+00,7.739666666666665806e-01,4.994403000000000000e+06
9.420000000000000000e+05,1.167690000000000117e+00,7.733333333333333171e-01,5.010178666666666977e+06
9.450000000000000000e+05,1.167609999999999815e+00,7.725666666666667348e-01,5.028167333333333023e+06
9.480000000000000000e+05,1.165409999999999835e+00,7.724999999999999645e-01,5.041615000000000000e+06
9.510000000000000000e+05,1.168426666666666724e+00,7.734333333333333060e-01,5.057599000000000000e+06
9.540000000000000000e+05,1.164039999999999964e+00,7.707333333333332703e-01,5.073382666666666977e+06
9.570000000000000000e+05,1.166039999999999965e+00,7.725666666666666238e-01,5.089007666666666977e+06
9.600000000000000000e+05,1.173536666666666450e+00,7.761000000000000121e-01,5.105339333333333023e+06
9.630000000000000000e+05,1.162113333333333332e+00,7.689333333333333576e-01,5.121004000000000000e+06
9.660000000000000000e+05,1.175453333333333461e+00,7.782000000000000028e-01,5.137146000000000000e+06
9.690000000000000000e+05,1.171033333333333148e+00,7.736333333333332840e-01,5.152648333333333023e+06
9.720000000000000000e+05,1.167956666666666754e+00,7.715666666666666229e-01,5.167933333333333023e+06
9.750000000000000000e+05,1.169170000000000043e+00,7.730666666666666798e-01,5.183757666666666977e+06
9.780000000000000000e+05,1.167740000000000000e+00,7.711333333333332263e-01,5.199742666666666977e+06
9.810000000000000000e+05,1.165276666666666738e+00,7.723666666666666458e-01,5.215801666666666977e+06
9.840000000000000000e+05,1.166760000000000019e+00,7.701333333333332254e-01,5.231223000000000000e+06
9.870000000000000000e+05,1.168496666666666739e+00,7.722666666666665458e-01,5.247327333333333023e+06
9.900000000000000000e+05,1.164319999999999800e+00,7.715333333333332932e-01,5.263452666666666977e+06
9.930000000000000000e+05,1.161200000000000010e+00,7.675333333333332897e-01,5.279117333333333023e+06
9.960000000000000000e+05,1.168443333333333500e+00,7.741333333333333400e-01,5.294815333333333023e+06
9.990000000000000000e+05,1.170306666666666606e+00,7.756000000000001782e-01,5.310654000000000000e+06
1.002000000000000000e+06,1.169666666666666410e+00,7.734333333333333060e-01,5.326495333333333023e+06
1.005000000000000000e+06,1.170483333333333320e+00,7.738000000000000433e-01,5.342275333333333023e+06
1.008000000000000000e+06,1.169910000000000005e+00,7.711333333333333373e-01,5.358494666666666977e+06
1.011000000000000000e+06,1.181793333333333251e+00,7.812000000000001165e-01,5.373989666666666977e+06
1.014000000000000000e+06,1.174280000000000213e+00,7.742333333333334400e-01,5.389552333333333023e+06
1.017000000000000000e+06,1.170690000000000008e+00,7.757999999999999341e-01,5.405352000000000000e+06
1.020000000000000000e+06,1.168186666666666707e+00,7.732666666666666577e-01,5.421720333333333023e+06
1.023000000000000000e+06,1.171849999999999836e+00,7.740000000000000213e-01,5.437229666666666977e+06
1.026000000000000000e+06,1.163653333333333206e+00,7.684999999999999609e-01,5.452969000000000000e+06
1.029000000000000000e+06,1.173229999999999995e+00,7.755666666666666265e-01,5.468965666666666977e+06
1.032000000000000000e+06,1.163513333333333177e+00,7.703000000000000957e-01,5.485537000000000000e+06
1.035000000000000000e+06,1.166353333333333353e+00,7.707000000000000517e-01,5.501419333333333023e+06
1.038000000000000000e+06,1.167366666666666664e+00,7.699333333333333584e-01,5.516955666666666977e+06
1.041000000000000000e+06,1.173626666666666596e+00,7.757666666666667155e-01,5.532606333333333023e+06
1.044000000000000000e+06,1.167916666666666714e+00,7.742666666666666586e-01,5.548707666666666977e+06
1.047000000000000000e+06,1.161246666666666760e+00,7.702666666666666551e-01,5.564574000000000000e+06
1.050000000000000000e+06,1.167433333333333323e+00,7.734333333333333060e-01,5.580582666666666977e+06
1.053000000000000000e+06,1.172086666666666721e+00,7.765666666666666273e-01,5.596474000000000000e+06
1.056000000000000000e+06,1.163623333333333454e+00,7.715666666666667339e-01,5.612697333333333023e+06
1.059000000000000000e+06,1.164003333333333279e+00,7.731000000000000094e-01,5.628710000000000000e+06
1.062000000000000000e+06,1.178046666666666686e+00,7.799333333333334783e-01,5.645092000000000000e+06
1.065000000000000000e+06,1.168139999999999956e+00,7.734333333333333060e-01,5.660889666666666977e+06
1.068000000000000000e+06,1.165890000000000093e+00,7.723333333333334272e-01,5.677152000000000000e+06
1.071000000000000000e+06,1.159799999999999942e+00,7.665333333333332888e-01,5.692223000000000000e+06
1.074000000000000000e+06,1.165076666666666538e+00,7.700333333333332364e-01,5.707809000000000000e+06
1.077000000000000000e+06,1.173766666666666625e+00,7.736333333333332840e-01,5.724003000000000000e+06
1.080000000000000000e+06,1.171566666666666645e+00,7.746333333333333959e-01,5.739879000000000000e+06
1.083000000000000000e+06,1.170603333333333440e+00,7.743666666666667586e-01,5.755594333333333023e+06
1.086000000000000000e+06,1.168590000000000018e+00,7.723666666666666458e-01,5.772020000000000000e+06
1.089000000000000000e+06,1.171910000000000229e+00,7.731000000000000094e-01,5.787923333333333023e+06
1.092000000000000000e+06,1.169026666666666658e+00,7.720000000000001306e-01,5.803751000000000000e+06
1.095000000000000000e+06,1.162590000000000012e+00,7.696666666666667211e-01,5.819546666666666977e+06
1.098000000000000000e+06,1.164739999999999887e+00,7.705666666666667330e-01,5.835550666666666977e+06
1.101000000000000000e+06,1.172649999999999970e+00,7.761999999999998900e-01,5.851512666666666977e+06
1.104000000000000000e+06,1.168069999999999942e+00,7.713666666666666449e-01,5.867513333333333023e+06
1.107000000000000000e+06,1.173333333333333339e+00,7.773666666666666503e-01,5.883550000000000000e+06
1.110000000000000000e+06,1.167939999999999978e+00,7.709666666666666890e-01,5.899757000000000000e+06
1.113000000000000000e+06,1.167253333333333254e+00,7.717666666666667119e-01,5.914785000000000000e+06
1.116000000000000000e+06,1.167890000000000095e+00,7.729333333333333611e-01,5.930989000000000000e+06
1.119000000000000000e+06,1.164399999999999880e+00,7.694999999999999618e-01,5.946871333333333023e+06
1.122000000000000000e+06,1.173139999999999850e+00,7.773333333333333206e-01,5.962185666666666977e+06
1.125000000000000000e+06,1.164683333333333293e+00,7.699666666666665771e-01,5.978109666666666977e+06
1.128000000000000000e+06,1.170223333333333171e+00,7.748333333333333739e-01,5.994242000000000000e+06
1.131000000000000000e+06,1.166816666666666835e+00,7.730333333333333501e-01,6.009458333333333023e+06
1.134000000000000000e+06,1.171800000000000175e+00,7.732999999999999874e-01,6.025424000000000000e+06
1.137000000000000000e+06,1.166526666666666712e+00,7.712666666666666559e-01,6.041070333333333023e+06
1.140000000000000000e+06,1.161030000000000006e+00,7.692000000000001059e-01,6.057021000000000000e+06
1.143000000000000000e+06,1.165753333333333197e+00,7.703666666666667551e-01,6.072641000000000000e+06
1.146000000000000000e+06,1.166496666666666737e+00,7.709999999999999076e-01,6.091837000000000000e+06
1.149000000000000000e+06,1.164463333333333184e+00,7.703333333333333144e-01,6.104773000000000000e+06
1.152000000000000000e+06,1.165766666666666618e+00,7.687666666666667092e-01,6.121199000000000000e+06
1.155000000000000000e+06,1.164496666666666513e+00,7.709333333333333593e-01,6.137569333333333023e+06
1.158000000000000000e+06,1.161903333333333288e+00,7.687666666666667092e-01,6.153617333333333023e+06
1.161000000000000000e+06,1.172379999999999978e+00,7.765333333333334087e-01,6.169688333333333023e+06
1.164000000000000000e+06,1.165936666666666399e+00,7.717999999999999305e-01,6.185363000000000000e+06
1.167000000000000000e+06,1.174403333333333244e+00,7.774999999999999689e-01,6.201161000000000000e+06
1.170000000000000000e+06,1.166966666666666708e+00,7.731666666666666687e-01,6.216836333333333023e+06
1.173000000000000000e+06,1.171823333333333439e+00,7.740000000000000213e-01,6.232307666666666977e+06
1.176000000000000000e+06,1.174619999999999997e+00,7.748333333333333739e-01,6.248731000000000000e+06
1.179000000000000000e+06,1.166896666666666693e+00,7.720333333333333492e-01,6.264366333333333023e+06
1.182000000000000000e+06,1.168606666666666571e+00,7.728000000000000425e-01,6.279917000000000000e+06
1.185000000000000000e+06,1.164846666666666586e+00,7.720666666666665678e-01,6.295764333333333023e+06
1.188000000000000000e+06,1.164653333333333318e+00,7.698666666666666991e-01,6.312245000000000000e+06
1.191000000000000000e+06,1.168269999999999920e+00,7.744666666666666366e-01,6.327959333333333023e+06
1.194000000000000000e+06,1.167566666666666642e+00,7.732000000000001094e-01,6.344387000000000000e+06
1.197000000000000000e+06,1.166989999999999972e+00,7.723666666666666458e-01,6.360241333333333023e+06
1.200000000000000000e+06,1.166359999999999841e+00,7.717666666666666009e-01,6.376294666666666977e+06
1.203000000000000000e+06,1.168586666666666662e+00,7.732666666666666577e-01,6.392388666666666977e+06
1.206000000000000000e+06,1.160003333333333275e+00,7.692666666666666542e-01,6.407839666666666977e+06
1.209000000000000000e+06,1.168319999999999803e+00,7.737666666666666027e-01,6.423617666666666977e+06
1.212000000000000000e+06,1.165880000000000027e+00,7.718333333333333712e-01,6.439231333333333023e+06
1.215000000000000000e+06,1.168273333333333275e+00,7.743000000000000993e-01,6.454985333333333023e+06
1.218000000000000000e+06,1.170796666666666708e+00,7.745666666666667366e-01,6.470722666666666977e+06
1.221000000000000000e+06,1.168436666666666568e+00,7.719333333333334712e-01,6.486705666666666977e+06
1.224000000000000000e+06,1.165313333333333423e+00,7.713999999999999746e-01,6.502409333333333023e+06
1.227000000000000000e+06,1.174250000000000016e+00,7.752333333333334409e-01,6.517605000000000000e+06
1.230000000000000000e+06,1.161216666666666786e+00,7.695333333333334025e-01,6.533512666666666977e+06
1.233000000000000000e+06,1.167016666666666813e+00,7.711000000000000076e-01,6.549360000000000000e+06
1.236000000000000000e+06,1.166063333333333452e+00,7.736666666666667247e-01,6.565309333333333023e+06
1.239000000000000000e+06,1.161303333333333354e+00,7.703000000000000957e-01,6.581430333333333023e+06
1.242000000000000000e+06,1.165280000000000094e+00,7.712333333333333263e-01,6.596720666666666977e+06
1.245000000000000000e+06,1.159579999999999833e+00,7.676666666666666083e-01,6.612272666666666977e+06
1.248000000000000000e+06,1.175266666666666682e+00,7.769666666666666943e-01,6.628160333333333023e+06
1.251000000000000000e+06,1.165359999999999951e+00,7.717666666666667119e-01,6.644401333333333023e+06
1.254000000000000000e+06,1.168536666666666779e+00,7.728666666666667018e-01,6.660804666666666977e+06
1.257000000000000000e+06,1.170406666666666595e+00,7.752999999999999892e-01,6.676565000000000000e+06
1.260000000000000000e+06,1.162103333333333266e+00,7.692666666666667652e-01,6.692706333333333023e+06
1.263000000000000000e+06,1.169130000000000003e+00,7.728666666666667018e-01,6.709209333333333023e+06
1.266000000000000000e+06,1.170849999999999946e+00,7.727666666666666018e-01,6.725340333333333023e+06
1.269000000000000000e+06,1.163810000000000011e+00,7.700999999999998957e-01,6.741639000000000000e+06
1.272000000000000000e+06,1.168940000000000090e+00,7.721999999999998865e-01,6.757628000000000000e+06
1.275000000000000000e+06,1.169743333333333135e+00,7.735333333333334060e-01,6.773002666666666977e+06
1.278000000000000000e+06,1.170293333333333186e+00,7.750333333333333519e-01,6.789376333333333023e+06
1.281000000000000000e+06,1.164693333333333358e+00,7.715999999999999526e-01,6.805208000000000000e+06
1.284000000000000000e+06,1.163706666666666445e+00,7.702333333333334364e-01,6.821147333333333023e+06
1.287000000000000000e+06,1.169976666666666887e+00,7.745666666666665146e-01,6.837268666666666977e+06
1.290000000000000000e+06,1.163720000000000088e+00,7.704000000000000847e-01,6.853019666666666977e+06
1.293000000000000000e+06,1.170556666666666690e+00,7.750333333333333519e-01,6.868929000000000000e+06
1.296000000000000000e+06,1.174313333333333320e+00,7.746333333333333959e-01,6.884808333333333023e+06
1.299000000000000000e+06,1.160323333333333151e+00,7.686333333333333906e-01,6.900549333333333023e+06
1.302000000000000000e+06,1.179560000000000164e+00,7.810333333333333572e-01,6.916079000000000000e+06
1.305000000000000000e+06,1.162833333333333385e+00,7.694999999999998508e-01,6.932056333333333023e+06
1.308000000000000000e+06,1.165683333333333183e+00,7.699666666666665771e-01,6.948346333333333023e+06
1.311000000000000000e+06,1.165376666666666727e+00,7.695666666666666211e-01,6.964445333333333023e+06
1.314000000000000000e+06,1.162056666666666516e+00,7.681666666666666643e-01,6.980385333333333023e+06
1.317000000000000000e+06,1.168063333333333453e+00,7.728666666666667018e-01,6.995985333333333023e+06
1.320000000000000000e+06,1.179056666666666864e+00,7.781333333333333435e-01,7.012152333333333023e+06
1.323000000000000000e+06,1.166663333333333386e+00,7.713666666666666449e-01,7.028082333333333023e+06
1.326000000000000000e+06,1.171343333333333403e+00,7.753666666666666485e-01,7.044005666666666977e+06
1.329000000000000000e+06,1.167423333333333479e+00,7.697666666666665991e-01,7.060229666666666977e+06
1.332000000000000000e+06,1.162953333333333283e+00,7.694666666666667432e-01,7.075898333333333023e+06
1.335000000000000000e+06,1.167583333333333195e+00,7.715000000000000746e-01,7.091518333333333023e+06
1.338000000000000000e+06,1.171099999999999808e+00,7.749333333333333629e-01,7.107784000000000000e+06
1.341000000000000000e+06,1.164686666666666648e+00,7.708000000000000407e-01,7.123604000000000000e+06
1.344000000000000000e+06,1.165683333333333183e+00,7.706333333333331703e-01,7.139831000000000000e+06
1.347000000000000000e+06,1.162373333333333258e+00,7.701999999999999957e-01,7.155952666666666977e+06
1.350000000000000000e+06,1.164423333333333366e+00,7.707333333333332703e-01,7.171638333333333023e+06
1.353000000000000000e+06,1.170660000000000034e+00,7.755333333333332968e-01,7.187090666666666977e+06


==> data/protein/arc1-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.677363333333333539e+00,1.013066666666666782e+00,2.803000000000000000e+03
3.000000000000000000e+03,2.398229999999999862e+00,8.816000000000000503e-01,1.042166666666666606e+04
6.000000000000000000e+03,2.266763333333333019e+00,8.406666666666667842e-01,1.770900000000000000e+04
9.000000000000000000e+03,2.264136666666666908e+00,8.241666666666667140e-01,2.526433333333333212e+04
1.200000000000000000e+04,2.280536666666666878e+00,8.149000000000000687e-01,3.291566666666666424e+04
1.500000000000000000e+04,1.225270000000000081e+00,8.180000000000000604e-01,4.264500000000000000e+04
1.800000000000000000e+04,1.217423333333333302e+00,8.135666666666666602e-01,5.284800000000000000e+04
2.100000000000000000e+04,1.214650000000000007e+00,8.123999999999999000e-01,6.247433333333333576e+04
2.400000000000000000e+04,1.211439999999999850e+00,8.084666666666665558e-01,7.230133333333332848e+04
2.700000000000000000e+04,1.205146666666666588e+00,8.051333333333333675e-01,8.225600000000000000e+04
3.000000000000000000e+04,1.208913333333333284e+00,8.054000000000000048e-01,9.207866666666667152e+04
3.300000000000000000e+04,1.211486666666666601e+00,8.083333333333332371e-01,1.019763333333333285e+05
3.600000000000000000e+04,1.212210000000000010e+00,8.081666666666666998e-01,1.116966666666666715e+05
3.900000000000000000e+04,1.208499999999999908e+00,8.065333333333333243e-01,1.214056666666666715e+05
4.200000000000000000e+04,1.213326666666666664e+00,8.090333333333332710e-01,1.312536666666666570e+05
4.500000000000000000e+04,1.215589999999999948e+00,8.091333333333333711e-01,1.410536666666666570e+05
4.800000000000000000e+04,1.212713333333333310e+00,8.059666666666666091e-01,1.508246666666666570e+05
5.100000000000000000e+04,1.208843333333333270e+00,8.072333333333333583e-01,1.603673333333333430e+05
5.400000000000000000e+04,1.207650000000000112e+00,8.039333333333332776e-01,1.702846666666666570e+05
5.700000000000000000e+04,1.210196666666666587e+00,8.047666666666666302e-01,1.796976666666666570e+05
6.000000000000000000e+04,1.208076666666666688e+00,8.062333333333332464e-01,1.895063333333333430e+05
6.300000000000000000e+04,1.213729999999999976e+00,8.092999999999999083e-01,1.992156666666666570e+05
6.600000000000000000e+04,1.214963333333333173e+00,8.093333333333333490e-01,2.090603333333333430e+05
6.900000000000000000e+04,1.212956666666666683e+00,8.081999999999999185e-01,2.188440000000000000e+05
7.200000000000000000e+04,1.207600000000000007e+00,8.050333333333332675e-01,2.285533333333333430e+05
7.500000000000000000e+04,1.217963333333333287e+00,8.092000000000000304e-01,2.380953333333333430e+05
7.800000000000000000e+04,1.236296666666666821e+00,8.218666666666666343e-01,2.479693333333333430e+05
8.100000000000000000e+04,1.217896666666666627e+00,8.113000000000000211e-01,2.575313333333333430e+05
8.400000000000000000e+04,1.212906666666666577e+00,8.095666666666666567e-01,2.674736666666666861e+05
8.700000000000000000e+04,1.208686666666666687e+00,8.066333333333334243e-01,2.767820000000000000e+05
9.000000000000000000e+04,1.212290000000000090e+00,8.088999999999999524e-01,2.862666666666666861e+05
9.300000000000000000e+04,1.215266666666666717e+00,8.095999999999999863e-01,2.961590000000000000e+05
9.600000000000000000e+04,1.210356666666666747e+00,8.073666666666666769e-01,3.058936666666666861e+05
9.900000000000000000e+04,1.216696666666666760e+00,8.108000000000000762e-01,3.156096666666666861e+05
1.020000000000000000e+05,1.218446666666666678e+00,8.141999999999999238e-01,3.254583333333333139e+05
1.050000000000000000e+05,1.218743333333333512e+00,8.114333333333333398e-01,3.349946666666666861e+05
1.080000000000000000e+05,1.210903333333333221e+00,8.081333333333332591e-01,3.450220000000000000e+05
1.110000000000000000e+05,1.213536666666666486e+00,8.104666666666666686e-01,3.542960000000000000e+05
1.140000000000000000e+05,1.230616666666666470e+00,8.222000000000000419e-01,3.644630000000000000e+05
1.170000000000000000e+05,1.226986666666666670e+00,8.190333333333333909e-01,3.740560000000000000e+05
1.200000000000000000e+05,1.203309999999999880e+00,8.036666666666666403e-01,3.837330000000000000e+05
1.230000000000000000e+05,1.215446666666666786e+00,8.098000000000000753e-01,3.936410000000000000e+05
1.260000000000000000e+05,1.218216666666666725e+00,8.127333333333334187e-01,4.033606666666666861e+05
1.290000000000000000e+05,1.220069999999999988e+00,8.142333333333332535e-01,4.131370000000000000e+05
1.320000000000000000e+05,1.211936666666666662e+00,8.078666666666666218e-01,4.228776666666666861e+05
1.350000000000000000e+05,1.225686666666666591e+00,8.154666666666665620e-01,4.327880000000000000e+05
1.380000000000000000e+05,1.214803333333333235e+00,8.102333333333332499e-01,4.427166666666666861e+05
1.410000000000000000e+05,1.220463333333333233e+00,8.136333333333333195e-01,4.524070000000000000e+05
1.440000000000000000e+05,1.219400000000000039e+00,8.134333333333333416e-01,4.625116666666666861e+05
1.470000000000000000e+05,1.219363333333333133e+00,8.127666666666666373e-01,4.716303333333333139e+05
1.500000000000000000e+05,1.216923333333333135e+00,8.083666666666666778e-01,4.815080000000000000e+05
1.530000000000000000e+05,1.223989999999999911e+00,8.140666666666667162e-01,4.908880000000000000e+05
1.560000000000000000e+05,1.230140000000000011e+00,8.229333333333332945e-01,5.006106666666666861e+05
1.590000000000000000e+05,1.208343333333333325e+00,8.060333333333332684e-01,5.102960000000000000e+05
1.620000000000000000e+05,1.217306666666666537e+00,8.141666666666665941e-01,5.201303333333333139e+05
1.650000000000000000e+05,1.214150000000000063e+00,8.118666666666666254e-01,5.297650000000000000e+05
1.680000000000000000e+05,1.226776666666666626e+00,8.177333333333333121e-01,5.394110000000000000e+05
1.710000000000000000e+05,1.218759999999999843e+00,8.111666666666667025e-01,5.491936666666666279e+05
1.740000000000000000e+05,1.215670000000000028e+00,8.106666666666666465e-01,5.590280000000000000e+05
1.770000000000000000e+05,1.216500000000000137e+00,8.073333333333332362e-01,5.689056666666666279e+05
1.800000000000000000e+05,1.209293333333333331e+00,8.069666666666667210e-01,5.786856666666666279e+05
1.830000000000000000e+05,1.210679999999999978e+00,8.071666666666666989e-01,5.882066666666666279e+05
1.860000000000000000e+05,1.239929999999999977e+00,8.277666666666666506e-01,5.976576666666666279e+05
1.890000000000000000e+05,1.218016666666666525e+00,8.126000000000001000e-01,6.078543333333333721e+05
1.920000000000000000e+05,1.217916666666666536e+00,8.107999999999999652e-01,6.169926666666666279e+05
1.950000000000000000e+05,1.211136666666666528e+00,8.074666666666666659e-01,6.267470000000000000e+05
1.980000000000000000e+05,1.205096666666666705e+00,8.033000000000001251e-01,6.364870000000000000e+05
2.010000000000000000e+05,1.219536666666666491e+00,8.105666666666665465e-01,6.463656666666666279e+05
2.040000000000000000e+05,1.209746666666666748e+00,8.069000000000000616e-01,6.561226666666666279e+05
2.070000000000000000e+05,1.216466666666666807e+00,8.124333333333333407e-01,6.657586666666666279e+05
2.100000000000000000e+05,1.213559999999999972e+00,8.092666666666666897e-01,6.756630000000000000e+05
2.130000000000000000e+05,1.210849999999999982e+00,8.079000000000000625e-01,6.852293333333333721e+05
2.160000000000000000e+05,1.223376666666666557e+00,8.162333333333333663e-01,6.948656666666666279e+05
2.190000000000000000e+05,1.218796666666666750e+00,8.123666666666666814e-01,7.047243333333333721e+05
2.220000000000000000e+05,1.225846666666666529e+00,8.156666666666666510e-01,7.144896666666666279e+05
2.250000000000000000e+05,1.214413333333333567e+00,8.119666666666667254e-01,7.241300000000000000e+05
2.280000000000000000e+05,1.217303333333333404e+00,8.131333333333333746e-01,7.337583333333333721e+05
2.310000000000000000e+05,1.213826666666666609e+00,8.088666666666667338e-01,7.435726666666666279e+05
2.340000000000000000e+05,1.217419999999999947e+00,8.123999999999999000e-01,7.534863333333333721e+05
2.370000000000000000e+05,1.220796666666666752e+00,8.125666666666666593e-01,7.634033333333333721e+05
2.400000000000000000e+05,1.216766666666666552e+00,8.083333333333332371e-01,7.735860000000000000e+05
2.430000000000000000e+05,1.216829999999999856e+00,8.098333333333332940e-01,7.828273333333333721e+05
2.460000000000000000e+05,1.220399999999999929e+00,8.106666666666666465e-01,7.925173333333333721e+05
2.490000000000000000e+05,1.217083333333333295e+00,8.124666666666667814e-01,8.024553333333333721e+05
2.520000000000000000e+05,1.232519999999999838e+00,8.204333333333333478e-01,8.120270000000000000e+05
2.550000000000000000e+05,1.222543333333333315e+00,8.145999999999999908e-01,8.217770000000000000e+05
2.580000000000000000e+05,1.237139999999999906e+00,8.262000000000000455e-01,8.316816666666666279e+05
2.610000000000000000e+05,1.212786666666666457e+00,8.077333333333333032e-01,8.413436666666666279e+05
2.640000000000000000e+05,1.225256666666666661e+00,8.165666666666666629e-01,8.510890000000000000e+05
2.670000000000000000e+05,1.218420000000000059e+00,8.128000000000000780e-01,8.604566666666666279e+05
2.700000000000000000e+05,1.224226666666666796e+00,8.124666666666667814e-01,8.699393333333333721e+05
2.730000000000000000e+05,1.216593333333333193e+00,8.102000000000000313e-01,8.794250000000000000e+05
2.760000000000000000e+05,1.216283333333333383e+00,8.100333333333332719e-01,8.892846666666666279e+05
2.790000000000000000e+05,1.208479999999999777e+00,8.047333333333334116e-01,8.989433333333333721e+05
2.820000000000000000e+05,1.214149999999999840e+00,8.091666666666667007e-01,9.086316666666666279e+05
2.850000000000000000e+05,1.221243333333333458e+00,8.141333333333333755e-01,9.180790000000000000e+05
2.880000000000000000e+05,1.202946666666666609e+00,8.037000000000000810e-01,9.277726666666666279e+05
2.910000000000000000e+05,1.221996666666666620e+00,8.121333333333332627e-01,9.372496666666666279e+05
2.940000000000000000e+05,1.204056666666666553e+00,8.028666666666666174e-01,9.470183333333333721e+05
2.970000000000000000e+05,1.225330000000000030e+00,8.140333333333332755e-01,9.565993333333333721e+05
3.000000000000000000e+05,1.211616666666666786e+00,8.080333333333333812e-01,9.663016666666666279e+05
3.030000000000000000e+05,1.214003333333333323e+00,8.074333333333333362e-01,9.764743333333333721e+05
3.060000000000000000e+05,1.217363333333333353e+00,8.099999999999999423e-01,9.857410000000000000e+05
3.090000000000000000e+05,1.223040000000000127e+00,8.156999999999999806e-01,9.954733333333333721e+05
3.120000000000000000e+05,1.216990000000000016e+00,8.126000000000001000e-01,1.005404333333333372e+06
3.150000000000000000e+05,1.223040000000000127e+00,8.120333333333333847e-01,1.014719333333333372e+06
3.180000000000000000e+05,1.224483333333333368e+00,8.156666666666666510e-01,1.024285000000000000e+06
3.210000000000000000e+05,1.210496666666666776e+00,8.077999999999999625e-01,1.033976666666666628e+06
3.240000000000000000e+05,1.221476666666666766e+00,8.114666666666666694e-01,1.043873666666666628e+06
3.270000000000000000e+05,1.214030000000000165e+00,8.109000000000000652e-01,1.053697666666666744e+06
3.300000000000000000e+05,1.211400000000000032e+00,8.074333333333333362e-01,1.063101666666666744e+06
3.330000000000000000e+05,1.212006666666666677e+00,8.078333333333332922e-01,1.072882000000000000e+06
3.360000000000000000e+05,1.212346666666666684e+00,8.098333333333332940e-01,1.082618333333333256e+06
3.390000000000000000e+05,1.217353333333333287e+00,8.132666666666666933e-01,1.092547000000000000e+06
3.420000000000000000e+05,1.209583333333333455e+00,8.079333333333332812e-01,1.102242666666666744e+06
3.450000000000000000e+05,1.207760000000000167e+00,8.045333333333332115e-01,1.111862666666666744e+06
3.480000000000000000e+05,1.210646666666666649e+00,8.037666666666666293e-01,1.121410000000000000e+06
3.510000000000000000e+05,1.217116666666666625e+00,8.114999999999999991e-01,1.131185333333333256e+06
3.540000000000000000e+05,1.210643333333333294e+00,8.052666666666666861e-01,1.140537666666666744e+06
3.570000000000000000e+05,1.220023333333333460e+00,8.106333333333334279e-01,1.150281666666666744e+06
3.600000000000000000e+05,1.213243333333333451e+00,8.089000000000000634e-01,1.159920666666666744e+06
3.630000000000000000e+05,1.214286666666666514e+00,8.072333333333333583e-01,1.169553000000000000e+06
3.660000000000000000e+05,1.212786666666666680e+00,8.074000000000000066e-01,1.178993666666666744e+06
3.690000000000000000e+05,1.231383333333333496e+00,8.211333333333333817e-01,1.188572333333333256e+06
3.720000000000000000e+05,1.209203333333333186e+00,8.068333333333334023e-01,1.198339333333333256e+06
3.750000000000000000e+05,1.213149999999999951e+00,8.065666666666667650e-01,1.208097666666666744e+06
3.780000000000000000e+05,1.212216666666666720e+00,8.091000000000000414e-01,1.218381666666666744e+06
3.810000000000000000e+05,1.205559999999999965e+00,8.035333333333332106e-01,1.227298333333333256e+06
3.840000000000000000e+05,1.208599999999999897e+00,8.054000000000000048e-01,1.236993000000000000e+06
3.870000000000000000e+05,1.239216666666666633e+00,8.236999999999999877e-01,1.246377666666666744e+06
3.900000000000000000e+05,1.220379999999999798e+00,8.111333333333332618e-01,1.256320000000000000e+06
3.930000000000000000e+05,1.214876666666666605e+00,8.107999999999999652e-01,1.265577666666666744e+06
3.960000000000000000e+05,1.222979999999999956e+00,8.157666666666667510e-01,1.275188666666666744e+06
3.990000000000000000e+05,1.208216666666666717e+00,8.048333333333334005e-01,1.284885333333333256e+06
4.020000000000000000e+05,1.212989999999999791e+00,8.101333333333332609e-01,1.294597333333333256e+06
4.050000000000000000e+05,1.226156666666666561e+00,8.195666666666667766e-01,1.304234333333333256e+06
4.080000000000000000e+05,1.230616666666666914e+00,8.235666666666666691e-01,1.313986666666666744e+06
4.110000000000000000e+05,1.220066666666666633e+00,8.127333333333334187e-01,1.323496000000000000e+06
4.140000000000000000e+05,1.217066666666666519e+00,8.120333333333332737e-01,1.333046333333333256e+06
4.170000000000000000e+05,1.214926666666666710e+00,8.103666666666665686e-01,1.342639000000000000e+06
4.200000000000000000e+05,1.220150000000000068e+00,8.160333333333333883e-01,1.352099666666666744e+06
4.230000000000000000e+05,1.228329999999999922e+00,8.215666666666666673e-01,1.361565000000000000e+06
4.260000000000000000e+05,1.220313333333333361e+00,8.117999999999999661e-01,1.370955000000000000e+06
4.290000000000000000e+05,1.210606666666666831e+00,8.075666666666667659e-01,1.380488000000000000e+06
4.320000000000000000e+05,1.203813333333333402e+00,8.010999999999999233e-01,1.390055666666666744e+06
4.350000000000000000e+05,1.205263333333333131e+00,8.035666666666667624e-01,1.399600000000000000e+06
4.380000000000000000e+05,1.224150000000000071e+00,8.144666666666666721e-01,1.409016333333333256e+06
4.410000000000000000e+05,1.218853333333333344e+00,8.107000000000000872e-01,1.418641666666666744e+06
4.440000000000000000e+05,1.207296666666666685e+00,8.052666666666666861e-01,1.428293000000000000e+06
4.470000000000000000e+05,1.213563333333333327e+00,8.094666666666666677e-01,1.437803000000000000e+06
4.500000000000000000e+05,1.216256666666666542e+00,8.108666666666666245e-01,1.447363666666666744e+06
4.530000000000000000e+05,1.212333333333333263e+00,8.064000000000000057e-01,1.457078333333333256e+06
4.560000000000000000e+05,1.208656666666666490e+00,8.051666666666666972e-01,1.466224000000000000e+06
4.590000000000000000e+05,1.213993333333333480e+00,8.092000000000000304e-01,1.475828000000000000e+06
4.620000000000000000e+05,1.211943333333333372e+00,8.070333333333333803e-01,1.485219666666666744e+06
4.650000000000000000e+05,1.219859999999999944e+00,8.115999999999999881e-01,1.494939666666666744e+06
4.680000000000000000e+05,1.210826666666666718e+00,8.061666666666665870e-01,1.505372333333333256e+06
4.710000000000000000e+05,1.214976666666666594e+00,8.095666666666666567e-01,1.514066666666666744e+06
4.740000000000000000e+05,1.223373333333333202e+00,8.163333333333332442e-01,1.523608333333333256e+06
4.770000000000000000e+05,1.222303333333333297e+00,8.129333333333333966e-01,1.533197333333333256e+06
4.800000000000000000e+05,1.217559999999999976e+00,8.112333333333333618e-01,1.542549666666666744e+06
4.830000000000000000e+05,1.199909999999999810e+00,7.985666666666665359e-01,1.552273333333333256e+06
4.860000000000000000e+05,1.212020000000000097e+00,8.081999999999999185e-01,1.561408333333333256e+06
4.890000000000000000e+05,1.212853333333333117e+00,8.105999999999999872e-01,1.570928333333333256e+06
4.920000000000000000e+05,1.207153333333333523e+00,8.033000000000000140e-01,1.580325666666666744e+06
4.950000000000000000e+05,1.235336666666666749e+00,8.199999999999999512e-01,1.589619333333333256e+06
4.980000000000000000e+05,1.212919999999999998e+00,8.074000000000000066e-01,1.598997000000000000e+06
5.010000000000000000e+05,1.205516666666666792e+00,8.020000000000000462e-01,1.608377666666666744e+06
5.040000000000000000e+05,1.202919999999999989e+00,8.031333333333333657e-01,1.618121000000000000e+06
5.070000000000000000e+05,1.211573333333333613e+00,8.085999999999998744e-01,1.627755333333333256e+06
5.100000000000000000e+05,1.213943333333333152e+00,8.079666666666667219e-01,1.637471333333333256e+06
5.130000000000000000e+05,1.221340000000000092e+00,8.131333333333333746e-01,1.647172666666666744e+06
5.160000000000000000e+05,1.211223333333333541e+00,8.039666666666667183e-01,1.656814333333333256e+06
5.190000000000000000e+05,1.200646666666666640e+00,7.997333333333332961e-01,1.666312000000000000e+06
5.220000000000000000e+05,1.208303333333333507e+00,8.046333333333333115e-01,1.675758333333333256e+06
5.250000000000000000e+05,1.217830000000000190e+00,8.081666666666666998e-01,1.685308000000000000e+06
5.280000000000000000e+05,1.209426666666666650e+00,8.060000000000000497e-01,1.694915000000000000e+06
5.310000000000000000e+05,1.218286666666666518e+00,8.127666666666666373e-01,1.704470000000000000e+06
5.340000000000000000e+05,1.216280000000000028e+00,8.087333333333331931e-01,1.714068333333333256e+06
5.370000000000000000e+05,1.210110000000000019e+00,8.055666666666665421e-01,1.723675333333333256e+06
5.400000000000000000e+05,1.201456666666666839e+00,8.006333333333333080e-01,1.732836000000000000e+06
5.430000000000000000e+05,1.207123333333333326e+00,8.032000000000000250e-01,1.742634333333333256e+06
5.460000000000000000e+05,1.221743333333333181e+00,8.132333333333333636e-01,1.752299000000000000e+06
5.490000000000000000e+05,1.207656666666666601e+00,8.032333333333333547e-01,1.762068666666666744e+06
5.520000000000000000e+05,1.226403333333333290e+00,8.150666666666666060e-01,1.771722666666666744e+06
5.550000000000000000e+05,1.213143333333333240e+00,8.070666666666665989e-01,1.781412666666666744e+06
5.580000000000000000e+05,1.214669999999999916e+00,8.089666666666667227e-01,1.790897333333333256e+06
5.610000000000000000e+05,1.210443333333333316e+00,8.065666666666667650e-01,1.800458666666666744e+06
5.640000000000000000e+05,1.227999999999999980e+00,8.180666666666667197e-01,1.809943000000000000e+06
5.670000000000000000e+05,1.215226666666666455e+00,8.083999999999998964e-01,1.819429333333333256e+06
5.700000000000000000e+05,1.221693333333333298e+00,8.116333333333333178e-01,1.828799666666666744e+06
5.730000000000000000e+05,1.220530000000000115e+00,8.133000000000000229e-01,1.838449666666666744e+06
5.760000000000000000e+05,1.209179999999999922e+00,8.053333333333333455e-01,1.848163333333333256e+06
5.790000000000000000e+05,1.215260000000000007e+00,8.098666666666666236e-01,1.858673333333333256e+06
5.820000000000000000e+05,1.208746666666666636e+00,8.055333333333333234e-01,1.867710000000000000e+06
5.850000000000000000e+05,1.209520000000000151e+00,8.052333333333333565e-01,1.877094333333333256e+06
5.880000000000000000e+05,1.207923333333333238e+00,8.035333333333332106e-01,1.886538333333333256e+06
5.910000000000000000e+05,1.204909999999999926e+00,8.030333333333333767e-01,1.896110000000000000e+06
5.940000000000000000e+05,1.200779999999999959e+00,8.018000000000000682e-01,1.905612000000000000e+06
5.970000000000000000e+05,1.208759999999999835e+00,8.046333333333333115e-01,1.915327000000000000e+06
6.000000000000000000e+05,1.207569999999999810e+00,8.032000000000000250e-01,1.925161333333333256e+06
6.030000000000000000e+05,1.218103333333333316e+00,8.125333333333334407e-01,1.934428000000000000e+06
6.060000000000000000e+05,1.218750000000000000e+00,8.129333333333333966e-01,1.943828666666666744e+06
6.090000000000000000e+05,1.217153333333333309e+00,8.099999999999999423e-01,1.953391666666666744e+06
6.120000000000000000e+05,1.202723333333333366e+00,8.008333333333332860e-01,1.962915333333333256e+06
6.150000000000000000e+05,1.205913333333333393e+00,8.039666666666667183e-01,1.972650333333333256e+06
6.180000000000000000e+05,1.216123333333333223e+00,8.095333333333333270e-01,1.982062333333333256e+06
6.210000000000000000e+05,1.204896666666666727e+00,8.027333333333332988e-01,1.991725333333333256e+06
6.240000000000000000e+05,1.213090000000000002e+00,8.104666666666666686e-01,2.001050000000000000e+06
6.270000000000000000e+05,1.217646666666666766e+00,8.097333333333333050e-01,2.010608000000000000e+06
6.300000000000000000e+05,1.219780000000000086e+00,8.149000000000000687e-01,2.019933000000000000e+06
6.330000000000000000e+05,1.205433333333333357e+00,8.041999999999999149e-01,2.029368666666666744e+06
6.360000000000000000e+05,1.216863333333333408e+00,8.118333333333334068e-01,2.039026333333333256e+06
6.390000000000000000e+05,1.214573333333333283e+00,8.070666666666665989e-01,2.048585333333333256e+06
6.420000000000000000e+05,1.208923333333333350e+00,8.039333333333332776e-01,2.057989000000000000e+06
6.450000000000000000e+05,1.207476666666666754e+00,8.047333333333334116e-01,2.067567666666666744e+06
6.480000000000000000e+05,1.222726666666666739e+00,8.147333333333333094e-01,2.077261333333333256e+06
6.510000000000000000e+05,1.201279999999999903e+00,7.991666666666666918e-01,2.086791000000000000e+06
6.540000000000000000e+05,1.198723333333333363e+00,7.985000000000000986e-01,2.096667333333333256e+06
6.570000000000000000e+05,1.214869999999999894e+00,8.107666666666665245e-01,2.106158000000000000e+06
6.600000000000000000e+05,1.215100000000000069e+00,8.100666666666667126e-01,2.115823333333333489e+06
6.630000000000000000e+05,1.209493333333333531e+00,8.083666666666666778e-01,2.125755333333333489e+06
6.660000000000000000e+05,1.214196666666666591e+00,8.097999999999999643e-01,2.135513333333333489e+06
6.690000000000000000e+05,1.204193333333333227e+00,8.019333333333333869e-01,2.145362000000000000e+06
6.720000000000000000e+05,1.213673333333333382e+00,8.111666666666667025e-01,2.154992333333333489e+06
6.750000000000000000e+05,1.222183333333333399e+00,8.138999999999999568e-01,2.164355333333333489e+06
6.780000000000000000e+05,1.205103333333333415e+00,8.017666666666666275e-01,2.174109000000000000e+06
6.810000000000000000e+05,1.212420000000000053e+00,8.086666666666665337e-01,2.183648000000000000e+06
6.840000000000000000e+05,1.229156666666666675e+00,8.191333333333332689e-01,2.193359333333333489e+06
6.870000000000000000e+05,1.217526666666666868e+00,8.090000000000000524e-01,2.203072000000000000e+06
6.900000000000000000e+05,1.221396666666666464e+00,8.154666666666666730e-01,2.212384666666666511e+06
6.930000000000000000e+05,1.225203333333333200e+00,8.167666666666666409e-01,2.221914333333333489e+06
6.960000000000000000e+05,1.215870000000000006e+00,8.097333333333333050e-01,2.231428666666666511e+06
6.990000000000000000e+05,1.214063333333333494e+00,8.108666666666666245e-01,2.240782333333333489e+06
7.020000000000000000e+05,1.211623333333333496e+00,8.072666666666666879e-01,2.250434333333333489e+06
7.050000000000000000e+05,1.215166666666666506e+00,8.095333333333334380e-01,2.260142333333333489e+06
7.080000000000000000e+05,1.219430000000000014e+00,8.121666666666665924e-01,2.270676666666666511e+06
7.110000000000000000e+05,1.212229999999999919e+00,8.072000000000000286e-01,2.279302000000000000e+06
7.140000000000000000e+05,1.226993333333333380e+00,8.147999999999999687e-01,2.288759000000000000e+06
7.170000000000000000e+05,1.211083333333333290e+00,8.085999999999998744e-01,2.298355333333333489e+06
7.200000000000000000e+05,1.219660000000000188e+00,8.108999999999998431e-01,2.307742333333333489e+06
7.230000000000000000e+05,1.224866666666666548e+00,8.208333333333333037e-01,2.317426333333333489e+06
7.260000000000000000e+05,1.211583333333333234e+00,8.076999999999999735e-01,2.326992333333333489e+06
7.290000000000000000e+05,1.207629999999999981e+00,8.034666666666666623e-01,2.336720333333333489e+06
7.320000000000000000e+05,1.214523333333333399e+00,8.083000000000000185e-01,2.346452666666666511e+06
7.350000000000000000e+05,1.219733333333333336e+00,8.125333333333334407e-01,2.355545000000000000e+06
7.380000000000000000e+05,1.206246666666666689e+00,8.041333333333332556e-01,2.365333000000000000e+06
7.410000000000000000e+05,1.232150000000000079e+00,8.221666666666666012e-01,2.374632666666666511e+06
7.440000000000000000e+05,1.227756666666666829e+00,8.178666666666666307e-01,2.384460000000000000e+06
7.470000000000000000e+05,1.211483333333333468e+00,8.062999999999999057e-01,2.393916333333333489e+06
7.500000000000000000e+05,1.205216666666666603e+00,8.039666666666667183e-01,2.403497333333333489e+06
7.530000000000000000e+05,1.215626666666666855e+00,8.100000000000000533e-01,2.412775666666666511e+06
7.560000000000000000e+05,1.210043333333333360e+00,8.061333333333333684e-01,2.422652333333333489e+06
7.590000000000000000e+05,1.215870000000000006e+00,8.102999999999999092e-01,2.432239333333333489e+06
7.620000000000000000e+05,1.211799999999999988e+00,8.079333333333332812e-01,2.441850666666666511e+06
7.650000000000000000e+05,1.219333333333333380e+00,8.126333333333333186e-01,2.451225333333333489e+06
7.680000000000000000e+05,1.213903333333333334e+00,8.081333333333334812e-01,2.460914666666666511e+06
7.710000000000000000e+05,1.210263333333333469e+00,8.073666666666667879e-01,2.470473666666666511e+06
7.740000000000000000e+05,1.211923333333333241e+00,8.060999999999999277e-01,2.480087666666666511e+06
7.770000000000000000e+05,1.221473333333333411e+00,8.135333333333333306e-01,2.489742666666666511e+06
7.800000000000000000e+05,1.223633333333333129e+00,8.155000000000000027e-01,2.499501333333333489e+06
7.830000000000000000e+05,1.219473333333333409e+00,8.087333333333334151e-01,2.508968666666666511e+06
7.860000000000000000e+05,1.225649999999999906e+00,8.157666666666666400e-01,2.518424333333333489e+06
7.890000000000000000e+05,1.217310000000000114e+00,8.109666666666667245e-01,2.528155333333333489e+06
7.920000000000000000e+05,1.211076666666666801e+00,8.061333333333333684e-01,2.537440333333333489e+06
7.950000000000000000e+05,1.203673333333333373e+00,8.022000000000000242e-01,2.547184333333333489e+06
7.980000000000000000e+05,1.224553333333333383e+00,8.130666666666667153e-01,2.556615333333333489e+06
8.010000000000000000e+05,1.211633333333333340e+00,8.056666666666666421e-01,2.565812000000000000e+06
8.040000000000000000e+05,1.216773333333333262e+00,8.071999999999999176e-01,2.575077000000000000e+06
8.070000000000000000e+05,1.205613333333333204e+00,8.017666666666666275e-01,2.584484666666666511e+06
8.100000000000000000e+05,1.211086666666666645e+00,8.085333333333332151e-01,2.594011666666666511e+06
8.130000000000000000e+05,1.210560000000000080e+00,8.070666666666665989e-01,2.603775000000000000e+06
8.160000000000000000e+05,1.204776666666666607e+00,8.030333333333333767e-01,2.613659000000000000e+06
8.190000000000000000e+05,1.215863333333333296e+00,8.103333333333333499e-01,2.623116000000000000e+06
8.220000000000000000e+05,1.201376666666666537e+00,8.011333333333333639e-01,2.632649333333333489e+06
8.250000000000000000e+05,1.208679999999999977e+00,8.046999999999999709e-01,2.642304666666666511e+06
8.280000000000000000e+05,1.216326666666666556e+00,8.112666666666665805e-01,2.651748000000000000e+06
8.310000000000000000e+05,1.214540000000000175e+00,8.081333333333334812e-01,2.661579000000000000e+06
8.340000000000000000e+05,1.209056666666666446e+00,8.061666666666665870e-01,2.671212000000000000e+06
8.370000000000000000e+05,1.212266666666666604e+00,8.051333333333333675e-01,2.680728000000000000e+06
8.400000000000000000e+05,1.231516666666666815e+00,8.199666666666666215e-01,2.690419333333333489e+06
8.430000000000000000e+05,1.221273333333333211e+00,8.111666666666667025e-01,2.699932666666666511e+06
8.460000000000000000e+05,1.224990000000000023e+00,8.151333333333333764e-01,2.709644000000000000e+06
8.490000000000000000e+05,1.215853333333333453e+00,8.107333333333333059e-01,2.719351333333333489e+06
8.520000000000000000e+05,1.205213333333333248e+00,8.022000000000000242e-01,2.729094666666666511e+06
8.550000000000000000e+05,1.214170000000000194e+00,8.083000000000000185e-01,2.738556666666666511e+06
8.580000000000000000e+05,1.215610000000000079e+00,8.078666666666666218e-01,2.747798333333333489e+06
8.610000000000000000e+05,1.211806666666666699e+00,8.081666666666666998e-01,2.757269666666666511e+06
8.640000000000000000e+05,1.214186666666666747e+00,8.069000000000000616e-01,2.766969000000000000e+06
8.670000000000000000e+05,1.220226666666666793e+00,8.100000000000000533e-01,2.776413666666666511e+06
8.700000000000000000e+05,1.205946666666666500e+00,8.054666666666666641e-01,2.786739666666666511e+06
8.730000000000000000e+05,1.216886666666666672e+00,8.105999999999999872e-01,2.794937000000000000e+06
8.760000000000000000e+05,1.207760000000000167e+00,8.021666666666665835e-01,2.804502333333333489e+06
8.790000000000000000e+05,1.212946666666666617e+00,8.078666666666666218e-01,2.814029000000000000e+06
8.820000000000000000e+05,1.211063333333333381e+00,8.067333333333333023e-01,2.823289000000000000e+06
8.850000000000000000e+05,1.211163333333333370e+00,8.085666666666666558e-01,2.832809666666666511e+06
8.880000000000000000e+05,1.205433333333333357e+00,8.004666666666667707e-01,2.842352000000000000e+06
8.910000000000000000e+05,1.217799999999999994e+00,8.118666666666666254e-01,2.851916333333333489e+06
8.940000000000000000e+05,1.219466666666666477e+00,8.123999999999999000e-01,2.861625666666666511e+06
8.970000000000000000e+05,1.213403333333333167e+00,8.065333333333333243e-01,2.870981000000000000e+06
9.000000000000000000e+05,1.214253333333333407e+00,8.095999999999999863e-01,2.881153000000000000e+06
9.030000000000000000e+05,1.206450000000000022e+00,8.033333333333332327e-01,2.890035666666666511e+06
9.060000000000000000e+05,1.215959999999999930e+00,8.111666666666667025e-01,2.899521000000000000e+06
9.090000000000000000e+05,1.213260000000000005e+00,8.067999999999999616e-01,2.909095666666666511e+06
9.120000000000000000e+05,1.216163333333333263e+00,8.086333333333333151e-01,2.918261000000000000e+06
9.150000000000000000e+05,1.210739999999999927e+00,8.051000000000000378e-01,2.927691000000000000e+06
9.180000000000000000e+05,1.213103333333333422e+00,8.086333333333334261e-01,2.937215666666666511e+06
9.210000000000000000e+05,1.220733333333333448e+00,8.109999999999999432e-01,2.946251000000000000e+06
9.240000000000000000e+05,1.203230000000000022e+00,8.043333333333334556e-01,2.955942333333333489e+06
9.270000000000000000e+05,1.223486666666666833e+00,8.083666666666666778e-01,2.965474333333333489e+06
9.300000000000000000e+05,1.216573333333333506e+00,8.062333333333334684e-01,2.974935666666666511e+06
9.330000000000000000e+05,1.209100000000000064e+00,8.057999999999999607e-01,2.984716666666666511e+06
9.360000000000000000e+05,1.230199999999999960e+00,8.199999999999999512e-01,2.994333000000000000e+06
9.390000000000000000e+05,1.198349999999999804e+00,7.980666666666667020e-01,3.004174666666666511e+06
9.420000000000000000e+05,1.218543333333333534e+00,8.107333333333333059e-01,3.013895000000000000e+06
9.450000000000000000e+05,1.219486666666666608e+00,8.130000000000000560e-01,3.023339333333333489e+06
9.480000000000000000e+05,1.206036666666666646e+00,8.048000000000000709e-01,3.033120666666666511e+06
9.510000000000000000e+05,1.213073333333333448e+00,8.078333333333334032e-01,3.042682666666666511e+06
9.540000000000000000e+05,1.203900000000000192e+00,8.022000000000000242e-01,3.052229333333333489e+06
9.570000000000000000e+05,1.211219999999999963e+00,8.071333333333332583e-01,3.061979666666666511e+06
9.600000000000000000e+05,1.204103333333333525e+00,8.014000000000000012e-01,3.071661000000000000e+06
9.630000000000000000e+05,1.212806666666666588e+00,8.087666666666666337e-01,3.081389000000000000e+06
9.660000000000000000e+05,1.214173333333333327e+00,8.092000000000000304e-01,3.090958666666666511e+06
9.690000000000000000e+05,1.216750000000000220e+00,8.082333333333332481e-01,3.100339666666666511e+06
9.720000000000000000e+05,1.218023333333333236e+00,8.097333333333333050e-01,3.109981333333333489e+06
9.750000000000000000e+05,1.206963333333333388e+00,8.032666666666666844e-01,3.119476000000000000e+06
9.780000000000000000e+05,1.210619999999999807e+00,8.039999999999999369e-01,3.128910333333333489e+06
9.810000000000000000e+05,1.220463333333333233e+00,8.129666666666667263e-01,3.138401000000000000e+06
9.840000000000000000e+05,1.215220000000000189e+00,8.074999999999999956e-01,3.148230000000000000e+06
9.870000000000000000e+05,1.205943333333333145e+00,8.030666666666667064e-01,3.157959000000000000e+06
9.900000000000000000e+05,1.198210000000000219e+00,7.982999999999998986e-01,3.167548000000000000e+06
9.930000000000000000e+05,1.209373333333333411e+00,8.029000000000000581e-01,3.177103666666666511e+06
9.960000000000000000e+05,1.214946666666666841e+00,8.088666666666667338e-01,3.186834666666666511e+06
9.990000000000000000e+05,1.206236666666666624e+00,8.047333333333334116e-01,3.196414333333333489e+06
1.002000000000000000e+06,1.213456666666666628e+00,8.056999999999999718e-01,3.205976666666666511e+06
1.005000000000000000e+06,1.205626666666666624e+00,8.023333333333333428e-01,3.215627666666666511e+06
1.008000000000000000e+06,1.232219999999999871e+00,8.174666666666666748e-01,3.225307000000000000e+06
1.011000000000000000e+06,1.216103333333333314e+00,8.092000000000000304e-01,3.234631000000000000e+06
1.014000000000000000e+06,1.225723333333333498e+00,8.123666666666666814e-01,3.244389333333333489e+06
1.017000000000000000e+06,1.212486666666666713e+00,8.087666666666666337e-01,3.253739333333333489e+06
1.020000000000000000e+06,1.204953333333333321e+00,8.024999999999998801e-01,3.263321333333333489e+06
1.023000000000000000e+06,1.215476666666666539e+00,8.093333333333333490e-01,3.273124000000000000e+06
1.026000000000000000e+06,1.209413333333333451e+00,8.036999999999999700e-01,3.282706000000000000e+06
1.029000000000000000e+06,1.210596666666666765e+00,8.054666666666666641e-01,3.292309666666666511e+06
1.032000000000000000e+06,1.211463333333333559e+00,8.071999999999999176e-01,3.302029000000000000e+06
1.035000000000000000e+06,1.212323333333333197e+00,8.065999999999999837e-01,3.311936333333333489e+06
1.038000000000000000e+06,1.206473333333333287e+00,8.006333333333333080e-01,3.321604000000000000e+06
1.041000000000000000e+06,1.218930000000000069e+00,8.102666666666666906e-01,3.331351333333333489e+06
1.044000000000000000e+06,1.209690000000000154e+00,8.072333333333334693e-01,3.341163000000000000e+06
1.047000000000000000e+06,1.209419999999999940e+00,8.072666666666666879e-01,3.350638666666666511e+06
1.050000000000000000e+06,1.199306666666666743e+00,7.985333333333333172e-01,3.360153666666666511e+06
1.053000000000000000e+06,1.203929999999999945e+00,8.028333333333333988e-01,3.369428666666666511e+06
1.056000000000000000e+06,1.221113333333333273e+00,8.138999999999999568e-01,3.379077000000000000e+06
1.059000000000000000e+06,1.204873333333333241e+00,8.049666666666666082e-01,3.390058666666666511e+06
1.062000000000000000e+06,1.204546666666666654e+00,8.029333333333333877e-01,3.398390666666666511e+06
1.065000000000000000e+06,1.196830000000000060e+00,7.969666666666667121e-01,3.408053000000000000e+06
1.068000000000000000e+06,1.204586666666666694e+00,8.039333333333332776e-01,3.417720333333333489e+06
1.071000000000000000e+06,1.210483333333333356e+00,8.048000000000000709e-01,3.426853333333333489e+06
1.074000000000000000e+06,1.214776666666666616e+00,8.084999999999999964e-01,3.436573333333333489e+06
1.077000000000000000e+06,1.229353333333333298e+00,8.156999999999999806e-01,3.446259000000000000e+06
1.080000000000000000e+06,1.211689999999999934e+00,8.060333333333332684e-01,3.455838666666666511e+06
1.083000000000000000e+06,1.214643333333333297e+00,8.079333333333332812e-01,3.465525333333333489e+06
1.086000000000000000e+06,1.224896666666666745e+00,8.136333333333333195e-01,3.475183666666666511e+06
1.089000000000000000e+06,1.208490000000000064e+00,8.020999999999999241e-01,3.484643333333333489e+06
1.092000000000000000e+06,1.201069999999999860e+00,7.987000000000000766e-01,3.494940333333333489e+06
1.095000000000000000e+06,1.222573333333333290e+00,8.141333333333333755e-01,3.503782333333333489e+06
1.098000000000000000e+06,1.227076666666666593e+00,8.159666666666666179e-01,3.513318333333333489e+06
1.101000000000000000e+06,1.213393333333333324e+00,8.088000000000000744e-01,3.523006666666666511e+06
1.104000000000000000e+06,1.213563333333333327e+00,8.061333333333332574e-01,3.532825666666666511e+06
1.107000000000000000e+06,1.224849999999999994e+00,8.166333333333333222e-01,3.542375333333333489e+06
1.110000000000000000e+06,1.224130000000000162e+00,8.115333333333333288e-01,3.551767333333333489e+06
1.113000000000000000e+06,1.215929999999999955e+00,8.087666666666666337e-01,3.561374666666666511e+06
1.116000000000000000e+06,1.202103333333333302e+00,8.003666666666667817e-01,3.570943000000000000e+06
1.119000000000000000e+06,1.225123333333333342e+00,8.138666666666667382e-01,3.580637333333333489e+06
1.122000000000000000e+06,1.206073333333333331e+00,8.036333333333333107e-01,3.590111333333333489e+06
1.125000000000000000e+06,1.213063333333333382e+00,8.075999999999999845e-01,3.599714666666666511e+06
1.128000000000000000e+06,1.213500000000000023e+00,8.072666666666666879e-01,3.609352000000000000e+06
1.131000000000000000e+06,1.204170000000000185e+00,8.016999999999999682e-01,3.618700000000000000e+06
1.134000000000000000e+06,1.209050000000000180e+00,8.051000000000000378e-01,3.627994000000000000e+06
1.137000000000000000e+06,1.206949999999999967e+00,8.025666666666667615e-01,3.637451333333333489e+06
1.140000000000000000e+06,1.208353333333333390e+00,8.052333333333332455e-01,3.647210333333333489e+06
1.143000000000000000e+06,1.203896666666666837e+00,8.006666666666667487e-01,3.656754333333333489e+06
1.146000000000000000e+06,1.214916666666666645e+00,8.057666666666666311e-01,3.666514000000000000e+06
1.149000000000000000e+06,1.219430000000000014e+00,8.128999999999999559e-01,3.675784000000000000e+06
1.152000000000000000e+06,1.206163333333333254e+00,7.986333333333334172e-01,3.685328333333333489e+06
1.155000000000000000e+06,1.200296666666666789e+00,7.989000000000000545e-01,3.694923666666666511e+06
1.158000000000000000e+06,1.203613333333333424e+00,8.006000000000000894e-01,3.704175333333333489e+06
1.161000000000000000e+06,1.208656666666666490e+00,8.043666666666666742e-01,3.713682333333333489e+06
1.164000000000000000e+06,1.207683333333333442e+00,8.045333333333332115e-01,3.723472666666666511e+06
1.167000000000000000e+06,1.208716666666666661e+00,8.056999999999999718e-01,3.733177666666666511e+06
1.170000000000000000e+06,1.217286666666666628e+00,8.114333333333333398e-01,3.742677666666666511e+06
1.173000000000000000e+06,1.217413333333333236e+00,8.096333333333332050e-01,3.752354666666666511e+06
1.176000000000000000e+06,1.220480000000000009e+00,8.098999999999999533e-01,3.762118333333333489e+06
1.179000000000000000e+06,1.215030000000000054e+00,8.100666666666666016e-01,3.771690666666666511e+06
1.182000000000000000e+06,1.212259999999999893e+00,8.053666666666666751e-01,3.781259000000000000e+06
1.185000000000000000e+06,1.203400000000000025e+00,8.023666666666667835e-01,3.791049333333333489e+06
1.188000000000000000e+06,1.215533333333333355e+00,8.089666666666666117e-01,3.800704333333333489e+06
1.191000000000000000e+06,1.216636666666666811e+00,8.108000000000000762e-01,3.810251000000000000e+06
1.194000000000000000e+06,1.216550000000000020e+00,8.103666666666667906e-01,3.819840000000000000e+06
1.197000000000000000e+06,1.211916666666666753e+00,8.081999999999999185e-01,3.829546000000000000e+06
1.200000000000000000e+06,1.219373333333333198e+00,8.104666666666666686e-01,3.839260333333333489e+06
1.203000000000000000e+06,1.209366666666666701e+00,8.048333333333332895e-01,3.848898666666666511e+06
1.206000000000000000e+06,1.202686666666666682e+00,8.015999999999999792e-01,3.858457333333333489e+06
1.209000000000000000e+06,1.208809999999999940e+00,8.062000000000000277e-01,3.868240333333333489e+06
1.212000000000000000e+06,1.209076666666666577e+00,8.063333333333333464e-01,3.878009000000000000e+06
1.215000000000000000e+06,1.210533333333333461e+00,8.074333333333333362e-01,3.887385000000000000e+06
1.218000000000000000e+06,1.225573333333333403e+00,8.176666666666666528e-01,3.897194333333333489e+06
1.221000000000000000e+06,1.208069999999999977e+00,8.022333333333332428e-01,3.906858000000000000e+06
1.224000000000000000e+06,1.215759999999999952e+00,8.097333333333333050e-01,3.916706000000000000e+06
1.227000000000000000e+06,1.211586666666666590e+00,8.052999999999999048e-01,3.926341666666666511e+06
1.230000000000000000e+06,1.204886666666666661e+00,8.039000000000000590e-01,3.935814666666666511e+06
1.233000000000000000e+06,1.206083333333333174e+00,8.028666666666666174e-01,3.945044000000000000e+06
1.236000000000000000e+06,1.203996666666666604e+00,8.023333333333333428e-01,3.954401666666666511e+06
1.239000000000000000e+06,1.223316666666666608e+00,8.145666666666665501e-01,3.963989000000000000e+06
1.242000000000000000e+06,1.212733333333333219e+00,8.086999999999999744e-01,3.973451666666666511e+06
1.245000000000000000e+06,1.205613333333333204e+00,8.044999999999999929e-01,3.982909000000000000e+06
1.248000000000000000e+06,1.215803333333333347e+00,8.095333333333334380e-01,3.992545333333333489e+06
1.251000000000000000e+06,1.208179999999999810e+00,8.044666666666665522e-01,4.002087000000000000e+06
1.254000000000000000e+06,1.206363333333333232e+00,8.030666666666667064e-01,4.011725000000000000e+06
1.257000000000000000e+06,1.209173333333333211e+00,8.058000000000000718e-01,4.021448333333333489e+06
1.260000000000000000e+06,1.208113333333333372e+00,8.046000000000000929e-01,4.030885666666666511e+06
1.263000000000000000e+06,1.218930000000000069e+00,8.099333333333333940e-01,4.040247666666666511e+06
1.266000000000000000e+06,1.234106666666666685e+00,8.188000000000000833e-01,4.049820333333333489e+06
1.269000000000000000e+06,1.217466666666666697e+00,8.099666666666666126e-01,4.059582666666666511e+06
1.272000000000000000e+06,1.228073333333333350e+00,8.161666666666667069e-01,4.069096000000000000e+06
1.275000000000000000e+06,1.204473333333333285e+00,8.005333333333334300e-01,4.078746666666666511e+06
1.278000000000000000e+06,1.215766666666666884e+00,8.116666666666666474e-01,4.088128000000000000e+06
1.281000000000000000e+06,1.220030000000000170e+00,8.137333333333334195e-01,4.097841666666666511e+06
1.284000000000000000e+06,1.210120000000000084e+00,8.052333333333333565e-01,4.107396000000000000e+06
1.287000000000000000e+06,1.210283333333333600e+00,8.067999999999999616e-01,4.117027000000000000e+06
1.290000000000000000e+06,1.206923333333333348e+00,8.034333333333333327e-01,4.126463000000000000e+06
1.293000000000000000e+06,1.216256666666666542e+00,8.096333333333333160e-01,4.137498000000000000e+06
1.296000000000000000e+06,1.218583333333333352e+00,8.094666666666666677e-01,4.145776000000000000e+06
1.299000000000000000e+06,1.203166666666666496e+00,8.024666666666666615e-01,4.155399000000000000e+06
1.302000000000000000e+06,1.211926666666666597e+00,8.068333333333334023e-01,4.165221666666666511e+06
1.305000000000000000e+06,1.219013333333333282e+00,8.124666666666667814e-01,4.174493333333333489e+06
1.308000000000000000e+06,1.217816666666666547e+00,8.100666666666667126e-01,4.183931333333333489e+06
1.311000000000000000e+06,1.212893333333333379e+00,8.065666666666667650e-01,4.193455666666666511e+06
1.314000000000000000e+06,1.218676666666666852e+00,8.119666666666666144e-01,4.203026666666666977e+06
1.317000000000000000e+06,1.220283333333333387e+00,8.109666666666667245e-01,4.212531333333333023e+06
1.320000000000000000e+06,1.212716666666666887e+00,8.052666666666666861e-01,4.221879666666666977e+06
1.323000000000000000e+06,1.202350000000000030e+00,7.994666666666666588e-01,4.231346000000000000e+06
1.326000000000000000e+06,1.206663333333333421e+00,8.035333333333333217e-01,4.240991666666666977e+06
1.329000000000000000e+06,1.217000000000000082e+00,8.079666666666666108e-01,4.250689000000000000e+06
1.332000000000000000e+06,1.205586666666666584e+00,8.025666666666667615e-01,4.261100666666666977e+06
1.335000000000000000e+06,1.226470000000000171e+00,8.158999999999999586e-01,4.270105666666666977e+06
1.338000000000000000e+06,1.204309999999999992e+00,8.027333333333332988e-01,4.279546666666666977e+06
1.341000000000000000e+06,1.210536666666666594e+00,8.051000000000000378e-01,4.289120333333333023e+06
1.344000000000000000e+06,1.210213333333333585e+00,8.048000000000000709e-01,4.298576666666666977e+06
1.347000000000000000e+06,1.210493333333333199e+00,8.061333333333333684e-01,4.308238000000000000e+06
1.350000000000000000e+06,1.204729999999999857e+00,8.033000000000000140e-01,4.318051000000000000e+06
1.353000000000000000e+06,1.215303333333333402e+00,8.085999999999998744e-01,4.327813333333333023e+06
1.356000000000000000e+06,1.219219999999999970e+00,8.085666666666666558e-01,4.337322000000000000e+06
1.359000000000000000e+06,1.225200000000000067e+00,8.170333333333333892e-01,4.346936666666666977e+06
1.362000000000000000e+06,1.205713333333333415e+00,8.036666666666666403e-01,4.356700000000000000e+06
1.365000000000000000e+06,1.205593333333333517e+00,8.040333333333333776e-01,4.366445333333333023e+06
1.368000000000000000e+06,1.207079999999999931e+00,8.049333333333333895e-01,4.376163000000000000e+06
1.371000000000000000e+06,1.214889999999999803e+00,8.040333333333332666e-01,4.385698000000000000e+06
1.374000000000000000e+06,1.213486666666666602e+00,8.085999999999998744e-01,4.395138333333333023e+06
1.377000000000000000e+06,1.205009999999999915e+00,8.028333333333333988e-01,4.404477666666666977e+06
1.380000000000000000e+06,1.208669999999999911e+00,8.047666666666666302e-01,4.414043000000000000e+06
1.383000000000000000e+06,1.216803333333333459e+00,8.064999999999998836e-01,4.423776333333333023e+06
1.386000000000000000e+06,1.208456666666666734e+00,8.031000000000000361e-01,4.433320333333333023e+06
1.389000000000000000e+06,1.217243333333333233e+00,8.071999999999999176e-01,4.443034000000000000e+06
1.392000000000000000e+06,1.214876666666666605e+00,8.091333333333333711e-01,4.452742333333333023e+06
1.395000000000000000e+06,1.194040000000000212e+00,7.947666666666667323e-01,4.462170666666666977e+06
1.398000000000000000e+06,1.209726666666666617e+00,8.049666666666667192e-01,4.471792666666666977e+06
1.401000000000000000e+06,1.225906666666666700e+00,8.171666666666667078e-01,4.481335333333333023e+06
1.404000000000000000e+06,1.205486666666666595e+00,8.015666666666666496e-01,4.490805333333333023e+06
1.407000000000000000e+06,1.208043333333333358e+00,8.060333333333332684e-01,4.500276000000000000e+06
1.410000000000000000e+06,1.226993333333333380e+00,8.179666666666666197e-01,4.509918666666666977e+06
1.413000000000000000e+06,1.209626666666666628e+00,8.025000000000001021e-01,4.519792000000000000e+06
1.416000000000000000e+06,1.214823333333333366e+00,8.079333333333332812e-01,4.529367666666666977e+06
1.419000000000000000e+06,1.211636666666666917e+00,8.058333333333332904e-01,4.538940000000000000e+06
1.422000000000000000e+06,1.212176666666666458e+00,8.074000000000000066e-01,4.548584666666666977e+06
1.425000000000000000e+06,1.220583333333333353e+00,8.127999999999998559e-01,4.558000666666666977e+06
1.428000000000000000e+06,1.206066666666666842e+00,8.034000000000000030e-01,4.567270333333333023e+06
1.431000000000000000e+06,1.205136666666666523e+00,8.006999999999999673e-01,4.576732333333333023e+06
1.434000000000000000e+06,1.212223333333333430e+00,8.053000000000000158e-01,4.586155666666666977e+06
1.437000000000000000e+06,1.215583333333333238e+00,8.087666666666666337e-01,4.595908666666666977e+06
1.440000000000000000e+06,1.212210000000000010e+00,8.060666666666667091e-01,4.605723666666666977e+06
1.443000000000000000e+06,1.212723333333333153e+00,8.090999999999999304e-01,4.615181000000000000e+06
1.446000000000000000e+06,1.214323333333333421e+00,8.103000000000001313e-01,4.624514000000000000e+06
1.449000000000000000e+06,1.207146666666666590e+00,8.032666666666665733e-01,4.634267333333333023e+06
1.452000000000000000e+06,1.218516666666666692e+00,8.110666666666667135e-01,4.643675666666666977e+06
1.455000000000000000e+06,1.204736666666666567e+00,8.020999999999999241e-01,4.653244666666666977e+06
1.458000000000000000e+06,1.212980000000000169e+00,8.079666666666667219e-01,4.662656666666666977e+06
1.461000000000000000e+06,1.214140000000000219e+00,8.083666666666666778e-01,4.672408333333333023e+06
1.464000000000000000e+06,1.198809999999999931e+00,7.987333333333332952e-01,4.682152333333333023e+06
1.467000000000000000e+06,1.207013333333333494e+00,8.026666666666666394e-01,4.691530000000000000e+06
1.470000000000000000e+06,1.201983333333333404e+00,7.999999999999999334e-01,4.701011000000000000e+06
1.473000000000000000e+06,1.212053333333333427e+00,8.069000000000000616e-01,4.710638000000000000e+06
1.476000000000000000e+06,1.210033333333333516e+00,8.027999999999999581e-01,4.720341000000000000e+06
1.479000000000000000e+06,1.216289999999999871e+00,8.081999999999999185e-01,4.730229000000000000e+06
1.482000000000000000e+06,1.206656666666666711e+00,8.016666666666666385e-01,4.739903000000000000e+06
1.485000000000000000e+06,1.203396666666666670e+00,8.012333333333332419e-01,4.749615000000000000e+06
1.488000000000000000e+06,1.197153333333333292e+00,7.977333333333332943e-01,4.759446000000000000e+06
1.491000000000000000e+06,1.199556666666666827e+00,7.967333333333334044e-01,4.768628333333333023e+06
1.494000000000000000e+06,1.214799999999999880e+00,8.065000000000001057e-01,4.778325333333333023e+06
1.497000000000000000e+06,1.206883333333333530e+00,8.052000000000000268e-01,4.787777666666666977e+06
1.500000000000000000e+06,1.206523333333333170e+00,8.024000000000000021e-01,4.797572666666666977e+06
1.503000000000000000e+06,1.208389999999999853e+00,8.015333333333333199e-01,4.807056666666666977e+06
1.506000000000000000e+06,1.214923333333333355e+00,8.105999999999999872e-01,4.816711333333333023e+06
1.509000000000000000e+06,1.204530000000000101e+00,8.018666666666667275e-01,4.826487333333333023e+06
1.512000000000000000e+06,1.221840000000000037e+00,8.119999999999999440e-01,4.836095000000000000e+06
1.515000000000000000e+06,1.204509999999999970e+00,8.012333333333332419e-01,4.845622000000000000e+06
1.518000000000000000e+06,1.218750000000000000e+00,8.119333333333332847e-01,4.855098333333333023e+06
1.521000000000000000e+06,1.203176666666666561e+00,8.024000000000000021e-01,4.864765000000000000e+06
1.524000000000000000e+06,1.196266666666666589e+00,7.972666666666666790e-01,4.874098333333333023e+06
1.527000000000000000e+06,1.213196666666666701e+00,8.079999999999999405e-01,4.883626000000000000e+06
1.530000000000000000e+06,1.213416666666666588e+00,8.067333333333333023e-01,4.893237333333333023e+06
1.533000000000000000e+06,1.210949999999999971e+00,8.062666666666666870e-01,4.902740666666666977e+06
1.536000000000000000e+06,1.204596666666666760e+00,8.023666666666665614e-01,4.912419333333333023e+06
1.539000000000000000e+06,1.209726666666666617e+00,8.062999999999999057e-01,4.921941000000000000e+06
1.542000000000000000e+06,1.199903333333333322e+00,7.984666666666666579e-01,4.931611000000000000e+06
1.545000000000000000e+06,1.209529999999999994e+00,8.044333333333333336e-01,4.941125333333333023e+06
1.548000000000000000e+06,1.220396666666666574e+00,8.123333333333332407e-01,4.950911000000000000e+06
1.551000000000000000e+06,1.213603333333333145e+00,8.074000000000000066e-01,4.960663666666666977e+06
1.554000000000000000e+06,1.214203333333333523e+00,8.083333333333334592e-01,4.970286000000000000e+06
1.557000000000000000e+06,1.209559999999999969e+00,8.059333333333332794e-01,4.979983666666666977e+06
1.560000000000000000e+06,1.233289999999999997e+00,8.165999999999998815e-01,4.989633000000000000e+06
1.563000000000000000e+06,1.203620000000000134e+00,8.031000000000000361e-01,4.999294000000000000e+06
1.566000000000000000e+06,1.216803333333333237e+00,8.076999999999999735e-01,5.010683666666666977e+06
1.569000000000000000e+06,1.211850000000000094e+00,8.076333333333334252e-01,5.018185666666666977e+06
1.572000000000000000e+06,1.196106666666666429e+00,7.969333333333333824e-01,5.027606333333333023e+06
1.575000000000000000e+06,1.209790000000000143e+00,8.055999999999999828e-01,5.037229333333333023e+06
1.578000000000000000e+06,1.217406666666666526e+00,8.128666666666667373e-01,5.046675333333333023e+06
1.581000000000000000e+06,1.215593333333333304e+00,8.076999999999999735e-01,5.056373666666666977e+06
1.584000000000000000e+06,1.216610000000000191e+00,8.110666666666667135e-01,5.066045333333333023e+06
1.587000000000000000e+06,1.210120000000000084e+00,8.056666666666666421e-01,5.075839666666666977e+06
1.590000000000000000e+06,1.213336666666666730e+00,8.069333333333332803e-01,5.085680000000000000e+06
1.593000000000000000e+06,1.216936666666666556e+00,8.106666666666667576e-01,5.095291000000000000e+06
1.596000000000000000e+06,1.207276666666666776e+00,8.046333333333333115e-01,5.104699000000000000e+06
1.599000000000000000e+06,1.211666666666666670e+00,8.057333333333334124e-01,5.114460666666666977e+06
1.602000000000000000e+06,1.208943333333333259e+00,8.044666666666667743e-01,5.124181666666666977e+06
1.605000000000000000e+06,1.203083333333333504e+00,8.006666666666667487e-01,5.133918333333333023e+06
1.608000000000000000e+06,1.217216666666666613e+00,8.100000000000000533e-01,5.143451000000000000e+06
1.611000000000000000e+06,1.217416666666666814e+00,8.104666666666666686e-01,5.152984333333333023e+06
1.614000000000000000e+06,1.217993333333333261e+00,8.118666666666666254e-01,5.162774333333333023e+06
1.617000000000000000e+06,1.214603333333333479e+00,8.079666666666667219e-01,5.173354333333333023e+06
1.620000000000000000e+06,1.208936666666666548e+00,8.033000000000001251e-01,5.182121666666666977e+06
1.623000000000000000e+06,1.209513333333333440e+00,8.067999999999999616e-01,5.191747333333333023e+06
1.626000000000000000e+06,1.205256666666666643e+00,8.029333333333332767e-01,5.201558000000000000e+06
1.629000000000000000e+06,1.217333333333333378e+00,8.114666666666666694e-01,5.211246666666666977e+06
1.632000000000000000e+06,1.202803333333333446e+00,7.996666666666666368e-01,5.220961333333333023e+06
1.635000000000000000e+06,1.219763333333333533e+00,8.117999999999999661e-01,5.230570000000000000e+06
1.638000000000000000e+06,1.219130000000000047e+00,8.114000000000000101e-01,5.240123666666666977e+06
1.641000000000000000e+06,1.211383333333333256e+00,8.034666666666666623e-01,5.249735000000000000e+06
1.644000000000000000e+06,1.218829999999999858e+00,8.116333333333333178e-01,5.259392333333333023e+06
1.647000000000000000e+06,1.202763333333333406e+00,8.003333333333334521e-01,5.268916333333333023e+06
1.650000000000000000e+06,1.205826666666666602e+00,8.030333333333333767e-01,5.278245333333333023e+06
1.653000000000000000e+06,1.217273333333333207e+00,8.079666666666667219e-01,5.287787333333333023e+06
1.656000000000000000e+06,1.214973333333333239e+00,8.069333333333332803e-01,5.297340666666666977e+06
1.659000000000000000e+06,1.223260000000000014e+00,8.145000000000001128e-01,5.306791666666666977e+06
1.662000000000000000e+06,1.203870000000000218e+00,8.004333333333333300e-01,5.316518333333333023e+06
1.665000000000000000e+06,1.210103333333333309e+00,8.054666666666667751e-01,5.325968666666666977e+06
1.668000000000000000e+06,1.215166666666666728e+00,8.109999999999999432e-01,5.335821666666666977e+06
1.671000000000000000e+06,1.205619999999999914e+00,8.021333333333333648e-01,5.345625333333333023e+06
1.674000000000000000e+06,1.205940000000000012e+00,8.021333333333333648e-01,5.355569666666666977e+06
1.677000000000000000e+06,1.216050000000000075e+00,8.121333333333332627e-01,5.365124666666666977e+06
1.680000000000000000e+06,1.236143333333333372e+00,8.198666666666666325e-01,5.374458000000000000e+06
1.683000000000000000e+06,1.214016666666666522e+00,8.069999999999999396e-01,5.384208333333333023e+06
1.686000000000000000e+06,1.204756666666666698e+00,8.015999999999999792e-01,5.393864666666666977e+06
1.689000000000000000e+06,1.203406666666666736e+00,8.022000000000000242e-01,5.403524000000000000e+06
1.692000000000000000e+06,1.210316666666666707e+00,8.044666666666667743e-01,5.413200000000000000e+06
1.695000000000000000e+06,1.217219999999999969e+00,8.080333333333333812e-01,5.422885000000000000e+06
1.698000000000000000e+06,1.213623333333333276e+00,8.067999999999999616e-01,5.432516000000000000e+06
1.701000000000000000e+06,1.216550000000000020e+00,8.072333333333333583e-01,5.442087333333333023e+06
1.704000000000000000e+06,1.215496666666666670e+00,8.103333333333333499e-01,5.451708333333333023e+06
1.707000000000000000e+06,1.203890000000000127e+00,8.008000000000000673e-01,5.461295666666666977e+06
1.710000000000000000e+06,1.199616666666666553e+00,8.000333333333333741e-01,5.470834000000000000e+06
1.713000000000000000e+06,1.223499999999999810e+00,8.123666666666666814e-01,5.480366333333333023e+06
1.716000000000000000e+06,1.208089999999999886e+00,8.050666666666667082e-01,5.490160000000000000e+06
1.719000000000000000e+06,1.191456666666666608e+00,7.942000000000000171e-01,5.499376666666666977e+06
1.722000000000000000e+06,1.203383333333333249e+00,8.024999999999998801e-01,5.509073666666666977e+06
1.725000000000000000e+06,1.208366666666666589e+00,8.049333333333333895e-01,5.518522000000000000e+06
1.728000000000000000e+06,1.200136666666666629e+00,7.989666666666667139e-01,5.528360666666666977e+06
1.731000000000000000e+06,1.227546666666666786e+00,8.144333333333332314e-01,5.537859666666666977e+06
1.734000000000000000e+06,1.206849999999999978e+00,8.013333333333333419e-01,5.547619333333333023e+06
1.737000000000000000e+06,1.213316666666666599e+00,8.068333333333334023e-01,5.557340000000000000e+06
1.740000000000000000e+06,1.202693333333333392e+00,8.005000000000001004e-01,5.566985000000000000e+06
1.743000000000000000e+06,1.206353333333333389e+00,8.025333333333333208e-01,5.576411000000000000e+06
1.746000000000000000e+06,1.213343333333333218e+00,8.075333333333333252e-01,5.586084333333333023e+06
1.749000000000000000e+06,1.208690000000000042e+00,8.044999999999999929e-01,5.595883666666666977e+06
1.752000000000000000e+06,1.206573333333333276e+00,8.068333333333334023e-01,5.605521333333333023e+06
1.755000000000000000e+06,1.222986666666666666e+00,8.118999999999999551e-01,5.615155666666666977e+06
1.758000000000000000e+06,1.205529999999999990e+00,8.037999999999999590e-01,5.624770333333333023e+06
1.761000000000000000e+06,1.210613333333333541e+00,8.059333333333332794e-01,5.634288333333333023e+06
1.764000000000000000e+06,1.204409999999999981e+00,8.024333333333334428e-01,5.643906333333333023e+06
1.767000000000000000e+06,1.209310000000000107e+00,8.057333333333334124e-01,5.653317666666666977e+06
1.770000000000000000e+06,1.218973333333333464e+00,8.111333333333332618e-01,5.662839000000000000e+06
1.773000000000000000e+06,1.200719999999999787e+00,7.987333333333334062e-01,5.672631000000000000e+06
1.776000000000000000e+06,1.211996666666666611e+00,8.053000000000000158e-01,5.682146333333333023e+06
1.779000000000000000e+06,1.212856666666666694e+00,8.050000000000000488e-01,5.691589333333333023e+06
1.782000000000000000e+06,1.209640000000000049e+00,8.065333333333333243e-01,5.701184333333333023e+06
1.785000000000000000e+06,1.213780000000000081e+00,8.071333333333333693e-01,5.710653333333333023e+06
1.788000000000000000e+06,1.199620000000000131e+00,8.004999999999999893e-01,5.720500666666666977e+06
1.791000000000000000e+06,1.218439999999999968e+00,8.069666666666667210e-01,5.730016000000000000e+06
1.794000000000000000e+06,1.214953333333333330e+00,8.115999999999999881e-01,5.739651000000000000e+06
1.797000000000000000e+06,1.214190000000000103e+00,8.089666666666666117e-01,5.749402333333333023e+06
1.800000000000000000e+06,1.220690000000000053e+00,8.102333333333332499e-01,5.759079666666666977e+06
1.803000000000000000e+06,1.204599999999999893e+00,8.030333333333333767e-01,5.768808333333333023e+06
1.806000000000000000e+06,1.204393333333333427e+00,8.016999999999999682e-01,5.778610000000000000e+06
1.809000000000000000e+06,1.203973333333333118e+00,8.024666666666666615e-01,5.787871666666666977e+06
1.812000000000000000e+06,1.224306666666666654e+00,8.143333333333333535e-01,5.797208000000000000e+06
1.815000000000000000e+06,1.208233333333333270e+00,8.053000000000000158e-01,5.806550000000000000e+06
1.818000000000000000e+06,1.206993333333333362e+00,8.041333333333332556e-01,5.816068666666666977e+06
1.821000000000000000e+06,1.214503333333333268e+00,8.097666666666666346e-01,5.825791333333333023e+06
1.824000000000000000e+06,1.219566666666666688e+00,8.122666666666668034e-01,5.835239666666666977e+06
1.827000000000000000e+06,1.201570000000000027e+00,8.001999999999999114e-01,5.844933333333333023e+06
1.830000000000000000e+06,1.210856666666666692e+00,8.055666666666665421e-01,5.854467666666666977e+06
1.833000000000000000e+06,1.219553333333333489e+00,8.137666666666666382e-01,5.863973333333333023e+06
1.836000000000000000e+06,1.211266666666666714e+00,8.056999999999999718e-01,5.873538666666666977e+06
1.839000000000000000e+06,1.201366666666666694e+00,8.008666666666667266e-01,5.883084333333333023e+06
1.842000000000000000e+06,1.226746666666666430e+00,8.195333333333332249e-01,5.892772666666666977e+06
1.845000000000000000e+06,1.201829999999999954e+00,8.016666666666667496e-01,5.902266666666666977e+06
1.848000000000000000e+06,1.214626666666666743e+00,8.113000000000000211e-01,5.911702333333333023e+06
1.851000000000000000e+06,1.211186666666666634e+00,8.064000000000000057e-01,5.921445000000000000e+06
1.854000000000000000e+06,1.223319999999999963e+00,8.158666666666666289e-01,5.931151333333333023e+06
1.857000000000000000e+06,1.214273333333333094e+00,8.041999999999999149e-01,5.940761666666666977e+06
1.860000000000000000e+06,1.207200000000000051e+00,8.018000000000000682e-01,5.950523000000000000e+06
1.863000000000000000e+06,1.209559999999999969e+00,8.056999999999999718e-01,5.959966666666666977e+06
1.866000000000000000e+06,1.204910000000000148e+00,8.010333333333332639e-01,5.969461333333333023e+06
1.869000000000000000e+06,1.206250000000000044e+00,8.020666666666667055e-01,5.979006333333333023e+06
1.872000000000000000e+06,1.227356666666666873e+00,8.167333333333334222e-01,5.988744333333333023e+06
1.875000000000000000e+06,1.207239999999999869e+00,8.051666666666666972e-01,5.998425333333333023e+06
1.878000000000000000e+06,1.204360000000000097e+00,8.035999999999999810e-01,6.008075666666666977e+06
1.881000000000000000e+06,1.209803333333333342e+00,8.033333333333333437e-01,6.017773000000000000e+06
1.884000000000000000e+06,1.200166666666666604e+00,8.001333333333334741e-01,6.027377000000000000e+06
1.887000000000000000e+06,1.195520000000000138e+00,7.939666666666665984e-01,6.037137000000000000e+06
1.890000000000000000e+06,1.207336666666666725e+00,8.052666666666666861e-01,6.046523000000000000e+06
1.893000000000000000e+06,1.208496666666666775e+00,8.036333333333333107e-01,6.055920333333333023e+06
1.896000000000000000e+06,1.227803333333333358e+00,8.177333333333333121e-01,6.065488666666666977e+06
1.899000000000000000e+06,1.208309999999999995e+00,8.025333333333333208e-01,6.075190000000000000e+06
1.902000000000000000e+06,1.210743333333333283e+00,8.042666666666665742e-01,6.084691333333333023e+06
1.905000000000000000e+06,1.218189999999999884e+00,8.093000000000000194e-01,6.095999666666666977e+06
1.908000000000000000e+06,1.207729999999999970e+00,8.057333333333334124e-01,6.103573666666666977e+06
1.911000000000000000e+06,1.203026666666666467e+00,8.015666666666666496e-01,6.113157333333333023e+06
1.914000000000000000e+06,1.206393333333333429e+00,8.033666666666666734e-01,6.122739333333333023e+06
1.917000000000000000e+06,1.207083333333333286e+00,8.036333333333333107e-01,6.132385000000000000e+06
1.920000000000000000e+06,1.205303333333333393e+00,8.015999999999999792e-01,6.141765000000000000e+06
1.923000000000000000e+06,1.212973333333333237e+00,8.055666666666666531e-01,6.151457333333333023e+06
1.926000000000000000e+06,1.199956666666666560e+00,7.988666666666667249e-01,6.161105333333333023e+06
1.929000000000000000e+06,1.212743333333333284e+00,8.066333333333334243e-01,6.170764333333333023e+06
1.932000000000000000e+06,1.201500000000000012e+00,8.011333333333333639e-01,6.180502666666666977e+06
1.935000000000000000e+06,1.231079999999999952e+00,8.196666666666665435e-01,6.190031666666666977e+06
1.938000000000000000e+06,1.202159999999999895e+00,8.008666666666667266e-01,6.199746333333333023e+06
1.941000000000000000e+06,1.211646666666666761e+00,8.061000000000001497e-01,6.209664666666666977e+06
1.944000000000000000e+06,1.200156666666666538e+00,8.018333333333332869e-01,6.219432666666666977e+06
1.947000000000000000e+06,1.208736666666666570e+00,8.049666666666666082e-01,6.228960333333333023e+06
1.950000000000000000e+06,1.212900000000000089e+00,8.087666666666667448e-01,6.238284333333333023e+06
1.953000000000000000e+06,1.205549999999999899e+00,8.004333333333333300e-01,6.247934000000000000e+06
1.956000000000000000e+06,1.202269999999999728e+00,8.005999999999998673e-01,6.257418333333333023e+06
1.959000000000000000e+06,1.209649999999999892e+00,8.020000000000000462e-01,6.266837666666666977e+06
1.962000000000000000e+06,1.196170000000000178e+00,7.963333333333334485e-01,6.276503666666666977e+06
1.965000000000000000e+06,1.206029999999999935e+00,8.034666666666666623e-01,6.286979000000000000e+06
1.968000000000000000e+06,1.199013333333333264e+00,7.978999999999999426e-01,6.295516000000000000e+06
1.971000000000000000e+06,1.215476666666666761e+00,8.092000000000000304e-01,6.305051333333333023e+06
1.974000000000000000e+06,1.204743333333333277e+00,8.020666666666667055e-01,6.314634333333333023e+06
1.977000000000000000e+06,1.222743333333333515e+00,8.124666666666667814e-01,6.324516333333333023e+06
1.980000000000000000e+06,1.222280000000000033e+00,8.123000000000000220e-01,6.334129000000000000e+06
1.983000000000000000e+06,1.214050000000000074e+00,8.084999999999999964e-01,6.343915333333333023e+06
1.986000000000000000e+06,1.220796666666666530e+00,8.142999999999999128e-01,6.353475666666666977e+06
1.989000000000000000e+06,1.207583333333333231e+00,8.038666666666666183e-01,6.362979000000000000e+06
1.992000000000000000e+06,1.209840000000000027e+00,8.066999999999998616e-01,6.372622333333333023e+06
1.995000000000000000e+06,1.207089999999999996e+00,8.041333333333332556e-01,6.382260333333333023e+06
1.998000000000000000e+06,1.216869999999999896e+00,8.113000000000000211e-01,6.391856666666666977e+06
2.001000000000000000e+06,1.219626666666666637e+00,8.132333333333333636e-01,6.401485000000000000e+06
2.004000000000000000e+06,1.225360000000000005e+00,8.105999999999999872e-01,6.410863000000000000e+06
2.007000000000000000e+06,1.222140000000000226e+00,8.151333333333333764e-01,6.420623333333333023e+06
2.010000000000000000e+06,1.204613333333333314e+00,8.022666666666666835e-01,6.430142000000000000e+06
2.013000000000000000e+06,1.216866666666666763e+00,8.045333333333334336e-01,6.439732333333333023e+06
2.016000000000000000e+06,1.226056666666666572e+00,8.149999999999999467e-01,6.449322000000000000e+06
2.019000000000000000e+06,1.212489999999999846e+00,8.073666666666666769e-01,6.458996666666666977e+06
2.022000000000000000e+06,1.214299999999999935e+00,8.101666666666665906e-01,6.468656333333333023e+06
2.025000000000000000e+06,1.204626666666666734e+00,8.031333333333332547e-01,6.478237666666666977e+06
2.028000000000000000e+06,1.216083333333333405e+00,8.104000000000000092e-01,6.487676666666666977e+06
2.031000000000000000e+06,1.214476666666666871e+00,8.080666666666665998e-01,6.497046333333333023e+06
2.034000000000000000e+06,1.208799999999999875e+00,8.035666666666666513e-01,6.506544333333333023e+06
2.037000000000000000e+06,1.203480000000000105e+00,7.993999999999999995e-01,6.516128666666666977e+06
2.040000000000000000e+06,1.205969999999999986e+00,8.014666666666666606e-01,6.525836333333333023e+06
2.043000000000000000e+06,1.219440000000000079e+00,8.114333333333333398e-01,6.535364666666666977e+06
2.046000000000000000e+06,1.221349999999999936e+00,8.101333333333332609e-01,6.545034000000000000e+06
2.049000000000000000e+06,1.224609999999999976e+00,8.164000000000001256e-01,6.554641666666666977e+06
2.052000000000000000e+06,1.207440000000000069e+00,8.019666666666666055e-01,6.564157333333333023e+06
2.055000000000000000e+06,1.209096666666666486e+00,8.056000000000000938e-01,6.573776333333333023e+06
2.058000000000000000e+06,1.200503333333333256e+00,7.996666666666666368e-01,6.583631333333333023e+06
2.061000000000000000e+06,1.211633333333333340e+00,8.062000000000000277e-01,6.593187333333333023e+06
2.064000000000000000e+06,1.220936666666666781e+00,8.120666666666666034e-01,6.602612333333333023e+06
2.067000000000000000e+06,1.210073333333333112e+00,8.057999999999999607e-01,6.612046666666666977e+06
2.070000000000000000e+06,1.210643333333333294e+00,8.066333333333334243e-01,6.621798333333333023e+06


==> data/protein/arc1-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.677363333333333539e+00,1.013066666666666782e+00,2.731666666666666515e+03
3.000000000000000000e+03,2.398229999999999862e+00,8.816000000000000503e-01,1.085833333333333394e+04
6.000000000000000000e+03,2.266763333333333019e+00,8.406666666666667842e-01,1.847266666666666788e+04
9.000000000000000000e+03,2.264136666666666908e+00,8.241666666666667140e-01,2.635933333333333212e+04
1.200000000000000000e+04,2.280536666666666878e+00,8.149000000000000687e-01,3.441766666666666424e+04
1.500000000000000000e+04,1.225270000000000081e+00,8.180000000000000604e-01,4.462100000000000000e+04
1.800000000000000000e+04,1.217423333333333302e+00,8.135666666666666602e-01,5.532533333333333576e+04
2.100000000000000000e+04,1.214650000000000007e+00,8.123999999999999000e-01,6.529533333333333576e+04
2.400000000000000000e+04,1.211439999999999850e+00,8.084666666666665558e-01,7.576633333333332848e+04
2.700000000000000000e+04,1.205146666666666588e+00,8.051333333333333675e-01,8.611533333333332848e+04
3.000000000000000000e+04,1.208913333333333284e+00,8.054000000000000048e-01,9.655900000000000000e+04
3.300000000000000000e+04,1.211486666666666601e+00,8.083333333333332371e-01,1.073120000000000000e+05
3.600000000000000000e+04,1.212210000000000010e+00,8.081666666666666998e-01,1.171813333333333285e+05
3.900000000000000000e+04,1.208499999999999908e+00,8.065333333333333243e-01,1.275390000000000000e+05
4.200000000000000000e+04,1.213326666666666664e+00,8.090333333333332710e-01,1.378720000000000000e+05
4.500000000000000000e+04,1.215589999999999948e+00,8.091333333333333711e-01,1.482523333333333430e+05
4.800000000000000000e+04,1.212713333333333310e+00,8.059666666666666091e-01,1.586140000000000000e+05
5.100000000000000000e+04,1.208843333333333270e+00,8.072333333333333583e-01,1.691256666666666570e+05
5.400000000000000000e+04,1.207650000000000112e+00,8.039333333333332776e-01,1.798573333333333430e+05
5.700000000000000000e+04,1.210196666666666587e+00,8.047666666666666302e-01,1.897066666666666570e+05
6.000000000000000000e+04,1.208076666666666688e+00,8.062333333333332464e-01,2.001723333333333430e+05
6.300000000000000000e+04,1.213729999999999976e+00,8.092999999999999083e-01,2.105336666666666570e+05
6.600000000000000000e+04,1.214963333333333173e+00,8.093333333333333490e-01,2.209280000000000000e+05
6.900000000000000000e+04,1.212956666666666683e+00,8.081999999999999185e-01,2.312330000000000000e+05
7.200000000000000000e+04,1.207600000000000007e+00,8.050333333333332675e-01,2.416156666666666570e+05
7.500000000000000000e+04,1.217963333333333287e+00,8.092000000000000304e-01,2.520073333333333430e+05
7.800000000000000000e+04,1.236296666666666821e+00,8.218666666666666343e-01,2.626753333333333139e+05
8.100000000000000000e+04,1.217896666666666627e+00,8.113000000000000211e-01,2.726263333333333139e+05
8.400000000000000000e+04,1.212906666666666577e+00,8.095666666666666567e-01,2.828663333333333139e+05
8.700000000000000000e+04,1.208686666666666687e+00,8.066333333333334243e-01,2.933066666666666861e+05
9.000000000000000000e+04,1.212290000000000090e+00,8.088999999999999524e-01,3.036300000000000000e+05
9.300000000000000000e+04,1.215266666666666717e+00,8.095999999999999863e-01,3.140583333333333139e+05
9.600000000000000000e+04,1.210356666666666747e+00,8.073666666666666769e-01,3.243080000000000000e+05
9.900000000000000000e+04,1.216696666666666760e+00,8.108000000000000762e-01,3.346746666666666861e+05
1.020000000000000000e+05,1.218446666666666678e+00,8.141999999999999238e-01,3.451220000000000000e+05
1.050000000000000000e+05,1.218743333333333512e+00,8.114333333333333398e-01,3.555430000000000000e+05
1.080000000000000000e+05,1.210903333333333221e+00,8.081333333333332591e-01,3.664836666666666861e+05
1.110000000000000000e+05,1.213536666666666486e+00,8.104666666666666686e-01,3.763386666666666861e+05
1.140000000000000000e+05,1.230616666666666470e+00,8.222000000000000419e-01,3.869116666666666861e+05
1.170000000000000000e+05,1.226986666666666670e+00,8.190333333333333909e-01,3.972433333333333139e+05
1.200000000000000000e+05,1.203309999999999880e+00,8.036666666666666403e-01,4.075820000000000000e+05
1.230000000000000000e+05,1.215446666666666786e+00,8.098000000000000753e-01,4.178356666666666861e+05
1.260000000000000000e+05,1.218216666666666725e+00,8.127333333333334187e-01,4.282810000000000000e+05
1.290000000000000000e+05,1.220069999999999988e+00,8.142333333333332535e-01,4.387253333333333139e+05
1.320000000000000000e+05,1.211936666666666662e+00,8.078666666666666218e-01,4.490273333333333139e+05
1.350000000000000000e+05,1.225686666666666591e+00,8.154666666666665620e-01,4.594436666666666861e+05
1.380000000000000000e+05,1.214803333333333235e+00,8.102333333333332499e-01,4.697380000000000000e+05
1.410000000000000000e+05,1.220463333333333233e+00,8.136333333333333195e-01,4.800520000000000000e+05
1.440000000000000000e+05,1.219400000000000039e+00,8.134333333333333416e-01,4.908580000000000000e+05
1.470000000000000000e+05,1.219363333333333133e+00,8.127666666666666373e-01,5.006216666666666861e+05
1.500000000000000000e+05,1.216923333333333135e+00,8.083666666666666778e-01,5.109113333333333139e+05
1.530000000000000000e+05,1.223989999999999911e+00,8.140666666666667162e-01,5.211673333333333139e+05
1.560000000000000000e+05,1.230140000000000011e+00,8.229333333333332945e-01,5.313053333333333721e+05
1.590000000000000000e+05,1.208343333333333325e+00,8.060333333333332684e-01,5.416550000000000000e+05
1.620000000000000000e+05,1.217306666666666537e+00,8.141666666666665941e-01,5.519203333333333721e+05
1.650000000000000000e+05,1.214150000000000063e+00,8.118666666666666254e-01,5.621980000000000000e+05
1.680000000000000000e+05,1.226776666666666626e+00,8.177333333333333121e-01,5.722643333333333721e+05
1.710000000000000000e+05,1.218759999999999843e+00,8.111666666666667025e-01,5.825496666666666279e+05
1.740000000000000000e+05,1.215670000000000028e+00,8.106666666666666465e-01,5.928486666666666279e+05
1.770000000000000000e+05,1.216500000000000137e+00,8.073333333333332362e-01,6.031660000000000000e+05
1.800000000000000000e+05,1.209293333333333331e+00,8.069666666666667210e-01,6.133643333333333721e+05
1.830000000000000000e+05,1.210679999999999978e+00,8.071666666666666989e-01,6.235643333333333721e+05
1.860000000000000000e+05,1.239929999999999977e+00,8.277666666666666506e-01,6.338270000000000000e+05
1.890000000000000000e+05,1.218016666666666525e+00,8.126000000000001000e-01,6.445776666666666279e+05
1.920000000000000000e+05,1.217916666666666536e+00,8.107999999999999652e-01,6.543580000000000000e+05
1.950000000000000000e+05,1.211136666666666528e+00,8.074666666666666659e-01,6.646513333333333721e+05
1.980000000000000000e+05,1.205096666666666705e+00,8.033000000000001251e-01,6.747533333333333721e+05
2.010000000000000000e+05,1.219536666666666491e+00,8.105666666666665465e-01,6.847426666666666279e+05
2.040000000000000000e+05,1.209746666666666748e+00,8.069000000000000616e-01,6.948990000000000000e+05
2.070000000000000000e+05,1.216466666666666807e+00,8.124333333333333407e-01,7.052546666666666279e+05
2.100000000000000000e+05,1.213559999999999972e+00,8.092666666666666897e-01,7.155106666666666279e+05
2.130000000000000000e+05,1.210849999999999982e+00,8.079000000000000625e-01,7.258180000000000000e+05
2.160000000000000000e+05,1.223376666666666557e+00,8.162333333333333663e-01,7.359356666666666279e+05
2.190000000000000000e+05,1.218796666666666750e+00,8.123666666666666814e-01,7.462363333333333721e+05
2.220000000000000000e+05,1.225846666666666529e+00,8.156666666666666510e-01,7.565120000000000000e+05
2.250000000000000000e+05,1.214413333333333567e+00,8.119666666666667254e-01,7.665126666666666279e+05
2.280000000000000000e+05,1.217303333333333404e+00,8.131333333333333746e-01,7.768290000000000000e+05
2.310000000000000000e+05,1.213826666666666609e+00,8.088666666666667338e-01,7.871223333333333721e+05
2.340000000000000000e+05,1.217419999999999947e+00,8.123999999999999000e-01,7.973723333333333721e+05
2.370000000000000000e+05,1.220796666666666752e+00,8.125666666666666593e-01,8.075616666666666279e+05
2.400000000000000000e+05,1.216766666666666552e+00,8.083333333333332371e-01,8.185136666666666279e+05
2.430000000000000000e+05,1.216829999999999856e+00,8.098333333333332940e-01,8.281306666666666279e+05
2.460000000000000000e+05,1.220399999999999929e+00,8.106666666666666465e-01,8.384973333333333721e+05
2.490000000000000000e+05,1.217083333333333295e+00,8.124666666666667814e-01,8.487350000000000000e+05
2.520000000000000000e+05,1.232519999999999838e+00,8.204333333333333478e-01,8.590023333333333721e+05
2.550000000000000000e+05,1.222543333333333315e+00,8.145999999999999908e-01,8.691673333333333721e+05
2.580000000000000000e+05,1.237139999999999906e+00,8.262000000000000455e-01,8.791823333333333721e+05
2.610000000000000000e+05,1.212786666666666457e+00,8.077333333333333032e-01,8.894766666666666279e+05
2.640000000000000000e+05,1.225256666666666661e+00,8.165666666666666629e-01,8.995820000000000000e+05
2.670000000000000000e+05,1.218420000000000059e+00,8.128000000000000780e-01,9.097243333333333721e+05
2.700000000000000000e+05,1.224226666666666796e+00,8.124666666666667814e-01,9.198823333333333721e+05
2.730000000000000000e+05,1.216593333333333193e+00,8.102000000000000313e-01,9.299386666666666279e+05
2.760000000000000000e+05,1.216283333333333383e+00,8.100333333333332719e-01,9.401363333333333721e+05
2.790000000000000000e+05,1.208479999999999777e+00,8.047333333333334116e-01,9.502830000000000000e+05
2.820000000000000000e+05,1.214149999999999840e+00,8.091666666666667007e-01,9.603453333333333721e+05
2.850000000000000000e+05,1.221243333333333458e+00,8.141333333333333755e-01,9.705510000000000000e+05
2.880000000000000000e+05,1.202946666666666609e+00,8.037000000000000810e-01,9.807423333333333721e+05
2.910000000000000000e+05,1.221996666666666620e+00,8.121333333333332627e-01,9.908660000000000000e+05
2.940000000000000000e+05,1.204056666666666553e+00,8.028666666666666174e-01,1.001064333333333372e+06
2.970000000000000000e+05,1.225330000000000030e+00,8.140333333333332755e-01,1.011264333333333372e+06
3.000000000000000000e+05,1.211616666666666786e+00,8.080333333333333812e-01,1.021369000000000000e+06
3.030000000000000000e+05,1.214003333333333323e+00,8.074333333333333362e-01,1.032294666666666628e+06
3.060000000000000000e+05,1.217363333333333353e+00,8.099999999999999423e-01,1.041891333333333372e+06
3.090000000000000000e+05,1.223040000000000127e+00,8.156999999999999806e-01,1.052154000000000000e+06
3.120000000000000000e+05,1.216990000000000016e+00,8.126000000000001000e-01,1.062450000000000000e+06
3.150000000000000000e+05,1.223040000000000127e+00,8.120333333333333847e-01,1.072633333333333256e+06
3.180000000000000000e+05,1.224483333333333368e+00,8.156666666666666510e-01,1.082927333333333256e+06
3.210000000000000000e+05,1.210496666666666776e+00,8.077999999999999625e-01,1.093053000000000000e+06
3.240000000000000000e+05,1.221476666666666766e+00,8.114666666666666694e-01,1.103310333333333256e+06
3.270000000000000000e+05,1.214030000000000165e+00,8.109000000000000652e-01,1.113690666666666744e+06
3.300000000000000000e+05,1.211400000000000032e+00,8.074333333333333362e-01,1.123795666666666744e+06
3.330000000000000000e+05,1.212006666666666677e+00,8.078333333333332922e-01,1.134038666666666744e+06
3.360000000000000000e+05,1.212346666666666684e+00,8.098333333333332940e-01,1.144200333333333256e+06
3.390000000000000000e+05,1.217353333333333287e+00,8.132666666666666933e-01,1.154503666666666744e+06
3.420000000000000000e+05,1.209583333333333455e+00,8.079333333333332812e-01,1.164727333333333256e+06
3.450000000000000000e+05,1.207760000000000167e+00,8.045333333333332115e-01,1.174910000000000000e+06
3.480000000000000000e+05,1.210646666666666649e+00,8.037666666666666293e-01,1.185170000000000000e+06
3.510000000000000000e+05,1.217116666666666625e+00,8.114999999999999991e-01,1.195523666666666744e+06
3.540000000000000000e+05,1.210643333333333294e+00,8.052666666666666861e-01,1.205504333333333256e+06
3.570000000000000000e+05,1.220023333333333460e+00,8.106333333333334279e-01,1.215824666666666744e+06
3.600000000000000000e+05,1.213243333333333451e+00,8.089000000000000634e-01,1.225932333333333256e+06
3.630000000000000000e+05,1.214286666666666514e+00,8.072333333333333583e-01,1.236099000000000000e+06
3.660000000000000000e+05,1.212786666666666680e+00,8.074000000000000066e-01,1.246377000000000000e+06
3.690000000000000000e+05,1.231383333333333496e+00,8.211333333333333817e-01,1.256726333333333256e+06
3.720000000000000000e+05,1.209203333333333186e+00,8.068333333333334023e-01,1.266969333333333256e+06
3.750000000000000000e+05,1.213149999999999951e+00,8.065666666666667650e-01,1.277317666666666744e+06
3.780000000000000000e+05,1.212216666666666720e+00,8.091000000000000414e-01,1.288322000000000000e+06
3.810000000000000000e+05,1.205559999999999965e+00,8.035333333333332106e-01,1.297848000000000000e+06
3.840000000000000000e+05,1.208599999999999897e+00,8.054000000000000048e-01,1.308015666666666744e+06
3.870000000000000000e+05,1.239216666666666633e+00,8.236999999999999877e-01,1.318319333333333256e+06
3.900000000000000000e+05,1.220379999999999798e+00,8.111333333333332618e-01,1.328493666666666744e+06
3.930000000000000000e+05,1.214876666666666605e+00,8.107999999999999652e-01,1.338649666666666744e+06
3.960000000000000000e+05,1.222979999999999956e+00,8.157666666666667510e-01,1.348788000000000000e+06
3.990000000000000000e+05,1.208216666666666717e+00,8.048333333333334005e-01,1.358953000000000000e+06
4.020000000000000000e+05,1.212989999999999791e+00,8.101333333333332609e-01,1.369244333333333256e+06
4.050000000000000000e+05,1.226156666666666561e+00,8.195666666666667766e-01,1.379257000000000000e+06
4.080000000000000000e+05,1.230616666666666914e+00,8.235666666666666691e-01,1.389517666666666744e+06
4.110000000000000000e+05,1.220066666666666633e+00,8.127333333333334187e-01,1.399815000000000000e+06
4.140000000000000000e+05,1.217066666666666519e+00,8.120333333333332737e-01,1.410106666666666744e+06
4.170000000000000000e+05,1.214926666666666710e+00,8.103666666666665686e-01,1.420111000000000000e+06
4.200000000000000000e+05,1.220150000000000068e+00,8.160333333333333883e-01,1.430228333333333256e+06
4.230000000000000000e+05,1.228329999999999922e+00,8.215666666666666673e-01,1.440361666666666744e+06
4.260000000000000000e+05,1.220313333333333361e+00,8.117999999999999661e-01,1.450594000000000000e+06
4.290000000000000000e+05,1.210606666666666831e+00,8.075666666666667659e-01,1.460703666666666744e+06
4.320000000000000000e+05,1.203813333333333402e+00,8.010999999999999233e-01,1.470753000000000000e+06
4.350000000000000000e+05,1.205263333333333131e+00,8.035666666666667624e-01,1.480969666666666744e+06
4.380000000000000000e+05,1.224150000000000071e+00,8.144666666666666721e-01,1.491296666666666744e+06
4.410000000000000000e+05,1.218853333333333344e+00,8.107000000000000872e-01,1.501607666666666744e+06
4.440000000000000000e+05,1.207296666666666685e+00,8.052666666666666861e-01,1.511860000000000000e+06
4.470000000000000000e+05,1.213563333333333327e+00,8.094666666666666677e-01,1.522230000000000000e+06
4.500000000000000000e+05,1.216256666666666542e+00,8.108666666666666245e-01,1.532372666666666744e+06
4.530000000000000000e+05,1.212333333333333263e+00,8.064000000000000057e-01,1.542549333333333256e+06
4.560000000000000000e+05,1.208656666666666490e+00,8.051666666666666972e-01,1.552866000000000000e+06
4.590000000000000000e+05,1.213993333333333480e+00,8.092000000000000304e-01,1.563007333333333256e+06
4.620000000000000000e+05,1.211943333333333372e+00,8.070333333333333803e-01,1.573225333333333256e+06
4.650000000000000000e+05,1.219859999999999944e+00,8.115999999999999881e-01,1.583386333333333256e+06
4.680000000000000000e+05,1.210826666666666718e+00,8.061666666666665870e-01,1.594491000000000000e+06
4.710000000000000000e+05,1.214976666666666594e+00,8.095666666666666567e-01,1.603881333333333256e+06
4.740000000000000000e+05,1.223373333333333202e+00,8.163333333333332442e-01,1.614174666666666744e+06
4.770000000000000000e+05,1.222303333333333297e+00,8.129333333333333966e-01,1.624484333333333256e+06
4.800000000000000000e+05,1.217559999999999976e+00,8.112333333333333618e-01,1.634692666666666744e+06
4.830000000000000000e+05,1.199909999999999810e+00,7.985666666666665359e-01,1.644903000000000000e+06
4.860000000000000000e+05,1.212020000000000097e+00,8.081999999999999185e-01,1.654927333333333256e+06
4.890000000000000000e+05,1.212853333333333117e+00,8.105999999999999872e-01,1.665195333333333256e+06
4.920000000000000000e+05,1.207153333333333523e+00,8.033000000000000140e-01,1.675182000000000000e+06
4.950000000000000000e+05,1.235336666666666749e+00,8.199999999999999512e-01,1.685383333333333256e+06
4.980000000000000000e+05,1.212919999999999998e+00,8.074000000000000066e-01,1.695522333333333256e+06
5.010000000000000000e+05,1.205516666666666792e+00,8.020000000000000462e-01,1.705686666666666744e+06
5.040000000000000000e+05,1.202919999999999989e+00,8.031333333333333657e-01,1.715843333333333256e+06
5.070000000000000000e+05,1.211573333333333613e+00,8.085999999999998744e-01,1.726141666666666744e+06
5.100000000000000000e+05,1.213943333333333152e+00,8.079666666666667219e-01,1.736424666666666744e+06
5.130000000000000000e+05,1.221340000000000092e+00,8.131333333333333746e-01,1.746483000000000000e+06
5.160000000000000000e+05,1.211223333333333541e+00,8.039666666666667183e-01,1.756699333333333256e+06
5.190000000000000000e+05,1.200646666666666640e+00,7.997333333333332961e-01,1.767068000000000000e+06
5.220000000000000000e+05,1.208303333333333507e+00,8.046333333333333115e-01,1.777220666666666744e+06
5.250000000000000000e+05,1.217830000000000190e+00,8.081666666666666998e-01,1.787490000000000000e+06
5.280000000000000000e+05,1.209426666666666650e+00,8.060000000000000497e-01,1.797712000000000000e+06
5.310000000000000000e+05,1.218286666666666518e+00,8.127666666666666373e-01,1.807695666666666744e+06
5.340000000000000000e+05,1.216280000000000028e+00,8.087333333333331931e-01,1.818018666666666744e+06
5.370000000000000000e+05,1.210110000000000019e+00,8.055666666666665421e-01,1.828279333333333256e+06
5.400000000000000000e+05,1.201456666666666839e+00,8.006333333333333080e-01,1.838372000000000000e+06
5.430000000000000000e+05,1.207123333333333326e+00,8.032000000000000250e-01,1.848679000000000000e+06
5.460000000000000000e+05,1.221743333333333181e+00,8.132333333333333636e-01,1.858936000000000000e+06
5.490000000000000000e+05,1.207656666666666601e+00,8.032333333333333547e-01,1.869242333333333256e+06
5.520000000000000000e+05,1.226403333333333290e+00,8.150666666666666060e-01,1.879439666666666744e+06
5.550000000000000000e+05,1.213143333333333240e+00,8.070666666666665989e-01,1.889520333333333256e+06
5.580000000000000000e+05,1.214669999999999916e+00,8.089666666666667227e-01,1.899813000000000000e+06
5.610000000000000000e+05,1.210443333333333316e+00,8.065666666666667650e-01,1.910093666666666744e+06
5.640000000000000000e+05,1.227999999999999980e+00,8.180666666666667197e-01,1.920376333333333256e+06
5.670000000000000000e+05,1.215226666666666455e+00,8.083999999999998964e-01,1.930485666666666744e+06
5.700000000000000000e+05,1.221693333333333298e+00,8.116333333333333178e-01,1.940412666666666744e+06
5.730000000000000000e+05,1.220530000000000115e+00,8.133000000000000229e-01,1.950691000000000000e+06
5.760000000000000000e+05,1.209179999999999922e+00,8.053333333333333455e-01,1.960733000000000000e+06
5.790000000000000000e+05,1.215260000000000007e+00,8.098666666666666236e-01,1.971978666666666744e+06
5.820000000000000000e+05,1.208746666666666636e+00,8.055333333333333234e-01,1.981057000000000000e+06
5.850000000000000000e+05,1.209520000000000151e+00,8.052333333333333565e-01,1.991222333333333256e+06
5.880000000000000000e+05,1.207923333333333238e+00,8.035333333333332106e-01,2.001480333333333256e+06
5.910000000000000000e+05,1.204909999999999926e+00,8.030333333333333767e-01,2.011792333333333256e+06
5.940000000000000000e+05,1.200779999999999959e+00,8.018000000000000682e-01,2.022056333333333256e+06
5.970000000000000000e+05,1.208759999999999835e+00,8.046333333333333115e-01,2.032290333333333256e+06
6.000000000000000000e+05,1.207569999999999810e+00,8.032000000000000250e-01,2.042573333333333256e+06
6.030000000000000000e+05,1.218103333333333316e+00,8.125333333333334407e-01,2.052833333333333256e+06
6.060000000000000000e+05,1.218750000000000000e+00,8.129333333333333966e-01,2.062957333333333256e+06
6.090000000000000000e+05,1.217153333333333309e+00,8.099999999999999423e-01,2.073159666666666744e+06
6.120000000000000000e+05,1.202723333333333366e+00,8.008333333333332860e-01,2.083363333333333256e+06
6.150000000000000000e+05,1.205913333333333393e+00,8.039666666666667183e-01,2.093654000000000000e+06
6.180000000000000000e+05,1.216123333333333223e+00,8.095333333333333270e-01,2.103719000000000000e+06
6.210000000000000000e+05,1.204896666666666727e+00,8.027333333333332988e-01,2.114002666666666511e+06
6.240000000000000000e+05,1.213090000000000002e+00,8.104666666666666686e-01,2.124297000000000000e+06
6.270000000000000000e+05,1.217646666666666766e+00,8.097333333333333050e-01,2.134556333333333489e+06
6.300000000000000000e+05,1.219780000000000086e+00,8.149000000000000687e-01,2.144872333333333489e+06
6.330000000000000000e+05,1.205433333333333357e+00,8.041999999999999149e-01,2.155103333333333489e+06
6.360000000000000000e+05,1.216863333333333408e+00,8.118333333333334068e-01,2.165351666666666511e+06
6.390000000000000000e+05,1.214573333333333283e+00,8.070666666666665989e-01,2.175722000000000000e+06
6.420000000000000000e+05,1.208923333333333350e+00,8.039333333333332776e-01,2.186055333333333489e+06
6.450000000000000000e+05,1.207476666666666754e+00,8.047333333333334116e-01,2.196284000000000000e+06
6.480000000000000000e+05,1.222726666666666739e+00,8.147333333333333094e-01,2.206561666666666511e+06
6.510000000000000000e+05,1.201279999999999903e+00,7.991666666666666918e-01,2.216636000000000000e+06
6.540000000000000000e+05,1.198723333333333363e+00,7.985000000000000986e-01,2.226842666666666511e+06
6.570000000000000000e+05,1.214869999999999894e+00,8.107666666666665245e-01,2.237160333333333489e+06
6.600000000000000000e+05,1.215100000000000069e+00,8.100666666666667126e-01,2.247353333333333489e+06
6.630000000000000000e+05,1.209493333333333531e+00,8.083666666666666778e-01,2.257558333333333489e+06
6.660000000000000000e+05,1.214196666666666591e+00,8.097999999999999643e-01,2.267712000000000000e+06
6.690000000000000000e+05,1.204193333333333227e+00,8.019333333333333869e-01,2.277839000000000000e+06
6.720000000000000000e+05,1.213673333333333382e+00,8.111666666666667025e-01,2.288154333333333489e+06
6.750000000000000000e+05,1.222183333333333399e+00,8.138999999999999568e-01,2.298399000000000000e+06
6.780000000000000000e+05,1.205103333333333415e+00,8.017666666666666275e-01,2.308669333333333489e+06
6.810000000000000000e+05,1.212420000000000053e+00,8.086666666666665337e-01,2.318986000000000000e+06
6.840000000000000000e+05,1.229156666666666675e+00,8.191333333333332689e-01,2.329152666666666511e+06
6.870000000000000000e+05,1.217526666666666868e+00,8.090000000000000524e-01,2.339470000000000000e+06
6.900000000000000000e+05,1.221396666666666464e+00,8.154666666666666730e-01,2.349742333333333489e+06
6.930000000000000000e+05,1.225203333333333200e+00,8.167666666666666409e-01,2.360026000000000000e+06
6.960000000000000000e+05,1.215870000000000006e+00,8.097333333333333050e-01,2.370199666666666511e+06
6.990000000000000000e+05,1.214063333333333494e+00,8.108666666666666245e-01,2.380453333333333489e+06
7.020000000000000000e+05,1.211623333333333496e+00,8.072666666666666879e-01,2.390744333333333489e+06
7.050000000000000000e+05,1.215166666666666506e+00,8.095333333333334380e-01,2.400966000000000000e+06
7.080000000000000000e+05,1.219430000000000014e+00,8.121666666666665924e-01,2.412476000000000000e+06
7.110000000000000000e+05,1.212229999999999919e+00,8.072000000000000286e-01,2.421320000000000000e+06
7.140000000000000000e+05,1.226993333333333380e+00,8.147999999999999687e-01,2.431615666666666511e+06
7.170000000000000000e+05,1.211083333333333290e+00,8.085999999999998744e-01,2.441806333333333489e+06
7.200000000000000000e+05,1.219660000000000188e+00,8.108999999999998431e-01,2.451974333333333489e+06
7.230000000000000000e+05,1.224866666666666548e+00,8.208333333333333037e-01,2.462276333333333489e+06
7.260000000000000000e+05,1.211583333333333234e+00,8.076999999999999735e-01,2.472511666666666511e+06
7.290000000000000000e+05,1.207629999999999981e+00,8.034666666666666623e-01,2.482753333333333489e+06
7.320000000000000000e+05,1.214523333333333399e+00,8.083000000000000185e-01,2.492938666666666511e+06
7.350000000000000000e+05,1.219733333333333336e+00,8.125333333333334407e-01,2.503040666666666511e+06
7.380000000000000000e+05,1.206246666666666689e+00,8.041333333333332556e-01,2.513121333333333489e+06
7.410000000000000000e+05,1.232150000000000079e+00,8.221666666666666012e-01,2.523380000000000000e+06
7.440000000000000000e+05,1.227756666666666829e+00,8.178666666666666307e-01,2.533483666666666511e+06
7.470000000000000000e+05,1.211483333333333468e+00,8.062999999999999057e-01,2.543791666666666511e+06
7.500000000000000000e+05,1.205216666666666603e+00,8.039666666666667183e-01,2.554063333333333489e+06
7.530000000000000000e+05,1.215626666666666855e+00,8.100000000000000533e-01,2.564394000000000000e+06
7.560000000000000000e+05,1.210043333333333360e+00,8.061333333333333684e-01,2.574654000000000000e+06
7.590000000000000000e+05,1.215870000000000006e+00,8.102999999999999092e-01,2.584881666666666511e+06
7.620000000000000000e+05,1.211799999999999988e+00,8.079333333333332812e-01,2.595060000000000000e+06
7.650000000000000000e+05,1.219333333333333380e+00,8.126333333333333186e-01,2.605265333333333489e+06
7.680000000000000000e+05,1.213903333333333334e+00,8.081333333333334812e-01,2.615410666666666511e+06
7.710000000000000000e+05,1.210263333333333469e+00,8.073666666666667879e-01,2.625364333333333489e+06
7.740000000000000000e+05,1.211923333333333241e+00,8.060999999999999277e-01,2.635490666666666511e+06
7.770000000000000000e+05,1.221473333333333411e+00,8.135333333333333306e-01,2.645690333333333489e+06
7.800000000000000000e+05,1.223633333333333129e+00,8.155000000000000027e-01,2.656064333333333489e+06
7.830000000000000000e+05,1.219473333333333409e+00,8.087333333333334151e-01,2.666338666666666511e+06
7.860000000000000000e+05,1.225649999999999906e+00,8.157666666666666400e-01,2.676391000000000000e+06
7.890000000000000000e+05,1.217310000000000114e+00,8.109666666666667245e-01,2.686614000000000000e+06
7.920000000000000000e+05,1.211076666666666801e+00,8.061333333333333684e-01,2.696805000000000000e+06
7.950000000000000000e+05,1.203673333333333373e+00,8.022000000000000242e-01,2.707096000000000000e+06
7.980000000000000000e+05,1.224553333333333383e+00,8.130666666666667153e-01,2.717304666666666511e+06
8.010000000000000000e+05,1.211633333333333340e+00,8.056666666666666421e-01,2.727469000000000000e+06
8.040000000000000000e+05,1.216773333333333262e+00,8.071999999999999176e-01,2.737712333333333489e+06
8.070000000000000000e+05,1.205613333333333204e+00,8.017666666666666275e-01,2.747939333333333489e+06
8.100000000000000000e+05,1.211086666666666645e+00,8.085333333333332151e-01,2.758284333333333489e+06
8.130000000000000000e+05,1.210560000000000080e+00,8.070666666666665989e-01,2.768524666666666511e+06
8.160000000000000000e+05,1.204776666666666607e+00,8.030333333333333767e-01,2.778600333333333489e+06
8.190000000000000000e+05,1.215863333333333296e+00,8.103333333333333499e-01,2.788806333333333489e+06
8.220000000000000000e+05,1.201376666666666537e+00,8.011333333333333639e-01,2.799093666666666511e+06
8.250000000000000000e+05,1.208679999999999977e+00,8.046999999999999709e-01,2.809371000000000000e+06
8.280000000000000000e+05,1.216326666666666556e+00,8.112666666666665805e-01,2.819693000000000000e+06
8.310000000000000000e+05,1.214540000000000175e+00,8.081333333333334812e-01,2.829889666666666511e+06
8.340000000000000000e+05,1.209056666666666446e+00,8.061666666666665870e-01,2.840142000000000000e+06
8.370000000000000000e+05,1.212266666666666604e+00,8.051333333333333675e-01,2.850173666666666511e+06
8.400000000000000000e+05,1.231516666666666815e+00,8.199666666666666215e-01,2.860361333333333489e+06
8.430000000000000000e+05,1.221273333333333211e+00,8.111666666666667025e-01,2.870558666666666511e+06
8.460000000000000000e+05,1.224990000000000023e+00,8.151333333333333764e-01,2.880609666666666511e+06
8.490000000000000000e+05,1.215853333333333453e+00,8.107333333333333059e-01,2.890377666666666511e+06
8.520000000000000000e+05,1.205213333333333248e+00,8.022000000000000242e-01,2.900569000000000000e+06
8.550000000000000000e+05,1.214170000000000194e+00,8.083000000000000185e-01,2.910476666666666511e+06
8.580000000000000000e+05,1.215610000000000079e+00,8.078666666666666218e-01,2.920584000000000000e+06
8.610000000000000000e+05,1.211806666666666699e+00,8.081666666666666998e-01,2.930917666666666511e+06
8.640000000000000000e+05,1.214186666666666747e+00,8.069000000000000616e-01,2.941077333333333489e+06
8.670000000000000000e+05,1.220226666666666793e+00,8.100000000000000533e-01,2.951213666666666511e+06
8.700000000000000000e+05,1.205946666666666500e+00,8.054666666666666641e-01,2.962991333333333489e+06
8.730000000000000000e+05,1.216886666666666672e+00,8.105999999999999872e-01,2.971550333333333489e+06
8.760000000000000000e+05,1.207760000000000167e+00,8.021666666666665835e-01,2.981693666666666511e+06
8.790000000000000000e+05,1.212946666666666617e+00,8.078666666666666218e-01,2.992027000000000000e+06
8.820000000000000000e+05,1.211063333333333381e+00,8.067333333333333023e-01,3.002249000000000000e+06
8.850000000000000000e+05,1.211163333333333370e+00,8.085666666666666558e-01,3.012373333333333489e+06
8.880000000000000000e+05,1.205433333333333357e+00,8.004666666666667707e-01,3.022556333333333489e+06
8.910000000000000000e+05,1.217799999999999994e+00,8.118666666666666254e-01,3.032753333333333489e+06
8.940000000000000000e+05,1.219466666666666477e+00,8.123999999999999000e-01,3.042808000000000000e+06
8.970000000000000000e+05,1.213403333333333167e+00,8.065333333333333243e-01,3.052836333333333489e+06
9.000000000000000000e+05,1.214253333333333407e+00,8.095999999999999863e-01,3.062886333333333489e+06
9.030000000000000000e+05,1.206450000000000022e+00,8.033333333333332327e-01,3.072989333333333489e+06
9.060000000000000000e+05,1.215959999999999930e+00,8.111666666666667025e-01,3.083135666666666511e+06
9.090000000000000000e+05,1.213260000000000005e+00,8.067999999999999616e-01,3.093294666666666511e+06
9.120000000000000000e+05,1.216163333333333263e+00,8.086333333333333151e-01,3.103396000000000000e+06
9.150000000000000000e+05,1.210739999999999927e+00,8.051000000000000378e-01,3.113372666666666511e+06
9.180000000000000000e+05,1.213103333333333422e+00,8.086333333333334261e-01,3.123546666666666511e+06
9.210000000000000000e+05,1.220733333333333448e+00,8.109999999999999432e-01,3.133829333333333489e+06
9.240000000000000000e+05,1.203230000000000022e+00,8.043333333333334556e-01,3.143970000000000000e+06
9.270000000000000000e+05,1.223486666666666833e+00,8.083666666666666778e-01,3.154075333333333489e+06
9.300000000000000000e+05,1.216573333333333506e+00,8.062333333333334684e-01,3.164240000000000000e+06
9.330000000000000000e+05,1.209100000000000064e+00,8.057999999999999607e-01,3.174498000000000000e+06
9.360000000000000000e+05,1.230199999999999960e+00,8.199999999999999512e-01,3.184636666666666511e+06
9.390000000000000000e+05,1.198349999999999804e+00,7.980666666666667020e-01,3.194776000000000000e+06
9.420000000000000000e+05,1.218543333333333534e+00,8.107333333333333059e-01,3.204956000000000000e+06
9.450000000000000000e+05,1.219486666666666608e+00,8.130000000000000560e-01,3.215056666666666511e+06
9.480000000000000000e+05,1.206036666666666646e+00,8.048000000000000709e-01,3.225040666666666511e+06
9.510000000000000000e+05,1.213073333333333448e+00,8.078333333333334032e-01,3.235236666666666511e+06
9.540000000000000000e+05,1.203900000000000192e+00,8.022000000000000242e-01,3.245407000000000000e+06
9.570000000000000000e+05,1.211219999999999963e+00,8.071333333333332583e-01,3.255641333333333489e+06
9.600000000000000000e+05,1.204103333333333525e+00,8.014000000000000012e-01,3.265810333333333489e+06
9.630000000000000000e+05,1.212806666666666588e+00,8.087666666666666337e-01,3.276023333333333489e+06
9.660000000000000000e+05,1.214173333333333327e+00,8.092000000000000304e-01,3.286209333333333489e+06
9.690000000000000000e+05,1.216750000000000220e+00,8.082333333333332481e-01,3.296363000000000000e+06
9.720000000000000000e+05,1.218023333333333236e+00,8.097333333333333050e-01,3.306576666666666511e+06
9.750000000000000000e+05,1.206963333333333388e+00,8.032666666666666844e-01,3.316969333333333489e+06
9.780000000000000000e+05,1.210619999999999807e+00,8.039999999999999369e-01,3.327262333333333489e+06
9.810000000000000000e+05,1.220463333333333233e+00,8.129666666666667263e-01,3.337417333333333489e+06
9.840000000000000000e+05,1.215220000000000189e+00,8.074999999999999956e-01,3.347755333333333489e+06
9.870000000000000000e+05,1.205943333333333145e+00,8.030666666666667064e-01,3.357875000000000000e+06
9.900000000000000000e+05,1.198210000000000219e+00,7.982999999999998986e-01,3.368031666666666511e+06
9.930000000000000000e+05,1.209373333333333411e+00,8.029000000000000581e-01,3.378227333333333489e+06
9.960000000000000000e+05,1.214946666666666841e+00,8.088666666666667338e-01,3.388365666666666511e+06
9.990000000000000000e+05,1.206236666666666624e+00,8.047333333333334116e-01,3.398602000000000000e+06
1.002000000000000000e+06,1.213456666666666628e+00,8.056999999999999718e-01,3.408681000000000000e+06
1.005000000000000000e+06,1.205626666666666624e+00,8.023333333333333428e-01,3.418846000000000000e+06
1.008000000000000000e+06,1.232219999999999871e+00,8.174666666666666748e-01,3.428928000000000000e+06
1.011000000000000000e+06,1.216103333333333314e+00,8.092000000000000304e-01,3.439157666666666511e+06
1.014000000000000000e+06,1.225723333333333498e+00,8.123666666666666814e-01,3.449336666666666511e+06
1.017000000000000000e+06,1.212486666666666713e+00,8.087666666666666337e-01,3.459497333333333489e+06
1.020000000000000000e+06,1.204953333333333321e+00,8.024999999999998801e-01,3.469736333333333489e+06
1.023000000000000000e+06,1.215476666666666539e+00,8.093333333333333490e-01,3.479984000000000000e+06
1.026000000000000000e+06,1.209413333333333451e+00,8.036999999999999700e-01,3.490086000000000000e+06
1.029000000000000000e+06,1.210596666666666765e+00,8.054666666666666641e-01,3.500309333333333489e+06
1.032000000000000000e+06,1.211463333333333559e+00,8.071999999999999176e-01,3.510507666666666511e+06
1.035000000000000000e+06,1.212323333333333197e+00,8.065999999999999837e-01,3.520848666666666511e+06
1.038000000000000000e+06,1.206473333333333287e+00,8.006333333333333080e-01,3.530837000000000000e+06
1.041000000000000000e+06,1.218930000000000069e+00,8.102666666666666906e-01,3.541042000000000000e+06
1.044000000000000000e+06,1.209690000000000154e+00,8.072333333333334693e-01,3.551236333333333489e+06
1.047000000000000000e+06,1.209419999999999940e+00,8.072666666666666879e-01,3.561483333333333489e+06
1.050000000000000000e+06,1.199306666666666743e+00,7.985333333333333172e-01,3.571723333333333489e+06
1.053000000000000000e+06,1.203929999999999945e+00,8.028333333333333988e-01,3.581973333333333489e+06
1.056000000000000000e+06,1.221113333333333273e+00,8.138999999999999568e-01,3.592017333333333489e+06
1.059000000000000000e+06,1.204873333333333241e+00,8.049666666666666082e-01,3.604026666666666511e+06
1.062000000000000000e+06,1.204546666666666654e+00,8.029333333333333877e-01,3.612417000000000000e+06
1.065000000000000000e+06,1.196830000000000060e+00,7.969666666666667121e-01,3.622620000000000000e+06
1.068000000000000000e+06,1.204586666666666694e+00,8.039333333333332776e-01,3.632774666666666511e+06
1.071000000000000000e+06,1.210483333333333356e+00,8.048000000000000709e-01,3.643079000000000000e+06
1.074000000000000000e+06,1.214776666666666616e+00,8.084999999999999964e-01,3.653347000000000000e+06
1.077000000000000000e+06,1.229353333333333298e+00,8.156999999999999806e-01,3.663537333333333489e+06
1.080000000000000000e+06,1.211689999999999934e+00,8.060333333333332684e-01,3.673746333333333489e+06
1.083000000000000000e+06,1.214643333333333297e+00,8.079333333333332812e-01,3.683981333333333489e+06
1.086000000000000000e+06,1.224896666666666745e+00,8.136333333333333195e-01,3.693950000000000000e+06
1.089000000000000000e+06,1.208490000000000064e+00,8.020999999999999241e-01,3.704196000000000000e+06
1.092000000000000000e+06,1.201069999999999860e+00,7.987000000000000766e-01,3.714412000000000000e+06
1.095000000000000000e+06,1.222573333333333290e+00,8.141333333333333755e-01,3.724651666666666511e+06
1.098000000000000000e+06,1.227076666666666593e+00,8.159666666666666179e-01,3.734975666666666511e+06
1.101000000000000000e+06,1.213393333333333324e+00,8.088000000000000744e-01,3.745058333333333489e+06
1.104000000000000000e+06,1.213563333333333327e+00,8.061333333333332574e-01,3.755223000000000000e+06
1.107000000000000000e+06,1.224849999999999994e+00,8.166333333333333222e-01,3.765453333333333489e+06
1.110000000000000000e+06,1.224130000000000162e+00,8.115333333333333288e-01,3.775677000000000000e+06
1.113000000000000000e+06,1.215929999999999955e+00,8.087666666666666337e-01,3.785919666666666511e+06
1.116000000000000000e+06,1.202103333333333302e+00,8.003666666666667817e-01,3.796072666666666511e+06
1.119000000000000000e+06,1.225123333333333342e+00,8.138666666666667382e-01,3.806277000000000000e+06
1.122000000000000000e+06,1.206073333333333331e+00,8.036333333333333107e-01,3.816534666666666511e+06
1.125000000000000000e+06,1.213063333333333382e+00,8.075999999999999845e-01,3.826750000000000000e+06
1.128000000000000000e+06,1.213500000000000023e+00,8.072666666666666879e-01,3.836832666666666511e+06
1.131000000000000000e+06,1.204170000000000185e+00,8.016999999999999682e-01,3.847054000000000000e+06
1.134000000000000000e+06,1.209050000000000180e+00,8.051000000000000378e-01,3.857345000000000000e+06
1.137000000000000000e+06,1.206949999999999967e+00,8.025666666666667615e-01,3.867413333333333489e+06
1.140000000000000000e+06,1.208353333333333390e+00,8.052333333333332455e-01,3.877699333333333489e+06
1.143000000000000000e+06,1.203896666666666837e+00,8.006666666666667487e-01,3.887841000000000000e+06
1.146000000000000000e+06,1.214916666666666645e+00,8.057666666666666311e-01,3.898000333333333489e+06
1.149000000000000000e+06,1.219430000000000014e+00,8.128999999999999559e-01,3.908038666666666511e+06
1.152000000000000000e+06,1.206163333333333254e+00,7.986333333333334172e-01,3.918320666666666511e+06
1.155000000000000000e+06,1.200296666666666789e+00,7.989000000000000545e-01,3.928357333333333489e+06
1.158000000000000000e+06,1.203613333333333424e+00,8.006000000000000894e-01,3.938556666666666511e+06
1.161000000000000000e+06,1.208656666666666490e+00,8.043666666666666742e-01,3.948920666666666511e+06
1.164000000000000000e+06,1.207683333333333442e+00,8.045333333333332115e-01,3.959122333333333489e+06
1.167000000000000000e+06,1.208716666666666661e+00,8.056999999999999718e-01,3.969282000000000000e+06
1.170000000000000000e+06,1.217286666666666628e+00,8.114333333333333398e-01,3.979411333333333489e+06
1.173000000000000000e+06,1.217413333333333236e+00,8.096333333333332050e-01,3.989620666666666511e+06
1.176000000000000000e+06,1.220480000000000009e+00,8.098999999999999533e-01,3.999862666666666511e+06
1.179000000000000000e+06,1.215030000000000054e+00,8.100666666666666016e-01,4.010110000000000000e+06
1.182000000000000000e+06,1.212259999999999893e+00,8.053666666666666751e-01,4.020238000000000000e+06
1.185000000000000000e+06,1.203400000000000025e+00,8.023666666666667835e-01,4.030569333333333489e+06
1.188000000000000000e+06,1.215533333333333355e+00,8.089666666666666117e-01,4.040795666666666511e+06
1.191000000000000000e+06,1.216636666666666811e+00,8.108000000000000762e-01,4.050794000000000000e+06
1.194000000000000000e+06,1.216550000000000020e+00,8.103666666666667906e-01,4.061126333333333489e+06
1.197000000000000000e+06,1.211916666666666753e+00,8.081999999999999185e-01,4.071379000000000000e+06
1.200000000000000000e+06,1.219373333333333198e+00,8.104666666666666686e-01,4.081521666666666511e+06
1.203000000000000000e+06,1.209366666666666701e+00,8.048333333333332895e-01,4.091632333333333489e+06
1.206000000000000000e+06,1.202686666666666682e+00,8.015999999999999792e-01,4.101768333333333489e+06
1.209000000000000000e+06,1.208809999999999940e+00,8.062000000000000277e-01,4.112085000000000000e+06
1.212000000000000000e+06,1.209076666666666577e+00,8.063333333333333464e-01,4.122141000000000000e+06
1.215000000000000000e+06,1.210533333333333461e+00,8.074333333333333362e-01,4.132345666666666511e+06
1.218000000000000000e+06,1.225573333333333403e+00,8.176666666666666528e-01,4.142400333333333489e+06
1.221000000000000000e+06,1.208069999999999977e+00,8.022333333333332428e-01,4.152577666666666511e+06
1.224000000000000000e+06,1.215759999999999952e+00,8.097333333333333050e-01,4.162765666666666511e+06
1.227000000000000000e+06,1.211586666666666590e+00,8.052999999999999048e-01,4.172850000000000000e+06
1.230000000000000000e+06,1.204886666666666661e+00,8.039000000000000590e-01,4.183077000000000000e+06
1.233000000000000000e+06,1.206083333333333174e+00,8.028666666666666174e-01,4.193388666666666511e+06
1.236000000000000000e+06,1.203996666666666604e+00,8.023333333333333428e-01,4.203318333333333023e+06
1.239000000000000000e+06,1.223316666666666608e+00,8.145666666666665501e-01,4.213744333333333023e+06
1.242000000000000000e+06,1.212733333333333219e+00,8.086999999999999744e-01,4.223950000000000000e+06
1.245000000000000000e+06,1.205613333333333204e+00,8.044999999999999929e-01,4.234167666666666977e+06
1.248000000000000000e+06,1.215803333333333347e+00,8.095333333333334380e-01,4.244299000000000000e+06
1.251000000000000000e+06,1.208179999999999810e+00,8.044666666666665522e-01,4.254535333333333023e+06
1.254000000000000000e+06,1.206363333333333232e+00,8.030666666666667064e-01,4.264622000000000000e+06
1.257000000000000000e+06,1.209173333333333211e+00,8.058000000000000718e-01,4.274844666666666977e+06
1.260000000000000000e+06,1.208113333333333372e+00,8.046000000000000929e-01,4.285227666666666977e+06
1.263000000000000000e+06,1.218930000000000069e+00,8.099333333333333940e-01,4.295449666666666977e+06
1.266000000000000000e+06,1.234106666666666685e+00,8.188000000000000833e-01,4.305691333333333023e+06
1.269000000000000000e+06,1.217466666666666697e+00,8.099666666666666126e-01,4.315884666666666977e+06
1.272000000000000000e+06,1.228073333333333350e+00,8.161666666666667069e-01,4.326090333333333023e+06
1.275000000000000000e+06,1.204473333333333285e+00,8.005333333333334300e-01,4.336237666666666977e+06
1.278000000000000000e+06,1.215766666666666884e+00,8.116666666666666474e-01,4.346461666666666977e+06
1.281000000000000000e+06,1.220030000000000170e+00,8.137333333333334195e-01,4.356758666666666977e+06
1.284000000000000000e+06,1.210120000000000084e+00,8.052333333333333565e-01,4.366879333333333023e+06
1.287000000000000000e+06,1.210283333333333600e+00,8.067999999999999616e-01,4.377261666666666977e+06
1.290000000000000000e+06,1.206923333333333348e+00,8.034333333333333327e-01,4.387379000000000000e+06
1.293000000000000000e+06,1.216256666666666542e+00,8.096333333333333160e-01,4.399678666666666977e+06
1.296000000000000000e+06,1.218583333333333352e+00,8.094666666666666677e-01,4.407790333333333023e+06
1.299000000000000000e+06,1.203166666666666496e+00,8.024666666666666615e-01,4.417642666666666977e+06
1.302000000000000000e+06,1.211926666666666597e+00,8.068333333333334023e-01,4.427833000000000000e+06
1.305000000000000000e+06,1.219013333333333282e+00,8.124666666666667814e-01,4.438024333333333023e+06
1.308000000000000000e+06,1.217816666666666547e+00,8.100666666666667126e-01,4.448417666666666977e+06
1.311000000000000000e+06,1.212893333333333379e+00,8.065666666666667650e-01,4.458635333333333023e+06
1.314000000000000000e+06,1.218676666666666852e+00,8.119666666666666144e-01,4.468874000000000000e+06
1.317000000000000000e+06,1.220283333333333387e+00,8.109666666666667245e-01,4.478935333333333023e+06
1.320000000000000000e+06,1.212716666666666887e+00,8.052666666666666861e-01,4.489129000000000000e+06
1.323000000000000000e+06,1.202350000000000030e+00,7.994666666666666588e-01,4.499365333333333023e+06
1.326000000000000000e+06,1.206663333333333421e+00,8.035333333333333217e-01,4.509503000000000000e+06
1.329000000000000000e+06,1.217000000000000082e+00,8.079666666666666108e-01,4.519745666666666977e+06
1.332000000000000000e+06,1.205586666666666584e+00,8.025666666666667615e-01,4.529744333333333023e+06
1.335000000000000000e+06,1.226470000000000171e+00,8.158999999999999586e-01,4.539760666666666977e+06
1.338000000000000000e+06,1.204309999999999992e+00,8.027333333333332988e-01,4.550008666666666977e+06
1.341000000000000000e+06,1.210536666666666594e+00,8.051000000000000378e-01,4.560256000000000000e+06
1.344000000000000000e+06,1.210213333333333585e+00,8.048000000000000709e-01,4.570482333333333023e+06
1.347000000000000000e+06,1.210493333333333199e+00,8.061333333333333684e-01,4.580750333333333023e+06
1.350000000000000000e+06,1.204729999999999857e+00,8.033000000000000140e-01,4.591019333333333023e+06
1.353000000000000000e+06,1.215303333333333402e+00,8.085999999999998744e-01,4.601213000000000000e+06
1.356000000000000000e+06,1.219219999999999970e+00,8.085666666666666558e-01,4.611526333333333023e+06
1.359000000000000000e+06,1.225200000000000067e+00,8.170333333333333892e-01,4.621759000000000000e+06
1.362000000000000000e+06,1.205713333333333415e+00,8.036666666666666403e-01,4.631924000000000000e+06
1.365000000000000000e+06,1.205593333333333517e+00,8.040333333333333776e-01,4.642214000000000000e+06
1.368000000000000000e+06,1.207079999999999931e+00,8.049333333333333895e-01,4.652477666666666977e+06
1.371000000000000000e+06,1.214889999999999803e+00,8.040333333333332666e-01,4.662569333333333023e+06
1.374000000000000000e+06,1.213486666666666602e+00,8.085999999999998744e-01,4.672943666666666977e+06
1.377000000000000000e+06,1.205009999999999915e+00,8.028333333333333988e-01,4.683149333333333023e+06
1.380000000000000000e+06,1.208669999999999911e+00,8.047666666666666302e-01,4.693073666666666977e+06
1.383000000000000000e+06,1.216803333333333459e+00,8.064999999999998836e-01,4.703367000000000000e+06
1.386000000000000000e+06,1.208456666666666734e+00,8.031000000000000361e-01,4.713439000000000000e+06
1.389000000000000000e+06,1.217243333333333233e+00,8.071999999999999176e-01,4.723687333333333023e+06
1.392000000000000000e+06,1.214876666666666605e+00,8.091333333333333711e-01,4.733727333333333023e+06
1.395000000000000000e+06,1.194040000000000212e+00,7.947666666666667323e-01,4.743956666666666977e+06
1.398000000000000000e+06,1.209726666666666617e+00,8.049666666666667192e-01,4.754208333333333023e+06
1.401000000000000000e+06,1.225906666666666700e+00,8.171666666666667078e-01,4.764091666666666977e+06
1.404000000000000000e+06,1.205486666666666595e+00,8.015666666666666496e-01,4.774413000000000000e+06
1.407000000000000000e+06,1.208043333333333358e+00,8.060333333333332684e-01,4.784744666666666977e+06
1.410000000000000000e+06,1.226993333333333380e+00,8.179666666666666197e-01,4.794790333333333023e+06
1.413000000000000000e+06,1.209626666666666628e+00,8.025000000000001021e-01,4.804934666666666977e+06
1.416000000000000000e+06,1.214823333333333366e+00,8.079333333333332812e-01,4.815190666666666977e+06
1.419000000000000000e+06,1.211636666666666917e+00,8.058333333333332904e-01,4.825482000000000000e+06
1.422000000000000000e+06,1.212176666666666458e+00,8.074000000000000066e-01,4.835686333333333023e+06
1.425000000000000000e+06,1.220583333333333353e+00,8.127999999999998559e-01,4.845827333333333023e+06
1.428000000000000000e+06,1.206066666666666842e+00,8.034000000000000030e-01,4.856034666666666977e+06
1.431000000000000000e+06,1.205136666666666523e+00,8.006999999999999673e-01,4.866148000000000000e+06
1.434000000000000000e+06,1.212223333333333430e+00,8.053000000000000158e-01,4.876349666666666977e+06
1.437000000000000000e+06,1.215583333333333238e+00,8.087666666666666337e-01,4.886593666666666977e+06
1.440000000000000000e+06,1.212210000000000010e+00,8.060666666666667091e-01,4.896731000000000000e+06
1.443000000000000000e+06,1.212723333333333153e+00,8.090999999999999304e-01,4.906893333333333023e+06
1.446000000000000000e+06,1.214323333333333421e+00,8.103000000000001313e-01,4.917100666666666977e+06
1.449000000000000000e+06,1.207146666666666590e+00,8.032666666666665733e-01,4.927252666666666977e+06
1.452000000000000000e+06,1.218516666666666692e+00,8.110666666666667135e-01,4.937420000000000000e+06
1.455000000000000000e+06,1.204736666666666567e+00,8.020999999999999241e-01,4.947690666666666977e+06
1.458000000000000000e+06,1.212980000000000169e+00,8.079666666666667219e-01,4.957959666666666977e+06
1.461000000000000000e+06,1.214140000000000219e+00,8.083666666666666778e-01,4.968000000000000000e+06
1.464000000000000000e+06,1.198809999999999931e+00,7.987333333333332952e-01,4.978093000000000000e+06
1.467000000000000000e+06,1.207013333333333494e+00,8.026666666666666394e-01,4.988037666666666977e+06
1.470000000000000000e+06,1.201983333333333404e+00,7.999999999999999334e-01,4.998111333333333023e+06
1.473000000000000000e+06,1.212053333333333427e+00,8.069000000000000616e-01,5.008356666666666977e+06
1.476000000000000000e+06,1.210033333333333516e+00,8.027999999999999581e-01,5.018678000000000000e+06
1.479000000000000000e+06,1.216289999999999871e+00,8.081999999999999185e-01,5.028806000000000000e+06
1.482000000000000000e+06,1.206656666666666711e+00,8.016666666666666385e-01,5.039024666666666977e+06
1.485000000000000000e+06,1.203396666666666670e+00,8.012333333333332419e-01,5.049288333333333023e+06
1.488000000000000000e+06,1.197153333333333292e+00,7.977333333333332943e-01,5.059543666666666977e+06
1.491000000000000000e+06,1.199556666666666827e+00,7.967333333333334044e-01,5.069689333333333023e+06
1.494000000000000000e+06,1.214799999999999880e+00,8.065000000000001057e-01,5.079899666666666977e+06
1.497000000000000000e+06,1.206883333333333530e+00,8.052000000000000268e-01,5.090183666666666977e+06
1.500000000000000000e+06,1.206523333333333170e+00,8.024000000000000021e-01,5.100511666666666977e+06
1.503000000000000000e+06,1.208389999999999853e+00,8.015333333333333199e-01,5.110588000000000000e+06
1.506000000000000000e+06,1.214923333333333355e+00,8.105999999999999872e-01,5.120745333333333023e+06
1.509000000000000000e+06,1.204530000000000101e+00,8.018666666666667275e-01,5.131111666666666977e+06
1.512000000000000000e+06,1.221840000000000037e+00,8.119999999999999440e-01,5.141226666666666977e+06
1.515000000000000000e+06,1.204509999999999970e+00,8.012333333333332419e-01,5.151474666666666977e+06
1.518000000000000000e+06,1.218750000000000000e+00,8.119333333333332847e-01,5.161719666666666977e+06
1.521000000000000000e+06,1.203176666666666561e+00,8.024000000000000021e-01,5.171915000000000000e+06
1.524000000000000000e+06,1.196266666666666589e+00,7.972666666666666790e-01,5.182071666666666977e+06
1.527000000000000000e+06,1.213196666666666701e+00,8.079999999999999405e-01,5.192263666666666977e+06
1.530000000000000000e+06,1.213416666666666588e+00,8.067333333333333023e-01,5.202345000000000000e+06
1.533000000000000000e+06,1.210949999999999971e+00,8.062666666666666870e-01,5.212359333333333023e+06
1.536000000000000000e+06,1.204596666666666760e+00,8.023666666666665614e-01,5.222615333333333023e+06
1.539000000000000000e+06,1.209726666666666617e+00,8.062999999999999057e-01,5.232612666666666977e+06
1.542000000000000000e+06,1.199903333333333322e+00,7.984666666666666579e-01,5.242628666666666977e+06
1.545000000000000000e+06,1.209529999999999994e+00,8.044333333333333336e-01,5.252925333333333023e+06
1.548000000000000000e+06,1.220396666666666574e+00,8.123333333333332407e-01,5.263127000000000000e+06
1.551000000000000000e+06,1.213603333333333145e+00,8.074000000000000066e-01,5.273382333333333023e+06
1.554000000000000000e+06,1.214203333333333523e+00,8.083333333333334592e-01,5.283535333333333023e+06
1.557000000000000000e+06,1.209559999999999969e+00,8.059333333333332794e-01,5.293789000000000000e+06
1.560000000000000000e+06,1.233289999999999997e+00,8.165999999999998815e-01,5.304010000000000000e+06
1.563000000000000000e+06,1.203620000000000134e+00,8.031000000000000361e-01,5.314293333333333023e+06
1.566000000000000000e+06,1.216803333333333237e+00,8.076999999999999735e-01,5.327106333333333023e+06
1.569000000000000000e+06,1.211850000000000094e+00,8.076333333333334252e-01,5.334693000000000000e+06
1.572000000000000000e+06,1.196106666666666429e+00,7.969333333333333824e-01,5.344888666666666977e+06
1.575000000000000000e+06,1.209790000000000143e+00,8.055999999999999828e-01,5.355016000000000000e+06
1.578000000000000000e+06,1.217406666666666526e+00,8.128666666666667373e-01,5.365405666666666977e+06
1.581000000000000000e+06,1.215593333333333304e+00,8.076999999999999735e-01,5.375621333333333023e+06
1.584000000000000000e+06,1.216610000000000191e+00,8.110666666666667135e-01,5.385910666666666977e+06
1.587000000000000000e+06,1.210120000000000084e+00,8.056666666666666421e-01,5.396280000000000000e+06
1.590000000000000000e+06,1.213336666666666730e+00,8.069333333333332803e-01,5.406335666666666977e+06
1.593000000000000000e+06,1.216936666666666556e+00,8.106666666666667576e-01,5.416632000000000000e+06
1.596000000000000000e+06,1.207276666666666776e+00,8.046333333333333115e-01,5.426683333333333023e+06
1.599000000000000000e+06,1.211666666666666670e+00,8.057333333333334124e-01,5.436770000000000000e+06
1.602000000000000000e+06,1.208943333333333259e+00,8.044666666666667743e-01,5.447095000000000000e+06
1.605000000000000000e+06,1.203083333333333504e+00,8.006666666666667487e-01,5.457419000000000000e+06
1.608000000000000000e+06,1.217216666666666613e+00,8.100000000000000533e-01,5.467668000000000000e+06
1.611000000000000000e+06,1.217416666666666814e+00,8.104666666666666686e-01,5.477995666666666977e+06
1.614000000000000000e+06,1.217993333333333261e+00,8.118666666666666254e-01,5.488213333333333023e+06
1.617000000000000000e+06,1.214603333333333479e+00,8.079666666666667219e-01,5.498452666666666977e+06
1.620000000000000000e+06,1.208936666666666548e+00,8.033000000000001251e-01,5.508688000000000000e+06
1.623000000000000000e+06,1.209513333333333440e+00,8.067999999999999616e-01,5.518861000000000000e+06
1.626000000000000000e+06,1.205256666666666643e+00,8.029333333333332767e-01,5.529148333333333023e+06
1.629000000000000000e+06,1.217333333333333378e+00,8.114666666666666694e-01,5.539247000000000000e+06
1.632000000000000000e+06,1.202803333333333446e+00,7.996666666666666368e-01,5.549522666666666977e+06
1.635000000000000000e+06,1.219763333333333533e+00,8.117999999999999661e-01,5.559870333333333023e+06
1.638000000000000000e+06,1.219130000000000047e+00,8.114000000000000101e-01,5.570043000000000000e+06
1.641000000000000000e+06,1.211383333333333256e+00,8.034666666666666623e-01,5.580182333333333023e+06
1.644000000000000000e+06,1.218829999999999858e+00,8.116333333333333178e-01,5.590453666666666977e+06
1.647000000000000000e+06,1.202763333333333406e+00,8.003333333333334521e-01,5.600623000000000000e+06
1.650000000000000000e+06,1.205826666666666602e+00,8.030333333333333767e-01,5.610888666666666977e+06
1.653000000000000000e+06,1.217273333333333207e+00,8.079666666666667219e-01,5.621200333333333023e+06
1.656000000000000000e+06,1.214973333333333239e+00,8.069333333333332803e-01,5.631198333333333023e+06
1.659000000000000000e+06,1.223260000000000014e+00,8.145000000000001128e-01,5.641459000000000000e+06
1.662000000000000000e+06,1.203870000000000218e+00,8.004333333333333300e-01,5.651701000000000000e+06
1.665000000000000000e+06,1.210103333333333309e+00,8.054666666666667751e-01,5.661889000000000000e+06
1.668000000000000000e+06,1.215166666666666728e+00,8.109999999999999432e-01,5.672248000000000000e+06
1.671000000000000000e+06,1.205619999999999914e+00,8.021333333333333648e-01,5.682493333333333023e+06
1.674000000000000000e+06,1.205940000000000012e+00,8.021333333333333648e-01,5.692723000000000000e+06
1.677000000000000000e+06,1.216050000000000075e+00,8.121333333333332627e-01,5.702907000000000000e+06
1.680000000000000000e+06,1.236143333333333372e+00,8.198666666666666325e-01,5.713290333333333023e+06
1.683000000000000000e+06,1.214016666666666522e+00,8.069999999999999396e-01,5.723677666666666977e+06
1.686000000000000000e+06,1.204756666666666698e+00,8.015999999999999792e-01,5.733857000000000000e+06
1.689000000000000000e+06,1.203406666666666736e+00,8.022000000000000242e-01,5.744013333333333023e+06
1.692000000000000000e+06,1.210316666666666707e+00,8.044666666666667743e-01,5.754336333333333023e+06
1.695000000000000000e+06,1.217219999999999969e+00,8.080333333333333812e-01,5.764575333333333023e+06
1.698000000000000000e+06,1.213623333333333276e+00,8.067999999999999616e-01,5.774825000000000000e+06
1.701000000000000000e+06,1.216550000000000020e+00,8.072333333333333583e-01,5.785066666666666977e+06
1.704000000000000000e+06,1.215496666666666670e+00,8.103333333333333499e-01,5.795399000000000000e+06
1.707000000000000000e+06,1.203890000000000127e+00,8.008000000000000673e-01,5.805541000000000000e+06
1.710000000000000000e+06,1.199616666666666553e+00,8.000333333333333741e-01,5.815791333333333023e+06
1.713000000000000000e+06,1.223499999999999810e+00,8.123666666666666814e-01,5.826015333333333023e+06
1.716000000000000000e+06,1.208089999999999886e+00,8.050666666666667082e-01,5.836315333333333023e+06
1.719000000000000000e+06,1.191456666666666608e+00,7.942000000000000171e-01,5.846388666666666977e+06
1.722000000000000000e+06,1.203383333333333249e+00,8.024999999999998801e-01,5.856806666666666977e+06
1.725000000000000000e+06,1.208366666666666589e+00,8.049333333333333895e-01,5.867027666666666977e+06
1.728000000000000000e+06,1.200136666666666629e+00,7.989666666666667139e-01,5.876960333333333023e+06
1.731000000000000000e+06,1.227546666666666786e+00,8.144333333333332314e-01,5.887248333333333023e+06
1.734000000000000000e+06,1.206849999999999978e+00,8.013333333333333419e-01,5.897537000000000000e+06
1.737000000000000000e+06,1.213316666666666599e+00,8.068333333333334023e-01,5.907785000000000000e+06
1.740000000000000000e+06,1.202693333333333392e+00,8.005000000000001004e-01,5.917844333333333023e+06
1.743000000000000000e+06,1.206353333333333389e+00,8.025333333333333208e-01,5.927906000000000000e+06
1.746000000000000000e+06,1.213343333333333218e+00,8.075333333333333252e-01,5.938172000000000000e+06
1.749000000000000000e+06,1.208690000000000042e+00,8.044999999999999929e-01,5.948424000000000000e+06
1.752000000000000000e+06,1.206573333333333276e+00,8.068333333333334023e-01,5.958549333333333023e+06
1.755000000000000000e+06,1.222986666666666666e+00,8.118999999999999551e-01,5.968717000000000000e+06
1.758000000000000000e+06,1.205529999999999990e+00,8.037999999999999590e-01,5.978945666666666977e+06
1.761000000000000000e+06,1.210613333333333541e+00,8.059333333333332794e-01,5.989164666666666977e+06
1.764000000000000000e+06,1.204409999999999981e+00,8.024333333333334428e-01,5.999487666666666977e+06
1.767000000000000000e+06,1.209310000000000107e+00,8.057333333333334124e-01,6.009743000000000000e+06
1.770000000000000000e+06,1.218973333333333464e+00,8.111333333333332618e-01,6.020077666666666977e+06
1.773000000000000000e+06,1.200719999999999787e+00,7.987333333333334062e-01,6.030364000000000000e+06
1.776000000000000000e+06,1.211996666666666611e+00,8.053000000000000158e-01,6.040574666666666977e+06
1.779000000000000000e+06,1.212856666666666694e+00,8.050000000000000488e-01,6.050880333333333023e+06
1.782000000000000000e+06,1.209640000000000049e+00,8.065333333333333243e-01,6.060999333333333023e+06
1.785000000000000000e+06,1.213780000000000081e+00,8.071333333333333693e-01,6.071188333333333023e+06
1.788000000000000000e+06,1.199620000000000131e+00,8.004999999999999893e-01,6.081352000000000000e+06
1.791000000000000000e+06,1.218439999999999968e+00,8.069666666666667210e-01,6.091700333333333023e+06
1.794000000000000000e+06,1.214953333333333330e+00,8.115999999999999881e-01,6.101944333333333023e+06
1.797000000000000000e+06,1.214190000000000103e+00,8.089666666666666117e-01,6.112311000000000000e+06
1.800000000000000000e+06,1.220690000000000053e+00,8.102333333333332499e-01,6.122545000000000000e+06
1.803000000000000000e+06,1.204599999999999893e+00,8.030333333333333767e-01,6.132941000000000000e+06
1.806000000000000000e+06,1.204393333333333427e+00,8.016999999999999682e-01,6.143128333333333023e+06
1.809000000000000000e+06,1.203973333333333118e+00,8.024666666666666615e-01,6.153356000000000000e+06
1.812000000000000000e+06,1.224306666666666654e+00,8.143333333333333535e-01,6.163642000000000000e+06
1.815000000000000000e+06,1.208233333333333270e+00,8.053000000000000158e-01,6.173785000000000000e+06
1.818000000000000000e+06,1.206993333333333362e+00,8.041333333333332556e-01,6.183990000000000000e+06
1.821000000000000000e+06,1.214503333333333268e+00,8.097666666666666346e-01,6.194215666666666977e+06
1.824000000000000000e+06,1.219566666666666688e+00,8.122666666666668034e-01,6.204400666666666977e+06
1.827000000000000000e+06,1.201570000000000027e+00,8.001999999999999114e-01,6.214621666666666977e+06
1.830000000000000000e+06,1.210856666666666692e+00,8.055666666666665421e-01,6.224881666666666977e+06
1.833000000000000000e+06,1.219553333333333489e+00,8.137666666666666382e-01,6.234984333333333023e+06
1.836000000000000000e+06,1.211266666666666714e+00,8.056999999999999718e-01,6.245179333333333023e+06
1.839000000000000000e+06,1.201366666666666694e+00,8.008666666666667266e-01,6.255455333333333023e+06
1.842000000000000000e+06,1.226746666666666430e+00,8.195333333333332249e-01,6.265727000000000000e+06
1.845000000000000000e+06,1.201829999999999954e+00,8.016666666666667496e-01,6.275949000000000000e+06
1.848000000000000000e+06,1.214626666666666743e+00,8.113000000000000211e-01,6.286192000000000000e+06
1.851000000000000000e+06,1.211186666666666634e+00,8.064000000000000057e-01,6.296551000000000000e+06
1.854000000000000000e+06,1.223319999999999963e+00,8.158666666666666289e-01,6.306781666666666977e+06
1.857000000000000000e+06,1.214273333333333094e+00,8.041999999999999149e-01,6.317110333333333023e+06
1.860000000000000000e+06,1.207200000000000051e+00,8.018000000000000682e-01,6.327396666666666977e+06
1.863000000000000000e+06,1.209559999999999969e+00,8.056999999999999718e-01,6.337347000000000000e+06
1.866000000000000000e+06,1.204910000000000148e+00,8.010333333333332639e-01,6.347748333333333023e+06
1.869000000000000000e+06,1.206250000000000044e+00,8.020666666666667055e-01,6.358101666666666977e+06
1.872000000000000000e+06,1.227356666666666873e+00,8.167333333333334222e-01,6.368374666666666977e+06
1.875000000000000000e+06,1.207239999999999869e+00,8.051666666666666972e-01,6.378607666666666977e+06
1.878000000000000000e+06,1.204360000000000097e+00,8.035999999999999810e-01,6.388657333333333023e+06
1.881000000000000000e+06,1.209803333333333342e+00,8.033333333333333437e-01,6.398989666666666977e+06
1.884000000000000000e+06,1.200166666666666604e+00,8.001333333333334741e-01,6.409216333333333023e+06
1.887000000000000000e+06,1.195520000000000138e+00,7.939666666666665984e-01,6.419347000000000000e+06
1.890000000000000000e+06,1.207336666666666725e+00,8.052666666666666861e-01,6.429556000000000000e+06
1.893000000000000000e+06,1.208496666666666775e+00,8.036333333333333107e-01,6.439859666666666977e+06
1.896000000000000000e+06,1.227803333333333358e+00,8.177333333333333121e-01,6.450119666666666977e+06
1.899000000000000000e+06,1.208309999999999995e+00,8.025333333333333208e-01,6.460399666666666977e+06
1.902000000000000000e+06,1.210743333333333283e+00,8.042666666666665742e-01,6.470663000000000000e+06
1.905000000000000000e+06,1.218189999999999884e+00,8.093000000000000194e-01,6.483950000000000000e+06
1.908000000000000000e+06,1.207729999999999970e+00,8.057333333333334124e-01,6.491111333333333023e+06
1.911000000000000000e+06,1.203026666666666467e+00,8.015666666666666496e-01,6.501476333333333023e+06
1.914000000000000000e+06,1.206393333333333429e+00,8.033666666666666734e-01,6.511727666666666977e+06
1.917000000000000000e+06,1.207083333333333286e+00,8.036333333333333107e-01,6.522068666666666977e+06
1.920000000000000000e+06,1.205303333333333393e+00,8.015999999999999792e-01,6.532312333333333023e+06
1.923000000000000000e+06,1.212973333333333237e+00,8.055666666666666531e-01,6.542631666666666977e+06
1.926000000000000000e+06,1.199956666666666560e+00,7.988666666666667249e-01,6.552877000000000000e+06
1.929000000000000000e+06,1.212743333333333284e+00,8.066333333333334243e-01,6.562927000000000000e+06
1.932000000000000000e+06,1.201500000000000012e+00,8.011333333333333639e-01,6.573111333333333023e+06
1.935000000000000000e+06,1.231079999999999952e+00,8.196666666666665435e-01,6.583420333333333023e+06
1.938000000000000000e+06,1.202159999999999895e+00,8.008666666666667266e-01,6.593515333333333023e+06
1.941000000000000000e+06,1.211646666666666761e+00,8.061000000000001497e-01,6.603752333333333023e+06
1.944000000000000000e+06,1.200156666666666538e+00,8.018333333333332869e-01,6.614052000000000000e+06
1.947000000000000000e+06,1.208736666666666570e+00,8.049666666666666082e-01,6.624235000000000000e+06
1.950000000000000000e+06,1.212900000000000089e+00,8.087666666666667448e-01,6.634421000000000000e+06
1.953000000000000000e+06,1.205549999999999899e+00,8.004333333333333300e-01,6.644637666666666977e+06
1.956000000000000000e+06,1.202269999999999728e+00,8.005999999999998673e-01,6.654993666666666977e+06
1.959000000000000000e+06,1.209649999999999892e+00,8.020000000000000462e-01,6.665241333333333023e+06
1.962000000000000000e+06,1.196170000000000178e+00,7.963333333333334485e-01,6.675414333333333023e+06
1.965000000000000000e+06,1.206029999999999935e+00,8.034666666666666623e-01,6.685508000000000000e+06
1.968000000000000000e+06,1.199013333333333264e+00,7.978999999999999426e-01,6.695782333333333023e+06
1.971000000000000000e+06,1.215476666666666761e+00,8.092000000000000304e-01,6.705999000000000000e+06
1.974000000000000000e+06,1.204743333333333277e+00,8.020666666666667055e-01,6.716320333333333023e+06
1.977000000000000000e+06,1.222743333333333515e+00,8.124666666666667814e-01,6.726612666666666977e+06
1.980000000000000000e+06,1.222280000000000033e+00,8.123000000000000220e-01,6.736724000000000000e+06
1.983000000000000000e+06,1.214050000000000074e+00,8.084999999999999964e-01,6.746982000000000000e+06
1.986000000000000000e+06,1.220796666666666530e+00,8.142999999999999128e-01,6.757167000000000000e+06
1.989000000000000000e+06,1.207583333333333231e+00,8.038666666666666183e-01,6.767479666666666977e+06
1.992000000000000000e+06,1.209840000000000027e+00,8.066999999999998616e-01,6.777619333333333023e+06
1.995000000000000000e+06,1.207089999999999996e+00,8.041333333333332556e-01,6.787863333333333023e+06
1.998000000000000000e+06,1.216869999999999896e+00,8.113000000000000211e-01,6.797934666666666977e+06
2.001000000000000000e+06,1.219626666666666637e+00,8.132333333333333636e-01,6.808176000000000000e+06
2.004000000000000000e+06,1.225360000000000005e+00,8.105999999999999872e-01,6.818563666666666977e+06
2.007000000000000000e+06,1.222140000000000226e+00,8.151333333333333764e-01,6.828830000000000000e+06
2.010000000000000000e+06,1.204613333333333314e+00,8.022666666666666835e-01,6.839100000000000000e+06
2.013000000000000000e+06,1.216866666666666763e+00,8.045333333333334336e-01,6.849388333333333023e+06
2.016000000000000000e+06,1.226056666666666572e+00,8.149999999999999467e-01,6.859685666666666977e+06
2.019000000000000000e+06,1.212489999999999846e+00,8.073666666666666769e-01,6.870032000000000000e+06
2.022000000000000000e+06,1.214299999999999935e+00,8.101666666666665906e-01,6.880258000000000000e+06
2.025000000000000000e+06,1.204626666666666734e+00,8.031333333333332547e-01,6.890311000000000000e+06
2.028000000000000000e+06,1.216083333333333405e+00,8.104000000000000092e-01,6.900628333333333023e+06
2.031000000000000000e+06,1.214476666666666871e+00,8.080666666666665998e-01,6.910837666666666977e+06
2.034000000000000000e+06,1.208799999999999875e+00,8.035666666666666513e-01,6.921111000000000000e+06
2.037000000000000000e+06,1.203480000000000105e+00,7.993999999999999995e-01,6.931351666666666977e+06
2.040000000000000000e+06,1.205969999999999986e+00,8.014666666666666606e-01,6.941646666666666977e+06
2.043000000000000000e+06,1.219440000000000079e+00,8.114333333333333398e-01,6.951760666666666977e+06
2.046000000000000000e+06,1.221349999999999936e+00,8.101333333333332609e-01,6.961985333333333023e+06
2.049000000000000000e+06,1.224609999999999976e+00,8.164000000000001256e-01,6.972296333333333023e+06
2.052000000000000000e+06,1.207440000000000069e+00,8.019666666666666055e-01,6.982520666666666977e+06
2.055000000000000000e+06,1.209096666666666486e+00,8.056000000000000938e-01,6.992687666666666977e+06
2.058000000000000000e+06,1.200503333333333256e+00,7.996666666666666368e-01,7.003113666666666977e+06
2.061000000000000000e+06,1.211633333333333340e+00,8.062000000000000277e-01,7.013424666666666977e+06
2.064000000000000000e+06,1.220936666666666781e+00,8.120666666666666034e-01,7.023518000000000000e+06
2.067000000000000000e+06,1.210073333333333112e+00,8.057999999999999607e-01,7.033744000000000000e+06
2.070000000000000000e+06,1.210643333333333294e+00,8.066333333333334243e-01,7.044040333333333023e+06
2.073000000000000000e+06,1.206816666666666649e+00,8.024666666666666615e-01,7.054282000000000000e+06
2.076000000000000000e+06,1.221879999999999855e+00,8.145666666666667721e-01,7.064579666666666977e+06
2.079000000000000000e+06,1.211893333333333267e+00,8.051666666666666972e-01,7.074910333333333023e+06
2.082000000000000000e+06,1.218606666666666838e+00,8.115999999999999881e-01,7.084968666666666977e+06
2.085000000000000000e+06,1.210616666666666674e+00,8.061666666666665870e-01,7.095230000000000000e+06
2.088000000000000000e+06,1.204259999999999886e+00,8.027000000000000801e-01,7.105580333333333023e+06
2.091000000000000000e+06,1.203956666666666786e+00,8.019999999999999352e-01,7.115796333333333023e+06


==> data/protein/arc1-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.310526666666666618e+00,1.005133333333333434e+00,2.330000000000000000e+03
3.000000000000000000e+03,2.364226666666666699e+00,8.351333333333332831e-01,9.701000000000000000e+03
6.000000000000000000e+03,2.319346666666666668e+00,8.166999999999999815e-01,1.748233333333333212e+04
9.000000000000000000e+03,2.261540000000000106e+00,8.039333333333332776e-01,2.527733333333333212e+04
1.200000000000000000e+04,2.188470000000000137e+00,7.884999999999999787e-01,3.327800000000000000e+04
1.500000000000000000e+04,1.194790000000000019e+00,7.921333333333332449e-01,4.084900000000000000e+04
1.800000000000000000e+04,1.182849999999999957e+00,7.837333333333332819e-01,4.897233333333333576e+04
2.100000000000000000e+04,1.163013333333333232e+00,7.728666666666667018e-01,5.647166666666666424e+04
2.400000000000000000e+04,1.173176666666666756e+00,7.782000000000000028e-01,6.415000000000000000e+04
2.700000000000000000e+04,1.170873333333333433e+00,7.775999999999999579e-01,7.195500000000000000e+04
3.000000000000000000e+04,1.187183333333333479e+00,7.864666666666666472e-01,7.973100000000000000e+04
3.300000000000000000e+04,1.178653333333333331e+00,7.800333333333333563e-01,8.749833333333332848e+04
3.600000000000000000e+04,1.184409999999999963e+00,7.828666666666667107e-01,9.529400000000000000e+04
3.900000000000000000e+04,1.170733333333333404e+00,7.757999999999999341e-01,1.034170000000000000e+05
4.200000000000000000e+04,1.184236666666666826e+00,7.847333333333333938e-01,1.109090000000000000e+05
4.500000000000000000e+04,1.178863333333333374e+00,7.797000000000000597e-01,1.187920000000000000e+05
4.800000000000000000e+04,1.183386666666666587e+00,7.794999999999999707e-01,1.265336666666666715e+05
5.100000000000000000e+04,1.167149999999999910e+00,7.734666666666667467e-01,1.342556666666666570e+05
5.400000000000000000e+04,1.168943333333333223e+00,7.702333333333332144e-01,1.420493333333333430e+05
5.700000000000000000e+04,1.171223333333333061e+00,7.728666666666667018e-01,1.498063333333333430e+05
6.000000000000000000e+04,1.177273333333333172e+00,7.780999999999999028e-01,1.576146666666666570e+05
6.300000000000000000e+04,1.182236666666666602e+00,7.802333333333333343e-01,1.653716666666666570e+05
6.600000000000000000e+04,1.168063333333333231e+00,7.709999999999999076e-01,1.730683333333333430e+05
6.900000000000000000e+04,1.177450000000000108e+00,7.761333333333334528e-01,1.804290000000000000e+05
7.200000000000000000e+04,1.166793333333333349e+00,7.703999999999999737e-01,1.880163333333333430e+05
7.500000000000000000e+04,1.196763333333333401e+00,7.860999999999999099e-01,1.955986666666666570e+05
7.800000000000000000e+04,1.179560000000000164e+00,7.774000000000000909e-01,2.033410000000000000e+05
8.100000000000000000e+04,1.169786666666666752e+00,7.724999999999999645e-01,2.111106666666666570e+05
8.400000000000000000e+04,1.166429999999999856e+00,7.703666666666667551e-01,2.188286666666666570e+05
8.700000000000000000e+04,1.158193333333333408e+00,7.654333333333332989e-01,2.265490000000000000e+05
9.000000000000000000e+04,1.161883333333333601e+00,7.664333333333334108e-01,2.343300000000000000e+05
9.300000000000000000e+04,1.164003333333333279e+00,7.661666666666665515e-01,2.419966666666666570e+05
9.600000000000000000e+04,1.172906666666666764e+00,7.731000000000000094e-01,2.502043333333333430e+05
9.900000000000000000e+04,1.166003333333333281e+00,7.687333333333333796e-01,2.575050000000000000e+05
1.020000000000000000e+05,1.155000000000000027e+00,7.639333333333334641e-01,2.652876666666666861e+05
1.050000000000000000e+05,1.164930000000000021e+00,7.673999999999999710e-01,2.729473333333333139e+05
1.080000000000000000e+05,1.159426666666666828e+00,7.639000000000000234e-01,2.806563333333333139e+05
1.110000000000000000e+05,1.151223333333333265e+00,7.627333333333333742e-01,2.884620000000000000e+05
1.140000000000000000e+05,1.166006666666666414e+00,7.690333333333333465e-01,2.961513333333333139e+05
1.170000000000000000e+05,1.158390000000000031e+00,7.623666666666667480e-01,3.038296666666666861e+05
1.200000000000000000e+05,1.148129999999999873e+00,7.590666666666666673e-01,3.116376666666666861e+05
1.230000000000000000e+05,1.163689999999999891e+00,7.677000000000000490e-01,3.193566666666666861e+05
1.260000000000000000e+05,1.173459999999999948e+00,7.735666666666666247e-01,3.272006666666666861e+05
1.290000000000000000e+05,1.165296666666666647e+00,7.677666666666667084e-01,3.350146666666666861e+05
1.320000000000000000e+05,1.158836666666666737e+00,7.640333333333333421e-01,3.432263333333333139e+05
1.350000000000000000e+05,1.180093333333333216e+00,7.733333333333334281e-01,3.506053333333333139e+05
1.380000000000000000e+05,1.164143333333333308e+00,7.667666666666667075e-01,3.583746666666666861e+05
1.410000000000000000e+05,1.148973333333333402e+00,7.570000000000000062e-01,3.661700000000000000e+05
1.440000000000000000e+05,1.164616666666666633e+00,7.671000000000000041e-01,3.738806666666666861e+05
1.470000000000000000e+05,1.178076666666666661e+00,7.745000000000000773e-01,3.816976666666666861e+05
1.500000000000000000e+05,1.168536666666666557e+00,7.658000000000000362e-01,3.894696666666666861e+05
1.530000000000000000e+05,1.173273333333333390e+00,7.709333333333332483e-01,3.971796666666666861e+05
1.560000000000000000e+05,1.167426666666666613e+00,7.696666666666667211e-01,4.049156666666666861e+05
1.590000000000000000e+05,1.152120000000000033e+00,7.588333333333333597e-01,4.126100000000000000e+05
1.620000000000000000e+05,1.147306666666666697e+00,7.582999999999998630e-01,4.203743333333333139e+05
1.650000000000000000e+05,1.147303333333333342e+00,7.577666666666665884e-01,4.281240000000000000e+05
1.680000000000000000e+05,1.159790000000000099e+00,7.644000000000000794e-01,4.358120000000000000e+05
1.710000000000000000e+05,1.164196666666666768e+00,7.642333333333333201e-01,4.435463333333333139e+05
1.740000000000000000e+05,1.155050000000000132e+00,7.600999999999999979e-01,4.513726666666666861e+05
1.770000000000000000e+05,1.155456666666666576e+00,7.582333333333334258e-01,4.593376666666666861e+05
1.800000000000000000e+05,1.142056666666666720e+00,7.538000000000000256e-01,4.673263333333333139e+05
1.830000000000000000e+05,1.140723333333333089e+00,7.531999999999999806e-01,4.747050000000000000e+05
1.860000000000000000e+05,1.155046666666666555e+00,7.612666666666667581e-01,4.825310000000000000e+05
1.890000000000000000e+05,1.148176666666666845e+00,7.543000000000000815e-01,4.903316666666666861e+05
1.920000000000000000e+05,1.148093333333333410e+00,7.552333333333333121e-01,4.980683333333333139e+05
1.950000000000000000e+05,1.147856666666666747e+00,7.566666666666667096e-01,5.058180000000000000e+05
1.980000000000000000e+05,1.140876666666666539e+00,7.534000000000000696e-01,5.135143333333333139e+05
2.010000000000000000e+05,1.149476666666666702e+00,7.546333333333333782e-01,5.213093333333333139e+05
2.040000000000000000e+05,1.155636666666666423e+00,7.615666666666666140e-01,5.290580000000000000e+05
2.070000000000000000e+05,1.145499999999999963e+00,7.550000000000000044e-01,5.368500000000000000e+05
2.100000000000000000e+05,1.161533333333333307e+00,7.650666666666667837e-01,5.445556666666666279e+05
2.130000000000000000e+05,1.152613333333333268e+00,7.596666666666666012e-01,5.523826666666666279e+05
2.160000000000000000e+05,1.162506666666666577e+00,7.632666666666666488e-01,5.602350000000000000e+05
2.190000000000000000e+05,1.150623333333333553e+00,7.566333333333332689e-01,5.680273333333333721e+05
2.220000000000000000e+05,1.162943333333333218e+00,7.626333333333333853e-01,5.758440000000000000e+05
2.250000000000000000e+05,1.136283333333333312e+00,7.488999999999998991e-01,5.836403333333333721e+05
2.280000000000000000e+05,1.154966666666666697e+00,7.588666666666666893e-01,5.914540000000000000e+05
2.310000000000000000e+05,1.147806666666666642e+00,7.553333333333333011e-01,5.992330000000000000e+05
2.340000000000000000e+05,1.127123333333333255e+00,7.435666666666665980e-01,6.075740000000000000e+05
2.370000000000000000e+05,1.160363333333333413e+00,7.620333333333334513e-01,6.146806666666666279e+05
2.400000000000000000e+05,1.157240000000000046e+00,7.586333333333333817e-01,6.224933333333333721e+05
2.430000000000000000e+05,1.150833333333333375e+00,7.559666666666666757e-01,6.302716666666666279e+05
2.460000000000000000e+05,1.154363333333333408e+00,7.569666666666666766e-01,6.379490000000000000e+05
2.490000000000000000e+05,1.141056666666666608e+00,7.529333333333333433e-01,6.457980000000000000e+05
2.520000000000000000e+05,1.152783333333333493e+00,7.564333333333332909e-01,6.534920000000000000e+05
2.550000000000000000e+05,1.150420000000000220e+00,7.558333333333333570e-01,6.611780000000000000e+05
2.580000000000000000e+05,1.149783333333333379e+00,7.583666666666667444e-01,6.689010000000000000e+05
2.610000000000000000e+05,1.142506666666666559e+00,7.509666666666667822e-01,6.766546666666666279e+05
2.640000000000000000e+05,1.151373333333333582e+00,7.559333333333334570e-01,6.843936666666666279e+05
2.670000000000000000e+05,1.152590000000000003e+00,7.592999999999999750e-01,6.921606666666666279e+05
2.700000000000000000e+05,1.155503333333333105e+00,7.581666666666665444e-01,7.000153333333333721e+05
2.730000000000000000e+05,1.152366666666666761e+00,7.571666666666666545e-01,7.077526666666666279e+05
2.760000000000000000e+05,1.148770000000000069e+00,7.547333333333332561e-01,7.155110000000000000e+05
2.790000000000000000e+05,1.134043333333333514e+00,7.464666666666667227e-01,7.232393333333333721e+05
2.820000000000000000e+05,1.142569999999999864e+00,7.530666666666666620e-01,7.309430000000000000e+05
2.850000000000000000e+05,1.150316666666666654e+00,7.570000000000000062e-01,7.387480000000000000e+05
2.880000000000000000e+05,1.140369999999999884e+00,7.519333333333332314e-01,7.464446666666666279e+05
2.910000000000000000e+05,1.154236666666666578e+00,7.559333333333334570e-01,7.542683333333333721e+05
2.940000000000000000e+05,1.147496666666666831e+00,7.564000000000000723e-01,7.620343333333333721e+05
2.970000000000000000e+05,1.142786666666666617e+00,7.495666666666666034e-01,7.697760000000000000e+05
3.000000000000000000e+05,1.141520000000000090e+00,7.527333333333333654e-01,7.776920000000000000e+05
3.030000000000000000e+05,1.149576666666666691e+00,7.568999999999999062e-01,7.856030000000000000e+05
3.060000000000000000e+05,1.155773333333333319e+00,7.581999999999999851e-01,7.929383333333333721e+05
3.090000000000000000e+05,1.147106666666666719e+00,7.553333333333333011e-01,8.007323333333333721e+05
3.120000000000000000e+05,1.151466666666666638e+00,7.580000000000000071e-01,8.084720000000000000e+05
3.150000000000000000e+05,1.143909999999999982e+00,7.490666666666666584e-01,8.162573333333333721e+05
3.180000000000000000e+05,1.153573333333333339e+00,7.582666666666666444e-01,8.240580000000000000e+05
3.210000000000000000e+05,1.134173333333333256e+00,7.473000000000000753e-01,8.318470000000000000e+05
3.240000000000000000e+05,1.149676666666666680e+00,7.544333333333334002e-01,8.396063333333333721e+05
3.270000000000000000e+05,1.145306666666666695e+00,7.540000000000000036e-01,8.473813333333333721e+05
3.300000000000000000e+05,1.135256666666666803e+00,7.472333333333333050e-01,8.552203333333333721e+05
3.330000000000000000e+05,1.156156666666666721e+00,7.591666666666666563e-01,8.629696666666666279e+05
3.360000000000000000e+05,1.145146666666666535e+00,7.544000000000000705e-01,8.707373333333333721e+05
3.390000000000000000e+05,1.138306666666666800e+00,7.505666666666667153e-01,8.785646666666666279e+05
3.420000000000000000e+05,1.139886666666666715e+00,7.523666666666666281e-01,8.863836666666666279e+05
3.450000000000000000e+05,1.141793333333333216e+00,7.498333333333334627e-01,8.941536666666666279e+05
3.480000000000000000e+05,1.157746666666666924e+00,7.592999999999999750e-01,9.018453333333333721e+05
3.510000000000000000e+05,1.133850000000000025e+00,7.454000000000000625e-01,9.095876666666666279e+05
3.540000000000000000e+05,1.152180000000000204e+00,7.553333333333333011e-01,9.173743333333333721e+05
3.570000000000000000e+05,1.151359999999999939e+00,7.554333333333334011e-01,9.251410000000000000e+05
3.600000000000000000e+05,1.146366666666666534e+00,7.557666666666666977e-01,9.327786666666666279e+05
3.630000000000000000e+05,1.143990000000000062e+00,7.503333333333334076e-01,9.403390000000000000e+05
3.660000000000000000e+05,1.135876666666666646e+00,7.450000000000001066e-01,9.479626666666666279e+05
3.690000000000000000e+05,1.135956666666666726e+00,7.479666666666666686e-01,9.556646666666666279e+05
3.720000000000000000e+05,1.149946666666666673e+00,7.558333333333333570e-01,9.635266666666666279e+05
3.750000000000000000e+05,1.142676666666666785e+00,7.512666666666666382e-01,9.713770000000000000e+05
3.780000000000000000e+05,1.138249999999999984e+00,7.492333333333333067e-01,9.792096666666666279e+05
3.810000000000000000e+05,1.145103333333333362e+00,7.520666666666665501e-01,9.871000000000000000e+05
3.840000000000000000e+05,1.145383333333333420e+00,7.536999999999999256e-01,9.957040000000000000e+05
3.870000000000000000e+05,1.142103333333333248e+00,7.509999999999998899e-01,1.002539000000000000e+06
3.900000000000000000e+05,1.137536666666666640e+00,7.478333333333333499e-01,1.010272000000000000e+06
3.930000000000000000e+05,1.130620000000000180e+00,7.445333333333333803e-01,1.018021333333333372e+06
3.960000000000000000e+05,1.138563333333333150e+00,7.489999999999999991e-01,1.025759000000000000e+06
3.990000000000000000e+05,1.146069999999999922e+00,7.531999999999999806e-01,1.033595000000000000e+06
4.020000000000000000e+05,1.141510000000000025e+00,7.503999999999999559e-01,1.041432333333333372e+06
4.050000000000000000e+05,1.152156666666666718e+00,7.597999999999999199e-01,1.049117000000000000e+06
4.080000000000000000e+05,1.136990000000000167e+00,7.496999999999999220e-01,1.056860000000000000e+06
4.110000000000000000e+05,1.145343333333333158e+00,7.530000000000001137e-01,1.064636333333333256e+06
4.140000000000000000e+05,1.143216666666666548e+00,7.534999999999999476e-01,1.072388333333333256e+06
4.170000000000000000e+05,1.140759999999999996e+00,7.524333333333332874e-01,1.080162333333333256e+06
4.200000000000000000e+05,1.149366666666666648e+00,7.560333333333333350e-01,1.087940666666666744e+06
4.230000000000000000e+05,1.139413333333333389e+00,7.508333333333333526e-01,1.095714666666666744e+06
4.260000000000000000e+05,1.159366666666666434e+00,7.600999999999999979e-01,1.103672333333333256e+06
4.290000000000000000e+05,1.130913333333333215e+00,7.442333333333334133e-01,1.111360666666666744e+06
4.320000000000000000e+05,1.137343333333333151e+00,7.472333333333333050e-01,1.119138666666666744e+06
4.350000000000000000e+05,1.149416666666666531e+00,7.569333333333333469e-01,1.126898000000000000e+06
4.380000000000000000e+05,1.138126666666666731e+00,7.475333333333332719e-01,1.134707666666666744e+06
4.410000000000000000e+05,1.151713333333333367e+00,7.545999999999999375e-01,1.142465666666666744e+06
4.440000000000000000e+05,1.127813333333333334e+00,7.440000000000001057e-01,1.150242666666666744e+06
4.470000000000000000e+05,1.144623333333333326e+00,7.514333333333332865e-01,1.157989000000000000e+06
4.500000000000000000e+05,1.144959999999999978e+00,7.515999999999999348e-01,1.165797333333333256e+06
4.530000000000000000e+05,1.152856666666666641e+00,7.563333333333334130e-01,1.173512000000000000e+06
4.560000000000000000e+05,1.145626666666666571e+00,7.536666666666667069e-01,1.181262666666666744e+06
4.590000000000000000e+05,1.138246666666666629e+00,7.495999999999999330e-01,1.189079666666666744e+06
4.620000000000000000e+05,1.139636666666666631e+00,7.482000000000000872e-01,1.196848666666666744e+06
4.650000000000000000e+05,1.154186666666666694e+00,7.588666666666666893e-01,1.204622000000000000e+06
4.680000000000000000e+05,1.149429999999999952e+00,7.534999999999999476e-01,1.212413666666666744e+06
4.710000000000000000e+05,1.148096666666666543e+00,7.528666666666666840e-01,1.220236333333333256e+06
4.740000000000000000e+05,1.137143333333333395e+00,7.486666666666667025e-01,1.228003000000000000e+06
4.770000000000000000e+05,1.150603333333333422e+00,7.542666666666666409e-01,1.235831666666666744e+06
4.800000000000000000e+05,1.132506666666666773e+00,7.456333333333332591e-01,1.243500000000000000e+06
4.830000000000000000e+05,1.147666666666666613e+00,7.545666666666667188e-01,1.252288000000000000e+06
4.860000000000000000e+05,1.150226666666666731e+00,7.558666666666665757e-01,1.259080333333333256e+06
4.890000000000000000e+05,1.141689999999999872e+00,7.543333333333333002e-01,1.266897666666666744e+06
4.920000000000000000e+05,1.141846666666666676e+00,7.500333333333332186e-01,1.274714333333333256e+06
4.950000000000000000e+05,1.143066666666666675e+00,7.492000000000000881e-01,1.282490333333333256e+06
4.980000000000000000e+05,1.155529999999999946e+00,7.566333333333332689e-01,1.290323333333333256e+06
5.010000000000000000e+05,1.145346666666666513e+00,7.507666666666666933e-01,1.298068333333333256e+06
5.040000000000000000e+05,1.137443333333333362e+00,7.479666666666666686e-01,1.305776666666666744e+06
5.070000000000000000e+05,1.137550000000000061e+00,7.483333333333334059e-01,1.313539666666666744e+06
5.100000000000000000e+05,1.141996666666666771e+00,7.478000000000001313e-01,1.321336666666666744e+06
5.130000000000000000e+05,1.137460000000000138e+00,7.482999999999999652e-01,1.329156333333333256e+06
5.160000000000000000e+05,1.153839999999999977e+00,7.543333333333333002e-01,1.336903333333333256e+06
5.190000000000000000e+05,1.150676666666666792e+00,7.550000000000000044e-01,1.344683666666666744e+06
5.220000000000000000e+05,1.153863333333333463e+00,7.555999999999999384e-01,1.352525333333333256e+06
5.250000000000000000e+05,1.147979999999999778e+00,7.519000000000000128e-01,1.360257666666666744e+06
5.280000000000000000e+05,1.129683333333333373e+00,7.435333333333332684e-01,1.367920000000000000e+06
5.310000000000000000e+05,1.137536666666666640e+00,7.478333333333333499e-01,1.375756666666666744e+06
5.340000000000000000e+05,1.144030000000000102e+00,7.495333333333332737e-01,1.383575000000000000e+06
5.370000000000000000e+05,1.146586666666666643e+00,7.528333333333333544e-01,1.391256333333333256e+06
5.400000000000000000e+05,1.160379999999999967e+00,7.614000000000000767e-01,1.399076000000000000e+06
5.430000000000000000e+05,1.148056666666666725e+00,7.524333333333333984e-01,1.406860333333333256e+06
5.460000000000000000e+05,1.156803333333333406e+00,7.561333333333334350e-01,1.414565333333333256e+06
5.490000000000000000e+05,1.123533333333333273e+00,7.388000000000000123e-01,1.422345000000000000e+06
5.520000000000000000e+05,1.157073333333333398e+00,7.593666666666667453e-01,1.430120333333333256e+06
5.550000000000000000e+05,1.152549999999999963e+00,7.560333333333333350e-01,1.437907333333333256e+06
5.580000000000000000e+05,1.144166666666666776e+00,7.520999999999999908e-01,1.445654333333333256e+06
5.610000000000000000e+05,1.140840000000000076e+00,7.528333333333332433e-01,1.453388333333333256e+06
5.640000000000000000e+05,1.150703333333333411e+00,7.570333333333333359e-01,1.461214333333333256e+06
5.670000000000000000e+05,1.131649999999999823e+00,7.429000000000000048e-01,1.468895333333333256e+06
5.700000000000000000e+05,1.139236666666666453e+00,7.452999999999999625e-01,1.476727000000000000e+06
5.730000000000000000e+05,1.141973333333333285e+00,7.498333333333332407e-01,1.484479333333333256e+06
5.760000000000000000e+05,1.151076666666666748e+00,7.565666666666667206e-01,1.492228333333333256e+06
5.790000000000000000e+05,1.140876666666666539e+00,7.511666666666667602e-01,1.499966333333333256e+06
5.820000000000000000e+05,1.136453333333333093e+00,7.480666666666665465e-01,1.507764000000000000e+06
5.850000000000000000e+05,1.144059999999999855e+00,7.509333333333333416e-01,1.515531000000000000e+06
5.880000000000000000e+05,1.135266666666666646e+00,7.454000000000000625e-01,1.523231666666666744e+06
5.910000000000000000e+05,1.136526666666666685e+00,7.484666666666667245e-01,1.531027000000000000e+06
5.940000000000000000e+05,1.142989999999999950e+00,7.531666666666666510e-01,1.538788666666666744e+06
5.970000000000000000e+05,1.135086666666666577e+00,7.466000000000000414e-01,1.546604666666666744e+06
6.000000000000000000e+05,1.148809999999999887e+00,7.541333333333333222e-01,1.554412000000000000e+06
6.030000000000000000e+05,1.136840000000000073e+00,7.467333333333332490e-01,1.563255000000000000e+06
6.060000000000000000e+05,1.146540000000000115e+00,7.534000000000000696e-01,1.569769666666666744e+06
6.090000000000000000e+05,1.143956666666666733e+00,7.506333333333333746e-01,1.577472333333333256e+06
6.120000000000000000e+05,1.161416666666666542e+00,7.621333333333333293e-01,1.585231000000000000e+06
6.150000000000000000e+05,1.146460000000000035e+00,7.521333333333332094e-01,1.592989333333333256e+06
6.180000000000000000e+05,1.152686666666666637e+00,7.544333333333334002e-01,1.600744666666666744e+06
6.210000000000000000e+05,1.147399999999999975e+00,7.545999999999999375e-01,1.608473000000000000e+06
6.240000000000000000e+05,1.143276666666666719e+00,7.545666666666667188e-01,1.616235666666666744e+06
6.270000000000000000e+05,1.148803333333333176e+00,7.513333333333332975e-01,1.623926333333333256e+06
6.300000000000000000e+05,1.147553333333333425e+00,7.554666666666666197e-01,1.631690666666666744e+06
6.330000000000000000e+05,1.134196666666666742e+00,7.463666666666667338e-01,1.639415000000000000e+06
6.360000000000000000e+05,1.158156666666666723e+00,7.616999999999999327e-01,1.647251666666666744e+06
6.390000000000000000e+05,1.148749999999999938e+00,7.510666666666666602e-01,1.655062666666666744e+06
6.420000000000000000e+05,1.138023333333333165e+00,7.461333333333333151e-01,1.662703333333333256e+06
6.450000000000000000e+05,1.145186666666666797e+00,7.522666666666667501e-01,1.670490666666666744e+06
6.480000000000000000e+05,1.134663333333333357e+00,7.463000000000000744e-01,1.678200333333333256e+06
6.510000000000000000e+05,1.145933333333333470e+00,7.510000000000000009e-01,1.685943333333333256e+06
6.540000000000000000e+05,1.139066666666666672e+00,7.485333333333333838e-01,1.693672000000000000e+06
6.570000000000000000e+05,1.157966666666666589e+00,7.604666666666667352e-01,1.701385000000000000e+06
6.600000000000000000e+05,1.156116666666666681e+00,7.599666666666666792e-01,1.709085000000000000e+06
6.630000000000000000e+05,1.139743333333333331e+00,7.519333333333332314e-01,1.716891000000000000e+06
6.660000000000000000e+05,1.149233333333333329e+00,7.554333333333334011e-01,1.724516000000000000e+06
6.690000000000000000e+05,1.133549999999999836e+00,7.462333333333334151e-01,1.732246666666666744e+06
6.720000000000000000e+05,1.147016666666666795e+00,7.544333333333334002e-01,1.739997333333333256e+06
6.750000000000000000e+05,1.153306666666666702e+00,7.553666666666666307e-01,1.747750333333333256e+06
6.780000000000000000e+05,1.152683333333333282e+00,7.572999999999999732e-01,1.755415000000000000e+06
6.810000000000000000e+05,1.145019999999999927e+00,7.522999999999999687e-01,1.763178333333333256e+06
6.840000000000000000e+05,1.151943333333333319e+00,7.555000000000000604e-01,1.770876333333333256e+06
6.870000000000000000e+05,1.138246666666666629e+00,7.459999999999999964e-01,1.778510666666666744e+06
6.900000000000000000e+05,1.165946666666666687e+00,7.645333333333333981e-01,1.786322333333333256e+06
6.930000000000000000e+05,1.143013333333333437e+00,7.517000000000000348e-01,1.794019333333333256e+06
6.960000000000000000e+05,1.150220000000000020e+00,7.531666666666666510e-01,1.801811000000000000e+06
6.990000000000000000e+05,1.137726666666666553e+00,7.507999999999999119e-01,1.809621000000000000e+06
7.020000000000000000e+05,1.150723333333333320e+00,7.541666666666667629e-01,1.817379000000000000e+06
7.050000000000000000e+05,1.154473333333333462e+00,7.557666666666666977e-01,1.825066666666666744e+06
7.080000000000000000e+05,1.147660000000000124e+00,7.541000000000001036e-01,1.832801666666666744e+06
7.110000000000000000e+05,1.145440000000000014e+00,7.486666666666667025e-01,1.840397000000000000e+06
7.140000000000000000e+05,1.140203333333333235e+00,7.464666666666667227e-01,1.848207000000000000e+06
7.170000000000000000e+05,1.136023333333333385e+00,7.458666666666666778e-01,1.855968333333333256e+06
7.200000000000000000e+05,1.145286666666666564e+00,7.503000000000000780e-01,1.863673000000000000e+06
7.230000000000000000e+05,1.133530000000000149e+00,7.483666666666666245e-01,1.871400333333333256e+06
7.260000000000000000e+05,1.138859999999999983e+00,7.489666666666666694e-01,1.879095333333333256e+06
7.290000000000000000e+05,1.146243333333333281e+00,7.545999999999999375e-01,1.886803666666666744e+06
7.320000000000000000e+05,1.136606666666666543e+00,7.455333333333333812e-01,1.894488000000000000e+06
7.350000000000000000e+05,1.140663333333333362e+00,7.490999999999999881e-01,1.902287000000000000e+06
7.380000000000000000e+05,1.152273333333333261e+00,7.566333333333333799e-01,1.910084000000000000e+06
7.410000000000000000e+05,1.145793333333333441e+00,7.522000000000000908e-01,1.917769666666666744e+06
7.440000000000000000e+05,1.137606666666666655e+00,7.471999999999999753e-01,1.925553333333333256e+06
7.470000000000000000e+05,1.137273333333333136e+00,7.469000000000001194e-01,1.933295333333333256e+06
7.500000000000000000e+05,1.145563333333333267e+00,7.543999999999999595e-01,1.942306000000000000e+06
7.530000000000000000e+05,1.144666666666666499e+00,7.516666666666665941e-01,1.948862000000000000e+06
7.560000000000000000e+05,1.146769999999999845e+00,7.510333333333333306e-01,1.956562333333333256e+06
7.590000000000000000e+05,1.148083333333333345e+00,7.521666666666666501e-01,1.964312333333333256e+06
7.620000000000000000e+05,1.142046666666666654e+00,7.524999999999999467e-01,1.972024333333333256e+06
7.650000000000000000e+05,1.144813333333333460e+00,7.506000000000000449e-01,1.979675666666666744e+06
7.680000000000000000e+05,1.132276666666666598e+00,7.429333333333333345e-01,1.987454666666666744e+06
7.710000000000000000e+05,1.131976666666666631e+00,7.444666666666667210e-01,1.995141333333333256e+06
7.740000000000000000e+05,1.142839999999999856e+00,7.503999999999999559e-01,2.002917333333333256e+06
7.770000000000000000e+05,1.150269999999999904e+00,7.547333333333333671e-01,2.010631000000000000e+06
7.800000000000000000e+05,1.137603333333333522e+00,7.470999999999999863e-01,2.018336333333333256e+06
7.830000000000000000e+05,1.154109999999999969e+00,7.555000000000000604e-01,2.026134666666666744e+06
7.860000000000000000e+05,1.143513333333333382e+00,7.508333333333333526e-01,2.033851000000000000e+06
7.890000000000000000e+05,1.154343333333333499e+00,7.563333333333334130e-01,2.041560333333333256e+06
7.920000000000000000e+05,1.135066666666666668e+00,7.453333333333332922e-01,2.049306666666666744e+06
7.950000000000000000e+05,1.146286666666666676e+00,7.524000000000000687e-01,2.057059000000000000e+06
7.980000000000000000e+05,1.148600000000000065e+00,7.524333333333332874e-01,2.064841000000000000e+06
8.010000000000000000e+05,1.140636666666666743e+00,7.477666666666666906e-01,2.072495666666666744e+06
8.040000000000000000e+05,1.162703333333333200e+00,7.567666666666666986e-01,2.080210333333333256e+06
8.070000000000000000e+05,1.143213333333333415e+00,7.500666666666666593e-01,2.087940000000000000e+06
8.100000000000000000e+05,1.135733333333333261e+00,7.469000000000001194e-01,2.095649333333333256e+06
8.130000000000000000e+05,1.135396666666666610e+00,7.486000000000000432e-01,2.103410333333333489e+06
8.160000000000000000e+05,1.146746666666666803e+00,7.525666666666666060e-01,2.111127000000000000e+06
8.190000000000000000e+05,1.139000000000000012e+00,7.480999999999999872e-01,2.118845333333333489e+06
8.220000000000000000e+05,1.134223333333333139e+00,7.465000000000000524e-01,2.126574666666666511e+06
8.250000000000000000e+05,1.142256666666666698e+00,7.494333333333332847e-01,2.134288666666666511e+06
8.280000000000000000e+05,1.140916666666666579e+00,7.510000000000000009e-01,2.142067000000000000e+06
8.310000000000000000e+05,1.132656666666666645e+00,7.437333333333334684e-01,2.149824000000000000e+06
8.340000000000000000e+05,1.141250000000000098e+00,7.509000000000000119e-01,2.157381000000000000e+06
8.370000000000000000e+05,1.145793333333333441e+00,7.493333333333334068e-01,2.165150000000000000e+06
8.400000000000000000e+05,1.136319999999999775e+00,7.464999999999998304e-01,2.172767666666666511e+06
8.430000000000000000e+05,1.145556666666666557e+00,7.508333333333333526e-01,2.180528333333333489e+06
8.460000000000000000e+05,1.146109999999999962e+00,7.534000000000000696e-01,2.188221333333333489e+06
8.490000000000000000e+05,1.140363333333333395e+00,7.505000000000000560e-01,2.195955666666666511e+06
8.520000000000000000e+05,1.150563333333333382e+00,7.547333333333332561e-01,2.203648666666666511e+06
8.550000000000000000e+05,1.149850000000000039e+00,7.551666666666666528e-01,2.211351000000000000e+06
8.580000000000000000e+05,1.150959999999999761e+00,7.531999999999999806e-01,2.219023666666666511e+06
8.610000000000000000e+05,1.140586666666666638e+00,7.496666666666667034e-01,2.226552000000000000e+06
8.640000000000000000e+05,1.155826666666666780e+00,7.557666666666666977e-01,2.234172666666666511e+06
8.670000000000000000e+05,1.148533333333333184e+00,7.520333333333333314e-01,2.241851000000000000e+06
8.700000000000000000e+05,1.136026666666666740e+00,7.492666666666667474e-01,2.249627000000000000e+06
8.730000000000000000e+05,1.136556666666666660e+00,7.468333333333333490e-01,2.257270666666666511e+06
8.760000000000000000e+05,1.147156666666666602e+00,7.529000000000000137e-01,2.265081333333333489e+06
8.790000000000000000e+05,1.144090000000000051e+00,7.515000000000000568e-01,2.272780000000000000e+06
8.820000000000000000e+05,1.142683333333333273e+00,7.514333333333332865e-01,2.280448333333333489e+06
8.850000000000000000e+05,1.138283333333333314e+00,7.501666666666667593e-01,2.288125666666666511e+06
8.880000000000000000e+05,1.147809999999999997e+00,7.513333333333332975e-01,2.295693333333333489e+06
8.910000000000000000e+05,1.145333333333333314e+00,7.533666666666665179e-01,2.303484333333333489e+06
8.940000000000000000e+05,1.157779999999999809e+00,7.567333333333333689e-01,2.311217666666666511e+06
8.970000000000000000e+05,1.142136666666666800e+00,7.479000000000000092e-01,2.318930000000000000e+06
9.000000000000000000e+05,1.146029999999999882e+00,7.519666666666666721e-01,2.326707666666666511e+06
9.030000000000000000e+05,1.147153333333333469e+00,7.530999999999999917e-01,2.334399333333333489e+06
9.060000000000000000e+05,1.140316666666666645e+00,7.498333333333334627e-01,2.342245666666666511e+06
9.090000000000000000e+05,1.143206666666666704e+00,7.504666666666666153e-01,2.349860333333333489e+06
9.120000000000000000e+05,1.141883333333333361e+00,7.493666666666666254e-01,2.357552000000000000e+06
9.150000000000000000e+05,1.152870000000000061e+00,7.568000000000000282e-01,2.365185000000000000e+06
9.180000000000000000e+05,1.155866666666666598e+00,7.589666666666666783e-01,2.372920333333333489e+06
9.210000000000000000e+05,1.146930000000000005e+00,7.505999999999999339e-01,2.380540000000000000e+06
9.240000000000000000e+05,1.128800000000000026e+00,7.448666666666666769e-01,2.388387000000000000e+06
9.270000000000000000e+05,1.159953333333333392e+00,7.544000000000000705e-01,2.396035000000000000e+06
9.300000000000000000e+05,1.153136666666666699e+00,7.552666666666666417e-01,2.405180000000000000e+06
9.330000000000000000e+05,1.139953333333333374e+00,7.489666666666666694e-01,2.411532333333333489e+06
9.360000000000000000e+05,1.149876666666666658e+00,7.539333333333333442e-01,2.419186666666666511e+06
9.390000000000000000e+05,1.138549999999999729e+00,7.487333333333333618e-01,2.426922000000000000e+06
9.420000000000000000e+05,1.145113333333333427e+00,7.520000000000001128e-01,2.434711333333333489e+06
9.450000000000000000e+05,1.155203333333333360e+00,7.579666666666667885e-01,2.442391333333333489e+06
9.480000000000000000e+05,1.143833333333333258e+00,7.518666666666665721e-01,2.450124666666666511e+06
9.510000000000000000e+05,1.158343333333333502e+00,7.609333333333333504e-01,2.457905000000000000e+06
9.540000000000000000e+05,1.140546666666666598e+00,7.495666666666666034e-01,2.465661000000000000e+06
9.570000000000000000e+05,1.140516666666666623e+00,7.480666666666667686e-01,2.473458333333333489e+06
9.600000000000000000e+05,1.138346666666666618e+00,7.465000000000000524e-01,2.481151333333333489e+06
9.630000000000000000e+05,1.136586666666666856e+00,7.458999999999998964e-01,2.488899333333333489e+06
9.660000000000000000e+05,1.151399999999999979e+00,7.557999999999999163e-01,2.496606666666666511e+06
9.690000000000000000e+05,1.157449999999999868e+00,7.572666666666666435e-01,2.504293000000000000e+06
9.720000000000000000e+05,1.153769999999999962e+00,7.547333333333332561e-01,2.512063000000000000e+06
9.750000000000000000e+05,1.137010000000000076e+00,7.471999999999999753e-01,2.519799333333333489e+06
9.780000000000000000e+05,1.144446666666666612e+00,7.503333333333334076e-01,2.527474666666666511e+06
9.810000000000000000e+05,1.144330000000000069e+00,7.525666666666666060e-01,2.535232000000000000e+06
9.840000000000000000e+05,1.146536666666666759e+00,7.511333333333333195e-01,2.542954666666666511e+06
9.870000000000000000e+05,1.152373333333333250e+00,7.576000000000000512e-01,2.550640000000000000e+06
9.900000000000000000e+05,1.149113333333333431e+00,7.541666666666667629e-01,2.558284333333333489e+06
9.930000000000000000e+05,1.152279999999999971e+00,7.539000000000001256e-01,2.566104666666666511e+06
9.960000000000000000e+05,1.143973333333333287e+00,7.512666666666666382e-01,2.573782666666666511e+06
9.990000000000000000e+05,1.133893333333333198e+00,7.462333333333331931e-01,2.581483333333333489e+06
1.002000000000000000e+06,1.145819999999999839e+00,7.510666666666666602e-01,2.589196000000000000e+06
1.005000000000000000e+06,1.141389999999999905e+00,7.488666666666666805e-01,2.596943333333333489e+06
1.008000000000000000e+06,1.150113333333333321e+00,7.512333333333334195e-01,2.604624000000000000e+06
1.011000000000000000e+06,1.147610000000000019e+00,7.516333333333333755e-01,2.612334333333333489e+06
1.014000000000000000e+06,1.153136666666666699e+00,7.508000000000000229e-01,2.620003666666666511e+06
1.017000000000000000e+06,1.138146666666666640e+00,7.470333333333333270e-01,2.627764333333333489e+06
1.020000000000000000e+06,1.142773333333333419e+00,7.503666666666667373e-01,2.635408333333333489e+06
1.023000000000000000e+06,1.151936666666666609e+00,7.576000000000000512e-01,2.643020000000000000e+06
1.026000000000000000e+06,1.151560000000000139e+00,7.530999999999999917e-01,2.650723666666666511e+06
1.029000000000000000e+06,1.144599999999999840e+00,7.497333333333333627e-01,2.658347666666666511e+06
1.032000000000000000e+06,1.144090000000000051e+00,7.518666666666667941e-01,2.666162000000000000e+06
1.035000000000000000e+06,1.149429999999999952e+00,7.511666666666666492e-01,2.673858333333333489e+06
1.038000000000000000e+06,1.146676666666666566e+00,7.499333333333333407e-01,2.681535000000000000e+06
1.041000000000000000e+06,1.143129999999999979e+00,7.485666666666667135e-01,2.689312666666666511e+06
1.044000000000000000e+06,1.141026666666666856e+00,7.513333333333332975e-01,2.697072000000000000e+06
1.047000000000000000e+06,1.129346666666666721e+00,7.442333333333333023e-01,2.704926666666666511e+06
1.050000000000000000e+06,1.152700000000000058e+00,7.577333333333333698e-01,2.712603333333333489e+06
1.053000000000000000e+06,1.143959999999999866e+00,7.523666666666666281e-01,2.720296333333333489e+06
1.056000000000000000e+06,1.138660000000000005e+00,7.494333333333332847e-01,2.728049666666666511e+06
1.059000000000000000e+06,1.145190000000000152e+00,7.564666666666667316e-01,2.735760000000000000e+06
1.062000000000000000e+06,1.159206666666666719e+00,7.610999999999999988e-01,2.743510666666666511e+06
1.065000000000000000e+06,1.164496666666666735e+00,7.632333333333334302e-01,2.751144333333333489e+06
1.068000000000000000e+06,1.148809999999999887e+00,7.551333333333333231e-01,2.758880333333333489e+06
1.071000000000000000e+06,1.139576666666666682e+00,7.477999999999999092e-01,2.766677666666666511e+06
1.074000000000000000e+06,1.143846666666666678e+00,7.510000000000000009e-01,2.774335000000000000e+06
1.077000000000000000e+06,1.155013333333333447e+00,7.545666666666667188e-01,2.782049666666666511e+06
1.080000000000000000e+06,1.170696666666666497e+00,7.674333333333333007e-01,2.789780000000000000e+06
1.083000000000000000e+06,1.143696666666666806e+00,7.504333333333333966e-01,2.797572666666666511e+06
1.086000000000000000e+06,1.159720000000000084e+00,7.596666666666666012e-01,2.805320333333333489e+06
1.089000000000000000e+06,1.145733333333333270e+00,7.509000000000000119e-01,2.812942333333333489e+06
1.092000000000000000e+06,1.159766666666666612e+00,7.577666666666665884e-01,2.820747333333333489e+06
1.095000000000000000e+06,1.141270000000000007e+00,7.492999999999999661e-01,2.828477000000000000e+06
1.098000000000000000e+06,1.142863333333333342e+00,7.495333333333333847e-01,2.836148666666666511e+06
1.101000000000000000e+06,1.153943333333333321e+00,7.566333333333333799e-01,2.843635666666666511e+06
1.104000000000000000e+06,1.149630000000000152e+00,7.537666666666665849e-01,2.851376333333333489e+06
1.107000000000000000e+06,1.136343333333333261e+00,7.469000000000000083e-01,2.859082000000000000e+06
1.110000000000000000e+06,1.144503333333333428e+00,7.498333333333334627e-01,2.866815000000000000e+06
1.113000000000000000e+06,1.134159999999999835e+00,7.434666666666668311e-01,2.874523333333333489e+06
1.116000000000000000e+06,1.144436666666666769e+00,7.520333333333333314e-01,2.882211000000000000e+06
1.119000000000000000e+06,1.149086666666666590e+00,7.520666666666667721e-01,2.889970333333333489e+06
1.122000000000000000e+06,1.151836666666666398e+00,7.574999999999999512e-01,2.897793666666666511e+06
1.125000000000000000e+06,1.168196666666666550e+00,7.648666666666666947e-01,2.905465666666666511e+06
1.128000000000000000e+06,1.143510000000000026e+00,7.510000000000000009e-01,2.913185333333333489e+06
1.131000000000000000e+06,1.149476666666666702e+00,7.541999999999999815e-01,2.920861666666666511e+06
1.134000000000000000e+06,1.156370000000000120e+00,7.555999999999999384e-01,2.928541666666666511e+06
1.137000000000000000e+06,1.152473333333333461e+00,7.547666666666666968e-01,2.936075666666666511e+06
1.140000000000000000e+06,1.143449999999999855e+00,7.526666666666667060e-01,2.943788333333333489e+06
1.143000000000000000e+06,1.137593333333333234e+00,7.456999999999999185e-01,2.951487333333333489e+06
1.146000000000000000e+06,1.134020000000000028e+00,7.433333333333332904e-01,2.960893000000000000e+06
1.149000000000000000e+06,1.146913333333333229e+00,7.539333333333333442e-01,2.966954333333333489e+06
1.152000000000000000e+06,1.147943333333333316e+00,7.511000000000001009e-01,2.974630666666666511e+06
1.155000000000000000e+06,1.131459999999999910e+00,7.432333333333334124e-01,2.982352666666666511e+06
1.158000000000000000e+06,1.134033333333333227e+00,7.443666666666666210e-01,2.990062333333333489e+06
1.161000000000000000e+06,1.148550000000000182e+00,7.529000000000000137e-01,2.997681000000000000e+06
1.164000000000000000e+06,1.141456666666666564e+00,7.494999999999999440e-01,3.005330000000000000e+06
1.167000000000000000e+06,1.141433333333333300e+00,7.500000000000000000e-01,3.013118666666666511e+06
1.170000000000000000e+06,1.139883333333333360e+00,7.502000000000000890e-01,3.020848333333333489e+06
1.173000000000000000e+06,1.149580000000000046e+00,7.514333333333332865e-01,3.028461000000000000e+06
1.176000000000000000e+06,1.152796666666666692e+00,7.533333333333332993e-01,3.036182666666666511e+06
1.179000000000000000e+06,1.143210000000000059e+00,7.531999999999999806e-01,3.043746000000000000e+06
1.182000000000000000e+06,1.133883333333333354e+00,7.454000000000000625e-01,3.051396000000000000e+06
1.185000000000000000e+06,1.134896666666666665e+00,7.461000000000000965e-01,3.058952000000000000e+06
1.188000000000000000e+06,1.139569999999999972e+00,7.478666666666665686e-01,3.066624666666666511e+06
1.191000000000000000e+06,1.145253333333333456e+00,7.528333333333333544e-01,3.074330333333333489e+06
1.194000000000000000e+06,1.142519999999999980e+00,7.514333333333332865e-01,3.082000333333333489e+06
1.197000000000000000e+06,1.151286666666666791e+00,7.553000000000000824e-01,3.089687000000000000e+06
1.200000000000000000e+06,1.133686666666666731e+00,7.441000000000000947e-01,3.097304000000000000e+06
1.203000000000000000e+06,1.135163333333333080e+00,7.451666666666666439e-01,3.104962000000000000e+06
1.206000000000000000e+06,1.148296666666666743e+00,7.560666666666667757e-01,3.112638666666666511e+06
1.209000000000000000e+06,1.144436666666666769e+00,7.528000000000000247e-01,3.120350333333333489e+06
1.212000000000000000e+06,1.128079999999999972e+00,7.404666666666667174e-01,3.128002333333333489e+06
1.215000000000000000e+06,1.136716666666666598e+00,7.484666666666667245e-01,3.135696333333333489e+06
1.218000000000000000e+06,1.137390000000000123e+00,7.457666666666667998e-01,3.143487333333333489e+06
1.221000000000000000e+06,1.152079999999999993e+00,7.544666666666666188e-01,3.151200000000000000e+06
1.224000000000000000e+06,1.139020000000000143e+00,7.479999999999998872e-01,3.158943000000000000e+06
1.227000000000000000e+06,1.140713333333333468e+00,7.467666666666668007e-01,3.166751000000000000e+06
1.230000000000000000e+06,1.139406666666666679e+00,7.501999999999999780e-01,3.174420666666666511e+06
1.233000000000000000e+06,1.135586666666666744e+00,7.465000000000000524e-01,3.182107333333333489e+06
1.236000000000000000e+06,1.146733333333333382e+00,7.546333333333333782e-01,3.189906000000000000e+06
1.239000000000000000e+06,1.137500000000000178e+00,7.480666666666665465e-01,3.197486000000000000e+06
1.242000000000000000e+06,1.152879999999999905e+00,7.576999999999999291e-01,3.205214666666666511e+06
1.245000000000000000e+06,1.132963333333333322e+00,7.449000000000000066e-01,3.212883666666666511e+06
1.248000000000000000e+06,1.144146666666666867e+00,7.503999999999999559e-01,3.220625666666666511e+06
1.251000000000000000e+06,1.150313333333333299e+00,7.540000000000000036e-01,3.228243666666666511e+06
1.254000000000000000e+06,1.135550000000000059e+00,7.452666666666667439e-01,3.235964333333333489e+06
1.257000000000000000e+06,1.130260000000000042e+00,7.430666666666666531e-01,3.243595666666666511e+06
1.260000000000000000e+06,1.135786666666666500e+00,7.449333333333333362e-01,3.251425333333333489e+06
1.263000000000000000e+06,1.157393333333333274e+00,7.589333333333332376e-01,3.259082000000000000e+06
1.266000000000000000e+06,1.145270000000000010e+00,7.492333333333333067e-01,3.266847666666666511e+06
1.269000000000000000e+06,1.149429999999999952e+00,7.532666666666667510e-01,3.274511666666666511e+06
1.272000000000000000e+06,1.152086666666666703e+00,7.540333333333334442e-01,3.282136666666666511e+06
1.275000000000000000e+06,1.146050000000000013e+00,7.519000000000000128e-01,3.289933000000000000e+06
1.278000000000000000e+06,1.144956666666666623e+00,7.511999999999999789e-01,3.297524333333333489e+06
1.281000000000000000e+06,1.138643333333333230e+00,7.496999999999999220e-01,3.305262000000000000e+06
1.284000000000000000e+06,1.135886666666666711e+00,7.455333333333333812e-01,3.312939333333333489e+06
1.287000000000000000e+06,1.133979999999999988e+00,7.455666666666665998e-01,3.320674000000000000e+06
1.290000000000000000e+06,1.136133333333333217e+00,7.458666666666666778e-01,3.328381000000000000e+06
1.293000000000000000e+06,1.146443333333333259e+00,7.538000000000000256e-01,3.336226666666666511e+06
1.296000000000000000e+06,1.158229999999999871e+00,7.564666666666667316e-01,3.343797333333333489e+06
1.299000000000000000e+06,1.130810000000000093e+00,7.429000000000000048e-01,3.351493333333333489e+06
1.302000000000000000e+06,1.140380000000000171e+00,7.488333333333332398e-01,3.359187666666666511e+06
1.305000000000000000e+06,1.162943333333333440e+00,7.618666666666666920e-01,3.366896666666666511e+06
1.308000000000000000e+06,1.134929999999999994e+00,7.439666666666666650e-01,3.374613666666666511e+06
1.311000000000000000e+06,1.134433333333333405e+00,7.438666666666667870e-01,3.382246333333333489e+06
1.314000000000000000e+06,1.151993333333333203e+00,7.551666666666666528e-01,3.389937333333333489e+06
1.317000000000000000e+06,1.144073333333333276e+00,7.504333333333333966e-01,3.397511333333333489e+06
1.320000000000000000e+06,1.156299999999999883e+00,7.569333333333333469e-01,3.405208000000000000e+06
1.323000000000000000e+06,1.143986666666666485e+00,7.491666666666666474e-01,3.412945333333333489e+06
1.326000000000000000e+06,1.131423333333333225e+00,7.410666666666667624e-01,3.420656333333333489e+06
1.329000000000000000e+06,1.139943333333333308e+00,7.456666666666666998e-01,3.428410000000000000e+06
1.332000000000000000e+06,1.131673333333333531e+00,7.424666666666667192e-01,3.436084666666666511e+06
1.335000000000000000e+06,1.147436666666666660e+00,7.514333333333333975e-01,3.443765666666666511e+06
1.338000000000000000e+06,1.139156666666666595e+00,7.480666666666667686e-01,3.451450000000000000e+06
1.341000000000000000e+06,1.143133333333333335e+00,7.515666666666667162e-01,3.459131333333333489e+06
1.344000000000000000e+06,1.136116666666666664e+00,7.461333333333333151e-01,3.466830666666666511e+06
1.347000000000000000e+06,1.137526666666666797e+00,7.470666666666666567e-01,3.474436000000000000e+06
1.350000000000000000e+06,1.143880000000000008e+00,7.521999999999998687e-01,3.482251333333333489e+06
1.353000000000000000e+06,1.156230000000000091e+00,7.592333333333334267e-01,3.489999666666666511e+06
1.356000000000000000e+06,1.158540000000000125e+00,7.540666666666666629e-01,3.497638333333333489e+06
1.359000000000000000e+06,1.146066666666666789e+00,7.536999999999999256e-01,3.505461666666666511e+06
1.362000000000000000e+06,1.147210000000000063e+00,7.539000000000001256e-01,3.513062666666666511e+06
1.365000000000000000e+06,1.140220000000000011e+00,7.501666666666667593e-01,3.520644000000000000e+06
1.368000000000000000e+06,1.130903333333333372e+00,7.427666666666666861e-01,3.528352666666666511e+06
1.371000000000000000e+06,1.144710000000000116e+00,7.473666666666666236e-01,3.536025666666666511e+06
1.374000000000000000e+06,1.131753333333333389e+00,7.452999999999999625e-01,3.543836666666666511e+06
1.377000000000000000e+06,1.152193333333333181e+00,7.585333333333332817e-01,3.551551666666666511e+06
1.380000000000000000e+06,1.139463333333333495e+00,7.475666666666667126e-01,3.559293000000000000e+06
1.383000000000000000e+06,1.159116666666666573e+00,7.571666666666666545e-01,3.566976000000000000e+06
1.386000000000000000e+06,1.139216666666666766e+00,7.460999999999998744e-01,3.574760333333333489e+06
1.389000000000000000e+06,1.151229999999999976e+00,7.541333333333333222e-01,3.582525333333333489e+06
1.392000000000000000e+06,1.136556666666666660e+00,7.465999999999999304e-01,3.590199333333333489e+06
1.395000000000000000e+06,1.137183333333333435e+00,7.458000000000000185e-01,3.597938333333333489e+06
1.398000000000000000e+06,1.144716666666666605e+00,7.498999999999999000e-01,3.605610666666666511e+06
1.401000000000000000e+06,1.136433333333333406e+00,7.470333333333333270e-01,3.613384666666666511e+06
1.404000000000000000e+06,1.133516666666666728e+00,7.441999999999998616e-01,3.620997000000000000e+06
1.407000000000000000e+06,1.135133333333333105e+00,7.469000000000001194e-01,3.630159666666666511e+06
1.410000000000000000e+06,1.143896666666666562e+00,7.496333333333332627e-01,3.637174000000000000e+06
1.413000000000000000e+06,1.162870000000000070e+00,7.552333333333333121e-01,3.644272666666666511e+06
1.416000000000000000e+06,1.152706666666666768e+00,7.555666666666667197e-01,3.651982333333333489e+06
1.419000000000000000e+06,1.131933333333333458e+00,7.446333333333333693e-01,3.659777666666666511e+06
1.422000000000000000e+06,1.135706666666666642e+00,7.467333333333332490e-01,3.667614666666666511e+06
1.425000000000000000e+06,1.149043333333333416e+00,7.546666666666665968e-01,3.675275000000000000e+06
1.428000000000000000e+06,1.140016666666666678e+00,7.482333333333333059e-01,3.683007333333333489e+06
1.431000000000000000e+06,1.135460000000000136e+00,7.449000000000000066e-01,3.690802000000000000e+06
1.434000000000000000e+06,1.139620000000000077e+00,7.454333333333332812e-01,3.698536333333333489e+06
1.437000000000000000e+06,1.145663333333333256e+00,7.505333333333333856e-01,3.706292333333333489e+06
1.440000000000000000e+06,1.134773333333333412e+00,7.446999999999999176e-01,3.714055000000000000e+06
1.443000000000000000e+06,1.144053333333333367e+00,7.490666666666666584e-01,3.721711333333333489e+06
1.446000000000000000e+06,1.154439999999999911e+00,7.584333333333334037e-01,3.729425000000000000e+06
1.449000000000000000e+06,1.142626666666666679e+00,7.484999999999999432e-01,3.737158000000000000e+06
1.452000000000000000e+06,1.145733333333333270e+00,7.520666666666667721e-01,3.744870666666666511e+06
1.455000000000000000e+06,1.131809999999999983e+00,7.445333333333333803e-01,3.752396333333333489e+06
1.458000000000000000e+06,1.131490000000000107e+00,7.440999999999999837e-01,3.760049666666666511e+06
1.461000000000000000e+06,1.128370000000000095e+00,7.404999999999999361e-01,3.767814000000000000e+06
1.464000000000000000e+06,1.142320000000000002e+00,7.502666666666666373e-01,3.775582000000000000e+06
1.467000000000000000e+06,1.153456666666666797e+00,7.569000000000000172e-01,3.783255000000000000e+06
1.470000000000000000e+06,1.145103333333333362e+00,7.511000000000001009e-01,3.790766666666666511e+06
1.473000000000000000e+06,1.142149999999999999e+00,7.494333333333332847e-01,3.798484000000000000e+06
1.476000000000000000e+06,1.158156666666666723e+00,7.545999999999999375e-01,3.806178333333333489e+06
1.479000000000000000e+06,1.140066666666666562e+00,7.472666666666666346e-01,3.813838000000000000e+06
1.482000000000000000e+06,1.148736666666666739e+00,7.515333333333332755e-01,3.821635000000000000e+06
1.485000000000000000e+06,1.126753333333333273e+00,7.421999999999999709e-01,3.829420000000000000e+06
1.488000000000000000e+06,1.135203333333333342e+00,7.469333333333333380e-01,3.836989000000000000e+06
1.491000000000000000e+06,1.145900000000000141e+00,7.512666666666666382e-01,3.844505666666666511e+06
1.494000000000000000e+06,1.130836666666666712e+00,7.404666666666667174e-01,3.852284333333333489e+06
1.497000000000000000e+06,1.128896666666666659e+00,7.416000000000000369e-01,3.859906333333333489e+06
1.500000000000000000e+06,1.152756666666666652e+00,7.565666666666667206e-01,3.867635333333333489e+06
1.503000000000000000e+06,1.148586666666666645e+00,7.512666666666666382e-01,3.875441666666666511e+06
1.506000000000000000e+06,1.139939999999999953e+00,7.490666666666666584e-01,3.883021333333333489e+06
1.509000000000000000e+06,1.166830000000000034e+00,7.626333333333333853e-01,3.890592000000000000e+06
1.512000000000000000e+06,1.134483333333333510e+00,7.434333333333333904e-01,3.898285000000000000e+06
1.515000000000000000e+06,1.159960000000000102e+00,7.584333333333331817e-01,3.905883000000000000e+06
1.518000000000000000e+06,1.156259999999999843e+00,7.595000000000000639e-01,3.913710333333333489e+06
1.521000000000000000e+06,1.146433333333333415e+00,7.524333333333332874e-01,3.921321000000000000e+06
1.524000000000000000e+06,1.143036666666666479e+00,7.498333333333334627e-01,3.929062333333333489e+06
1.527000000000000000e+06,1.140593333333333348e+00,7.492999999999999661e-01,3.936697333333333489e+06
1.530000000000000000e+06,1.145959999999999868e+00,7.500000000000000000e-01,3.944404333333333489e+06
1.533000000000000000e+06,1.124079999999999968e+00,7.390333333333333199e-01,3.952224666666666511e+06
1.536000000000000000e+06,1.130600000000000049e+00,7.430333333333333234e-01,3.959912000000000000e+06
1.539000000000000000e+06,1.144403333333333217e+00,7.507000000000000339e-01,3.967572666666666511e+06
1.542000000000000000e+06,1.133589999999999876e+00,7.448000000000000176e-01,3.975213666666666511e+06
1.545000000000000000e+06,1.147466666666666635e+00,7.509000000000000119e-01,3.982928666666666511e+06
1.548000000000000000e+06,1.145920000000000050e+00,7.501333333333333186e-01,3.990573666666666511e+06
1.551000000000000000e+06,1.144443333333333257e+00,7.494666666666667254e-01,3.998311333333333489e+06
1.554000000000000000e+06,1.132036666666666802e+00,7.432333333333333014e-01,4.006125333333333489e+06
1.557000000000000000e+06,1.131213333333333404e+00,7.423666666666667302e-01,4.013816666666666511e+06
1.560000000000000000e+06,1.146453333333333324e+00,7.508333333333333526e-01,4.021641333333333489e+06
1.563000000000000000e+06,1.129886666666666706e+00,7.456999999999999185e-01,4.029305666666666511e+06
1.566000000000000000e+06,1.142983333333333240e+00,7.456333333333334812e-01,4.036951333333333489e+06
1.569000000000000000e+06,1.143266666666666653e+00,7.500666666666666593e-01,4.044734000000000000e+06
1.572000000000000000e+06,1.139730000000000132e+00,7.489000000000000101e-01,4.052412000000000000e+06
1.575000000000000000e+06,1.146320000000000006e+00,7.523666666666666281e-01,4.060043000000000000e+06
1.578000000000000000e+06,1.149553333333333205e+00,7.539000000000001256e-01,4.067837666666666511e+06
1.581000000000000000e+06,1.149100000000000010e+00,7.490666666666667695e-01,4.075383666666666511e+06
1.584000000000000000e+06,1.139346666666666730e+00,7.483333333333334059e-01,4.083164666666666511e+06
1.587000000000000000e+06,1.149573333333333336e+00,7.525000000000000577e-01,4.090879666666666511e+06
1.590000000000000000e+06,1.140413333333333279e+00,7.473666666666666236e-01,4.098664333333333489e+06
1.593000000000000000e+06,1.141909999999999981e+00,7.487666666666665805e-01,4.106455000000000000e+06
1.596000000000000000e+06,1.126026666666666731e+00,7.397000000000000242e-01,4.114152000000000000e+06
1.599000000000000000e+06,1.139003333333333368e+00,7.480666666666667686e-01,4.121864666666666511e+06
1.602000000000000000e+06,1.145789999999999864e+00,7.507666666666666933e-01,4.129580000000000000e+06
1.605000000000000000e+06,1.145489999999999897e+00,7.526333333333332654e-01,4.137309333333333489e+06
1.608000000000000000e+06,1.143933333333333469e+00,7.507000000000001450e-01,4.145052666666666511e+06
1.611000000000000000e+06,1.148539999999999894e+00,7.545666666666667188e-01,4.152688666666666511e+06
1.614000000000000000e+06,1.143183333333333218e+00,7.530999999999999917e-01,4.160442333333333489e+06
1.617000000000000000e+06,1.150390000000000024e+00,7.525333333333333874e-01,4.168177000000000000e+06
1.620000000000000000e+06,1.144853333333333278e+00,7.499666666666667814e-01,4.175902333333333489e+06
1.623000000000000000e+06,1.146909999999999874e+00,7.536666666666667069e-01,4.183571666666666511e+06
1.626000000000000000e+06,1.139773333333333305e+00,7.463000000000000744e-01,4.191236000000000000e+06
1.629000000000000000e+06,1.137893333333333423e+00,7.487333333333333618e-01,4.199070333333333023e+06
1.632000000000000000e+06,1.135696666666666799e+00,7.442666666666667430e-01,4.206810666666666977e+06
1.635000000000000000e+06,1.159063333333333112e+00,7.566333333333332689e-01,4.214561000000000000e+06
1.638000000000000000e+06,1.150336666666666785e+00,7.543666666666667409e-01,4.222172666666666977e+06
1.641000000000000000e+06,1.152726666666666899e+00,7.532666666666666400e-01,4.229961333333333023e+06
1.644000000000000000e+06,1.137663333333333471e+00,7.464000000000000634e-01,4.237493000000000000e+06
1.647000000000000000e+06,1.135003333333333364e+00,7.456000000000000405e-01,4.245289333333333023e+06
1.650000000000000000e+06,1.155006666666666737e+00,7.595333333333332826e-01,4.252976666666666977e+06
1.653000000000000000e+06,1.145676666666666677e+00,7.506666666666667043e-01,4.260709666666666977e+06
1.656000000000000000e+06,1.141029999999999989e+00,7.470999999999999863e-01,4.268381666666666977e+06
1.659000000000000000e+06,1.150503333333333433e+00,7.549333333333333451e-01,4.276170000000000000e+06
1.662000000000000000e+06,1.149973333333333292e+00,7.515333333333332755e-01,4.283921000000000000e+06
1.665000000000000000e+06,1.142226666666666723e+00,7.494999999999999440e-01,4.291687333333333023e+06
1.668000000000000000e+06,1.155796666666666583e+00,7.581333333333333258e-01,4.299387666666666977e+06
1.671000000000000000e+06,1.132746666666666568e+00,7.418333333333334556e-01,4.307107333333333023e+06
1.674000000000000000e+06,1.145660000000000123e+00,7.497666666666665813e-01,4.314955333333333023e+06
1.677000000000000000e+06,1.147523333333333229e+00,7.538333333333332442e-01,4.322612666666666977e+06
1.680000000000000000e+06,1.144263333333333188e+00,7.466333333333333711e-01,4.330299333333333023e+06
1.683000000000000000e+06,1.147766666666666602e+00,7.522666666666667501e-01,4.338000000000000000e+06
1.686000000000000000e+06,1.148176666666666845e+00,7.528000000000000247e-01,4.345780333333333023e+06
1.689000000000000000e+06,1.147976666666666645e+00,7.530333333333333323e-01,4.353489000000000000e+06
1.692000000000000000e+06,1.145069999999999810e+00,7.482333333333333059e-01,4.361165666666666977e+06
1.695000000000000000e+06,1.147890000000000077e+00,7.522333333333333094e-01,4.368806666666666977e+06
1.698000000000000000e+06,1.136923333333333508e+00,7.461999999999999744e-01,4.376538333333333023e+06
1.701000000000000000e+06,1.149739999999999984e+00,7.507666666666666933e-01,4.384220333333333023e+06
1.704000000000000000e+06,1.143996666666666551e+00,7.510000000000000009e-01,4.392016666666666977e+06
1.707000000000000000e+06,1.159650000000000070e+00,7.583999999999999631e-01,4.399624333333333023e+06
1.710000000000000000e+06,1.130569999999999853e+00,7.452666666666667439e-01,4.407373000000000000e+06
1.713000000000000000e+06,1.132260000000000044e+00,7.411333333333334217e-01,4.415138666666666977e+06
1.716000000000000000e+06,1.153636666666666644e+00,7.591999999999999860e-01,4.422928000000000000e+06
1.719000000000000000e+06,1.139310000000000045e+00,7.492000000000000881e-01,4.430688333333333023e+06
1.722000000000000000e+06,1.148656666666666659e+00,7.552333333333333121e-01,4.438433333333333023e+06
1.725000000000000000e+06,1.145510000000000028e+00,7.526000000000000467e-01,4.446250666666666977e+06
1.728000000000000000e+06,1.150979999999999892e+00,7.530999999999999917e-01,4.455594333333333023e+06
1.731000000000000000e+06,1.133356666666666568e+00,7.425000000000000488e-01,4.462515333333333023e+06
1.734000000000000000e+06,1.155510000000000259e+00,7.532999999999999696e-01,4.469454000000000000e+06
1.737000000000000000e+06,1.133386666666666542e+00,7.430666666666666531e-01,4.477190666666666977e+06
1.740000000000000000e+06,1.133420000000000094e+00,7.456000000000000405e-01,4.484938666666666977e+06
1.743000000000000000e+06,1.140539999999999887e+00,7.477000000000000313e-01,4.492628000000000000e+06
1.746000000000000000e+06,1.138789999999999969e+00,7.476333333333332609e-01,4.500368000000000000e+06
1.749000000000000000e+06,1.133976666666666633e+00,7.442333333333334133e-01,4.508122000000000000e+06
1.752000000000000000e+06,1.133893333333333198e+00,7.466333333333333711e-01,4.515844333333333023e+06
1.755000000000000000e+06,1.136759999999999993e+00,7.442333333333333023e-01,4.523547666666666977e+06
1.758000000000000000e+06,1.146303333333333230e+00,7.536999999999999256e-01,4.531306000000000000e+06
1.761000000000000000e+06,1.141940000000000177e+00,7.481666666666667576e-01,4.539060000000000000e+06
1.764000000000000000e+06,1.146876666666666544e+00,7.514333333333332865e-01,4.546815000000000000e+06
1.767000000000000000e+06,1.149893333333333212e+00,7.540000000000000036e-01,4.554357000000000000e+06
1.770000000000000000e+06,1.146560000000000024e+00,7.517000000000000348e-01,4.562101666666666977e+06
1.773000000000000000e+06,1.147346666666666737e+00,7.513000000000000789e-01,4.569808333333333023e+06
1.776000000000000000e+06,1.158680000000000154e+00,7.600333333333333385e-01,4.577575333333333023e+06
1.779000000000000000e+06,1.146886666666666832e+00,7.515333333333332755e-01,4.585217333333333023e+06
1.782000000000000000e+06,1.151123333333333498e+00,7.530000000000000027e-01,4.592963000000000000e+06
1.785000000000000000e+06,1.143820000000000059e+00,7.479999999999998872e-01,4.600760000000000000e+06
1.788000000000000000e+06,1.149293333333333278e+00,7.553333333333333011e-01,4.608384333333333023e+06
1.791000000000000000e+06,1.162690000000000001e+00,7.563999999999998503e-01,4.616159000000000000e+06
1.794000000000000000e+06,1.128516666666666390e+00,7.433000000000000718e-01,4.623849666666666977e+06
1.797000000000000000e+06,1.138219999999999787e+00,7.482999999999999652e-01,4.631624333333333023e+06
1.800000000000000000e+06,1.168320000000000247e+00,7.608333333333332504e-01,4.639266666666666977e+06
1.803000000000000000e+06,1.145669999999999966e+00,7.522999999999999687e-01,4.646930333333333023e+06
1.806000000000000000e+06,1.142776666666666552e+00,7.502333333333334187e-01,4.654725333333333023e+06
1.809000000000000000e+06,1.138016666666666454e+00,7.477666666666666906e-01,4.662423666666666977e+06
1.812000000000000000e+06,1.147506666666666675e+00,7.512666666666666382e-01,4.670176000000000000e+06
1.815000000000000000e+06,1.143896666666666784e+00,7.502666666666666373e-01,4.677846333333333023e+06
1.818000000000000000e+06,1.145866666666666811e+00,7.533666666666666289e-01,4.685521000000000000e+06
1.821000000000000000e+06,1.161166666666666680e+00,7.620999999999998886e-01,4.693185666666666977e+06
1.824000000000000000e+06,1.154433333333333200e+00,7.587333333333333707e-01,4.700928333333333023e+06
1.827000000000000000e+06,1.150313333333333299e+00,7.544666666666666188e-01,4.708600000000000000e+06
1.830000000000000000e+06,1.146453333333333324e+00,7.498000000000000220e-01,4.716405666666666977e+06
1.833000000000000000e+06,1.134923333333333284e+00,7.444000000000000616e-01,4.724082666666666977e+06
1.836000000000000000e+06,1.153766666666666607e+00,7.570999999999999952e-01,4.731766666666666977e+06
1.839000000000000000e+06,1.138286666666666669e+00,7.477666666666666906e-01,4.739562000000000000e+06
1.842000000000000000e+06,1.141533333333333289e+00,7.504333333333333966e-01,4.747226666666666977e+06
1.845000000000000000e+06,1.142290000000000028e+00,7.505666666666667153e-01,4.755008333333333023e+06
1.848000000000000000e+06,1.154646666666666599e+00,7.578999999999999071e-01,4.762724000000000000e+06
1.851000000000000000e+06,1.137623333333333209e+00,7.462333333333334151e-01,4.770476666666666977e+06
1.854000000000000000e+06,1.151676666666666682e+00,7.542333333333334222e-01,4.778086000000000000e+06
1.857000000000000000e+06,1.154996666666666671e+00,7.518333333333333535e-01,4.785841666666666977e+06
1.860000000000000000e+06,1.156826666666666670e+00,7.553999999999999604e-01,4.793505333333333023e+06
1.863000000000000000e+06,1.151606666666666667e+00,7.537666666666665849e-01,4.801053333333333023e+06
1.866000000000000000e+06,1.141673333333333318e+00,7.482000000000000872e-01,4.808796666666666977e+06
1.869000000000000000e+06,1.135406666666666675e+00,7.426666666666666972e-01,4.816488666666666977e+06
1.872000000000000000e+06,1.146006666666666618e+00,7.515000000000000568e-01,4.824255666666666977e+06
1.875000000000000000e+06,1.155496666666666616e+00,7.550333333333333341e-01,4.831965666666666977e+06
1.878000000000000000e+06,1.134159999999999835e+00,7.465666666666667117e-01,4.839707000000000000e+06
1.881000000000000000e+06,1.158586666666666654e+00,7.567333333333333689e-01,4.847364333333333023e+06
1.884000000000000000e+06,1.124643333333333217e+00,7.405333333333333767e-01,4.855078000000000000e+06
1.887000000000000000e+06,1.162109999999999976e+00,7.608333333333332504e-01,4.862740333333333023e+06
1.890000000000000000e+06,1.145543333333333136e+00,7.521666666666666501e-01,4.870460333333333023e+06
1.893000000000000000e+06,1.162486666666666668e+00,7.600999999999999979e-01,4.878246666666666977e+06
1.896000000000000000e+06,1.151500000000000190e+00,7.549666666666666748e-01,4.886049333333333023e+06
1.899000000000000000e+06,1.151939999999999964e+00,7.539000000000001256e-01,4.893678333333333023e+06
1.902000000000000000e+06,1.145686666666666520e+00,7.500666666666666593e-01,4.901527000000000000e+06
1.905000000000000000e+06,1.145336666666666670e+00,7.488333333333333508e-01,4.909249333333333023e+06
1.908000000000000000e+06,1.143943333333333312e+00,7.503333333333332966e-01,4.916932333333333023e+06
1.911000000000000000e+06,1.135013333333333208e+00,7.459333333333333371e-01,4.924667000000000000e+06
1.914000000000000000e+06,1.140059999999999851e+00,7.472333333333334160e-01,4.932275000000000000e+06
1.917000000000000000e+06,1.147846666666666460e+00,7.520999999999999908e-01,4.939923333333333023e+06
1.920000000000000000e+06,1.145403333333333329e+00,7.489333333333334508e-01,4.947619666666666977e+06
1.923000000000000000e+06,1.148079999999999989e+00,7.501999999999999780e-01,4.955285333333333023e+06
1.926000000000000000e+06,1.148443333333333483e+00,7.524333333333332874e-01,4.962989000000000000e+06
1.929000000000000000e+06,1.137526666666666575e+00,7.452333333333333032e-01,4.970688666666666977e+06
1.932000000000000000e+06,1.133736666666666837e+00,7.457333333333333591e-01,4.978423333333333023e+06
1.935000000000000000e+06,1.158903333333333174e+00,7.557000000000000384e-01,4.986164666666666977e+06
1.938000000000000000e+06,1.142579999999999929e+00,7.520999999999999908e-01,4.993866666666666977e+06
1.941000000000000000e+06,1.143603333333333305e+00,7.469666666666666677e-01,5.001593333333333023e+06
1.944000000000000000e+06,1.142353333333333332e+00,7.521666666666666501e-01,5.009316333333333023e+06
1.947000000000000000e+06,1.158413333333333295e+00,7.610333333333333394e-01,5.017127000000000000e+06
1.950000000000000000e+06,1.147789999999999866e+00,7.555999999999999384e-01,5.024783000000000000e+06
1.953000000000000000e+06,1.144560000000000022e+00,7.478666666666665686e-01,5.032583666666666977e+06
1.956000000000000000e+06,1.148553333333333315e+00,7.526666666666667060e-01,5.040225666666666977e+06
1.959000000000000000e+06,1.133623333333333427e+00,7.425999999999999268e-01,5.047928333333333023e+06
1.962000000000000000e+06,1.138623333333333321e+00,7.481999999999998652e-01,5.055680333333333023e+06
1.965000000000000000e+06,1.145296666666666630e+00,7.526333333333332654e-01,5.063339000000000000e+06
1.968000000000000000e+06,1.152436666666666554e+00,7.541666666666667629e-01,5.070992333333333023e+06
1.971000000000000000e+06,1.152473333333333239e+00,7.544333333333334002e-01,5.078755333333333023e+06
1.974000000000000000e+06,1.138390000000000013e+00,7.459666666666665558e-01,5.086451333333333023e+06
1.977000000000000000e+06,1.139576666666666682e+00,7.474666666666666126e-01,5.094080000000000000e+06
1.980000000000000000e+06,1.152946666666666786e+00,7.543333333333333002e-01,5.101675000000000000e+06
1.983000000000000000e+06,1.140976666666666750e+00,7.495333333333333847e-01,5.109479000000000000e+06
1.986000000000000000e+06,1.167049999999999921e+00,7.639666666666666828e-01,5.117231000000000000e+06
1.989000000000000000e+06,1.138149999999999995e+00,7.473000000000000753e-01,5.124779000000000000e+06
1.992000000000000000e+06,1.154016666666666469e+00,7.564666666666667316e-01,5.132621000000000000e+06
1.995000000000000000e+06,1.147043333333333415e+00,7.517999999999999128e-01,5.140374333333333023e+06
1.998000000000000000e+06,1.145899999999999919e+00,7.509000000000000119e-01,5.148027333333333023e+06
2.001000000000000000e+06,1.141246666666666743e+00,7.492999999999999661e-01,5.155907666666666977e+06
2.004000000000000000e+06,1.157186666666666808e+00,7.526666666666667060e-01,5.163488666666666977e+06
2.007000000000000000e+06,1.152630000000000043e+00,7.544666666666666188e-01,5.171339333333333023e+06
2.010000000000000000e+06,1.147236666666666682e+00,7.505000000000000560e-01,5.178916333333333023e+06
2.013000000000000000e+06,1.146029999999999882e+00,7.486333333333332618e-01,5.186680333333333023e+06
2.016000000000000000e+06,1.146013333333333328e+00,7.515333333333332755e-01,5.194344000000000000e+06
2.019000000000000000e+06,1.129070000000000018e+00,7.425999999999999268e-01,5.202070000000000000e+06
2.022000000000000000e+06,1.144193333333333396e+00,7.510999999999999899e-01,5.209928333333333023e+06
2.025000000000000000e+06,1.138016666666666454e+00,7.482000000000000872e-01,5.217626000000000000e+06
2.028000000000000000e+06,1.154840000000000089e+00,7.564000000000000723e-01,5.225369333333333023e+06
2.031000000000000000e+06,1.142823333333333302e+00,7.499666666666667814e-01,5.233070000000000000e+06
2.034000000000000000e+06,1.138643333333333452e+00,7.461333333333333151e-01,5.240792666666666977e+06
2.037000000000000000e+06,1.142286666666666450e+00,7.488333333333333508e-01,5.248492333333333023e+06
2.040000000000000000e+06,1.142490000000000228e+00,7.490666666666667695e-01,5.256322666666666977e+06
2.043000000000000000e+06,1.144863333333333122e+00,7.490666666666666584e-01,5.263894000000000000e+06
2.046000000000000000e+06,1.156749999999999945e+00,7.530666666666666620e-01,5.271520333333333023e+06
2.049000000000000000e+06,1.143029999999999768e+00,7.494666666666667254e-01,5.279274666666666977e+06
2.052000000000000000e+06,1.154290000000000260e+00,7.540333333333334442e-01,5.287097333333333023e+06
2.055000000000000000e+06,1.138213333333333521e+00,7.472333333333334160e-01,5.294706000000000000e+06
2.058000000000000000e+06,1.143736666666666624e+00,7.513666666666667382e-01,5.302471333333333023e+06
2.061000000000000000e+06,1.133600000000000163e+00,7.440999999999999837e-01,5.310124666666666977e+06
2.064000000000000000e+06,1.157666666666666622e+00,7.569666666666666766e-01,5.317804000000000000e+06
2.067000000000000000e+06,1.158700000000000063e+00,7.614666666666666250e-01,5.325520333333333023e+06
2.070000000000000000e+06,1.149416666666666531e+00,7.532999999999999696e-01,5.333168333333333023e+06
2.073000000000000000e+06,1.142343333333333266e+00,7.493666666666666254e-01,5.340886666666666977e+06
2.076000000000000000e+06,1.153366666666666651e+00,7.556333333333333790e-01,5.348585333333333023e+06
2.079000000000000000e+06,1.139729999999999910e+00,7.462333333333331931e-01,5.356332333333333023e+06
2.082000000000000000e+06,1.151270000000000016e+00,7.535333333333333883e-01,5.363983000000000000e+06
2.085000000000000000e+06,1.143186666666666573e+00,7.505333333333332746e-01,5.371690000000000000e+06
2.088000000000000000e+06,1.136819999999999942e+00,7.463000000000000744e-01,5.379372333333333023e+06
2.091000000000000000e+06,1.143596666666666595e+00,7.505000000000000560e-01,5.387083666666666977e+06
2.094000000000000000e+06,1.140603333333333413e+00,7.506333333333333746e-01,5.394882666666666977e+06
2.097000000000000000e+06,1.154089999999999838e+00,7.531666666666666510e-01,5.402560333333333023e+06
2.100000000000000000e+06,1.152256666666666707e+00,7.552333333333333121e-01,5.410262000000000000e+06
2.103000000000000000e+06,1.142363333333333397e+00,7.475000000000000533e-01,5.418060666666666977e+06
2.106000000000000000e+06,1.147103333333333142e+00,7.504333333333333966e-01,5.425968333333333023e+06
2.109000000000000000e+06,1.130926666666666636e+00,7.449666666666666659e-01,5.433725000000000000e+06
2.112000000000000000e+06,1.152110000000000190e+00,7.521666666666666501e-01,5.441279666666666977e+06
2.115000000000000000e+06,1.138426666666666698e+00,7.470333333333333270e-01,5.450954666666666977e+06
2.118000000000000000e+06,1.158629999999999827e+00,7.590666666666666673e-01,5.456792333333333023e+06
2.121000000000000000e+06,1.122916666666666785e+00,7.399666666666666615e-01,5.465530000000000000e+06
2.124000000000000000e+06,1.150463333333333393e+00,7.530000000000000027e-01,5.472241666666666977e+06
2.127000000000000000e+06,1.143956666666666733e+00,7.484000000000000652e-01,5.479921666666666977e+06
2.130000000000000000e+06,1.157750000000000057e+00,7.569000000000000172e-01,5.487616333333333023e+06
2.133000000000000000e+06,1.150200000000000111e+00,7.521000000000001018e-01,5.495365666666666977e+06
2.136000000000000000e+06,1.140469999999999873e+00,7.478666666666665686e-01,5.503054000000000000e+06
2.139000000000000000e+06,1.150989999999999958e+00,7.541999999999999815e-01,5.510864666666666977e+06
2.142000000000000000e+06,1.145116666666666783e+00,7.484666666666667245e-01,5.518492666666666977e+06
2.145000000000000000e+06,1.140223333333333366e+00,7.508333333333333526e-01,5.526163666666666977e+06
2.148000000000000000e+06,1.148419999999999996e+00,7.524000000000000687e-01,5.533811333333333023e+06
2.151000000000000000e+06,1.126879999999999882e+00,7.413333333333332886e-01,5.541598333333333023e+06
2.154000000000000000e+06,1.145880000000000010e+00,7.501999999999999780e-01,5.549129333333333023e+06
2.157000000000000000e+06,1.128143333333333276e+00,7.437333333333334684e-01,5.556926666666666977e+06
2.160000000000000000e+06,1.134109999999999951e+00,7.437333333333334684e-01,5.564592666666666977e+06
2.163000000000000000e+06,1.143170000000000019e+00,7.479333333333332279e-01,5.572366333333333023e+06
2.166000000000000000e+06,1.141246666666666743e+00,7.471999999999999753e-01,5.579989333333333023e+06
2.169000000000000000e+06,1.146796666666666686e+00,7.532666666666667510e-01,5.587677666666666977e+06
2.172000000000000000e+06,1.149863333333333459e+00,7.517666666666666941e-01,5.595373333333333023e+06
2.175000000000000000e+06,1.147770000000000179e+00,7.528666666666666840e-01,5.603159333333333023e+06
2.178000000000000000e+06,1.137139999999999818e+00,7.467666666666666897e-01,5.610947333333333023e+06
2.181000000000000000e+06,1.143933333333333247e+00,7.475333333333332719e-01,5.618552333333333023e+06
2.184000000000000000e+06,1.138099999999999890e+00,7.449999999999999956e-01,5.626320666666666977e+06
2.187000000000000000e+06,1.151646666666666707e+00,7.554333333333332900e-01,5.634064333333333023e+06
2.190000000000000000e+06,1.157836666666666625e+00,7.567333333333333689e-01,5.641740333333333023e+06
2.193000000000000000e+06,1.154116666666666680e+00,7.528666666666666840e-01,5.649493333333333023e+06
2.196000000000000000e+06,1.144646666666666590e+00,7.496999999999999220e-01,5.657268000000000000e+06
2.199000000000000000e+06,1.149733333333333496e+00,7.522333333333333094e-01,5.664961000000000000e+06
2.202000000000000000e+06,1.129033333333333333e+00,7.398666666666665614e-01,5.672650666666666977e+06
2.205000000000000000e+06,1.155166666666666675e+00,7.572000000000000952e-01,5.680394666666666977e+06
2.208000000000000000e+06,1.152886666666666615e+00,7.580333333333332257e-01,5.688058000000000000e+06
2.211000000000000000e+06,1.125203333333333333e+00,7.406666666666666954e-01,5.695601666666666977e+06
2.214000000000000000e+06,1.149496666666666833e+00,7.526000000000000467e-01,5.703328333333333023e+06
2.217000000000000000e+06,1.132663333333333355e+00,7.427333333333333565e-01,5.711037000000000000e+06
2.220000000000000000e+06,1.140913333333333446e+00,7.475666666666667126e-01,5.718814333333333023e+06
2.223000000000000000e+06,1.155363333333333520e+00,7.564666666666667316e-01,5.726466666666666977e+06
2.226000000000000000e+06,1.141533333333333511e+00,7.460999999999998744e-01,5.734202666666666977e+06
2.229000000000000000e+06,1.144033333333333458e+00,7.499666666666665593e-01,5.741960000000000000e+06
2.232000000000000000e+06,1.142943333333333422e+00,7.498000000000000220e-01,5.749691666666666977e+06
2.235000000000000000e+06,1.143026666666666635e+00,7.494666666666667254e-01,5.757422666666666977e+06
2.238000000000000000e+06,1.148699999999999832e+00,7.524000000000000687e-01,5.765058666666666977e+06
2.241000000000000000e+06,1.141009999999999858e+00,7.469000000000000083e-01,5.772750000000000000e+06
2.244000000000000000e+06,1.146923333333333295e+00,7.509666666666666712e-01,5.780437666666666977e+06
2.247000000000000000e+06,1.146446666666666614e+00,7.507000000000000339e-01,5.788186333333333023e+06
2.250000000000000000e+06,1.139076666666666737e+00,7.484999999999999432e-01,5.795975333333333023e+06
2.253000000000000000e+06,1.139010000000000078e+00,7.475999999999999313e-01,5.803627333333333023e+06
2.256000000000000000e+06,1.142253333333333343e+00,7.467666666666666897e-01,5.811463666666666977e+06
2.259000000000000000e+06,1.158593333333333142e+00,7.597333333333332606e-01,5.818997666666666977e+06
2.262000000000000000e+06,1.138446666666666607e+00,7.481666666666666465e-01,5.826693666666666977e+06
2.265000000000000000e+06,1.145510000000000028e+00,7.497000000000001441e-01,5.834380666666666977e+06
2.268000000000000000e+06,1.154826666666666668e+00,7.562000000000000943e-01,5.842056000000000000e+06
2.271000000000000000e+06,1.137153333333333238e+00,7.434666666666666091e-01,5.849841666666666977e+06
2.274000000000000000e+06,1.143826666666666547e+00,7.498333333333332407e-01,5.857433333333333023e+06
2.277000000000000000e+06,1.142519999999999980e+00,7.494666666666667254e-01,5.865187000000000000e+06
2.280000000000000000e+06,1.138386666666666658e+00,7.476333333333333719e-01,5.873030333333333023e+06
2.283000000000000000e+06,1.147913333333333119e+00,7.533333333333332993e-01,5.880812333333333023e+06
2.286000000000000000e+06,1.145373333333333354e+00,7.508000000000000229e-01,5.888527333333333023e+06
2.289000000000000000e+06,1.154276666666666840e+00,7.554333333333334011e-01,5.896213333333333023e+06
2.292000000000000000e+06,1.139629999999999921e+00,7.488666666666666805e-01,5.903882333333333023e+06
2.295000000000000000e+06,1.140536666666666532e+00,7.454333333333332812e-01,5.911684666666666977e+06
2.298000000000000000e+06,1.131073333333333375e+00,7.414666666666666073e-01,5.919421333333333023e+06
2.301000000000000000e+06,1.145026666666666637e+00,7.541333333333334332e-01,5.927164000000000000e+06
2.304000000000000000e+06,1.132906666666666728e+00,7.420666666666666522e-01,5.935055333333333023e+06
2.307000000000000000e+06,1.152216666666666667e+00,7.562666666666667536e-01,5.942562333333333023e+06
2.310000000000000000e+06,1.146833333333333371e+00,7.510666666666666602e-01,5.950322000000000000e+06
2.313000000000000000e+06,1.149449999999999861e+00,7.544333333333334002e-01,5.957887333333333023e+06
2.316000000000000000e+06,1.141596666666666815e+00,7.467666666666666897e-01,5.965614666666666977e+06
2.319000000000000000e+06,1.131533333333333502e+00,7.435000000000000497e-01,5.973404333333333023e+06
2.322000000000000000e+06,1.133376666666666699e+00,7.400999999999999801e-01,5.981099666666666977e+06
2.325000000000000000e+06,1.144053333333333367e+00,7.501999999999999780e-01,5.988863666666666977e+06
2.328000000000000000e+06,1.150349999999999984e+00,7.503333333333332966e-01,5.996635666666666977e+06
2.331000000000000000e+06,1.137453333333333427e+00,7.474999999999999423e-01,6.004282000000000000e+06
2.334000000000000000e+06,1.151293333333333280e+00,7.521333333333332094e-01,6.012164333333333023e+06
2.337000000000000000e+06,1.160263333333333202e+00,7.590333333333333377e-01,6.019724333333333023e+06
2.340000000000000000e+06,1.151936666666666609e+00,7.539666666666665629e-01,6.027521666666666977e+06
2.343000000000000000e+06,1.137340000000000018e+00,7.453666666666668439e-01,6.035048000000000000e+06
2.346000000000000000e+06,1.155210000000000070e+00,7.548666666666666858e-01,6.042748333333333023e+06
2.349000000000000000e+06,1.123053333333333237e+00,7.386666666666666936e-01,6.050449333333333023e+06
2.352000000000000000e+06,1.137986666666666702e+00,7.439333333333332243e-01,6.058057666666666977e+06
2.355000000000000000e+06,1.132693333333333330e+00,7.435333333333332684e-01,6.065917000000000000e+06
2.358000000000000000e+06,1.144913333333333227e+00,7.504333333333331746e-01,6.073483000000000000e+06
2.361000000000000000e+06,1.149916666666666698e+00,7.540333333333332222e-01,6.081186000000000000e+06
2.364000000000000000e+06,1.135486666666666755e+00,7.444333333333332803e-01,6.088983000000000000e+06
2.367000000000000000e+06,1.152436666666666776e+00,7.568666666666666876e-01,6.096796333333333023e+06
2.370000000000000000e+06,1.138800000000000034e+00,7.477666666666666906e-01,6.104508333333333023e+06
2.373000000000000000e+06,1.143396666666666617e+00,7.502333333333334187e-01,6.112226333333333023e+06
2.376000000000000000e+06,1.167950000000000044e+00,7.610666666666666691e-01,6.119978666666666977e+06
2.379000000000000000e+06,1.152949999999999919e+00,7.530333333333333323e-01,6.127577666666666977e+06
2.382000000000000000e+06,1.143603333333333305e+00,7.507000000000000339e-01,6.135313000000000000e+06
2.385000000000000000e+06,1.141013333333333213e+00,7.477999999999999092e-01,6.142820666666666977e+06
2.388000000000000000e+06,1.134220000000000006e+00,7.415666666666665963e-01,6.150454333333333023e+06
2.391000000000000000e+06,1.145156666666666601e+00,7.517333333333334755e-01,6.158217000000000000e+06
2.394000000000000000e+06,1.147680000000000033e+00,7.540000000000000036e-01,6.165990000000000000e+06
2.397000000000000000e+06,1.156430000000000069e+00,7.591333333333333266e-01,6.173728666666666977e+06
2.400000000000000000e+06,1.142363333333333397e+00,7.477333333333332499e-01,6.181489666666666977e+06
2.403000000000000000e+06,1.138200000000000101e+00,7.479333333333334499e-01,6.189058000000000000e+06
2.406000000000000000e+06,1.127020000000000133e+00,7.402333333333332988e-01,6.196791666666666977e+06
2.409000000000000000e+06,1.144776666666666776e+00,7.541666666666667629e-01,6.204501000000000000e+06
2.412000000000000000e+06,1.133250000000000091e+00,7.437000000000000277e-01,6.212265333333333023e+06
2.415000000000000000e+06,1.132786666666666386e+00,7.470333333333333270e-01,6.219913333333333023e+06
2.418000000000000000e+06,1.148526666666666696e+00,7.469999999999999973e-01,6.227791000000000000e+06
2.421000000000000000e+06,1.136436666666666762e+00,7.451333333333334252e-01,6.235354666666666977e+06
2.424000000000000000e+06,1.147306666666666697e+00,7.532999999999999696e-01,6.243206333333333023e+06
2.427000000000000000e+06,1.131459999999999910e+00,7.414000000000000590e-01,6.250899000000000000e+06
2.430000000000000000e+06,1.136796666666666900e+00,7.444666666666667210e-01,6.258459666666666977e+06
2.433000000000000000e+06,1.141316666666666535e+00,7.480999999999999872e-01,6.266197000000000000e+06
2.436000000000000000e+06,1.137689999999999868e+00,7.447333333333333583e-01,6.273956333333333023e+06
2.439000000000000000e+06,1.138419999999999987e+00,7.473333333333332940e-01,6.281768333333333023e+06
2.442000000000000000e+06,1.128016666666666667e+00,7.419666666666667743e-01,6.289317333333333023e+06
2.445000000000000000e+06,1.137629999999999919e+00,7.466666666666667007e-01,6.296960666666666977e+06
2.448000000000000000e+06,1.127083333333333215e+00,7.399000000000000021e-01,6.304489000000000000e+06
2.451000000000000000e+06,1.158583333333333520e+00,7.569333333333333469e-01,6.312090666666666977e+06
2.454000000000000000e+06,1.144066666666666565e+00,7.457333333333333591e-01,6.319832000000000000e+06
2.457000000000000000e+06,1.162546666666666617e+00,7.579333333333333478e-01,6.327637333333333023e+06
2.460000000000000000e+06,1.141359999999999930e+00,7.510000000000000009e-01,6.335314333333333023e+06
2.463000000000000000e+06,1.133423333333333227e+00,7.456999999999999185e-01,6.343043000000000000e+06
2.466000000000000000e+06,1.142909999999999870e+00,7.509666666666667822e-01,6.350794333333333023e+06
2.469000000000000000e+06,1.147953333333333381e+00,7.554666666666666197e-01,6.358554333333333023e+06
2.472000000000000000e+06,1.136676666666666558e+00,7.487000000000000322e-01,6.366263666666666977e+06
2.475000000000000000e+06,1.129856666666666731e+00,7.423999999999999488e-01,6.373860333333333023e+06
2.478000000000000000e+06,1.143119999999999914e+00,7.484666666666667245e-01,6.381539000000000000e+06
2.481000000000000000e+06,1.152120000000000033e+00,7.558333333333333570e-01,6.389298000000000000e+06
2.484000000000000000e+06,1.139623333333333211e+00,7.484999999999999432e-01,6.397020666666666977e+06
2.487000000000000000e+06,1.144203333333333239e+00,7.494333333333332847e-01,6.404737333333333023e+06
2.490000000000000000e+06,1.150606666666666777e+00,7.527666666666666950e-01,6.412594666666666977e+06
2.493000000000000000e+06,1.129946666666666433e+00,7.408333333333333437e-01,6.420088666666666977e+06
2.496000000000000000e+06,1.143426666666666591e+00,7.468000000000000194e-01,6.427881000000000000e+06
2.499000000000000000e+06,1.146963333333333113e+00,7.482000000000000872e-01,6.435741333333333023e+06
2.502000000000000000e+06,1.134900000000000020e+00,7.460333333333332151e-01,6.443418000000000000e+06
2.505000000000000000e+06,1.137826666666666542e+00,7.464000000000000634e-01,6.451223666666666977e+06
2.508000000000000000e+06,1.136006666666666609e+00,7.442000000000000837e-01,6.458914333333333023e+06
2.511000000000000000e+06,1.137353333333333216e+00,7.469666666666666677e-01,6.466641333333333023e+06
2.514000000000000000e+06,1.140873333333333406e+00,7.483333333333334059e-01,6.474483333333333023e+06
2.517000000000000000e+06,1.141243333333333387e+00,7.450666666666666549e-01,6.482062333333333023e+06
2.520000000000000000e+06,1.142663333333333364e+00,7.452666666666667439e-01,6.489755000000000000e+06
2.523000000000000000e+06,1.138986666666666592e+00,7.474333333333333940e-01,6.497568666666666977e+06
2.526000000000000000e+06,1.132566666666666499e+00,7.442333333333333023e-01,6.505330666666666977e+06
2.529000000000000000e+06,1.141603333333333303e+00,7.457333333333333591e-01,6.513104666666666977e+06
2.532000000000000000e+06,1.143480000000000052e+00,7.497666666666665813e-01,6.520798000000000000e+06
2.535000000000000000e+06,1.155699999999999950e+00,7.559999999999998943e-01,6.528488333333333023e+06
2.538000000000000000e+06,1.142493333333333361e+00,7.495666666666666034e-01,6.536193666666666977e+06
2.541000000000000000e+06,1.147999999999999909e+00,7.487666666666665805e-01,6.543909666666666977e+06
2.544000000000000000e+06,1.143373333333333353e+00,7.493666666666666254e-01,6.551704333333333023e+06
2.547000000000000000e+06,1.146946666666666559e+00,7.546666666666667078e-01,6.559501333333333023e+06
2.550000000000000000e+06,1.147750000000000048e+00,7.517999999999999128e-01,6.567218666666666977e+06
2.553000000000000000e+06,1.150670000000000082e+00,7.558666666666665757e-01,6.574896333333333023e+06
2.556000000000000000e+06,1.126626666666666665e+00,7.414000000000000590e-01,6.582592333333333023e+06
2.559000000000000000e+06,1.132026666666666737e+00,7.443666666666667320e-01,6.590473333333333023e+06
2.562000000000000000e+06,1.144169999999999909e+00,7.534666666666667290e-01,6.597960333333333023e+06
2.565000000000000000e+06,1.143310000000000048e+00,7.492000000000000881e-01,6.605713000000000000e+06
2.568000000000000000e+06,1.136353333333333326e+00,7.446999999999999176e-01,6.613386000000000000e+06
2.571000000000000000e+06,1.154553333333333320e+00,7.591999999999998749e-01,6.621085000000000000e+06
2.574000000000000000e+06,1.134413333333333274e+00,7.444000000000000616e-01,6.628804666666666977e+06
2.577000000000000000e+06,1.148143333333333294e+00,7.518666666666667941e-01,6.636543000000000000e+06
2.580000000000000000e+06,1.144753333333333289e+00,7.506333333333333746e-01,6.644285333333333023e+06
2.583000000000000000e+06,1.146309999999999940e+00,7.478000000000001313e-01,6.651896000000000000e+06
2.586000000000000000e+06,1.135683333333333378e+00,7.435000000000000497e-01,6.661835666666666977e+06
2.589000000000000000e+06,1.136376666666666813e+00,7.462333333333334151e-01,6.667329666666666977e+06
2.592000000000000000e+06,1.139976666666666638e+00,7.471666666666666456e-01,6.675903333333333023e+06
2.595000000000000000e+06,1.141016666666666568e+00,7.502666666666666373e-01,6.682399666666666977e+06
2.598000000000000000e+06,1.127266666666666639e+00,7.400333333333334318e-01,6.690119666666666977e+06
2.601000000000000000e+06,1.128606666666666536e+00,7.406333333333332547e-01,6.697827000000000000e+06
2.604000000000000000e+06,1.132706666666666750e+00,7.455999999999999295e-01,6.705549333333333023e+06
2.607000000000000000e+06,1.137726666666666775e+00,7.453999999999999515e-01,6.713309000000000000e+06
2.610000000000000000e+06,1.128793333333333093e+00,7.411333333333334217e-01,6.720994000000000000e+06
2.613000000000000000e+06,1.130466666666666731e+00,7.428333333333333455e-01,6.728735000000000000e+06
2.616000000000000000e+06,1.131693333333333440e+00,7.425333333333332675e-01,6.736430000000000000e+06
2.619000000000000000e+06,1.139053333333333251e+00,7.452999999999999625e-01,6.744209666666666977e+06
2.622000000000000000e+06,1.151553333333333429e+00,7.559333333333334570e-01,6.751814666666666977e+06
2.625000000000000000e+06,1.123049999999999882e+00,7.375999999999999224e-01,6.759596666666666977e+06
2.628000000000000000e+06,1.135376666666666701e+00,7.463333333333332931e-01,6.767331333333333023e+06
2.631000000000000000e+06,1.134479999999999933e+00,7.439666666666666650e-01,6.774900000000000000e+06
2.634000000000000000e+06,1.156570000000000098e+00,7.546666666666667078e-01,6.782639333333333023e+06
2.637000000000000000e+06,1.135436666666666650e+00,7.435666666666667091e-01,6.790445666666666977e+06
2.640000000000000000e+06,1.136959999999999971e+00,7.447666666666666879e-01,6.798195000000000000e+06
2.643000000000000000e+06,1.151523333333333454e+00,7.541999999999999815e-01,6.805904000000000000e+06
2.646000000000000000e+06,1.140763333333333351e+00,7.496333333333332627e-01,6.813625333333333023e+06
2.649000000000000000e+06,1.148886666666666612e+00,7.555333333333332790e-01,6.821406333333333023e+06
2.652000000000000000e+06,1.136043333333333516e+00,7.454333333333332812e-01,6.829362333333333023e+06
2.655000000000000000e+06,1.144983333333333464e+00,7.487666666666665805e-01,6.836931666666666977e+06
2.658000000000000000e+06,1.159826666666666561e+00,7.565333333333333909e-01,6.844585666666666977e+06
2.661000000000000000e+06,1.139820000000000055e+00,7.503000000000000780e-01,6.852371333333333023e+06
2.664000000000000000e+06,1.140553333333333308e+00,7.471333333333333160e-01,6.860025666666666977e+06
2.667000000000000000e+06,1.142870000000000053e+00,7.488999999999998991e-01,6.867797333333333023e+06
2.670000000000000000e+06,1.139169999999999794e+00,7.451999999999999735e-01,6.875485000000000000e+06
2.673000000000000000e+06,1.131163333333333298e+00,7.423333333333332895e-01,6.883211333333333023e+06
2.676000000000000000e+06,1.140303333333333446e+00,7.450000000000001066e-01,6.890989333333333023e+06
2.679000000000000000e+06,1.136753333333333282e+00,7.459999999999999964e-01,6.898726333333333023e+06
2.682000000000000000e+06,1.153990000000000071e+00,7.535333333333333883e-01,6.906447333333333023e+06
2.685000000000000000e+06,1.135213333333333408e+00,7.450666666666666549e-01,6.914096333333333023e+06
2.688000000000000000e+06,1.152013333333333334e+00,7.536000000000000476e-01,6.921877333333333023e+06
2.691000000000000000e+06,1.142713333333333248e+00,7.497000000000001441e-01,6.929407666666666977e+06
2.694000000000000000e+06,1.138683333333333492e+00,7.465333333333332710e-01,6.937125333333333023e+06
2.697000000000000000e+06,1.131173333333333142e+00,7.444000000000000616e-01,6.944922666666666977e+06
2.700000000000000000e+06,1.145406666666666906e+00,7.497333333333333627e-01,6.952678333333333023e+06
2.703000000000000000e+06,1.133613333333333362e+00,7.409666666666666623e-01,6.960429000000000000e+06
2.706000000000000000e+06,1.147789999999999866e+00,7.547666666666666968e-01,6.968031333333333023e+06
2.709000000000000000e+06,1.141133333333333555e+00,7.488333333333333508e-01,6.975984666666666977e+06
2.712000000000000000e+06,1.140173333333333261e+00,7.480666666666667686e-01,6.983574666666666977e+06
2.715000000000000000e+06,1.133993333333333409e+00,7.437333333333332464e-01,6.991141666666666977e+06
2.718000000000000000e+06,1.134676666666666556e+00,7.445333333333333803e-01,6.998832000000000000e+06
2.721000000000000000e+06,1.149226666666666619e+00,7.535000000000001696e-01,7.006570000000000000e+06
2.724000000000000000e+06,1.140913333333333446e+00,7.478666666666665686e-01,7.014195333333333023e+06
2.727000000000000000e+06,1.139699999999999935e+00,7.465000000000000524e-01,7.021854333333333023e+06
2.730000000000000000e+06,1.139996666666666547e+00,7.479333333333334499e-01,7.029404333333333023e+06
2.733000000000000000e+06,1.135726666666666773e+00,7.479666666666666686e-01,7.037024000000000000e+06
2.736000000000000000e+06,1.138063333333333205e+00,7.464999999999998304e-01,7.044813000000000000e+06
2.739000000000000000e+06,1.142299999999999871e+00,7.488333333333333508e-01,7.052557666666666977e+06
2.742000000000000000e+06,1.145720000000000072e+00,7.541666666666667629e-01,7.060191666666666977e+06


==> data/protein/arc1-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.679779999999999607e+00,1.009533333333333394e+00,2.878666666666666515e+03
3.000000000000000000e+03,2.328296666666666681e+00,8.311666666666667203e-01,1.231966666666666606e+04
6.000000000000000000e+03,2.319133333333333269e+00,8.189999999999999503e-01,2.121733333333333212e+04
9.000000000000000000e+03,2.256933333333333014e+00,8.073000000000000176e-01,3.038366666666666788e+04
1.200000000000000000e+04,2.190760000000000041e+00,7.912333333333333441e-01,3.977133333333333576e+04
1.500000000000000000e+04,1.203179999999999916e+00,7.972666666666666790e-01,4.887766666666666424e+04
1.800000000000000000e+04,1.194259999999999877e+00,7.913333333333333330e-01,5.842433333333333576e+04
2.100000000000000000e+04,1.172500000000000098e+00,7.787666666666667181e-01,6.740666666666667152e+04
2.400000000000000000e+04,1.189586666666666792e+00,7.881333333333332414e-01,7.666933333333332848e+04
2.700000000000000000e+04,1.196860000000000035e+00,7.938000000000000611e-01,8.591666666666667152e+04
3.000000000000000000e+04,1.201299999999999812e+00,7.937333333333332908e-01,9.517733333333332848e+04
3.300000000000000000e+04,1.197386666666666599e+00,7.900999999999999135e-01,1.045423333333333285e+05
3.600000000000000000e+04,1.206936666666666769e+00,7.963000000000000078e-01,1.140720000000000000e+05
3.900000000000000000e+04,1.184046666666666914e+00,7.826333333333334030e-01,1.228930000000000000e+05
4.200000000000000000e+04,1.191713333333333402e+00,7.877666666666666151e-01,1.322246666666666570e+05
4.500000000000000000e+04,1.165953333333333397e+00,7.701000000000001178e-01,1.413420000000000000e+05
4.800000000000000000e+04,1.185899999999999954e+00,7.792333333333333334e-01,1.503800000000000000e+05
5.100000000000000000e+04,1.178456666666666708e+00,7.793333333333333224e-01,1.595426666666666570e+05
5.400000000000000000e+04,1.171779999999999822e+00,7.718333333333333712e-01,1.687126666666666570e+05
5.700000000000000000e+04,1.175319999999999920e+00,7.715999999999999526e-01,1.779463333333333430e+05
6.000000000000000000e+04,1.162836666666666519e+00,7.660666666666666735e-01,1.875886666666666570e+05
6.300000000000000000e+04,1.153823333333333423e+00,7.604666666666667352e-01,1.964326666666666570e+05
6.600000000000000000e+04,1.158190000000000053e+00,7.627000000000000446e-01,2.056376666666666570e+05
6.900000000000000000e+04,1.166509999999999936e+00,7.663333333333333108e-01,2.147603333333333430e+05
7.200000000000000000e+04,1.175420000000000131e+00,7.745999999999999552e-01,2.238553333333333430e+05
7.500000000000000000e+04,1.163373333333333148e+00,7.656333333333332769e-01,2.329770000000000000e+05
7.800000000000000000e+04,1.156826666666666670e+00,7.607666666666667021e-01,2.421580000000000000e+05
8.100000000000000000e+04,1.173650000000000082e+00,7.725333333333334052e-01,2.513063333333333430e+05
8.400000000000000000e+04,1.168939999999999868e+00,7.689333333333333576e-01,2.605670000000000000e+05
8.700000000000000000e+04,1.168233333333333235e+00,7.696000000000000618e-01,2.702576666666666861e+05
9.000000000000000000e+04,1.160413333333333297e+00,7.644999999999999574e-01,2.789903333333333139e+05
9.300000000000000000e+04,1.150599999999999845e+00,7.562999999999999723e-01,2.880736666666666861e+05
9.600000000000000000e+04,1.164356666666666484e+00,7.665666666666667295e-01,2.971433333333333139e+05
9.900000000000000000e+04,1.153843333333333332e+00,7.581666666666665444e-01,3.063253333333333139e+05
1.020000000000000000e+05,1.160453333333333337e+00,7.654333333333332989e-01,3.155386666666666861e+05
1.050000000000000000e+05,1.157513333333333394e+00,7.620999999999998886e-01,3.246080000000000000e+05
1.080000000000000000e+05,1.168826666666666680e+00,7.692666666666667652e-01,3.337003333333333139e+05
1.110000000000000000e+05,1.151019999999999932e+00,7.600666666666665572e-01,3.427923333333333139e+05
1.140000000000000000e+05,1.155659999999999910e+00,7.604000000000000759e-01,3.519396666666666861e+05
1.170000000000000000e+05,1.173393333333333510e+00,7.697666666666665991e-01,3.615693333333333139e+05
1.200000000000000000e+05,1.143216666666666548e+00,7.543333333333333002e-01,3.701826666666666861e+05
1.230000000000000000e+05,1.160486666666666666e+00,7.636333333333333862e-01,3.794370000000000000e+05
1.260000000000000000e+05,1.148753333333333293e+00,7.557999999999999163e-01,3.885250000000000000e+05
1.290000000000000000e+05,1.152153333333333363e+00,7.587666666666667004e-01,3.977780000000000000e+05
1.320000000000000000e+05,1.149899999999999922e+00,7.571666666666665435e-01,4.068903333333333139e+05
1.350000000000000000e+05,1.172366666666666779e+00,7.674666666666666304e-01,4.161213333333333139e+05
1.380000000000000000e+05,1.152676666666666572e+00,7.567333333333333689e-01,4.252430000000000000e+05
1.410000000000000000e+05,1.169740000000000002e+00,7.686000000000000609e-01,4.343956666666666861e+05
1.440000000000000000e+05,1.163983333333333370e+00,7.642999999999999794e-01,4.436793333333333139e+05
1.470000000000000000e+05,1.150649999999999951e+00,7.562333333333333130e-01,4.527636666666666861e+05
1.500000000000000000e+05,1.175773333333333115e+00,7.659666666666667956e-01,4.619503333333333139e+05
1.530000000000000000e+05,1.157869999999999955e+00,7.584333333333331817e-01,4.711886666666666861e+05
1.560000000000000000e+05,1.176073333333333304e+00,7.736333333333332840e-01,4.807973333333333139e+05
1.590000000000000000e+05,1.151270000000000016e+00,7.568999999999999062e-01,4.894140000000000000e+05
1.620000000000000000e+05,1.135776666666666657e+00,7.480333333333333279e-01,4.986003333333333139e+05
1.650000000000000000e+05,1.135429999999999939e+00,7.484000000000000652e-01,5.078080000000000000e+05
1.680000000000000000e+05,1.168660000000000032e+00,7.673999999999999710e-01,5.170656666666666861e+05
1.710000000000000000e+05,1.169986666666666730e+00,7.657000000000001583e-01,5.262503333333333721e+05
1.740000000000000000e+05,1.152879999999999905e+00,7.573999999999999622e-01,5.354673333333333721e+05
1.770000000000000000e+05,1.142423333333333346e+00,7.484666666666667245e-01,5.447830000000000000e+05
1.800000000000000000e+05,1.143273333333333364e+00,7.519999999999998908e-01,5.539966666666666279e+05
1.830000000000000000e+05,1.142336666666666778e+00,7.516333333333333755e-01,5.633026666666666279e+05
1.860000000000000000e+05,1.154053333333333375e+00,7.595999999999999419e-01,5.724110000000000000e+05
1.890000000000000000e+05,1.145486666666666542e+00,7.512333333333333085e-01,5.815500000000000000e+05
1.920000000000000000e+05,1.157466666666666866e+00,7.581000000000001071e-01,5.905390000000000000e+05
1.950000000000000000e+05,1.139723333333333422e+00,7.503666666666667373e-01,5.998073333333333721e+05
1.980000000000000000e+05,1.150336666666666785e+00,7.574999999999999512e-01,6.089406666666666279e+05
2.010000000000000000e+05,1.159003333333333385e+00,7.592999999999999750e-01,6.181620000000000000e+05
2.040000000000000000e+05,1.154176666666666629e+00,7.589999999999998970e-01,6.279670000000000000e+05
2.070000000000000000e+05,1.151066666666666682e+00,7.574999999999999512e-01,6.365450000000000000e+05
2.100000000000000000e+05,1.151546666666666718e+00,7.560999999999999943e-01,6.457803333333333721e+05
2.130000000000000000e+05,1.147059999999999969e+00,7.549333333333333451e-01,6.550820000000000000e+05
2.160000000000000000e+05,1.158706666666666552e+00,7.581333333333333258e-01,6.642796666666666279e+05
2.190000000000000000e+05,1.148283333333333323e+00,7.538000000000000256e-01,6.734086666666666279e+05
2.220000000000000000e+05,1.172613333333333285e+00,7.670666666666665634e-01,6.825743333333333721e+05
2.250000000000000000e+05,1.150056666666666727e+00,7.566333333333332689e-01,6.918570000000000000e+05
2.280000000000000000e+05,1.143056666666666610e+00,7.510000000000000009e-01,7.010270000000000000e+05
2.310000000000000000e+05,1.151203333333333356e+00,7.558666666666665757e-01,7.102353333333333721e+05
2.340000000000000000e+05,1.145143333333333402e+00,7.534000000000000696e-01,7.192640000000000000e+05
2.370000000000000000e+05,1.164373333333333482e+00,7.640666666666667828e-01,7.284260000000000000e+05
2.400000000000000000e+05,1.160743333333333460e+00,7.572333333333333139e-01,7.376256666666666279e+05
2.430000000000000000e+05,1.158419999999999783e+00,7.568666666666666876e-01,7.467803333333333721e+05
2.460000000000000000e+05,1.165389999999999926e+00,7.610333333333333394e-01,7.560083333333333721e+05
2.490000000000000000e+05,1.150263333333333415e+00,7.559999999999998943e-01,7.652473333333333721e+05
2.520000000000000000e+05,1.171249999999999902e+00,7.653333333333334210e-01,7.743960000000000000e+05
2.550000000000000000e+05,1.164860000000000007e+00,7.613666666666666361e-01,7.836010000000000000e+05
2.580000000000000000e+05,1.143483333333333407e+00,7.525666666666666060e-01,7.933740000000000000e+05
2.610000000000000000e+05,1.162779999999999925e+00,7.595666666666666123e-01,8.016966666666666279e+05
2.640000000000000000e+05,1.166089999999999849e+00,7.627666666666667039e-01,8.108970000000000000e+05
2.670000000000000000e+05,1.151476666666666704e+00,7.556333333333332680e-01,8.201183333333333721e+05
2.700000000000000000e+05,1.168036666666666834e+00,7.628666666666665819e-01,8.292593333333333721e+05
2.730000000000000000e+05,1.167166666666666686e+00,7.652666666666666506e-01,8.385696666666666279e+05
2.760000000000000000e+05,1.159266666666666667e+00,7.585999999999999410e-01,8.476496666666666279e+05
2.790000000000000000e+05,1.152623333333333333e+00,7.571333333333333249e-01,8.568086666666666279e+05
2.820000000000000000e+05,1.151760000000000117e+00,7.568999999999999062e-01,8.658490000000000000e+05
2.850000000000000000e+05,1.177440000000000042e+00,7.686999999999999389e-01,8.750610000000000000e+05
2.880000000000000000e+05,1.143760000000000110e+00,7.514666666666666162e-01,8.842200000000000000e+05
2.910000000000000000e+05,1.145463333333333500e+00,7.477999999999999092e-01,8.934323333333333721e+05
2.940000000000000000e+05,1.149903333333333499e+00,7.555333333333332790e-01,9.026026666666666279e+05
2.970000000000000000e+05,1.143136666666666690e+00,7.479000000000000092e-01,9.119133333333333721e+05
3.000000000000000000e+05,1.136663333333333137e+00,7.470666666666666567e-01,9.209356666666666279e+05
3.030000000000000000e+05,1.146600000000000064e+00,7.516333333333333755e-01,9.301166666666666279e+05
3.060000000000000000e+05,1.155106666666666726e+00,7.544333333333334002e-01,9.393633333333333721e+05
3.090000000000000000e+05,1.149960000000000093e+00,7.551999999999999824e-01,9.485863333333333721e+05
3.120000000000000000e+05,1.147863333333333458e+00,7.532999999999999696e-01,9.577240000000000000e+05
3.150000000000000000e+05,1.151540000000000008e+00,7.510666666666666602e-01,9.669730000000000000e+05
3.180000000000000000e+05,1.161656666666666782e+00,7.600333333333333385e-01,9.761676666666666279e+05
3.210000000000000000e+05,1.148473333333333457e+00,7.537333333333333663e-01,9.851926666666666279e+05
3.240000000000000000e+05,1.156956666666666633e+00,7.550333333333333341e-01,9.952386666666666279e+05
3.270000000000000000e+05,1.147513333333333385e+00,7.531666666666666510e-01,1.003577000000000000e+06
3.300000000000000000e+05,1.137453333333333427e+00,7.469000000000000083e-01,1.012807333333333372e+06
3.330000000000000000e+05,1.155676666666666685e+00,7.562666666666665316e-01,1.021955666666666628e+06
3.360000000000000000e+05,1.156203333333333250e+00,7.581333333333333258e-01,1.031068000000000000e+06
3.390000000000000000e+05,1.155043333333333422e+00,7.597666666666667012e-01,1.040285000000000000e+06
3.420000000000000000e+05,1.137806666666666633e+00,7.495666666666668254e-01,1.049578666666666744e+06
3.450000000000000000e+05,1.175313333333333432e+00,7.658999999999999142e-01,1.058589000000000000e+06
3.480000000000000000e+05,1.165839999999999987e+00,7.616333333333332734e-01,1.067589666666666744e+06
3.510000000000000000e+05,1.145699999999999941e+00,7.508666666666666822e-01,1.076851000000000000e+06
3.540000000000000000e+05,1.134249999999999980e+00,7.430666666666666531e-01,1.085890000000000000e+06
3.570000000000000000e+05,1.155996666666666561e+00,7.550666666666666638e-01,1.095066000000000000e+06
3.600000000000000000e+05,1.155943333333333323e+00,7.598000000000001419e-01,1.104260666666666744e+06
3.630000000000000000e+05,1.156946666666666568e+00,7.547000000000000375e-01,1.113418333333333256e+06
3.660000000000000000e+05,1.138059999999999850e+00,7.438333333333333464e-01,1.122522000000000000e+06
3.690000000000000000e+05,1.134323333333333350e+00,7.452666666666667439e-01,1.131559000000000000e+06
3.720000000000000000e+05,1.156293333333333395e+00,7.570666666666666655e-01,1.140629333333333256e+06
3.750000000000000000e+05,1.149796666666666800e+00,7.528666666666666840e-01,1.149842666666666744e+06
3.780000000000000000e+05,1.146846666666666792e+00,7.521999999999998687e-01,1.158982333333333256e+06
3.810000000000000000e+05,1.146463333333333168e+00,7.503333333333334076e-01,1.168219333333333256e+06
3.840000000000000000e+05,1.164006666666666634e+00,7.622666666666666480e-01,1.177221333333333256e+06
3.870000000000000000e+05,1.147479999999999833e+00,7.530333333333333323e-01,1.186405666666666744e+06
3.900000000000000000e+05,1.150903333333333167e+00,7.535666666666666069e-01,1.195565666666666744e+06
3.930000000000000000e+05,1.133539999999999992e+00,7.437666666666666870e-01,1.204666000000000000e+06
3.960000000000000000e+05,1.146993333333333309e+00,7.510000000000000009e-01,1.213906000000000000e+06
3.990000000000000000e+05,1.155283333333333218e+00,7.552333333333333121e-01,1.223000000000000000e+06
4.020000000000000000e+05,1.159426666666666828e+00,7.593999999999999639e-01,1.232045666666666744e+06
4.050000000000000000e+05,1.138643333333333230e+00,7.497666666666665813e-01,1.242143666666666744e+06
4.080000000000000000e+05,1.172050000000000258e+00,7.683666666666666423e-01,1.250434000000000000e+06
4.110000000000000000e+05,1.152566666666666739e+00,7.528000000000000247e-01,1.259339000000000000e+06
4.140000000000000000e+05,1.168523333333333358e+00,7.648000000000000353e-01,1.268495000000000000e+06
4.170000000000000000e+05,1.168850000000000167e+00,7.658000000000000362e-01,1.277579000000000000e+06
4.200000000000000000e+05,1.147946666666666671e+00,7.532999999999999696e-01,1.286659333333333256e+06
4.230000000000000000e+05,1.152906666666666524e+00,7.563666666666666316e-01,1.295868666666666744e+06
4.260000000000000000e+05,1.166513333333333291e+00,7.609333333333333504e-01,1.305068000000000000e+06
4.290000000000000000e+05,1.161110000000000086e+00,7.592333333333334267e-01,1.313994333333333256e+06
4.320000000000000000e+05,1.157056666666666844e+00,7.566333333333332689e-01,1.323105333333333256e+06
4.350000000000000000e+05,1.143576666666666686e+00,7.494999999999999440e-01,1.332120333333333256e+06
4.380000000000000000e+05,1.145763333333333245e+00,7.492333333333333067e-01,1.341252666666666744e+06
4.410000000000000000e+05,1.166709999999999914e+00,7.604666666666667352e-01,1.350405000000000000e+06
4.440000000000000000e+05,1.151769999999999960e+00,7.571999999999999842e-01,1.359542000000000000e+06
4.470000000000000000e+05,1.153133333333333566e+00,7.547000000000000375e-01,1.368771000000000000e+06
4.500000000000000000e+05,1.154560000000000031e+00,7.538000000000000256e-01,1.377760666666666744e+06
4.530000000000000000e+05,1.161629999999999940e+00,7.588333333333333597e-01,1.386778666666666744e+06
4.560000000000000000e+05,1.153340000000000032e+00,7.557333333333332570e-01,1.395828333333333256e+06
4.590000000000000000e+05,1.152756666666666652e+00,7.547666666666666968e-01,1.404793333333333256e+06
4.620000000000000000e+05,1.143769999999999953e+00,7.485666666666667135e-01,1.413868666666666744e+06
4.650000000000000000e+05,1.168819999999999970e+00,7.650000000000000133e-01,1.423009666666666744e+06
4.680000000000000000e+05,1.166703333333333203e+00,7.597000000000000419e-01,1.432068666666666744e+06
4.710000000000000000e+05,1.155596666666666827e+00,7.555666666666667197e-01,1.441208333333333256e+06
4.740000000000000000e+05,1.152206666666666601e+00,7.556333333333333790e-01,1.450226000000000000e+06
4.770000000000000000e+05,1.166570000000000107e+00,7.589333333333333487e-01,1.459322000000000000e+06
4.800000000000000000e+05,1.145299999999999985e+00,7.511999999999999789e-01,1.468334000000000000e+06
4.830000000000000000e+05,1.153580000000000050e+00,7.541999999999999815e-01,1.477477333333333256e+06
4.860000000000000000e+05,1.164943333333333442e+00,7.610333333333333394e-01,1.486549000000000000e+06
4.890000000000000000e+05,1.150826666666666664e+00,7.559333333333334570e-01,1.495670666666666744e+06
4.920000000000000000e+05,1.167406666666666704e+00,7.605666666666667242e-01,1.504884666666666744e+06
4.950000000000000000e+05,1.160610000000000142e+00,7.587999999999999190e-01,1.513985666666666744e+06
4.980000000000000000e+05,1.163610000000000033e+00,7.591333333333333266e-01,1.523189000000000000e+06
5.010000000000000000e+05,1.170969999999999844e+00,7.639666666666666828e-01,1.532230666666666744e+06
5.040000000000000000e+05,1.130419999999999980e+00,7.424333333333331675e-01,1.542638333333333256e+06
5.070000000000000000e+05,1.154283333333333106e+00,7.544666666666666188e-01,1.550402333333333256e+06
5.100000000000000000e+05,1.159683333333333399e+00,7.564000000000000723e-01,1.559400333333333256e+06
5.130000000000000000e+05,1.159626666666666805e+00,7.591666666666666563e-01,1.568599333333333256e+06
5.160000000000000000e+05,1.148799999999999821e+00,7.501999999999999780e-01,1.577742000000000000e+06
5.190000000000000000e+05,1.151453333333333440e+00,7.526333333333333764e-01,1.586772333333333256e+06
5.220000000000000000e+05,1.161129999999999995e+00,7.570999999999999952e-01,1.595984333333333256e+06
5.250000000000000000e+05,1.139276666666666715e+00,7.449666666666666659e-01,1.605203000000000000e+06
5.280000000000000000e+05,1.136636666666666740e+00,7.442999999999999616e-01,1.614222666666666744e+06
5.310000000000000000e+05,1.163029999999999786e+00,7.593666666666666343e-01,1.623478000000000000e+06
5.340000000000000000e+05,1.157490000000000130e+00,7.546333333333333782e-01,1.632467666666666744e+06
5.370000000000000000e+05,1.138660000000000005e+00,7.450999999999999845e-01,1.641587666666666744e+06
5.400000000000000000e+05,1.140003333333333257e+00,7.479333333333334499e-01,1.650764666666666744e+06
5.430000000000000000e+05,1.150603333333333422e+00,7.505000000000000560e-01,1.660012000000000000e+06
5.460000000000000000e+05,1.162896666666666468e+00,7.571666666666666545e-01,1.669077666666666744e+06
5.490000000000000000e+05,1.146256666666666701e+00,7.487666666666666915e-01,1.678207000000000000e+06
5.520000000000000000e+05,1.165623333333333456e+00,7.608666666666666911e-01,1.687307333333333256e+06
5.550000000000000000e+05,1.151156666666666828e+00,7.534333333333332883e-01,1.696483666666666744e+06
5.580000000000000000e+05,1.134756666666666858e+00,7.442000000000000837e-01,1.705745666666666744e+06
5.610000000000000000e+05,1.147536666666666649e+00,7.536333333333332662e-01,1.714769333333333256e+06
5.640000000000000000e+05,1.152793333333333337e+00,7.545000000000000595e-01,1.723921333333333256e+06
5.670000000000000000e+05,1.138840000000000074e+00,7.444000000000000616e-01,1.733100000000000000e+06
5.700000000000000000e+05,1.151476666666666704e+00,7.499666666666667814e-01,1.742273333333333256e+06
5.730000000000000000e+05,1.158689999999999998e+00,7.561333333333332130e-01,1.751321333333333256e+06
5.760000000000000000e+05,1.131760000000000099e+00,7.431999999999999718e-01,1.760566000000000000e+06
5.790000000000000000e+05,1.145503333333333096e+00,7.505666666666667153e-01,1.769703000000000000e+06
5.820000000000000000e+05,1.156469999999999887e+00,7.548000000000000265e-01,1.778825333333333256e+06
5.850000000000000000e+05,1.152036666666666598e+00,7.520999999999999908e-01,1.787938666666666744e+06
5.880000000000000000e+05,1.163696666666666601e+00,7.587000000000000410e-01,1.797039666666666744e+06
5.910000000000000000e+05,1.146660000000000013e+00,7.512333333333334195e-01,1.806039333333333256e+06
5.940000000000000000e+05,1.132430000000000048e+00,7.447333333333333583e-01,1.815139666666666744e+06
5.970000000000000000e+05,1.150719999999999965e+00,7.543999999999999595e-01,1.824213000000000000e+06
6.000000000000000000e+05,1.156976666666666764e+00,7.560999999999999943e-01,1.833345000000000000e+06
6.030000000000000000e+05,1.154753333333333520e+00,7.555999999999999384e-01,1.842486000000000000e+06
6.060000000000000000e+05,1.146533333333333404e+00,7.493666666666666254e-01,1.851625000000000000e+06
6.090000000000000000e+05,1.132460000000000022e+00,7.423999999999999488e-01,1.860723000000000000e+06
6.120000000000000000e+05,1.162423333333333142e+00,7.602000000000000979e-01,1.869920333333333256e+06
6.150000000000000000e+05,1.140846666666666565e+00,7.467333333333332490e-01,1.879064666666666744e+06
6.180000000000000000e+05,1.166066666666666585e+00,7.596666666666666012e-01,1.888232000000000000e+06
6.210000000000000000e+05,1.149866666666666815e+00,7.530666666666666620e-01,1.898787666666666744e+06
6.240000000000000000e+05,1.147296666666666631e+00,7.542666666666666409e-01,1.906668666666666744e+06
6.270000000000000000e+05,1.155286666666666795e+00,7.518333333333333535e-01,1.915737333333333256e+06
6.300000000000000000e+05,1.153093333333333304e+00,7.562000000000000943e-01,1.924972666666666744e+06
6.330000000000000000e+05,1.156156666666666721e+00,7.564999999999999503e-01,1.934084000000000000e+06
6.360000000000000000e+05,1.153116666666666790e+00,7.547666666666666968e-01,1.943231666666666744e+06
6.390000000000000000e+05,1.161203333333333365e+00,7.552666666666666417e-01,1.952411333333333256e+06
6.420000000000000000e+05,1.161436666666666673e+00,7.562333333333333130e-01,1.961428666666666744e+06
6.450000000000000000e+05,1.141909999999999981e+00,7.491333333333334288e-01,1.970603333333333256e+06
6.480000000000000000e+05,1.148826666666666663e+00,7.520000000000001128e-01,1.979820000000000000e+06
6.510000000000000000e+05,1.144143333333333290e+00,7.479666666666666686e-01,1.989003666666666744e+06
6.540000000000000000e+05,1.149396666666666622e+00,7.513999999999999568e-01,1.998357666666666744e+06
6.570000000000000000e+05,1.136906666666666732e+00,7.452666666666667439e-01,2.007633000000000000e+06
6.600000000000000000e+05,1.148606666666666554e+00,7.522999999999999687e-01,2.016854666666666744e+06
6.630000000000000000e+05,1.157856666666666756e+00,7.611666666666666581e-01,2.025983333333333256e+06
6.660000000000000000e+05,1.156073333333333286e+00,7.580000000000000071e-01,2.035252666666666744e+06
6.690000000000000000e+05,1.140626666666666678e+00,7.471666666666667567e-01,2.044463000000000000e+06
6.720000000000000000e+05,1.155053333333333265e+00,7.564999999999999503e-01,2.053576666666666744e+06
6.750000000000000000e+05,1.147459999999999924e+00,7.480333333333333279e-01,2.062781333333333256e+06
6.780000000000000000e+05,1.135176666666666501e+00,7.432333333333333014e-01,2.071957000000000000e+06
6.810000000000000000e+05,1.138603333333333412e+00,7.460333333333334371e-01,2.081010000000000000e+06
6.840000000000000000e+05,1.160646666666666604e+00,7.560999999999999943e-01,2.090248000000000000e+06
6.870000000000000000e+05,1.143329999999999957e+00,7.464999999999998304e-01,2.099441000000000000e+06
6.900000000000000000e+05,1.160860000000000003e+00,7.564333333333332909e-01,2.108560333333333489e+06
6.930000000000000000e+05,1.142060000000000075e+00,7.489666666666666694e-01,2.117786000000000000e+06
6.960000000000000000e+05,1.156879999999999908e+00,7.543000000000000815e-01,2.126941666666666511e+06
6.990000000000000000e+05,1.150203333333333466e+00,7.552666666666666417e-01,2.136035666666666511e+06
7.020000000000000000e+05,1.157783333333333387e+00,7.557666666666666977e-01,2.145260666666666511e+06
7.050000000000000000e+05,1.153359999999999941e+00,7.534000000000000696e-01,2.154440333333333489e+06
7.080000000000000000e+05,1.136666666666666714e+00,7.442000000000000837e-01,2.163533000000000000e+06
7.110000000000000000e+05,1.154553333333333320e+00,7.522999999999999687e-01,2.172801000000000000e+06
7.140000000000000000e+05,1.150596666666666712e+00,7.484999999999999432e-01,2.181868333333333489e+06
7.170000000000000000e+05,1.153256666666666597e+00,7.539666666666665629e-01,2.191211666666666511e+06
7.200000000000000000e+05,1.145413333333333172e+00,7.480999999999999872e-01,2.200132666666666511e+06
7.230000000000000000e+05,1.138336666666666774e+00,7.503333333333334076e-01,2.209281000000000000e+06
7.260000000000000000e+05,1.133386666666666764e+00,7.436000000000001497e-01,2.218220666666666511e+06
7.290000000000000000e+05,1.148173333333333490e+00,7.506333333333333746e-01,2.227443000000000000e+06
7.320000000000000000e+05,1.150153333333333139e+00,7.488000000000000211e-01,2.236362000000000000e+06
7.350000000000000000e+05,1.144953333333333267e+00,7.506333333333333746e-01,2.245547666666666511e+06
7.380000000000000000e+05,1.146173333333333266e+00,7.507000000000000339e-01,2.254702000000000000e+06
7.410000000000000000e+05,1.152026666666666754e+00,7.539000000000001256e-01,2.263828333333333489e+06
7.440000000000000000e+05,1.146843333333333215e+00,7.496666666666665924e-01,2.273113333333333489e+06
7.470000000000000000e+05,1.145786666666666731e+00,7.500333333333334407e-01,2.282307000000000000e+06
7.500000000000000000e+05,1.143049999999999899e+00,7.506000000000000449e-01,2.291326666666666511e+06
7.530000000000000000e+05,1.132529999999999815e+00,7.424333333333333895e-01,2.300600333333333489e+06
7.560000000000000000e+05,1.160440000000000138e+00,7.550999999999999934e-01,2.309758666666666511e+06
7.590000000000000000e+05,1.150703333333333411e+00,7.507999999999999119e-01,2.318834000000000000e+06
7.620000000000000000e+05,1.145933333333333470e+00,7.504666666666666153e-01,2.329733000000000000e+06
7.650000000000000000e+05,1.138903333333333379e+00,7.443666666666666210e-01,2.337295666666666511e+06
7.680000000000000000e+05,1.141016666666666568e+00,7.451999999999999735e-01,2.346237000000000000e+06
7.710000000000000000e+05,1.133113333333333417e+00,7.424333333333333895e-01,2.355202666666666511e+06
7.740000000000000000e+05,1.135626666666666784e+00,7.425666666666667082e-01,2.364065666666666511e+06
7.770000000000000000e+05,1.136586666666666634e+00,7.429666666666666641e-01,2.373033000000000000e+06
7.800000000000000000e+05,1.134483333333333288e+00,7.429999999999999938e-01,2.381953333333333489e+06
7.830000000000000000e+05,1.141820000000000057e+00,7.473666666666666236e-01,2.391098000000000000e+06
7.860000000000000000e+05,1.148810000000000109e+00,7.519000000000000128e-01,2.400186666666666511e+06
7.890000000000000000e+05,1.163343333333333396e+00,7.587000000000000410e-01,2.409322666666666511e+06
7.920000000000000000e+05,1.138163333333333194e+00,7.446000000000000396e-01,2.418522333333333489e+06
7.950000000000000000e+05,1.140230000000000077e+00,7.452666666666667439e-01,2.427712666666666511e+06
7.980000000000000000e+05,1.145443333333333369e+00,7.489000000000000101e-01,2.436942000000000000e+06
8.010000000000000000e+05,1.146146666666666647e+00,7.482333333333333059e-01,2.446086333333333489e+06
8.040000000000000000e+05,1.148813333333333242e+00,7.464333333333333931e-01,2.455040000000000000e+06
8.070000000000000000e+05,1.145140000000000047e+00,7.484999999999999432e-01,2.464372666666666511e+06
8.100000000000000000e+05,1.146016666666666461e+00,7.531666666666666510e-01,2.473549000000000000e+06
8.130000000000000000e+05,1.119246666666666723e+00,7.354333333333332723e-01,2.482600000000000000e+06
8.160000000000000000e+05,1.148986666666666601e+00,7.513666666666667382e-01,2.491926666666666511e+06
8.190000000000000000e+05,1.128250000000000197e+00,7.388000000000000123e-01,2.500888333333333489e+06
8.220000000000000000e+05,1.122863333333333324e+00,7.366333333333333622e-01,2.510202666666666511e+06
8.250000000000000000e+05,1.144440000000000124e+00,7.478000000000001313e-01,2.519496666666666511e+06
8.280000000000000000e+05,1.142986666666666595e+00,7.494999999999999440e-01,2.528685666666666511e+06
8.310000000000000000e+05,1.134233333333333427e+00,7.417333333333333556e-01,2.537832333333333489e+06
8.340000000000000000e+05,1.136056666666666715e+00,7.449999999999999956e-01,2.547017000000000000e+06
8.370000000000000000e+05,1.139193333333333280e+00,7.433666666666667311e-01,2.556100000000000000e+06
8.400000000000000000e+05,1.147293333333333498e+00,7.480999999999999872e-01,2.565354000000000000e+06
8.430000000000000000e+05,1.155223333333333491e+00,7.529000000000000137e-01,2.574260333333333489e+06
8.460000000000000000e+05,1.134190000000000031e+00,7.442333333333333023e-01,2.583491000000000000e+06
8.490000000000000000e+05,1.141240000000000032e+00,7.487666666666666915e-01,2.592690666666666511e+06
8.520000000000000000e+05,1.145986666666666709e+00,7.484999999999999432e-01,2.601877666666666511e+06
8.550000000000000000e+05,1.146519999999999984e+00,7.510000000000000009e-01,2.611049333333333489e+06
8.580000000000000000e+05,1.140010000000000190e+00,7.445666666666665989e-01,2.620235666666666511e+06
8.610000000000000000e+05,1.139399999999999968e+00,7.450999999999999845e-01,2.629310000000000000e+06
8.640000000000000000e+05,1.146706666666666763e+00,7.484666666666667245e-01,2.638572666666666511e+06
8.670000000000000000e+05,1.143383333333333418e+00,7.451666666666666439e-01,2.647790000000000000e+06
8.700000000000000000e+05,1.122213333333333507e+00,7.381666666666667487e-01,2.657028000000000000e+06
8.730000000000000000e+05,1.146643333333333237e+00,7.483333333333334059e-01,2.666268666666666511e+06
8.760000000000000000e+05,1.138550000000000173e+00,7.433999999999999497e-01,2.675425000000000000e+06
8.790000000000000000e+05,1.148063333333333214e+00,7.497333333333333627e-01,2.684664333333333489e+06
8.820000000000000000e+05,1.150649999999999951e+00,7.516333333333333755e-01,2.693821000000000000e+06
8.850000000000000000e+05,1.127053333333333240e+00,7.402333333333332988e-01,2.702987000000000000e+06
8.880000000000000000e+05,1.132170000000000121e+00,7.393333333333332869e-01,2.712209333333333489e+06
8.910000000000000000e+05,1.135233333333333094e+00,7.434666666666666091e-01,2.721561000000000000e+06
8.940000000000000000e+05,1.151583333333333181e+00,7.506000000000000449e-01,2.730669666666666511e+06
8.970000000000000000e+05,1.137873333333333292e+00,7.421999999999999709e-01,2.739800666666666511e+06
9.000000000000000000e+05,1.152646666666666597e+00,7.524333333333332874e-01,2.748882666666666511e+06
9.030000000000000000e+05,1.140589999999999771e+00,7.454333333333332812e-01,2.758148666666666511e+06
9.060000000000000000e+05,1.116433333333333389e+00,7.337333333333333485e-01,2.767161666666666511e+06
9.090000000000000000e+05,1.138603333333333190e+00,7.436999999999999167e-01,2.776203000000000000e+06
9.120000000000000000e+05,1.134156666666666702e+00,7.438666666666667870e-01,2.785413333333333489e+06
9.150000000000000000e+05,1.130873333333333397e+00,7.407333333333333547e-01,2.794573333333333489e+06
9.180000000000000000e+05,1.143293333333333273e+00,7.483666666666666245e-01,2.803921333333333489e+06
9.210000000000000000e+05,1.154976666666666540e+00,7.515333333333332755e-01,2.813134333333333489e+06
9.240000000000000000e+05,1.133626666666666560e+00,7.444666666666664989e-01,2.822359333333333489e+06
9.270000000000000000e+05,1.143883333333333363e+00,7.431666666666666421e-01,2.831440000000000000e+06
9.300000000000000000e+05,1.144226666666666725e+00,7.447333333333333583e-01,2.842567333333333489e+06
9.330000000000000000e+05,1.131366666666666632e+00,7.404333333333333877e-01,2.849785666666666511e+06
9.360000000000000000e+05,1.131839999999999957e+00,7.387333333333332419e-01,2.859047333333333489e+06
9.390000000000000000e+05,1.144143333333333290e+00,7.489333333333333398e-01,2.868085000000000000e+06
9.420000000000000000e+05,1.138093333333333401e+00,7.443333333333334023e-01,2.877239000000000000e+06
9.450000000000000000e+05,1.146749999999999936e+00,7.494000000000000661e-01,2.886286666666666511e+06
9.480000000000000000e+05,1.122693333333333321e+00,7.368666666666666698e-01,2.895371000000000000e+06
9.510000000000000000e+05,1.126470000000000082e+00,7.376999999999999114e-01,2.904559666666666511e+06
9.540000000000000000e+05,1.145920000000000050e+00,7.499666666666665593e-01,2.913759333333333489e+06
9.570000000000000000e+05,1.150063333333333437e+00,7.503333333333332966e-01,2.922868666666666511e+06
9.600000000000000000e+05,1.133103333333333351e+00,7.408333333333332327e-01,2.932025666666666511e+06
9.630000000000000000e+05,1.143306666666666693e+00,7.465333333333333821e-01,2.941093000000000000e+06
9.660000000000000000e+05,1.140396666666666725e+00,7.446666666666666989e-01,2.950142666666666511e+06
9.690000000000000000e+05,1.135036666666666472e+00,7.410666666666667624e-01,2.959403000000000000e+06
9.720000000000000000e+05,1.158570000000000100e+00,7.542666666666666409e-01,2.968441666666666511e+06
9.750000000000000000e+05,1.153800000000000159e+00,7.540999999999998815e-01,2.977552000000000000e+06
9.780000000000000000e+05,1.139990000000000059e+00,7.448666666666667879e-01,2.986630666666666511e+06
9.810000000000000000e+05,1.144226666666666725e+00,7.511999999999999789e-01,2.995944333333333489e+06
9.840000000000000000e+05,1.148303333333333454e+00,7.470666666666666567e-01,3.005205333333333489e+06
9.870000000000000000e+05,1.138966666666666461e+00,7.459999999999999964e-01,3.014256333333333489e+06
9.900000000000000000e+05,1.139286666666666781e+00,7.463666666666665117e-01,3.023349000000000000e+06
9.930000000000000000e+05,1.136986666666666590e+00,7.413999999999999480e-01,3.032526333333333489e+06
9.960000000000000000e+05,1.140463333333333162e+00,7.465666666666667117e-01,3.041743333333333489e+06
9.990000000000000000e+05,1.133546666666666702e+00,7.441000000000000947e-01,3.050829333333333489e+06
1.002000000000000000e+06,1.141096666666666648e+00,7.462333333333334151e-01,3.060077333333333489e+06
1.005000000000000000e+06,1.137529999999999930e+00,7.441999999999998616e-01,3.069231000000000000e+06
1.008000000000000000e+06,1.163306666666666711e+00,7.552333333333333121e-01,3.078402666666666511e+06
1.011000000000000000e+06,1.149986666666666713e+00,7.496666666666667034e-01,3.087588666666666511e+06
1.014000000000000000e+06,1.141689999999999872e+00,7.418333333333332336e-01,3.096742000000000000e+06
1.017000000000000000e+06,1.133736666666666615e+00,7.426666666666666972e-01,3.105936333333333489e+06
1.020000000000000000e+06,1.138616666666666610e+00,7.458000000000000185e-01,3.115025333333333489e+06
1.023000000000000000e+06,1.137233333333333318e+00,7.452999999999999625e-01,3.124196000000000000e+06
1.026000000000000000e+06,1.136819999999999942e+00,7.415666666666665963e-01,3.133288333333333489e+06
1.029000000000000000e+06,1.153473333333333350e+00,7.505333333333332746e-01,3.142486000000000000e+06
1.032000000000000000e+06,1.135869999999999935e+00,7.445666666666667100e-01,3.151546666666666511e+06
1.035000000000000000e+06,1.144976666666666754e+00,7.452666666666667439e-01,3.160683333333333489e+06
1.038000000000000000e+06,1.141323333333333467e+00,7.432333333333334124e-01,3.169766333333333489e+06
1.041000000000000000e+06,1.138463333333333383e+00,7.439666666666666650e-01,3.178869000000000000e+06
1.044000000000000000e+06,1.137156666666666593e+00,7.485000000000000542e-01,3.187967666666666511e+06
1.047000000000000000e+06,1.127189999999999914e+00,7.395000000000000462e-01,3.197153000000000000e+06
1.050000000000000000e+06,1.139113333333333422e+00,7.460666666666666558e-01,3.206314333333333489e+06
1.053000000000000000e+06,1.128766666666666474e+00,7.414999999999999369e-01,3.215535000000000000e+06
1.056000000000000000e+06,1.134773333333333412e+00,7.444999999999999396e-01,3.224660000000000000e+06
1.059000000000000000e+06,1.120186666666666442e+00,7.378666666666666707e-01,3.233760333333333489e+06
1.062000000000000000e+06,1.139059999999999961e+00,7.461666666666667558e-01,3.242715666666666511e+06
1.065000000000000000e+06,1.131623333333333425e+00,7.405666666666667064e-01,3.251917000000000000e+06
1.068000000000000000e+06,1.137956666666666727e+00,7.449333333333333362e-01,3.260924000000000000e+06
1.071000000000000000e+06,1.136743333333333217e+00,7.426666666666665861e-01,3.270079333333333489e+06
1.074000000000000000e+06,1.132209999999999939e+00,7.412333333333332996e-01,3.279249000000000000e+06
1.077000000000000000e+06,1.146083333333333343e+00,7.473999999999999533e-01,3.288194333333333489e+06
1.080000000000000000e+06,1.145433333333333303e+00,7.482000000000000872e-01,3.297505000000000000e+06
1.083000000000000000e+06,1.154476666666666596e+00,7.549999999999998934e-01,3.306772666666666511e+06
1.086000000000000000e+06,1.139336666666666664e+00,7.451666666666666439e-01,3.316009666666666511e+06
1.089000000000000000e+06,1.139793333333333436e+00,7.427666666666666861e-01,3.325199666666666511e+06
1.092000000000000000e+06,1.139843333333333320e+00,7.431999999999999718e-01,3.334283333333333489e+06
1.095000000000000000e+06,1.162763333333333149e+00,7.587333333333333707e-01,3.343554666666666511e+06
1.098000000000000000e+06,1.134886666666666821e+00,7.425333333333332675e-01,3.352483666666666511e+06
1.101000000000000000e+06,1.140093333333333403e+00,7.450666666666667659e-01,3.361570666666666511e+06
1.104000000000000000e+06,1.127933333333333232e+00,7.383000000000000673e-01,3.370755000000000000e+06
1.107000000000000000e+06,1.160356666666666703e+00,7.593666666666667453e-01,3.379856666666666511e+06
1.110000000000000000e+06,1.139259999999999939e+00,7.434666666666666091e-01,3.389029666666666511e+06
1.113000000000000000e+06,1.152556666666666674e+00,7.491666666666666474e-01,3.398093666666666511e+06
1.116000000000000000e+06,1.132983333333333453e+00,7.417666666666665742e-01,3.407260333333333489e+06
1.119000000000000000e+06,1.147956666666666514e+00,7.513333333333332975e-01,3.416351333333333489e+06
1.122000000000000000e+06,1.133950000000000014e+00,7.433666666666667311e-01,3.425375000000000000e+06
1.125000000000000000e+06,1.154663333333333375e+00,7.531333333333333213e-01,3.434593000000000000e+06
1.128000000000000000e+06,1.133920000000000039e+00,7.426333333333333675e-01,3.443688333333333489e+06
1.131000000000000000e+06,1.139276666666666715e+00,7.455666666666665998e-01,3.452946333333333489e+06
1.134000000000000000e+06,1.136126666666666729e+00,7.394333333333333869e-01,3.464263000000000000e+06
1.137000000000000000e+06,1.137029999999999985e+00,7.422666666666666302e-01,3.471115666666666511e+06
1.140000000000000000e+06,1.137870000000000159e+00,7.460000000000001075e-01,3.480212000000000000e+06
1.143000000000000000e+06,1.135683333333333378e+00,7.415666666666665963e-01,3.489380333333333489e+06
1.146000000000000000e+06,1.122479999999999922e+00,7.343999999999999417e-01,3.498566333333333489e+06
1.149000000000000000e+06,1.129926666666666746e+00,7.404333333333333877e-01,3.507861333333333489e+06
1.152000000000000000e+06,1.132756666666666634e+00,7.383333333333332860e-01,3.517003333333333489e+06
1.155000000000000000e+06,1.129886666666666706e+00,7.390666666666666496e-01,3.526071333333333489e+06
1.158000000000000000e+06,1.123093333333333277e+00,7.357000000000000206e-01,3.535385000000000000e+06
1.161000000000000000e+06,1.140983333333333460e+00,7.451666666666666439e-01,3.544605333333333489e+06
1.164000000000000000e+06,1.125460000000000127e+00,7.366333333333333622e-01,3.553890666666666511e+06
1.167000000000000000e+06,1.128633333333333377e+00,7.392666666666666275e-01,3.563043000000000000e+06
1.170000000000000000e+06,1.132413333333333272e+00,7.435000000000000497e-01,3.572085000000000000e+06
1.173000000000000000e+06,1.129656666666666753e+00,7.381333333333333080e-01,3.581150666666666511e+06
1.176000000000000000e+06,1.136656666666666426e+00,7.409333333333333327e-01,3.590250666666666511e+06
1.179000000000000000e+06,1.141216666666666768e+00,7.486666666666667025e-01,3.599552333333333489e+06
1.182000000000000000e+06,1.143070000000000030e+00,7.460333333333334371e-01,3.608682333333333489e+06
1.185000000000000000e+06,1.130696666666666461e+00,7.422999999999998488e-01,3.617776333333333489e+06
1.188000000000000000e+06,1.136896666666666667e+00,7.434333333333332794e-01,3.627099333333333489e+06
1.191000000000000000e+06,1.140866666666666696e+00,7.469000000000000083e-01,3.636203000000000000e+06
1.194000000000000000e+06,1.137726666666666553e+00,7.459666666666667778e-01,3.645372333333333489e+06
1.197000000000000000e+06,1.132470000000000088e+00,7.410333333333332106e-01,3.654533666666666511e+06
1.200000000000000000e+06,1.134500000000000064e+00,7.417666666666665742e-01,3.663707000000000000e+06
1.203000000000000000e+06,1.125459999999999905e+00,7.367000000000000215e-01,3.672897666666666511e+06
1.206000000000000000e+06,1.133920000000000039e+00,7.440000000000001057e-01,3.682192333333333489e+06
1.209000000000000000e+06,1.118999999999999995e+00,7.333666666666666112e-01,3.691215666666666511e+06
1.212000000000000000e+06,1.112020000000000008e+00,7.287000000000000144e-01,3.700426000000000000e+06
1.215000000000000000e+06,1.125323333333333231e+00,7.381666666666667487e-01,3.709569000000000000e+06
1.218000000000000000e+06,1.133259999999999934e+00,7.400999999999999801e-01,3.718736666666666511e+06
1.221000000000000000e+06,1.134103333333333241e+00,7.403666666666666174e-01,3.727847666666666511e+06
1.224000000000000000e+06,1.129236666666666666e+00,7.406666666666668064e-01,3.737014666666666511e+06
1.227000000000000000e+06,1.147616666666666729e+00,7.475666666666667126e-01,3.746306000000000000e+06
1.230000000000000000e+06,1.129943333333333300e+00,7.410333333333332106e-01,3.755471333333333489e+06
1.233000000000000000e+06,1.120630000000000015e+00,7.347000000000000197e-01,3.764727000000000000e+06
1.236000000000000000e+06,1.124910000000000077e+00,7.390333333333334309e-01,3.773917333333333489e+06
1.239000000000000000e+06,1.134500000000000064e+00,7.428000000000000158e-01,3.782979000000000000e+06
1.242000000000000000e+06,1.141213333333333191e+00,7.459666666666667778e-01,3.792036666666666511e+06
1.245000000000000000e+06,1.130919999999999925e+00,7.408000000000000140e-01,3.801166000000000000e+06
1.248000000000000000e+06,1.134913333333333219e+00,7.414999999999999369e-01,3.810200000000000000e+06
1.251000000000000000e+06,1.125953333333333362e+00,7.368999999999999995e-01,3.819372000000000000e+06
1.254000000000000000e+06,1.141446666666666721e+00,7.458999999999998964e-01,3.828614333333333489e+06
1.257000000000000000e+06,1.126036666666666797e+00,7.372333333333332961e-01,3.837799333333333489e+06
1.260000000000000000e+06,1.123240000000000016e+00,7.355666666666667020e-01,3.847042333333333489e+06
1.263000000000000000e+06,1.126236666666666553e+00,7.357333333333332392e-01,3.856379333333333489e+06
1.266000000000000000e+06,1.141566666666666618e+00,7.437666666666666870e-01,3.865629000000000000e+06
1.269000000000000000e+06,1.151286666666666791e+00,7.513000000000000789e-01,3.874688333333333489e+06
1.272000000000000000e+06,1.137866666666666582e+00,7.421333333333333115e-01,3.884004333333333489e+06
1.275000000000000000e+06,1.120103333333333451e+00,7.332999999999999519e-01,3.893211333333333489e+06
1.278000000000000000e+06,1.141190000000000149e+00,7.450666666666666549e-01,3.902447666666666511e+06
1.281000000000000000e+06,1.126216666666666644e+00,7.379999999999999893e-01,3.911640333333333489e+06
1.284000000000000000e+06,1.134343333333333481e+00,7.423000000000000709e-01,3.920793333333333489e+06
1.287000000000000000e+06,1.124463333333333370e+00,7.376999999999999114e-01,3.930158666666666511e+06
1.290000000000000000e+06,1.137216666666666542e+00,7.418000000000000149e-01,3.939212333333333489e+06
1.293000000000000000e+06,1.136223333333333363e+00,7.441999999999998616e-01,3.948618000000000000e+06
1.296000000000000000e+06,1.148209999999999953e+00,7.471333333333333160e-01,3.957721666666666511e+06
1.299000000000000000e+06,1.131800000000000139e+00,7.413333333333332886e-01,3.966590333333333489e+06
1.302000000000000000e+06,1.118726666666666647e+00,7.326333333333333586e-01,3.975868333333333489e+06
1.305000000000000000e+06,1.134849999999999914e+00,7.425333333333332675e-01,3.985020333333333489e+06
1.308000000000000000e+06,1.133506666666666662e+00,7.402333333333332988e-01,3.994199333333333489e+06
1.311000000000000000e+06,1.127186666666666559e+00,7.368000000000000105e-01,4.003288666666666511e+06
1.314000000000000000e+06,1.116716666666666802e+00,7.313999999999999391e-01,4.012538666666666511e+06
1.317000000000000000e+06,1.136623333333333319e+00,7.435000000000000497e-01,4.021814333333333489e+06
1.320000000000000000e+06,1.119693333333333429e+00,7.325666666666666993e-01,4.031080333333333489e+06
1.323000000000000000e+06,1.128566666666666718e+00,7.378333333333332300e-01,4.040297000000000000e+06
1.326000000000000000e+06,1.123389999999999889e+00,7.330666666666667552e-01,4.049409000000000000e+06
1.329000000000000000e+06,1.142216666666666658e+00,7.441000000000000947e-01,4.058639333333333489e+06
1.332000000000000000e+06,1.123830000000000107e+00,7.348333333333333384e-01,4.067644333333333489e+06
1.335000000000000000e+06,1.136323333333333352e+00,7.426333333333333675e-01,4.076479666666666511e+06
1.338000000000000000e+06,1.138040000000000163e+00,7.437000000000000277e-01,4.085789333333333489e+06
1.341000000000000000e+06,1.121243333333333370e+00,7.347000000000000197e-01,4.094812333333333489e+06
1.344000000000000000e+06,1.135963333333333214e+00,7.428333333333333455e-01,4.103987666666666511e+06
1.347000000000000000e+06,1.127900000000000125e+00,7.372666666666667368e-01,4.113053666666666511e+06
1.350000000000000000e+06,1.129673333333333307e+00,7.408666666666666734e-01,4.122239666666666511e+06
1.353000000000000000e+06,1.130359999999999809e+00,7.400666666666667615e-01,4.131387000000000000e+06
1.356000000000000000e+06,1.143006666666666726e+00,7.421333333333333115e-01,4.140579000000000000e+06
1.359000000000000000e+06,1.133903333333333263e+00,7.423000000000000709e-01,4.149672000000000000e+06
1.362000000000000000e+06,1.123806666666666620e+00,7.364000000000000545e-01,4.158950333333333489e+06
1.365000000000000000e+06,1.121023333333333483e+00,7.363666666666667249e-01,4.168130333333333489e+06
1.368000000000000000e+06,1.138843333333333208e+00,7.450666666666666549e-01,4.177337000000000000e+06
1.371000000000000000e+06,1.139253333333333451e+00,7.399333333333334428e-01,4.186532000000000000e+06
1.374000000000000000e+06,1.138249999999999984e+00,7.459333333333333371e-01,4.195825333333333023e+06
1.377000000000000000e+06,1.127266666666666639e+00,7.400666666666667615e-01,4.205019666666666977e+06
1.380000000000000000e+06,1.123129999999999962e+00,7.348666666666666680e-01,4.216908333333333023e+06
1.383000000000000000e+06,1.134953333333333481e+00,7.366333333333333622e-01,4.223271666666666977e+06
1.386000000000000000e+06,1.127520000000000078e+00,7.357999999999998986e-01,4.232565666666666977e+06
1.389000000000000000e+06,1.122883333333333233e+00,7.332666666666666222e-01,4.241618333333333023e+06
1.392000000000000000e+06,1.119849999999999790e+00,7.331333333333333035e-01,4.250878666666666977e+06
1.395000000000000000e+06,1.135253333333333225e+00,7.411333333333333107e-01,4.260134666666666977e+06
1.398000000000000000e+06,1.116509999999999891e+00,7.293333333333333890e-01,4.269220000000000000e+06
1.401000000000000000e+06,1.127413333333333378e+00,7.389999999999999902e-01,4.278384666666666977e+06
1.404000000000000000e+06,1.118306666666666560e+00,7.319333333333334357e-01,4.287677000000000000e+06
1.407000000000000000e+06,1.120370000000000088e+00,7.361666666666666359e-01,4.296864333333333023e+06
1.410000000000000000e+06,1.120273333333333454e+00,7.322999999999999510e-01,4.306083333333333023e+06
1.413000000000000000e+06,1.122276666666666811e+00,7.292333333333332890e-01,4.315260000000000000e+06
1.416000000000000000e+06,1.131826666666666759e+00,7.404666666666667174e-01,4.324317333333333023e+06
1.419000000000000000e+06,1.137279999999999847e+00,7.435999999999999277e-01,4.333612333333333023e+06
1.422000000000000000e+06,1.126773333333333404e+00,7.377333333333333520e-01,4.342712000000000000e+06
1.425000000000000000e+06,1.127816666666666690e+00,7.385666666666667046e-01,4.351913333333333023e+06
1.428000000000000000e+06,1.132496666666666707e+00,7.399000000000000021e-01,4.361039666666666977e+06
1.431000000000000000e+06,1.128853333333333264e+00,7.365333333333333732e-01,4.370241000000000000e+06
1.434000000000000000e+06,1.125953333333333362e+00,7.338000000000000078e-01,4.379375666666666977e+06
1.437000000000000000e+06,1.128553333333333297e+00,7.374666666666666037e-01,4.388646666666666977e+06
1.440000000000000000e+06,1.126369999999999871e+00,7.360333333333333172e-01,4.397820000000000000e+06
1.443000000000000000e+06,1.123973333333333269e+00,7.336000000000000298e-01,4.407015333333333023e+06
1.446000000000000000e+06,1.134786666666666610e+00,7.439333333333332243e-01,4.416151000000000000e+06
1.449000000000000000e+06,1.137809999999999988e+00,7.435999999999999277e-01,4.425332333333333023e+06
1.452000000000000000e+06,1.145966666666666578e+00,7.487333333333333618e-01,4.434641666666666977e+06
1.455000000000000000e+06,1.125483333333333391e+00,7.375666666666665927e-01,4.443846666666666977e+06
1.458000000000000000e+06,1.126686666666666392e+00,7.383333333333332860e-01,4.452900333333333023e+06
1.461000000000000000e+06,1.125823333333333176e+00,7.352666666666666240e-01,4.462110000000000000e+06
1.464000000000000000e+06,1.131133333333333324e+00,7.418000000000000149e-01,4.471143666666666977e+06
1.467000000000000000e+06,1.134700000000000042e+00,7.424666666666666082e-01,4.480299333333333023e+06
1.470000000000000000e+06,1.127700000000000147e+00,7.379999999999999893e-01,4.489471000000000000e+06
1.473000000000000000e+06,1.132983333333333453e+00,7.409999999999999920e-01,4.498620000000000000e+06
1.476000000000000000e+06,1.135186666666666566e+00,7.385333333333333750e-01,4.507808333333333023e+06
1.479000000000000000e+06,1.128743333333333210e+00,7.365333333333333732e-01,4.517122666666666977e+06
1.482000000000000000e+06,1.143683333333333385e+00,7.435666666666667091e-01,4.526342333333333023e+06
1.485000000000000000e+06,1.118413333333333481e+00,7.336666666666666892e-01,4.535445000000000000e+06
1.488000000000000000e+06,1.127593333333333447e+00,7.398999999999998911e-01,4.544530000000000000e+06
1.491000000000000000e+06,1.124173333333333247e+00,7.356666666666665799e-01,4.553631333333333023e+06
1.494000000000000000e+06,1.113733333333333242e+00,7.269666666666667609e-01,4.562761666666666977e+06
1.497000000000000000e+06,1.120179999999999731e+00,7.345333333333332604e-01,4.571878333333333023e+06
1.500000000000000000e+06,1.147149999999999892e+00,7.490666666666666584e-01,4.581093000000000000e+06
1.503000000000000000e+06,1.138340000000000130e+00,7.418666666666666742e-01,4.590175333333333023e+06
1.506000000000000000e+06,1.134290000000000020e+00,7.436666666666665870e-01,4.599344333333333023e+06
1.509000000000000000e+06,1.130496666666666705e+00,7.390666666666666496e-01,4.608546666666666977e+06
1.512000000000000000e+06,1.114586666666666614e+00,7.274666666666665948e-01,4.617789666666666977e+06
1.515000000000000000e+06,1.112113333333333287e+00,7.292666666666667297e-01,4.626980000000000000e+06
1.518000000000000000e+06,1.126936666666666698e+00,7.391666666666667496e-01,4.636221666666666977e+06
1.521000000000000000e+06,1.124383333333333290e+00,7.366000000000000325e-01,4.645405000000000000e+06
1.524000000000000000e+06,1.128300000000000081e+00,7.377333333333333520e-01,4.654659000000000000e+06
1.527000000000000000e+06,1.134123333333333150e+00,7.419999999999999929e-01,4.663784000000000000e+06
1.530000000000000000e+06,1.126356666666666673e+00,7.351666666666667460e-01,4.672976000000000000e+06
1.533000000000000000e+06,1.133646666666666691e+00,7.447666666666666879e-01,4.682118666666666977e+06
1.536000000000000000e+06,1.129466666666666619e+00,7.392666666666666275e-01,4.691199000000000000e+06
1.539000000000000000e+06,1.123369999999999758e+00,7.341333333333333044e-01,4.700389000000000000e+06
1.542000000000000000e+06,1.136780000000000124e+00,7.433666666666667311e-01,4.709460333333333023e+06
1.545000000000000000e+06,1.117536666666666845e+00,7.314333333333333798e-01,4.718774333333333023e+06
1.548000000000000000e+06,1.135380000000000056e+00,7.412666666666666293e-01,4.727907000000000000e+06
1.551000000000000000e+06,1.118006666666666593e+00,7.318333333333333357e-01,4.737113000000000000e+06
1.554000000000000000e+06,1.118083333333333318e+00,7.311333333333333018e-01,4.746366666666666977e+06
1.557000000000000000e+06,1.120313333333333494e+00,7.344333333333333824e-01,4.755538000000000000e+06
1.560000000000000000e+06,1.131180000000000074e+00,7.377333333333333520e-01,4.764579000000000000e+06
1.563000000000000000e+06,1.139769999999999728e+00,7.478666666666665686e-01,4.773743666666666977e+06
1.566000000000000000e+06,1.141689999999999872e+00,7.406333333333333657e-01,4.782927333333333023e+06
1.569000000000000000e+06,1.140646666666666809e+00,7.433666666666666201e-01,4.792139666666666977e+06
1.572000000000000000e+06,1.109509999999999996e+00,7.284666666666667068e-01,4.801066333333333023e+06
1.575000000000000000e+06,1.125656666666666750e+00,7.364333333333332732e-01,4.810256333333333023e+06
1.578000000000000000e+06,1.129059999999999953e+00,7.395666666666667055e-01,4.819371333333333023e+06
1.581000000000000000e+06,1.132326666666666704e+00,7.376333333333332520e-01,4.828552666666666977e+06
1.584000000000000000e+06,1.135576666666666679e+00,7.434666666666666091e-01,4.837628333333333023e+06
1.587000000000000000e+06,1.142670000000000075e+00,7.437999999999999057e-01,4.846865000000000000e+06
1.590000000000000000e+06,1.127550000000000052e+00,7.352333333333332943e-01,4.856150666666666977e+06
1.593000000000000000e+06,1.115083333333333426e+00,7.309999999999999831e-01,4.865211666666666977e+06
1.596000000000000000e+06,1.135010000000000074e+00,7.414666666666667183e-01,4.874584000000000000e+06
1.599000000000000000e+06,1.128889999999999949e+00,7.389333333333333309e-01,4.883422666666666977e+06
1.602000000000000000e+06,1.141386666666666772e+00,7.449999999999999956e-01,4.892523333333333023e+06
1.605000000000000000e+06,1.126039999999999930e+00,7.370999999999999774e-01,4.901806000000000000e+06
1.608000000000000000e+06,1.140406666666666569e+00,7.429333333333333345e-01,4.910821666666666977e+06
1.611000000000000000e+06,1.124869999999999814e+00,7.371999999999999664e-01,4.919949000000000000e+06
1.614000000000000000e+06,1.135140000000000038e+00,7.431666666666666421e-01,4.929134666666666977e+06
1.617000000000000000e+06,1.112630000000000008e+00,7.275666666666665838e-01,4.938123000000000000e+06
1.620000000000000000e+06,1.148473333333333457e+00,7.475333333333332719e-01,4.947356333333333023e+06
1.623000000000000000e+06,1.121820000000000261e+00,7.362666666666667359e-01,4.956528333333333023e+06
1.626000000000000000e+06,1.119780000000000220e+00,7.321666666666666323e-01,4.965663666666666977e+06
1.629000000000000000e+06,1.130709999999999882e+00,7.425666666666667082e-01,4.974752000000000000e+06
1.632000000000000000e+06,1.129006666666666714e+00,7.378333333333332300e-01,4.983775666666666977e+06
1.635000000000000000e+06,1.137416666666666742e+00,7.400333333333333208e-01,4.993018000000000000e+06
1.638000000000000000e+06,1.124196666666666511e+00,7.357000000000000206e-01,5.002269000000000000e+06
1.641000000000000000e+06,1.139623333333333433e+00,7.422999999999998488e-01,5.011435000000000000e+06
1.644000000000000000e+06,1.136946666666666550e+00,7.436000000000001497e-01,5.020753333333333023e+06
1.647000000000000000e+06,1.124253333333333327e+00,7.370333333333333181e-01,5.029864333333333023e+06
1.650000000000000000e+06,1.129626666666666779e+00,7.399000000000000021e-01,5.039104666666666977e+06
1.653000000000000000e+06,1.126039999999999930e+00,7.358333333333333393e-01,5.048297000000000000e+06
1.656000000000000000e+06,1.121120000000000116e+00,7.328000000000001180e-01,5.057453000000000000e+06
1.659000000000000000e+06,1.133610000000000007e+00,7.419666666666667743e-01,5.066621666666666977e+06
1.662000000000000000e+06,1.124446666666666594e+00,7.339999999999999858e-01,5.075704000000000000e+06
1.665000000000000000e+06,1.133216666666666539e+00,7.423333333333332895e-01,5.084835666666666977e+06
1.668000000000000000e+06,1.144373333333333242e+00,7.472666666666665236e-01,5.093982333333333023e+06
1.671000000000000000e+06,1.120116666666666427e+00,7.314666666666665984e-01,5.103179666666666977e+06
1.674000000000000000e+06,1.130403333333333427e+00,7.366000000000000325e-01,5.115523666666666977e+06
1.677000000000000000e+06,1.121499999999999941e+00,7.346666666666665790e-01,5.121407333333333023e+06
1.680000000000000000e+06,1.136406666666666787e+00,7.383666666666667266e-01,5.130587333333333023e+06
1.683000000000000000e+06,1.132579999999999920e+00,7.393666666666666165e-01,5.139684666666666977e+06
1.686000000000000000e+06,1.118263333333333387e+00,7.313666666666666094e-01,5.148920666666666977e+06
1.689000000000000000e+06,1.152613333333333268e+00,7.526666666666667060e-01,5.158341666666666977e+06
1.692000000000000000e+06,1.113926666666666732e+00,7.268999999999999906e-01,5.167299333333333023e+06
1.695000000000000000e+06,1.124313333333333498e+00,7.342333333333334044e-01,5.176338666666666977e+06
1.698000000000000000e+06,1.127443333333333353e+00,7.356666666666665799e-01,5.185677333333333023e+06
1.701000000000000000e+06,1.126543333333333230e+00,7.337666666666665671e-01,5.194784333333333023e+06
1.704000000000000000e+06,1.134723333333333306e+00,7.420333333333332115e-01,5.203956000000000000e+06
1.707000000000000000e+06,1.124030000000000085e+00,7.341666666666667451e-01,5.213251333333333023e+06
1.710000000000000000e+06,1.120376666666666576e+00,7.351666666666666350e-01,5.222175666666666977e+06
1.713000000000000000e+06,1.124133333333333207e+00,7.345000000000000417e-01,5.231406666666666977e+06
1.716000000000000000e+06,1.111656666666666737e+00,7.284333333333332661e-01,5.240670666666666977e+06
1.719000000000000000e+06,1.116656666666666631e+00,7.322666666666667323e-01,5.249764666666666977e+06
1.722000000000000000e+06,1.138786666666666614e+00,7.453666666666666218e-01,5.258893666666666977e+06
1.725000000000000000e+06,1.144243333333333501e+00,7.474666666666666126e-01,5.268076333333333023e+06
1.728000000000000000e+06,1.133499999999999952e+00,7.402999999999999581e-01,5.277238000000000000e+06
1.731000000000000000e+06,1.137946666666666884e+00,7.419666666666665522e-01,5.286360666666666977e+06
1.734000000000000000e+06,1.132780000000000120e+00,7.379000000000001114e-01,5.295530666666666977e+06
1.737000000000000000e+06,1.127639999999999976e+00,7.374666666666667147e-01,5.304643333333333023e+06
1.740000000000000000e+06,1.119766666666666577e+00,7.335333333333332595e-01,5.313939000000000000e+06
1.743000000000000000e+06,1.129936666666666589e+00,7.376666666666666927e-01,5.323185000000000000e+06
1.746000000000000000e+06,1.130146666666666633e+00,7.390999999999999792e-01,5.332326000000000000e+06
1.749000000000000000e+06,1.139326666666666599e+00,7.451999999999999735e-01,5.341541000000000000e+06
1.752000000000000000e+06,1.130593333333333339e+00,7.417333333333333556e-01,5.350897666666666977e+06
1.755000000000000000e+06,1.123550000000000049e+00,7.345333333333332604e-01,5.360086333333333023e+06
1.758000000000000000e+06,1.125296666666666612e+00,7.374333333333332741e-01,5.369198666666666977e+06
1.761000000000000000e+06,1.130003333333333471e+00,7.377333333333332410e-01,5.378217666666666977e+06
1.764000000000000000e+06,1.130573333333333430e+00,7.400666666666667615e-01,5.387474666666666977e+06
1.767000000000000000e+06,1.128886666666666594e+00,7.358666666666665579e-01,5.396597000000000000e+06
1.770000000000000000e+06,1.128693333333333326e+00,7.387666666666667936e-01,5.405929666666666977e+06
1.773000000000000000e+06,1.125803333333333489e+00,7.357000000000000206e-01,5.415139333333333023e+06
1.776000000000000000e+06,1.148656666666666659e+00,7.515000000000000568e-01,5.424184666666666977e+06
1.779000000000000000e+06,1.145850000000000035e+00,7.448666666666667879e-01,5.433388000000000000e+06
1.782000000000000000e+06,1.139240000000000030e+00,7.438333333333333464e-01,5.442681666666666977e+06
1.785000000000000000e+06,1.139273333333333360e+00,7.408666666666666734e-01,5.451735333333333023e+06
1.788000000000000000e+06,1.128609999999999891e+00,7.406000000000000361e-01,5.460842333333333023e+06
1.791000000000000000e+06,1.141006666666666503e+00,7.416666666666666963e-01,5.470108666666666977e+06
1.794000000000000000e+06,1.116316666666666402e+00,7.335333333333333705e-01,5.479149333333333023e+06
1.797000000000000000e+06,1.118636666666666724e+00,7.327000000000000179e-01,5.488340000000000000e+06
1.800000000000000000e+06,1.150043333333333306e+00,7.469333333333333380e-01,5.497471666666666977e+06
1.803000000000000000e+06,1.137353333333333216e+00,7.448000000000000176e-01,5.506721333333333023e+06
1.806000000000000000e+06,1.137286666666666557e+00,7.446333333333332583e-01,5.515965666666666977e+06
1.809000000000000000e+06,1.117343333333333355e+00,7.320000000000000950e-01,5.525186333333333023e+06
1.812000000000000000e+06,1.139770000000000172e+00,7.450666666666666549e-01,5.534404000000000000e+06
1.815000000000000000e+06,1.135883333333333356e+00,7.419999999999999929e-01,5.543475000000000000e+06
1.818000000000000000e+06,1.118719999999999937e+00,7.329333333333334366e-01,5.552704666666666977e+06
1.821000000000000000e+06,1.125806666666666622e+00,7.379000000000001114e-01,5.561875666666666977e+06
1.824000000000000000e+06,1.122843333333333193e+00,7.348333333333333384e-01,5.571025333333333023e+06
1.827000000000000000e+06,1.122880000000000100e+00,7.360666666666665359e-01,5.580194666666666977e+06
1.830000000000000000e+06,1.124863333333333104e+00,7.342333333333334044e-01,5.589383000000000000e+06
1.833000000000000000e+06,1.113846666666666652e+00,7.292333333333332890e-01,5.598671666666666977e+06
1.836000000000000000e+06,1.121276666666666699e+00,7.334333333333332705e-01,5.607813666666666977e+06
1.839000000000000000e+06,1.126823333333333288e+00,7.385000000000000453e-01,5.616975000000000000e+06
1.842000000000000000e+06,1.127646666666666686e+00,7.404666666666667174e-01,5.626167333333333023e+06
1.845000000000000000e+06,1.120663333333333345e+00,7.346666666666666901e-01,5.635327666666666977e+06
1.848000000000000000e+06,1.137859999999999872e+00,7.446333333333332583e-01,5.644601333333333023e+06
1.851000000000000000e+06,1.114256666666666673e+00,7.304000000000000492e-01,5.653682666666666977e+06
1.854000000000000000e+06,1.138523333333333332e+00,7.439333333333334464e-01,5.662903666666666977e+06
1.857000000000000000e+06,1.135493333333333466e+00,7.391333333333333089e-01,5.672094333333333023e+06
1.860000000000000000e+06,1.142803333333333393e+00,7.448333333333332362e-01,5.681210000000000000e+06
1.863000000000000000e+06,1.128926666666666634e+00,7.382666666666666266e-01,5.690391333333333023e+06
1.866000000000000000e+06,1.134346666666666614e+00,7.412000000000000810e-01,5.699466333333333023e+06
1.869000000000000000e+06,1.134466666666666734e+00,7.399666666666666615e-01,5.708783000000000000e+06
1.872000000000000000e+06,1.155119999999999925e+00,7.512333333333334195e-01,5.718055000000000000e+06
1.875000000000000000e+06,1.133769999999999945e+00,7.402000000000000801e-01,5.727405000000000000e+06
1.878000000000000000e+06,1.123630000000000129e+00,7.376333333333332520e-01,5.736419000000000000e+06
1.881000000000000000e+06,1.130576666666666563e+00,7.374000000000000554e-01,5.745534000000000000e+06
1.884000000000000000e+06,1.113626666666666765e+00,7.308333333333333348e-01,5.754762000000000000e+06
1.887000000000000000e+06,1.126540000000000097e+00,7.361666666666666359e-01,5.764069000000000000e+06
1.890000000000000000e+06,1.130673333333333419e+00,7.408666666666666734e-01,5.773200333333333023e+06
1.893000000000000000e+06,1.130343333333333256e+00,7.361333333333334172e-01,5.782357666666666977e+06
1.896000000000000000e+06,1.131963333333333432e+00,7.414000000000000590e-01,5.791418333333333023e+06
1.899000000000000000e+06,1.130463333333333376e+00,7.383999999999999453e-01,5.800643666666666977e+06
1.902000000000000000e+06,1.145566666666666622e+00,7.461333333333333151e-01,5.809846666666666977e+06
1.905000000000000000e+06,1.136643333333333228e+00,7.421666666666667522e-01,5.818991000000000000e+06
1.908000000000000000e+06,1.122930000000000206e+00,7.352666666666666240e-01,5.828213000000000000e+06
1.911000000000000000e+06,1.120160000000000045e+00,7.351999999999998536e-01,5.837150666666666977e+06
1.914000000000000000e+06,1.118866666666666676e+00,7.318333333333333357e-01,5.846393000000000000e+06
1.917000000000000000e+06,1.120936666666666470e+00,7.326666666666666883e-01,5.855518000000000000e+06
1.920000000000000000e+06,1.124543333333333450e+00,7.323333333333333917e-01,5.864837000000000000e+06
1.923000000000000000e+06,1.121193333333333264e+00,7.307000000000000162e-01,5.873897333333333023e+06
1.926000000000000000e+06,1.129473333333333329e+00,7.393999999999999462e-01,5.883116666666666977e+06
1.929000000000000000e+06,1.114849999999999897e+00,7.285666666666665847e-01,5.892336666666666977e+06
1.932000000000000000e+06,1.119289999999999896e+00,7.346666666666665790e-01,5.901439666666666977e+06
1.935000000000000000e+06,1.152910000000000101e+00,7.496999999999999220e-01,5.910690333333333023e+06
1.938000000000000000e+06,1.133416666666666517e+00,7.444333333333332803e-01,5.919916333333333023e+06
1.941000000000000000e+06,1.130226666666666491e+00,7.368000000000000105e-01,5.929103333333333023e+06
1.944000000000000000e+06,1.130779999999999896e+00,7.404333333333332767e-01,5.938224666666666977e+06
1.947000000000000000e+06,1.120973333333333377e+00,7.355999999999999206e-01,5.947461666666666977e+06
1.950000000000000000e+06,1.138690000000000202e+00,7.460333333333334371e-01,5.956696666666666977e+06
1.953000000000000000e+06,1.131266666666666643e+00,7.368999999999999995e-01,5.965789333333333023e+06
1.956000000000000000e+06,1.122866666666666680e+00,7.354333333333333833e-01,5.975068000000000000e+06
1.959000000000000000e+06,1.133853333333333380e+00,7.388000000000000123e-01,5.984288333333333023e+06
1.962000000000000000e+06,1.117123333333333246e+00,7.311999999999999611e-01,5.993577666666666977e+06
1.965000000000000000e+06,1.127799999999999914e+00,7.385333333333333750e-01,6.002797000000000000e+06
1.968000000000000000e+06,1.124500000000000055e+00,7.357000000000000206e-01,6.012225000000000000e+06
1.971000000000000000e+06,1.137899999999999912e+00,7.424666666666666082e-01,6.021249666666666977e+06
1.974000000000000000e+06,1.127376666666666694e+00,7.381333333333333080e-01,6.030546333333333023e+06
1.977000000000000000e+06,1.114546666666666797e+00,7.282999999999999474e-01,6.039702333333333023e+06
1.980000000000000000e+06,1.135040000000000049e+00,7.399333333333332208e-01,6.049034666666666977e+06
1.983000000000000000e+06,1.129966666666666564e+00,7.391999999999999682e-01,6.058162333333333023e+06
1.986000000000000000e+06,1.146429999999999838e+00,7.478666666666665686e-01,6.067361666666666977e+06
1.989000000000000000e+06,1.122376666666666578e+00,7.345666666666667011e-01,6.076680000000000000e+06
1.992000000000000000e+06,1.130476666666666574e+00,7.401333333333331987e-01,6.085911333333333023e+06
1.995000000000000000e+06,1.144856666666666634e+00,7.463333333333332931e-01,6.094921666666666977e+06
1.998000000000000000e+06,1.123066666666666658e+00,7.340999999999998638e-01,6.104314333333333023e+06
2.001000000000000000e+06,1.107316666666666727e+00,7.268333333333333313e-01,6.113435333333333023e+06
2.004000000000000000e+06,1.148419999999999996e+00,7.438333333333333464e-01,6.122554000000000000e+06
2.007000000000000000e+06,1.142166666666666552e+00,7.456999999999999185e-01,6.131882000000000000e+06
2.010000000000000000e+06,1.123753333333333382e+00,7.345666666666667011e-01,6.140900000000000000e+06
2.013000000000000000e+06,1.137256666666666582e+00,7.400666666666667615e-01,6.150064333333333023e+06
2.016000000000000000e+06,1.133246666666666513e+00,7.404000000000000581e-01,6.159329000000000000e+06
2.019000000000000000e+06,1.121726666666666539e+00,7.353999999999999426e-01,6.168518000000000000e+06
2.022000000000000000e+06,1.126960000000000184e+00,7.369666666666665478e-01,6.177712666666666977e+06
2.025000000000000000e+06,1.126936666666666698e+00,7.386666666666665826e-01,6.186981000000000000e+06
2.028000000000000000e+06,1.143449999999999855e+00,7.478666666666665686e-01,6.200192666666666977e+06
2.031000000000000000e+06,1.133140000000000036e+00,7.392333333333332979e-01,6.205492666666666977e+06
2.034000000000000000e+06,1.118949999999999889e+00,7.326000000000000290e-01,6.214706333333333023e+06
2.037000000000000000e+06,1.125213333333333399e+00,7.356000000000001426e-01,6.224022333333333023e+06
2.040000000000000000e+06,1.123246666666666727e+00,7.336666666666666892e-01,6.233219000000000000e+06
2.043000000000000000e+06,1.127043333333333175e+00,7.383000000000000673e-01,6.242350333333333023e+06
2.046000000000000000e+06,1.137456666666666782e+00,7.392666666666666275e-01,6.251492333333333023e+06
2.049000000000000000e+06,1.134809999999999874e+00,7.423666666666667302e-01,6.260803666666666977e+06
2.052000000000000000e+06,1.122236666666666771e+00,7.326333333333333586e-01,6.269774333333333023e+06
2.055000000000000000e+06,1.124236666666666551e+00,7.350333333333333163e-01,6.279022333333333023e+06
2.058000000000000000e+06,1.123156666666666581e+00,7.373333333333332851e-01,6.288065000000000000e+06
2.061000000000000000e+06,1.125346666666666717e+00,7.357000000000000206e-01,6.297340333333333023e+06
2.064000000000000000e+06,1.140419999999999989e+00,7.418333333333332336e-01,6.306497000000000000e+06
2.067000000000000000e+06,1.120626666666666660e+00,7.350666666666666460e-01,6.315711333333333023e+06
2.070000000000000000e+06,1.129080000000000084e+00,7.373333333333333961e-01,6.324987333333333023e+06
2.073000000000000000e+06,1.134709999999999885e+00,7.409000000000000030e-01,6.334229000000000000e+06
2.076000000000000000e+06,1.136120000000000019e+00,7.414999999999999369e-01,6.343274666666666977e+06
2.079000000000000000e+06,1.130516666666666614e+00,7.381999999999999673e-01,6.352465000000000000e+06
2.082000000000000000e+06,1.132273333333333243e+00,7.389333333333333309e-01,6.361621333333333023e+06
2.085000000000000000e+06,1.131576666666666675e+00,7.406666666666666954e-01,6.370867666666666977e+06
2.088000000000000000e+06,1.129790000000000072e+00,7.397999999999999021e-01,6.380157333333333023e+06
2.091000000000000000e+06,1.128833333333333355e+00,7.385666666666667046e-01,6.389360000000000000e+06
2.094000000000000000e+06,1.118753333333333266e+00,7.348666666666666680e-01,6.398543000000000000e+06
2.097000000000000000e+06,1.128030000000000088e+00,7.365666666666665918e-01,6.407743333333333023e+06
2.100000000000000000e+06,1.133209999999999829e+00,7.407000000000000250e-01,6.416939333333333023e+06
2.103000000000000000e+06,1.126746666666666785e+00,7.355333333333332613e-01,6.426045000000000000e+06
2.106000000000000000e+06,1.143276666666666719e+00,7.439000000000000057e-01,6.435270666666666977e+06
2.109000000000000000e+06,1.113083333333333202e+00,7.308666666666666645e-01,6.444100000000000000e+06
2.112000000000000000e+06,1.129199999999999982e+00,7.358333333333333393e-01,6.453315666666666977e+06
2.115000000000000000e+06,1.121750000000000025e+00,7.337666666666665671e-01,6.462572000000000000e+06
2.118000000000000000e+06,1.133440000000000003e+00,7.405666666666667064e-01,6.471731333333333023e+06
2.121000000000000000e+06,1.134606666666666763e+00,7.440333333333333243e-01,6.480794333333333023e+06
2.124000000000000000e+06,1.131610000000000005e+00,7.384666666666667156e-01,6.490115666666666977e+06
2.127000000000000000e+06,1.142216666666666880e+00,7.450333333333333252e-01,6.499488333333333023e+06
2.130000000000000000e+06,1.126423333333333332e+00,7.358999999999999986e-01,6.508647333333333023e+06
2.133000000000000000e+06,1.122239999999999904e+00,7.326000000000000290e-01,6.517793666666666977e+06
2.136000000000000000e+06,1.123576666666666668e+00,7.351999999999999647e-01,6.526983333333333023e+06
2.139000000000000000e+06,1.125646666666666684e+00,7.358333333333333393e-01,6.536164333333333023e+06
2.142000000000000000e+06,1.127186666666666781e+00,7.347333333333332384e-01,6.545408666666666977e+06
2.145000000000000000e+06,1.121466666666666612e+00,7.368999999999999995e-01,6.554482666666666977e+06
2.148000000000000000e+06,1.131799999999999917e+00,7.408666666666666734e-01,6.563823000000000000e+06
2.151000000000000000e+06,1.124826666666666641e+00,7.380666666666666487e-01,6.573134000000000000e+06
2.154000000000000000e+06,1.127716666666666478e+00,7.355666666666665909e-01,6.582280666666666977e+06
2.157000000000000000e+06,1.121876666666666855e+00,7.374000000000000554e-01,6.591504000000000000e+06
2.160000000000000000e+06,1.129053333333333242e+00,7.368000000000000105e-01,6.600778666666666977e+06
2.163000000000000000e+06,1.122330000000000050e+00,7.332333333333332925e-01,6.609985666666666977e+06
2.166000000000000000e+06,1.112376666666666791e+00,7.263999999999999346e-01,6.619041666666666977e+06
2.169000000000000000e+06,1.130536666666666745e+00,7.393666666666666165e-01,6.628236000000000000e+06
2.172000000000000000e+06,1.127279999999999838e+00,7.346666666666665790e-01,6.637536333333333023e+06
2.175000000000000000e+06,1.133883333333333354e+00,7.417666666666665742e-01,6.646556666666666977e+06
2.178000000000000000e+06,1.130926666666666636e+00,7.398333333333333428e-01,6.655797333333333023e+06
2.181000000000000000e+06,1.144403333333333217e+00,7.441666666666666430e-01,6.665007000000000000e+06
2.184000000000000000e+06,1.130203333333333227e+00,7.378000000000000114e-01,6.674237000000000000e+06
2.187000000000000000e+06,1.125456666666666550e+00,7.379333333333333300e-01,6.683370000000000000e+06
2.190000000000000000e+06,1.133793333333333209e+00,7.389333333333332199e-01,6.692653666666666977e+06
2.193000000000000000e+06,1.133786666666666720e+00,7.379999999999999893e-01,6.701894666666666977e+06
2.196000000000000000e+06,1.123999999999999888e+00,7.335333333333333705e-01,6.711110333333333023e+06
2.199000000000000000e+06,1.136666666666666714e+00,7.410666666666667624e-01,6.720164666666666977e+06
2.202000000000000000e+06,1.126360000000000028e+00,7.353999999999999426e-01,6.729362666666666977e+06
2.205000000000000000e+06,1.119303333333333539e+00,7.324333333333333806e-01,6.738652000000000000e+06
2.208000000000000000e+06,1.134466666666666512e+00,7.442000000000000837e-01,6.747996666666666977e+06
2.211000000000000000e+06,1.115003333333333346e+00,7.324333333333332696e-01,6.757049666666666977e+06
2.214000000000000000e+06,1.125043333333333395e+00,7.332666666666666222e-01,6.766234000000000000e+06
2.217000000000000000e+06,1.148579999999999934e+00,7.499333333333333407e-01,6.775394666666666977e+06
2.220000000000000000e+06,1.140579999999999927e+00,7.427333333333333565e-01,6.784596333333333023e+06
2.223000000000000000e+06,1.123260000000000147e+00,7.355333333333332613e-01,6.793681000000000000e+06
2.226000000000000000e+06,1.136399999999999855e+00,7.395999999999999241e-01,6.802937333333333023e+06
2.229000000000000000e+06,1.135250000000000092e+00,7.416999999999999149e-01,6.812111000000000000e+06
2.232000000000000000e+06,1.111129999999999951e+00,7.275000000000000355e-01,6.821066000000000000e+06
2.235000000000000000e+06,1.131563333333333254e+00,7.387666666666666826e-01,6.830243333333333023e+06
2.238000000000000000e+06,1.129643333333333333e+00,7.386666666666666936e-01,6.839416000000000000e+06
2.241000000000000000e+06,1.118006666666666593e+00,7.316333333333333577e-01,6.848679000000000000e+06
2.244000000000000000e+06,1.135589999999999877e+00,7.402999999999999581e-01,6.857844333333333023e+06
2.247000000000000000e+06,1.139190000000000147e+00,7.442999999999999616e-01,6.867037666666666977e+06
2.250000000000000000e+06,1.137583333333333391e+00,7.446666666666666989e-01,6.876081000000000000e+06
2.253000000000000000e+06,1.132346666666666612e+00,7.417666666666665742e-01,6.885314333333333023e+06
2.256000000000000000e+06,1.132673333333333199e+00,7.384333333333333860e-01,6.894529000000000000e+06
2.259000000000000000e+06,1.124953333333333250e+00,7.354666666666666019e-01,6.903764333333333023e+06
2.262000000000000000e+06,1.114553333333333285e+00,7.311333333333333018e-01,6.912959666666666977e+06
2.265000000000000000e+06,1.130573333333333208e+00,7.370666666666666478e-01,6.922393000000000000e+06
2.268000000000000000e+06,1.139653333333333407e+00,7.437000000000000277e-01,6.931323000000000000e+06
2.271000000000000000e+06,1.137179999999999858e+00,7.407333333333333547e-01,6.940370666666666977e+06
2.274000000000000000e+06,1.128906666666666503e+00,7.372999999999999554e-01,6.949554000000000000e+06
2.277000000000000000e+06,1.132823333333333293e+00,7.388333333333333419e-01,6.958966333333333023e+06
2.280000000000000000e+06,1.121229999999999949e+00,7.345333333333333714e-01,6.968322666666666977e+06
2.283000000000000000e+06,1.121523333333333428e+00,7.366000000000000325e-01,6.977313000000000000e+06
2.286000000000000000e+06,1.124209999999999932e+00,7.344333333333333824e-01,6.986404666666666977e+06
2.289000000000000000e+06,1.127556666666666763e+00,7.352999999999999536e-01,6.995606333333333023e+06
2.292000000000000000e+06,1.132810000000000095e+00,7.419999999999999929e-01,7.004852666666666977e+06
2.295000000000000000e+06,1.121713333333333340e+00,7.312333333333332908e-01,7.013937000000000000e+06


==> data/protein/back-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.126666666666666546e-03,8.880299999999999860e-01,1.169090000000000000e+05
2.000000000000000000e+00,6.096666666666666901e-03,8.968733333333333002e-01,2.619453333333333430e+05
4.000000000000000000e+00,5.989999999999999665e-03,8.745066666666666544e-01,4.069310000000000000e+05
6.000000000000000000e+00,5.973333333333333967e-03,8.724333333333333940e-01,5.539233333333333721e+05
8.000000000000000000e+00,5.960000000000000020e-03,8.707433333333333136e-01,6.990246666666666279e+05
1.000000000000000000e+01,5.953333333333333914e-03,8.697733333333333983e-01,8.447813333333333721e+05
1.200000000000000000e+01,5.933333333333332994e-03,8.679333333333333345e-01,9.903183333333333721e+05
1.400000000000000000e+01,5.933333333333332994e-03,8.673166666666666247e-01,1.135081333333333256e+06
1.600000000000000000e+01,5.916666666666666428e-03,8.647966666666667690e-01,1.280573666666666744e+06
1.800000000000000000e+01,5.913333333333332942e-03,8.644766666666665600e-01,1.427173000000000000e+06
2.000000000000000000e+01,5.916666666666667296e-03,8.649900000000000366e-01,1.573155333333333256e+06
2.200000000000000000e+01,5.903333333333333349e-03,8.625599999999998824e-01,1.738678333333333256e+06
2.400000000000000000e+01,5.899999999999999863e-03,8.621766666666667023e-01,1.893201666666666744e+06
2.600000000000000000e+01,5.903333333333333349e-03,8.624866666666667347e-01,2.037801000000000000e+06
2.800000000000000000e+01,5.899999999999999863e-03,8.620766666666667133e-01,2.211736333333333489e+06
3.000000000000000000e+01,5.899999999999999863e-03,8.620933333333332671e-01,2.355498333333333489e+06
3.200000000000000000e+01,5.896666666666667243e-03,8.617266666666666408e-01,2.527773000000000000e+06
3.400000000000000000e+01,5.896666666666667243e-03,8.617299999999999960e-01,2.673931000000000000e+06
3.600000000000000000e+01,5.896666666666667243e-03,8.615200000000000635e-01,2.847076000000000000e+06
3.800000000000000000e+01,5.896666666666667243e-03,8.614566666666666483e-01,2.989688000000000000e+06
4.000000000000000000e+01,5.896666666666667243e-03,8.613399999999998835e-01,3.161118333333333489e+06
4.200000000000000000e+01,5.896666666666667243e-03,8.612633333333333807e-01,3.305783333333333489e+06
4.400000000000000000e+01,5.896666666666667243e-03,8.612033333333334317e-01,3.477062333333333489e+06
4.600000000000000000e+01,5.896666666666667243e-03,8.611300000000000621e-01,3.621631000000000000e+06
4.800000000000000000e+01,5.893333333333333757e-03,8.611166666666666414e-01,3.794992333333333489e+06
5.000000000000000000e+01,5.893333333333333757e-03,8.610099999999999421e-01,3.939579666666666511e+06
5.200000000000000000e+01,5.893333333333333757e-03,8.610233333333332517e-01,4.113314000000000000e+06
5.400000000000000000e+01,5.893333333333333757e-03,8.609333333333332172e-01,4.257643666666666977e+06
5.600000000000000000e+01,5.893333333333333757e-03,8.609700000000000131e-01,4.432000666666666977e+06
5.800000000000000000e+01,5.893333333333333757e-03,8.608433333333334048e-01,4.576152333333333023e+06
6.000000000000000000e+01,5.893333333333333757e-03,8.609033333333333537e-01,4.750454333333333023e+06
6.200000000000000000e+01,5.893333333333333757e-03,8.607866666666668110e-01,4.894239000000000000e+06
6.400000000000000000e+01,5.893333333333333757e-03,8.608600000000000696e-01,5.067366000000000000e+06
6.600000000000000000e+01,5.893333333333333757e-03,8.607233333333333958e-01,5.211606000000000000e+06
6.800000000000000000e+01,5.893333333333333757e-03,8.608033333333334758e-01,5.384642333333333023e+06
7.000000000000000000e+01,5.893333333333333757e-03,8.606800000000000006e-01,5.528136000000000000e+06
7.200000000000000000e+01,5.893333333333333757e-03,8.607700000000000351e-01,5.699456000000000000e+06
7.400000000000000000e+01,5.893333333333333757e-03,8.606266666666666509e-01,5.842420333333333023e+06
7.600000000000000000e+01,5.893333333333333757e-03,8.607266666666667509e-01,6.013993333333333023e+06
7.800000000000000000e+01,5.893333333333333757e-03,8.605833333333333668e-01,6.157679000000000000e+06
8.000000000000000000e+01,5.893333333333333757e-03,8.606899999999999551e-01,6.330498000000000000e+06
8.200000000000000000e+01,5.893333333333333757e-03,8.605399999999999716e-01,6.473936666666666977e+06
8.400000000000000000e+01,5.893333333333333757e-03,8.606433333333333158e-01,6.645004000000000000e+06
8.600000000000000000e+01,5.893333333333333757e-03,8.604966666666666875e-01,6.788294666666666977e+06
8.800000000000000000e+01,5.893333333333333757e-03,8.606066666666666309e-01,6.959263666666666977e+06
9.000000000000000000e+01,5.889999999999999403e-03,8.604466666666666930e-01,7.102819666666666977e+06


==> data/protein/back-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.539999999999999807e-03,9.863833333333333897e-01,2.300403333333333430e+05
2.000000000000000000e+00,6.616666666666666530e-03,1.003519999999999968e+00,5.134606666666666861e+05
4.000000000000000000e+00,6.646666666666666175e-03,1.009956666666666614e+00,7.963163333333333721e+05
6.000000000000000000e+00,6.653333333333333148e-03,1.011266666666666536e+00,1.078188333333333256e+06
8.000000000000000000e+00,6.653333333333333148e-03,1.011276666666666602e+00,1.357609000000000000e+06
1.000000000000000000e+01,6.653333333333333148e-03,1.011276666666666602e+00,1.638617333333333256e+06
1.200000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,1.921407666666666744e+06
1.400000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,2.204312000000000000e+06
1.600000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,2.486041000000000000e+06
1.800000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,2.768874000000000000e+06
2.000000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,3.052156000000000000e+06
2.200000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,3.332932000000000000e+06
2.400000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,3.614758333333333489e+06
2.600000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,3.899084000000000000e+06
2.800000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,4.181692333333333489e+06
3.000000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,4.461284666666666977e+06
3.200000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,4.740065333333333023e+06
3.400000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,5.022238666666666977e+06
3.600000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,5.303844333333333023e+06
3.800000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,5.583004666666666977e+06
4.000000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,5.863132666666666977e+06
4.200000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,6.142043666666666977e+06
4.400000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,6.419600000000000000e+06
4.600000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,6.701322000000000000e+06
4.800000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,6.980834333333333023e+06
5.000000000000000000e+01,6.653333333333333148e-03,1.011279999999999957e+00,7.261276333333333023e+06


==> data/protein/dnn-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,7.692309133333333193e+02,2.669376666666666509e+01,2.100000000000000000e+02
4.000000000000000000e+03,6.745485033333332714e-01,8.487000000000000099e-01,5.858666666666666970e+03
8.000000000000000000e+03,5.877519466666666359e-01,8.202333333333333698e-01,1.161633333333333394e+04
1.200000000000000000e+04,5.767714166666667586e-01,8.078333333333332922e-01,1.750466666666666788e+04
1.600000000000000000e+04,5.431841433333334246e-01,7.784999999999998588e-01,2.345833333333333212e+04
2.000000000000000000e+04,5.317373866666667004e-01,7.875999999999999668e-01,2.957066666666666788e+04
2.400000000000000000e+04,5.331135800000000868e-01,7.866666666666667362e-01,3.541333333333333576e+04
2.800000000000000000e+04,5.295079966666667026e-01,7.772666666666666613e-01,4.150366666666666424e+04
3.200000000000000000e+04,5.312226999999999366e-01,7.893999999999999906e-01,4.734166666666666424e+04
3.600000000000000000e+04,5.241568266666666309e-01,7.958333333333332815e-01,5.349200000000000000e+04
4.000000000000000000e+04,5.193066599999999200e-01,7.895333333333333092e-01,5.944400000000000000e+04
4.400000000000000000e+04,5.204986933333333177e-01,7.834333333333333149e-01,6.528433333333333576e+04
4.800000000000000000e+04,5.140123133333333039e-01,7.825333333333333030e-01,7.140200000000000000e+04
5.200000000000000000e+04,5.192059066666666611e-01,7.844999999999999751e-01,7.729733333333332848e+04
5.600000000000000000e+04,5.167380166666666330e-01,7.792333333333333334e-01,8.306266666666667152e+04
6.000000000000000000e+04,5.134942966666665720e-01,7.867666666666667252e-01,8.892133333333332848e+04
6.400000000000000000e+04,5.101224199999999653e-01,7.743333333333333179e-01,9.471600000000000000e+04
6.800000000000000000e+04,5.205574433333334250e-01,7.864333333333334286e-01,1.004146666666666715e+05
7.200000000000000000e+04,5.192256933333333491e-01,7.790333333333333554e-01,1.064016666666666715e+05
7.600000000000000000e+04,5.083781833333333999e-01,7.777333333333333876e-01,1.123496666666666715e+05
8.000000000000000000e+04,5.164253699999999947e-01,7.782333333333332215e-01,1.181583333333333285e+05
8.400000000000000000e+04,5.120658666666666470e-01,7.775999999999999579e-01,1.242920000000000000e+05
8.800000000000000000e+04,5.205279800000001122e-01,7.781333333333333435e-01,1.302076666666666715e+05
9.200000000000000000e+04,5.089725233333334264e-01,7.772000000000000020e-01,1.359523333333333430e+05
9.600000000000000000e+04,5.160647433333332978e-01,7.809333333333333682e-01,1.419986666666666570e+05
1.000000000000000000e+05,5.118684766666666830e-01,7.767666666666666053e-01,1.481680000000000000e+05
1.040000000000000000e+05,5.212745833333333190e-01,7.709666666666666890e-01,1.540396666666666570e+05
1.080000000000000000e+05,5.242854733333333073e-01,7.770666666666666833e-01,1.602220000000000000e+05
1.120000000000000000e+05,5.152498066666666432e-01,7.755999999999999561e-01,1.662880000000000000e+05
1.160000000000000000e+05,5.083605866666666140e-01,7.714999999999999636e-01,1.722463333333333430e+05
1.200000000000000000e+05,5.120198533333333302e-01,7.767333333333333867e-01,1.784276666666666570e+05
1.240000000000000000e+05,5.077850633333333974e-01,7.751000000000000112e-01,1.845580000000000000e+05
1.280000000000000000e+05,5.137190833333332707e-01,7.703666666666665330e-01,1.908216666666666570e+05
1.320000000000000000e+05,5.194959066666666736e-01,7.820999999999999064e-01,1.968276666666666570e+05
1.360000000000000000e+05,5.135643699999999923e-01,7.752333333333334409e-01,2.027676666666666570e+05
1.400000000000000000e+05,5.089439166666666070e-01,7.714333333333334153e-01,2.087660000000000000e+05
1.440000000000000000e+05,5.068483133333333557e-01,7.750666666666666815e-01,2.143563333333333430e+05
1.480000000000000000e+05,5.158012733333333655e-01,7.697333333333333805e-01,2.201920000000000000e+05
1.520000000000000000e+05,5.063766233333333311e-01,7.671666666666666634e-01,2.257210000000000000e+05
1.560000000000000000e+05,5.114530166666667599e-01,7.653333333333334210e-01,2.315756666666666570e+05
1.600000000000000000e+05,5.232226633333333377e-01,7.773999999999999799e-01,2.373440000000000000e+05
1.640000000000000000e+05,5.099299166666666494e-01,7.644333333333332980e-01,2.431616666666666570e+05
1.680000000000000000e+05,5.111958200000000785e-01,7.710000000000000187e-01,2.488116666666666570e+05
1.720000000000000000e+05,5.112499400000000138e-01,7.715666666666667339e-01,2.549593333333333430e+05
1.760000000000000000e+05,5.081464066666666612e-01,7.710666666666666780e-01,2.612223333333333430e+05
1.800000000000000000e+05,5.108456833333333558e-01,7.724333333333333051e-01,2.672903333333333139e+05
1.840000000000000000e+05,5.103295233333333680e-01,7.709666666666666890e-01,2.734433333333333139e+05
1.880000000000000000e+05,5.208820499999999853e-01,7.793000000000001037e-01,2.794720000000000000e+05
1.920000000000000000e+05,5.131301700000000521e-01,7.747666666666667146e-01,2.854826666666666861e+05
1.960000000000000000e+05,5.116937766666667109e-01,7.752333333333333298e-01,2.916620000000000000e+05
2.000000000000000000e+05,5.178691933333333663e-01,7.725666666666667348e-01,2.978546666666666861e+05
2.040000000000000000e+05,5.210418099999999386e-01,7.759333333333332527e-01,3.040456666666666861e+05
2.080000000000000000e+05,5.078163533333333035e-01,7.796333333333332893e-01,3.104630000000000000e+05
2.120000000000000000e+05,5.074101866666667071e-01,7.831000000000001293e-01,3.167626666666666861e+05
2.160000000000000000e+05,5.107922966666665898e-01,7.820666666666665767e-01,3.231640000000000000e+05
2.200000000000000000e+05,5.133346699999999929e-01,7.726666666666665018e-01,3.295120000000000000e+05
2.240000000000000000e+05,5.094957166666667092e-01,7.732999999999999874e-01,3.353580000000000000e+05
2.280000000000000000e+05,5.094649199999999878e-01,7.775333333333332986e-01,3.413890000000000000e+05
2.320000000000000000e+05,5.053908433333332839e-01,7.652333333333333210e-01,3.474356666666666861e+05
2.360000000000000000e+05,5.135216100000000727e-01,7.752999999999999892e-01,3.537343333333333139e+05
2.400000000000000000e+05,5.093696900000000971e-01,7.692999999999999838e-01,3.597160000000000000e+05
2.440000000000000000e+05,5.084388866666667006e-01,7.732999999999999874e-01,3.656120000000000000e+05
2.480000000000000000e+05,5.164295433333333518e-01,7.646666666666667167e-01,3.715290000000000000e+05
2.520000000000000000e+05,5.045856833333334235e-01,7.784333333333334215e-01,3.774120000000000000e+05
2.560000000000000000e+05,5.074592033333332752e-01,7.777666666666666062e-01,3.833120000000000000e+05
2.600000000000000000e+05,5.063804966666666241e-01,7.736333333333332840e-01,3.892976666666666861e+05
2.640000000000000000e+05,5.125029900000001026e-01,7.827666666666667217e-01,3.952290000000000000e+05
2.680000000000000000e+05,5.179327333333333394e-01,7.776666666666667282e-01,4.011826666666666861e+05
2.720000000000000000e+05,5.127131333333333485e-01,7.826000000000000734e-01,4.070556666666666861e+05
2.760000000000000000e+05,5.073071999999999582e-01,7.781333333333333435e-01,4.129176666666666861e+05
2.800000000000000000e+05,5.071807333333332446e-01,7.697666666666665991e-01,4.189183333333333139e+05
2.840000000000000000e+05,5.095323133333332644e-01,7.705999999999999517e-01,4.250503333333333139e+05
2.880000000000000000e+05,5.163284533333333259e-01,7.808999999999999275e-01,4.309193333333333139e+05
2.920000000000000000e+05,5.066413300000000008e-01,7.740999999999998993e-01,4.368726666666666861e+05
2.960000000000000000e+05,5.204745133333332774e-01,7.749666666666666925e-01,4.427763333333333139e+05
3.000000000000000000e+05,5.147863233333334065e-01,7.752666666666666595e-01,4.487993333333333139e+05
3.040000000000000000e+05,5.177638299999999250e-01,7.783999999999999808e-01,4.547950000000000000e+05
3.080000000000000000e+05,5.126872666666666412e-01,7.767666666666666053e-01,4.608433333333333139e+05
3.120000000000000000e+05,5.117588833333334142e-01,7.819666666666665877e-01,4.667883333333333139e+05
3.160000000000000000e+05,5.089328866666665840e-01,7.813999999999999835e-01,4.727213333333333139e+05
3.200000000000000000e+05,5.079595066666667824e-01,7.801000000000000156e-01,4.786710000000000000e+05
3.240000000000000000e+05,5.172806199999999688e-01,7.802333333333333343e-01,4.844530000000000000e+05
3.280000000000000000e+05,5.127366166666665892e-01,7.769333333333333647e-01,4.901083333333333139e+05
3.320000000000000000e+05,5.098269166666665742e-01,7.707333333333333814e-01,4.960010000000000000e+05
3.360000000000000000e+05,5.077997666666665966e-01,7.781333333333333435e-01,5.017530000000000000e+05
3.400000000000000000e+05,5.245371266666666310e-01,7.874666666666666481e-01,5.079256666666666861e+05
3.440000000000000000e+05,5.096015933333334358e-01,7.706666666666667220e-01,5.137326666666666861e+05
3.480000000000000000e+05,5.133787399999999446e-01,7.774333333333333096e-01,5.197810000000000000e+05
3.520000000000000000e+05,5.122205599999999359e-01,7.768000000000000460e-01,5.256326666666666279e+05
3.560000000000000000e+05,5.180271266666666152e-01,7.614999999999999547e-01,5.315673333333333721e+05
3.600000000000000000e+05,5.090989466666666630e-01,7.703999999999999737e-01,5.373906666666666279e+05
3.640000000000000000e+05,5.244820933333332880e-01,7.809333333333333682e-01,5.429006666666666279e+05
3.680000000000000000e+05,5.103678333333333539e-01,7.713999999999999746e-01,5.486503333333333721e+05
3.720000000000000000e+05,5.224024833333332785e-01,7.788000000000000478e-01,5.545450000000000000e+05
3.760000000000000000e+05,5.191800599999999433e-01,7.696666666666667211e-01,5.605620000000000000e+05
3.800000000000000000e+05,5.184721933333333865e-01,7.736000000000000654e-01,5.665093333333333721e+05
3.840000000000000000e+05,5.173561933333332696e-01,7.724333333333333051e-01,5.722073333333333721e+05
3.880000000000000000e+05,5.140198833333333717e-01,7.718666666666665899e-01,5.781350000000000000e+05
3.920000000000000000e+05,5.087041266666667561e-01,7.669000000000000261e-01,5.840206666666666279e+05
3.960000000000000000e+05,5.126527933333333564e-01,7.702666666666666551e-01,5.899806666666666279e+05
4.000000000000000000e+05,5.146798700000000393e-01,7.694333333333333025e-01,5.956166666666666279e+05
4.040000000000000000e+05,5.254420800000000336e-01,7.794666666666666410e-01,6.015960000000000000e+05
4.080000000000000000e+05,5.131787266666666403e-01,7.653333333333333099e-01,6.074286666666666279e+05
4.120000000000000000e+05,5.158245566666667115e-01,7.738999999999999213e-01,6.132790000000000000e+05
4.160000000000000000e+05,5.117110200000000164e-01,7.762333333333333307e-01,6.189783333333333721e+05
4.200000000000000000e+05,5.121066566666666597e-01,7.715000000000000746e-01,6.248540000000000000e+05
4.240000000000000000e+05,5.120991633333332738e-01,7.734000000000000874e-01,6.307930000000000000e+05
4.280000000000000000e+05,5.178286066666667464e-01,7.810333333333333572e-01,6.366163333333333721e+05
4.320000000000000000e+05,5.109356466666666874e-01,7.774666666666666393e-01,6.425456666666666279e+05
4.360000000000000000e+05,5.153384199999999637e-01,7.787333333333332774e-01,6.487833333333333721e+05
4.400000000000000000e+05,5.105119566666667108e-01,7.797666666666666080e-01,6.545630000000000000e+05
4.440000000000000000e+05,5.173026699999999645e-01,7.838333333333333819e-01,6.603393333333333721e+05
4.480000000000000000e+05,5.186916400000000094e-01,7.789000000000000368e-01,6.659930000000000000e+05
4.520000000000000000e+05,5.154878499999999697e-01,7.772333333333332206e-01,6.718306666666666279e+05
4.560000000000000000e+05,5.107528966666666781e-01,7.794333333333334224e-01,6.777353333333333721e+05
4.600000000000000000e+05,5.127979900000000368e-01,7.802999999999999936e-01,6.836483333333333721e+05
4.640000000000000000e+05,5.088449133333332597e-01,7.721000000000000085e-01,6.896086666666666279e+05
4.680000000000000000e+05,5.106187633333333364e-01,7.718666666666665899e-01,6.955176666666666279e+05
4.720000000000000000e+05,5.126158600000000343e-01,7.736666666666666137e-01,7.011236666666666279e+05
4.760000000000000000e+05,5.078844833333332476e-01,7.813999999999999835e-01,7.068786666666666279e+05
4.800000000000000000e+05,5.147416999999999687e-01,7.761333333333334528e-01,7.125810000000000000e+05
4.840000000000000000e+05,5.164651266666666629e-01,7.709000000000000297e-01,7.182173333333333721e+05
4.880000000000000000e+05,5.146354266666667288e-01,7.740999999999998993e-01,7.241913333333333721e+05
4.920000000000000000e+05,5.184148166666666668e-01,7.762333333333333307e-01,7.300520000000000000e+05
4.960000000000000000e+05,5.155235733333333181e-01,7.863666666666665472e-01,7.356336666666666279e+05
5.000000000000000000e+05,5.186955933333332602e-01,7.743999999999999773e-01,7.410626666666666279e+05
5.040000000000000000e+05,5.175790399999999902e-01,7.746666666666666146e-01,7.467743333333333721e+05
5.080000000000000000e+05,5.126578000000000523e-01,7.809666666666665868e-01,7.523646666666666279e+05
5.120000000000000000e+05,5.235157999999999756e-01,7.839000000000000412e-01,7.582713333333333721e+05
5.160000000000000000e+05,5.272306999999999411e-01,7.806333333333332902e-01,7.637466666666666279e+05
5.200000000000000000e+05,5.106482300000000363e-01,7.761666666666666714e-01,7.694973333333333721e+05
5.240000000000000000e+05,5.111906933333333347e-01,7.694666666666666321e-01,7.752603333333333721e+05
5.280000000000000000e+05,5.194698966666666529e-01,7.729666666666666908e-01,7.811253333333333721e+05
5.320000000000000000e+05,5.297347700000000215e-01,7.837999999999999412e-01,7.868196666666666279e+05
5.360000000000000000e+05,5.167043833333333502e-01,7.772000000000000020e-01,7.923233333333333721e+05
5.400000000000000000e+05,5.165847733333334135e-01,7.884333333333333194e-01,7.978640000000000000e+05
5.440000000000000000e+05,5.147470833333334106e-01,7.751333333333332298e-01,8.035480000000000000e+05
5.480000000000000000e+05,5.134602799999998801e-01,7.784333333333334215e-01,8.093963333333333721e+05
5.520000000000000000e+05,5.114241433333334141e-01,7.757000000000000561e-01,8.151680000000000000e+05
5.560000000000000000e+05,5.158942533333333857e-01,7.700666666666666771e-01,8.208260000000000000e+05
5.600000000000000000e+05,5.162333233333332716e-01,7.746333333333333959e-01,8.267176666666666279e+05
5.640000000000000000e+05,5.137200333333332702e-01,7.703999999999999737e-01,8.324123333333333721e+05
5.680000000000000000e+05,5.171446600000000338e-01,7.768000000000000460e-01,8.381066666666666279e+05
5.720000000000000000e+05,5.177791699999999553e-01,7.744666666666666366e-01,8.434580000000000000e+05
5.760000000000000000e+05,5.152843999999999758e-01,7.786333333333333995e-01,8.490873333333333721e+05
5.800000000000000000e+05,5.164536200000000576e-01,7.830666666666666886e-01,8.548103333333333721e+05
5.840000000000000000e+05,5.104960399999999288e-01,7.694999999999999618e-01,8.604703333333333721e+05
5.880000000000000000e+05,5.117055766666666061e-01,7.832333333333334480e-01,8.659453333333333721e+05
5.920000000000000000e+05,5.286353833333333752e-01,7.769000000000000350e-01,8.717766666666666279e+05
5.960000000000000000e+05,5.153328166666666377e-01,7.669333333333333558e-01,8.773216666666666279e+05
6.000000000000000000e+05,5.243495699999999315e-01,7.816999999999999504e-01,8.828673333333333721e+05
6.040000000000000000e+05,5.096614733333333369e-01,7.798333333333332673e-01,8.883740000000000000e+05
6.080000000000000000e+05,5.129599966666665845e-01,7.764333333333333087e-01,8.940370000000000000e+05
6.120000000000000000e+05,5.069226000000001120e-01,7.745333333333332959e-01,8.997983333333333721e+05
6.160000000000000000e+05,5.108440699999999834e-01,7.711000000000000076e-01,9.056030000000000000e+05
6.200000000000000000e+05,5.178735833333333316e-01,7.868333333333333846e-01,9.110033333333333721e+05
6.240000000000000000e+05,5.066016133333333116e-01,7.670666666666666744e-01,9.169946666666666279e+05
6.280000000000000000e+05,5.134045899999999385e-01,7.788333333333333774e-01,9.226456666666666279e+05
6.320000000000000000e+05,5.172696333333334229e-01,7.759000000000000341e-01,9.286846666666666279e+05
6.360000000000000000e+05,5.117108433333332762e-01,7.762333333333333307e-01,9.340326666666666279e+05
6.400000000000000000e+05,5.137200333333332702e-01,7.776666666666667282e-01,9.396303333333333721e+05
6.440000000000000000e+05,5.165783533333333510e-01,7.681999999999998829e-01,9.453476666666666279e+05
6.480000000000000000e+05,5.073643733333333961e-01,7.802666666666665529e-01,9.507133333333333721e+05
6.520000000000000000e+05,5.075262200000000279e-01,7.801000000000000156e-01,9.559916666666666279e+05
6.560000000000000000e+05,5.115880166666667561e-01,7.745333333333332959e-01,9.616076666666666279e+05
6.600000000000000000e+05,5.162214033333333285e-01,7.727333333333333831e-01,9.671926666666666279e+05
6.640000000000000000e+05,5.093668699999999161e-01,7.778333333333332655e-01,9.730370000000000000e+05
6.680000000000000000e+05,5.130188266666667607e-01,7.814333333333333131e-01,9.789513333333333721e+05
6.720000000000000000e+05,5.142490833333334121e-01,7.822333333333334471e-01,9.850480000000000000e+05
6.760000000000000000e+05,5.121371333333333276e-01,7.752666666666666595e-01,9.909450000000000000e+05
6.800000000000000000e+05,5.121231666666666849e-01,7.646666666666667167e-01,9.967243333333333721e+05
6.840000000000000000e+05,5.184270933333333664e-01,7.892000000000000126e-01,1.002374333333333372e+06
6.880000000000000000e+05,5.149473333333333125e-01,7.844333333333333158e-01,1.008040666666666628e+06
6.920000000000000000e+05,5.118079400000000723e-01,7.761666666666666714e-01,1.013816333333333372e+06
6.960000000000000000e+05,5.161014400000000224e-01,7.792000000000000037e-01,1.019496666666666628e+06
7.000000000000000000e+05,5.220131066666667818e-01,7.760666666666665714e-01,1.025332333333333372e+06
7.040000000000000000e+05,5.154233766666665995e-01,7.736000000000000654e-01,1.030850333333333372e+06
7.080000000000000000e+05,5.137839100000000103e-01,7.797000000000000597e-01,1.036627666666666628e+06
7.120000000000000000e+05,5.183989000000001068e-01,7.718333333333333712e-01,1.042179333333333372e+06
7.160000000000000000e+05,5.122565233333333801e-01,7.862999999999998879e-01,1.047876666666666628e+06
7.200000000000000000e+05,5.143753266666667434e-01,7.788666666666665961e-01,1.053502333333333256e+06
7.240000000000000000e+05,5.143315833333333975e-01,7.826666666666666217e-01,1.058876000000000000e+06
7.280000000000000000e+05,5.147977299999999534e-01,7.863000000000001100e-01,1.064371000000000000e+06
7.320000000000000000e+05,5.316168866666667325e-01,7.763666666666666494e-01,1.070041333333333256e+06
7.360000000000000000e+05,5.126608633333332721e-01,7.862333333333332286e-01,1.075695000000000000e+06
7.400000000000000000e+05,5.118844133333334545e-01,7.794333333333334224e-01,1.081230333333333256e+06
7.440000000000000000e+05,5.080698733333333106e-01,7.709666666666666890e-01,1.086788333333333256e+06
7.480000000000000000e+05,5.205030233333333145e-01,7.752333333333333298e-01,1.092500000000000000e+06
7.520000000000000000e+05,5.118990333333334197e-01,7.681666666666666643e-01,1.098152333333333256e+06
7.560000000000000000e+05,5.125923533333334170e-01,7.804000000000000936e-01,1.103540333333333256e+06
7.600000000000000000e+05,5.113759033333332704e-01,7.792000000000000037e-01,1.109043666666666744e+06
7.640000000000000000e+05,5.208333933333334498e-01,7.782666666666666622e-01,1.114388000000000000e+06
7.680000000000000000e+05,5.153177366666666925e-01,7.749666666666666925e-01,1.119960666666666744e+06
7.720000000000000000e+05,5.097136700000001186e-01,7.694666666666666321e-01,1.125516000000000000e+06
7.760000000000000000e+05,5.177867833333333891e-01,7.711999999999999966e-01,1.131030333333333256e+06
7.800000000000000000e+05,5.117306699999999431e-01,7.787999999999999368e-01,1.136611000000000000e+06
7.840000000000000000e+05,5.158943733333333226e-01,7.667333333333333778e-01,1.142371666666666744e+06
7.880000000000000000e+05,5.170632400000000350e-01,7.767333333333333867e-01,1.148055333333333256e+06
7.920000000000000000e+05,5.191311633333333120e-01,7.644333333333332980e-01,1.153886333333333256e+06
7.960000000000000000e+05,5.092436100000000687e-01,7.662333333333334329e-01,1.159469333333333256e+06
8.000000000000000000e+05,5.086669733333333276e-01,7.700333333333332364e-01,1.165142000000000000e+06
8.040000000000000000e+05,5.097072100000000772e-01,7.683333333333332016e-01,1.170642666666666744e+06
8.080000000000000000e+05,5.075501199999999935e-01,7.642999999999999794e-01,1.176065333333333256e+06
8.120000000000000000e+05,5.189296366666665827e-01,7.777333333333333876e-01,1.181790666666666744e+06
8.160000000000000000e+05,5.102212033333334285e-01,7.727000000000000535e-01,1.187569000000000000e+06
8.200000000000000000e+05,5.179039433333333386e-01,7.680666666666665643e-01,1.193000000000000000e+06
8.240000000000000000e+05,5.095354333333333985e-01,7.626666666666666039e-01,1.198596666666666744e+06
8.280000000000000000e+05,5.110476199999999247e-01,7.666000000000000592e-01,1.204412333333333256e+06
8.320000000000000000e+05,5.105720966666666971e-01,7.692999999999999838e-01,1.210291333333333256e+06
8.360000000000000000e+05,5.164853333333333518e-01,7.721000000000000085e-01,1.215809333333333256e+06
8.400000000000000000e+05,5.229028633333333564e-01,7.667999999999999261e-01,1.221410000000000000e+06
8.440000000000000000e+05,5.152969966666666179e-01,7.601999999999998758e-01,1.227236333333333256e+06
8.480000000000000000e+05,5.196333899999999728e-01,7.718666666666665899e-01,1.232793000000000000e+06
8.520000000000000000e+05,5.159355600000000708e-01,7.621333333333333293e-01,1.238451000000000000e+06
8.560000000000000000e+05,5.143239299999998737e-01,7.706666666666667220e-01,1.243951333333333256e+06
8.600000000000000000e+05,5.076694600000000168e-01,7.654333333333332989e-01,1.249549666666666744e+06
8.640000000000000000e+05,5.174475299999999889e-01,7.657666666666665956e-01,1.255407000000000000e+06
8.680000000000000000e+05,5.154289633333333231e-01,7.671333333333333337e-01,1.261170666666666744e+06
8.720000000000000000e+05,5.153509166666666585e-01,7.595333333333332826e-01,1.266987333333333256e+06
8.760000000000000000e+05,5.144659866666666526e-01,7.644999999999999574e-01,1.272619333333333256e+06
8.800000000000000000e+05,5.116054433333333540e-01,7.686000000000000609e-01,1.278308666666666744e+06
8.840000000000000000e+05,5.124048366666666965e-01,7.679333333333332456e-01,1.283824666666666744e+06
8.880000000000000000e+05,5.170728966666665594e-01,7.672666666666666524e-01,1.289315666666666744e+06
8.920000000000000000e+05,5.141088966666665927e-01,7.631333333333333302e-01,1.294885000000000000e+06
8.960000000000000000e+05,5.115951699999999880e-01,7.650666666666666726e-01,1.300501666666666744e+06
9.000000000000000000e+05,5.069125300000000278e-01,7.655333333333333989e-01,1.306584000000000000e+06
9.040000000000000000e+05,5.075455099999999220e-01,7.616333333333332734e-01,1.311979333333333256e+06
9.080000000000000000e+05,5.075141599999999364e-01,7.676999999999999380e-01,1.317829000000000000e+06
9.120000000000000000e+05,5.052296133333332717e-01,7.605333333333333945e-01,1.323488000000000000e+06
9.160000000000000000e+05,5.170390599999999948e-01,7.625333333333332853e-01,1.329213000000000000e+06
9.200000000000000000e+05,5.177964400000000245e-01,7.617333333333333734e-01,1.334810666666666744e+06
9.240000000000000000e+05,5.121273800000000209e-01,7.688000000000000389e-01,1.340530333333333256e+06
9.280000000000000000e+05,5.124902933333334021e-01,7.696666666666667211e-01,1.346419333333333256e+06
9.320000000000000000e+05,5.173740966666666719e-01,7.682666666666667643e-01,1.352140333333333256e+06
9.360000000000000000e+05,5.059866499999999823e-01,7.658000000000000362e-01,1.357912000000000000e+06
9.400000000000000000e+05,5.079220633333333401e-01,7.656000000000000583e-01,1.363557000000000000e+06
9.440000000000000000e+05,5.093296166666666513e-01,7.637666666666667048e-01,1.369364333333333256e+06
9.480000000000000000e+05,5.183246366666666161e-01,7.635666666666666158e-01,1.374680666666666744e+06
9.520000000000000000e+05,5.105057933333333464e-01,7.640333333333333421e-01,1.380433333333333256e+06
9.560000000000000000e+05,5.027934600000000254e-01,7.616999999999999327e-01,1.385872333333333256e+06
9.600000000000000000e+05,5.159289466666666657e-01,7.688999999999999169e-01,1.391533000000000000e+06
9.640000000000000000e+05,5.124827033333333448e-01,7.696000000000000618e-01,1.397291666666666744e+06
9.680000000000000000e+05,5.112916199999999467e-01,7.621333333333333293e-01,1.402983666666666744e+06
9.720000000000000000e+05,5.096637400000000317e-01,7.650000000000000133e-01,1.408688666666666744e+06
9.760000000000000000e+05,5.097783399999999965e-01,7.667666666666667075e-01,1.414297000000000000e+06
9.800000000000000000e+05,5.050048033333333075e-01,7.549333333333333451e-01,1.419853000000000000e+06
9.840000000000000000e+05,5.096681699999999759e-01,7.638000000000001455e-01,1.425722333333333256e+06
9.880000000000000000e+05,5.066142299999999432e-01,7.637000000000000455e-01,1.431647000000000000e+06
9.920000000000000000e+05,5.109694599999999864e-01,7.630000000000000115e-01,1.437267333333333256e+06
9.960000000000000000e+05,5.111329366666667040e-01,7.620333333333332293e-01,1.442942333333333256e+06
1.000000000000000000e+06,5.047005999999999437e-01,7.624666666666666259e-01,1.448602333333333256e+06
1.004000000000000000e+06,5.052715333333331893e-01,7.728333333333333721e-01,1.454434333333333256e+06
1.008000000000000000e+06,5.027871433333334084e-01,7.682666666666667643e-01,1.460100333333333256e+06
1.012000000000000000e+06,5.040710766666666176e-01,7.547000000000000375e-01,1.465630000000000000e+06
1.016000000000000000e+06,5.088520233333334586e-01,7.642000000000001014e-01,1.471187333333333256e+06
1.020000000000000000e+06,5.060317133333332995e-01,7.633999999999999675e-01,1.476861666666666744e+06
1.024000000000000000e+06,5.293107833333333678e-01,7.676000000000001711e-01,1.482728000000000000e+06
1.028000000000000000e+06,5.152806433333333436e-01,7.773999999999999799e-01,1.488354333333333256e+06
1.032000000000000000e+06,5.140789166666666077e-01,7.639333333333334641e-01,1.494090333333333256e+06
1.036000000000000000e+06,5.076528200000000046e-01,7.620333333333334513e-01,1.499730333333333256e+06
1.040000000000000000e+06,5.094686933333334444e-01,7.683333333333334236e-01,1.505186333333333256e+06
1.044000000000000000e+06,5.070776933333333014e-01,7.646333333333332760e-01,1.510607333333333256e+06
1.048000000000000000e+06,5.098463699999999932e-01,7.658000000000000362e-01,1.515980666666666744e+06
1.052000000000000000e+06,5.166210366666666998e-01,7.746333333333333959e-01,1.521693000000000000e+06
1.056000000000000000e+06,5.059625700000000004e-01,7.656999999999999362e-01,1.527334000000000000e+06
1.060000000000000000e+06,5.072592099999999604e-01,7.603666666666666352e-01,1.532918000000000000e+06
1.064000000000000000e+06,5.123365500000000017e-01,7.701333333333333364e-01,1.538381000000000000e+06
1.068000000000000000e+06,5.075306733333333487e-01,7.678666666666665863e-01,1.544076666666666744e+06
1.072000000000000000e+06,5.087730700000000494e-01,7.686999999999999389e-01,1.549658000000000000e+06
1.076000000000000000e+06,5.218767100000000214e-01,7.665333333333332888e-01,1.555142666666666744e+06
1.080000000000000000e+06,5.095062633333332647e-01,7.716666666666666119e-01,1.560853000000000000e+06
1.084000000000000000e+06,5.074645100000000353e-01,7.612333333333332064e-01,1.566399000000000000e+06
1.088000000000000000e+06,5.186897700000000500e-01,7.650666666666666726e-01,1.571889666666666744e+06
1.092000000000000000e+06,5.181846033333332713e-01,7.685666666666666202e-01,1.577587000000000000e+06
1.096000000000000000e+06,5.089280233333334236e-01,7.655666666666666176e-01,1.583104666666666744e+06
1.100000000000000000e+06,5.065328700000000239e-01,7.621999999999999886e-01,1.588656333333333256e+06
1.104000000000000000e+06,5.092712066666666981e-01,7.669333333333332448e-01,1.594231000000000000e+06
1.108000000000000000e+06,5.098719400000000235e-01,7.590333333333333377e-01,1.599896666666666744e+06
1.112000000000000000e+06,5.022214633333333955e-01,7.635333333333332861e-01,1.605344000000000000e+06
1.116000000000000000e+06,5.216253599999999269e-01,7.772666666666666613e-01,1.610698333333333256e+06
1.120000000000000000e+06,5.089796066666666396e-01,7.756999999999999451e-01,1.616261000000000000e+06
1.124000000000000000e+06,5.074420166666666621e-01,7.631999999999999895e-01,1.621908333333333256e+06
1.128000000000000000e+06,5.158791433333332899e-01,7.752999999999999892e-01,1.627744666666666744e+06
1.132000000000000000e+06,5.088508600000000159e-01,7.622333333333334293e-01,1.633218666666666744e+06
1.136000000000000000e+06,5.111085766666666474e-01,7.633666666666667489e-01,1.638634333333333256e+06
1.140000000000000000e+06,5.163541033333333141e-01,7.695666666666666211e-01,1.644227000000000000e+06
1.144000000000000000e+06,5.109513399999999761e-01,7.713666666666666449e-01,1.649711000000000000e+06
1.148000000000000000e+06,5.184196233333332460e-01,7.686333333333332796e-01,1.655183333333333256e+06
1.152000000000000000e+06,5.095193399999999873e-01,7.670666666666666744e-01,1.660878333333333256e+06
1.156000000000000000e+06,5.131642600000000387e-01,7.631666666666666599e-01,1.666365000000000000e+06
1.160000000000000000e+06,5.075999199999999822e-01,7.710333333333333483e-01,1.672061666666666744e+06
1.164000000000000000e+06,5.136239533333332163e-01,7.678666666666665863e-01,1.677369666666666744e+06
1.168000000000000000e+06,5.126774733333333556e-01,7.736000000000000654e-01,1.682867666666666744e+06
1.172000000000000000e+06,5.074494299999999791e-01,7.719999999999999085e-01,1.688367333333333256e+06
1.176000000000000000e+06,5.060048699999999400e-01,7.592666666666666453e-01,1.693994000000000000e+06
1.180000000000000000e+06,5.090715700000000288e-01,7.682333333333333236e-01,1.699453000000000000e+06
1.184000000000000000e+06,5.078187866666666883e-01,7.692333333333333245e-01,1.705015333333333256e+06
1.188000000000000000e+06,5.063232866666665943e-01,7.694333333333333025e-01,1.710494666666666744e+06
1.192000000000000000e+06,5.095476899999999976e-01,7.667666666666667075e-01,1.716115333333333256e+06
1.196000000000000000e+06,5.074709733333332418e-01,7.623666666666667480e-01,1.721665666666666744e+06
1.200000000000000000e+06,5.169258133333333172e-01,7.727333333333333831e-01,1.726993000000000000e+06
1.204000000000000000e+06,5.101039400000000335e-01,7.662333333333332108e-01,1.732408666666666744e+06
1.208000000000000000e+06,5.061256666666665849e-01,7.734333333333333060e-01,1.738018000000000000e+06
1.212000000000000000e+06,5.091213966666666701e-01,7.641333333333332201e-01,1.743667000000000000e+06
1.216000000000000000e+06,5.076731833333333332e-01,7.580333333333332257e-01,1.749522666666666744e+06
1.220000000000000000e+06,5.174241499999999716e-01,7.639666666666666828e-01,1.755288000000000000e+06
1.224000000000000000e+06,5.092102299999999859e-01,7.641000000000000014e-01,1.760819000000000000e+06
1.228000000000000000e+06,5.088833366666666302e-01,7.694999999999999618e-01,1.766517000000000000e+06
1.232000000000000000e+06,5.103277966666667220e-01,7.669333333333333558e-01,1.772286000000000000e+06
1.236000000000000000e+06,5.098426333333333504e-01,7.679666666666666863e-01,1.777854333333333256e+06
1.240000000000000000e+06,5.054744800000000593e-01,7.658666666666666956e-01,1.783545000000000000e+06
1.244000000000000000e+06,5.128475433333332667e-01,7.618333333333332513e-01,1.789206666666666744e+06
1.248000000000000000e+06,5.128322433333333263e-01,7.671666666666666634e-01,1.794593000000000000e+06
1.252000000000000000e+06,5.103654899999999772e-01,7.696999999999999398e-01,1.800193333333333256e+06
1.256000000000000000e+06,5.201550499999999522e-01,7.681000000000000050e-01,1.805898666666666744e+06
1.260000000000000000e+06,5.152367366666666948e-01,7.671333333333333337e-01,1.811710333333333256e+06
1.264000000000000000e+06,5.063042633333333375e-01,7.671666666666666634e-01,1.817331000000000000e+06
1.268000000000000000e+06,5.139319700000001268e-01,7.610333333333333394e-01,1.823058333333333256e+06
1.272000000000000000e+06,5.081952799999999160e-01,7.721999999999998865e-01,1.828605666666666744e+06
1.276000000000000000e+06,5.174180433333334106e-01,7.609000000000000208e-01,1.834373000000000000e+06
1.280000000000000000e+06,5.110867233333332704e-01,7.606666666666667131e-01,1.839955666666666744e+06
1.284000000000000000e+06,5.166923399999999722e-01,7.640333333333333421e-01,1.845621333333333256e+06
1.288000000000000000e+06,5.035990099999999581e-01,7.567666666666666986e-01,1.851270666666666744e+06
1.292000000000000000e+06,5.085648699999999467e-01,7.688000000000000389e-01,1.856914000000000000e+06
1.296000000000000000e+06,5.045231000000000021e-01,7.633666666666666378e-01,1.862415333333333256e+06
1.300000000000000000e+06,5.181372766666666463e-01,7.643666666666666387e-01,1.868343333333333256e+06
1.304000000000000000e+06,5.100569733333333300e-01,7.608666666666666911e-01,1.873887333333333256e+06
1.308000000000000000e+06,5.097158366666666440e-01,7.660333333333332329e-01,1.879517000000000000e+06
1.312000000000000000e+06,5.029798633333333324e-01,7.577333333333333698e-01,1.885004000000000000e+06
1.316000000000000000e+06,5.069590499999999667e-01,7.673666666666666414e-01,1.890724000000000000e+06
1.320000000000000000e+06,5.055967366666667129e-01,7.673333333333333117e-01,1.896421666666666744e+06
1.324000000000000000e+06,5.233366699999999483e-01,7.662333333333334329e-01,1.902087333333333256e+06
1.328000000000000000e+06,5.188968566666666282e-01,7.687333333333333796e-01,1.907659333333333256e+06
1.332000000000000000e+06,5.124118699999998805e-01,7.690000000000000169e-01,1.913394333333333256e+06
1.336000000000000000e+06,5.069254633333333260e-01,7.624666666666666259e-01,1.918921666666666744e+06
1.340000000000000000e+06,5.105768466666666949e-01,7.623666666666667480e-01,1.924566333333333256e+06
1.344000000000000000e+06,5.099029366666666396e-01,7.715333333333332932e-01,1.930081333333333256e+06
1.348000000000000000e+06,5.113145533333333104e-01,7.638666666666665828e-01,1.935809333333333256e+06
1.352000000000000000e+06,5.130580266666666667e-01,7.674333333333333007e-01,1.941338666666666744e+06
1.356000000000000000e+06,5.115866900000000106e-01,7.609666666666666801e-01,1.946842333333333256e+06
1.360000000000000000e+06,5.095019133333332784e-01,7.714333333333334153e-01,1.952541000000000000e+06
1.364000000000000000e+06,5.099834399999999546e-01,7.646666666666664947e-01,1.958174333333333256e+06
1.368000000000000000e+06,5.049034733333334080e-01,7.653333333333333099e-01,1.963668333333333256e+06
1.372000000000000000e+06,5.045496933333333267e-01,7.616999999999999327e-01,1.969382000000000000e+06
1.376000000000000000e+06,5.099911099999999697e-01,7.682666666666667643e-01,1.974956333333333256e+06
1.380000000000000000e+06,5.086431900000000228e-01,7.615666666666666140e-01,1.980654666666666744e+06
1.384000000000000000e+06,5.041887166666666475e-01,7.678666666666665863e-01,1.986333000000000000e+06
1.388000000000000000e+06,5.163104333333333740e-01,7.680666666666665643e-01,1.992054000000000000e+06
1.392000000000000000e+06,5.055600999999999567e-01,7.653666666666666396e-01,1.997607000000000000e+06
1.396000000000000000e+06,5.136580466666665901e-01,7.635333333333332861e-01,2.003222666666666744e+06
1.400000000000000000e+06,5.087210166666666922e-01,7.646666666666667167e-01,2.008767666666666744e+06
1.404000000000000000e+06,5.051937899999999759e-01,7.578666666666666885e-01,2.014345666666666744e+06
1.408000000000000000e+06,5.084127399999999186e-01,7.584333333333334037e-01,2.019804000000000000e+06
1.412000000000000000e+06,5.152051233333333480e-01,7.683666666666666423e-01,2.025383000000000000e+06
1.416000000000000000e+06,5.044403400000000426e-01,7.656333333333332769e-01,2.031046333333333256e+06
1.420000000000000000e+06,5.086850699999999614e-01,7.728000000000000425e-01,2.036716666666666744e+06
1.424000000000000000e+06,5.093955199999999905e-01,7.682666666666667643e-01,2.042070000000000000e+06
1.428000000000000000e+06,5.080228433333333626e-01,7.726999999999999424e-01,2.047964666666666744e+06
1.432000000000000000e+06,5.038878533333334131e-01,7.652666666666666506e-01,2.053812333333333256e+06
1.436000000000000000e+06,5.119973633333333440e-01,7.642333333333333201e-01,2.059460666666666744e+06
1.440000000000000000e+06,5.154483533333333867e-01,7.639000000000000234e-01,2.064924000000000000e+06
1.444000000000000000e+06,5.111013833333334366e-01,7.668666666666666965e-01,2.070401000000000000e+06
1.448000000000000000e+06,5.066571400000000613e-01,7.622666666666666480e-01,2.075839000000000000e+06
1.452000000000000000e+06,5.146571000000000895e-01,7.650666666666666726e-01,2.081528000000000000e+06
1.456000000000000000e+06,5.131580033333332791e-01,7.606000000000000538e-01,2.087029000000000000e+06
1.460000000000000000e+06,5.029595399999999827e-01,7.655333333333333989e-01,2.092599000000000000e+06
1.464000000000000000e+06,5.096061033333333379e-01,7.641999999999998794e-01,2.098212333333333489e+06
1.468000000000000000e+06,5.159603966666667096e-01,7.623666666666665259e-01,2.103632333333333489e+06
1.472000000000000000e+06,5.083422666666667089e-01,7.606333333333333835e-01,2.109285000000000000e+06
1.476000000000000000e+06,5.070440166666666526e-01,7.604666666666667352e-01,2.114903333333333489e+06
1.480000000000000000e+06,5.145199300000000697e-01,7.618999999999999106e-01,2.120184333333333489e+06
1.484000000000000000e+06,5.099403266666665546e-01,7.609000000000000208e-01,2.125457333333333489e+06
1.488000000000000000e+06,5.157012533333332760e-01,7.676000000000001711e-01,2.130992333333333489e+06
1.492000000000000000e+06,5.049446699999999844e-01,7.602999999999999758e-01,2.136628000000000000e+06
1.496000000000000000e+06,5.013807599999999809e-01,7.593999999999999639e-01,2.142045333333333489e+06
1.500000000000000000e+06,5.144364666666666475e-01,7.579666666666667885e-01,2.147646000000000000e+06
1.504000000000000000e+06,5.034981866666666805e-01,7.667999999999999261e-01,2.153302000000000000e+06
1.508000000000000000e+06,5.132850500000000205e-01,7.674666666666666304e-01,2.159058333333333489e+06
1.512000000000000000e+06,5.077526766666666802e-01,7.650000000000000133e-01,2.164921666666666511e+06
1.516000000000000000e+06,5.152407700000000146e-01,7.721666666666666679e-01,2.170742333333333489e+06
1.520000000000000000e+06,5.080174000000000634e-01,7.721999999999998865e-01,2.176287666666666511e+06
1.524000000000000000e+06,5.157442500000000152e-01,7.674333333333333007e-01,2.182041333333333489e+06
1.528000000000000000e+06,5.078807866666666948e-01,7.715666666666667339e-01,2.187807000000000000e+06
1.532000000000000000e+06,5.186295099999999048e-01,7.645666666666666167e-01,2.193172333333333489e+06
1.536000000000000000e+06,5.117951400000000373e-01,7.631999999999999895e-01,2.198637666666666511e+06
1.540000000000000000e+06,5.134811599999999920e-01,7.662666666666666515e-01,2.204339333333333489e+06
1.544000000000000000e+06,5.106901933333333199e-01,7.653999999999999693e-01,2.209864000000000000e+06
1.548000000000000000e+06,5.064712566666667026e-01,7.640666666666667828e-01,2.215569000000000000e+06
1.552000000000000000e+06,5.123479366666666701e-01,7.646666666666667167e-01,2.221044000000000000e+06
1.556000000000000000e+06,5.190152133333333362e-01,7.685333333333334016e-01,2.226544000000000000e+06
1.560000000000000000e+06,5.136204333333332928e-01,7.638999999999999124e-01,2.232433000000000000e+06
1.564000000000000000e+06,5.075068666666666672e-01,7.549333333333333451e-01,2.237848000000000000e+06
1.568000000000000000e+06,5.105290033333332866e-01,7.644666666666667387e-01,2.243162333333333489e+06
1.572000000000000000e+06,5.117951433333333133e-01,7.676333333333333897e-01,2.248705333333333489e+06
1.576000000000000000e+06,5.074579933333333015e-01,7.665666666666667295e-01,2.254107666666666511e+06
1.580000000000000000e+06,5.172152733333333918e-01,7.648000000000000353e-01,2.259641333333333489e+06
1.584000000000000000e+06,5.109338966666666648e-01,7.618666666666666920e-01,2.265251333333333489e+06
1.588000000000000000e+06,5.080359866666666058e-01,7.578666666666666885e-01,2.270968333333333489e+06
1.592000000000000000e+06,5.088790466666667234e-01,7.651000000000000023e-01,2.276801000000000000e+06
1.596000000000000000e+06,5.097919300000000042e-01,7.600000000000001199e-01,2.282285000000000000e+06
1.600000000000000000e+06,5.120300233333333617e-01,7.642666666666667608e-01,2.287874333333333489e+06
1.604000000000000000e+06,5.141014266666665833e-01,7.689000000000000279e-01,2.293807000000000000e+06
1.608000000000000000e+06,5.102844266666666240e-01,7.519000000000000128e-01,2.299290666666666511e+06
1.612000000000000000e+06,5.075616933333333414e-01,7.667999999999999261e-01,2.304907000000000000e+06
1.616000000000000000e+06,5.028313133333334184e-01,7.634666666666666268e-01,2.310597666666666511e+06
1.620000000000000000e+06,5.166307266666666509e-01,7.660666666666666735e-01,2.316165333333333489e+06
1.624000000000000000e+06,5.079386033333334050e-01,7.689000000000000279e-01,2.321809333333333489e+06
1.628000000000000000e+06,5.142340066666666321e-01,7.632333333333333192e-01,2.327384666666666511e+06
1.632000000000000000e+06,5.071853499999999793e-01,7.590000000000000080e-01,2.332975666666666511e+06
1.636000000000000000e+06,5.155209600000000281e-01,7.684333333333333016e-01,2.338443666666666511e+06
1.640000000000000000e+06,5.149077566666666605e-01,7.656000000000000583e-01,2.344117333333333489e+06
1.644000000000000000e+06,5.120155599999999252e-01,7.610333333333333394e-01,2.349930666666666511e+06
1.648000000000000000e+06,5.061058800000000080e-01,7.612999999999999767e-01,2.355728333333333489e+06
1.652000000000000000e+06,5.048542333333333465e-01,7.631666666666666599e-01,2.361460000000000000e+06
1.656000000000000000e+06,5.160849899999999657e-01,7.671999999999999931e-01,2.367110333333333489e+06
1.660000000000000000e+06,5.108638300000000187e-01,7.701666666666665551e-01,2.372638666666666511e+06
1.664000000000000000e+06,5.050853699999999780e-01,7.627000000000000446e-01,2.378333000000000000e+06
1.668000000000000000e+06,5.034888100000000088e-01,7.604666666666667352e-01,2.383815000000000000e+06
1.672000000000000000e+06,5.191395266666666286e-01,7.684999999999999609e-01,2.389521333333333489e+06
1.676000000000000000e+06,5.106482899999998937e-01,7.573999999999999622e-01,2.395157000000000000e+06
1.680000000000000000e+06,5.052775033333333221e-01,7.722999999999999865e-01,2.400538666666666511e+06
1.684000000000000000e+06,5.066589633333333786e-01,7.618666666666665810e-01,2.406164333333333489e+06
1.688000000000000000e+06,5.036692033333333152e-01,7.662666666666666515e-01,2.411868666666666511e+06
1.692000000000000000e+06,5.076000200000000406e-01,7.670666666666666744e-01,2.417713666666666511e+06
1.696000000000000000e+06,5.149060300000000145e-01,7.593666666666666343e-01,2.423498333333333489e+06
1.700000000000000000e+06,5.092947466666667422e-01,7.637333333333332641e-01,2.429333666666666511e+06
1.704000000000000000e+06,5.100959733333332302e-01,7.656666666666667176e-01,2.434927333333333489e+06
1.708000000000000000e+06,5.009955133333333643e-01,7.628000000000000336e-01,2.440574000000000000e+06
1.712000000000000000e+06,5.137458833333332642e-01,7.625666666666667259e-01,2.446277333333333489e+06
1.716000000000000000e+06,5.071135766666666767e-01,7.623000000000000886e-01,2.451816666666666511e+06
1.720000000000000000e+06,5.147868799999999467e-01,7.623666666666665259e-01,2.457534000000000000e+06
1.724000000000000000e+06,5.115103733333333791e-01,7.627333333333332632e-01,2.463286000000000000e+06
1.728000000000000000e+06,5.065634466666667501e-01,7.595000000000000639e-01,2.468927666666666511e+06
1.732000000000000000e+06,5.112543600000000188e-01,7.703000000000000957e-01,2.474820666666666511e+06
1.736000000000000000e+06,5.087198933333333395e-01,7.541999999999999815e-01,2.480608333333333489e+06
1.740000000000000000e+06,5.051555400000000695e-01,7.621333333333333293e-01,2.486250666666666511e+06
1.744000000000000000e+06,5.078678733333333861e-01,7.617333333333332623e-01,2.491915333333333489e+06
1.748000000000000000e+06,5.082147000000000192e-01,7.691333333333333355e-01,2.497550333333333489e+06
1.752000000000000000e+06,5.070736599999999816e-01,7.670000000000000151e-01,2.503334333333333489e+06
1.756000000000000000e+06,5.074472833333333321e-01,7.535666666666666069e-01,2.509127333333333489e+06
1.760000000000000000e+06,5.082123499999999794e-01,7.642333333333333201e-01,2.514832666666666511e+06
1.764000000000000000e+06,5.157729866666667107e-01,7.714666666666666339e-01,2.520403666666666511e+06
1.768000000000000000e+06,5.150638033333333476e-01,7.738999999999999213e-01,2.526117333333333489e+06
1.772000000000000000e+06,5.088256800000000579e-01,7.630666666666666709e-01,2.531793333333333489e+06
1.776000000000000000e+06,5.174136766666667109e-01,7.688999999999999169e-01,2.537389666666666511e+06
1.780000000000000000e+06,5.099946066666666278e-01,7.665666666666667295e-01,2.543083000000000000e+06
1.784000000000000000e+06,5.055186366666667430e-01,7.665000000000000702e-01,2.548746000000000000e+06
1.788000000000000000e+06,5.084904833333333540e-01,7.652333333333333210e-01,2.554400666666666511e+06
1.792000000000000000e+06,5.125375199999999687e-01,7.705333333333334034e-01,2.560128333333333489e+06
1.796000000000000000e+06,5.125886599999999182e-01,7.660333333333332329e-01,2.565546666666666511e+06
1.800000000000000000e+06,5.056615966666666573e-01,7.666666666666666075e-01,2.571080333333333489e+06
1.804000000000000000e+06,5.118486866666666080e-01,7.660000000000000142e-01,2.576862666666666511e+06
1.808000000000000000e+06,5.199870866666667091e-01,7.727999999999998204e-01,2.582367000000000000e+06
1.812000000000000000e+06,5.082420699999999902e-01,7.673333333333333117e-01,2.587848666666666511e+06
1.816000000000000000e+06,5.153624799999999562e-01,7.698333333333332584e-01,2.593299666666666511e+06
1.820000000000000000e+06,5.213726333333333907e-01,7.652999999999999803e-01,2.598699333333333489e+06
1.824000000000000000e+06,5.020925200000000421e-01,7.616333333333332734e-01,2.604581666666666511e+06
1.828000000000000000e+06,5.153340466666667119e-01,7.752333333333333298e-01,2.610246666666666511e+06
1.832000000000000000e+06,5.042290566666666196e-01,7.602666666666667572e-01,2.616085000000000000e+06
1.836000000000000000e+06,5.183041499999999635e-01,7.677333333333332677e-01,2.621576333333333489e+06
1.840000000000000000e+06,5.060232900000000145e-01,7.564999999999999503e-01,2.627004666666666511e+06
1.844000000000000000e+06,5.134425566666667162e-01,7.675333333333332897e-01,2.632623000000000000e+06
1.848000000000000000e+06,5.071303733333333286e-01,7.587000000000000410e-01,2.638071333333333489e+06
1.852000000000000000e+06,5.058238733333332293e-01,7.639666666666666828e-01,2.643681666666666511e+06
1.856000000000000000e+06,5.098810399999998966e-01,7.682999999999999829e-01,2.649355000000000000e+06
1.860000000000000000e+06,5.134735300000000668e-01,7.680333333333333456e-01,2.654869333333333489e+06
1.864000000000000000e+06,5.062944600000000017e-01,7.660000000000000142e-01,2.660471000000000000e+06
1.868000000000000000e+06,5.116572400000000131e-01,7.698333333333332584e-01,2.666025000000000000e+06
1.872000000000000000e+06,5.107060300000000330e-01,7.642333333333333201e-01,2.671654333333333489e+06
1.876000000000000000e+06,5.066800100000000695e-01,7.618000000000000327e-01,2.677291333333333489e+06
1.880000000000000000e+06,5.070935699999999935e-01,7.684666666666667423e-01,2.683339333333333489e+06
1.884000000000000000e+06,5.119816666666666682e-01,7.623000000000000886e-01,2.688859000000000000e+06
1.888000000000000000e+06,5.058601000000000347e-01,7.670000000000000151e-01,2.694622666666666511e+06
1.892000000000000000e+06,5.127354699999999710e-01,7.740000000000000213e-01,2.700149000000000000e+06
1.896000000000000000e+06,5.113299666666666354e-01,7.585666666666667224e-01,2.705836333333333489e+06
1.900000000000000000e+06,5.121594466666666845e-01,7.671000000000000041e-01,2.711437333333333489e+06
1.904000000000000000e+06,5.047424433333334015e-01,7.697333333333332694e-01,2.717120000000000000e+06
1.908000000000000000e+06,5.127426366666666402e-01,7.678666666666665863e-01,2.722922000000000000e+06
1.912000000000000000e+06,5.104305333333333250e-01,7.603333333333334165e-01,2.728540000000000000e+06
1.916000000000000000e+06,5.071067900000000295e-01,7.645666666666666167e-01,2.734021666666666511e+06
1.920000000000000000e+06,5.151042133333333384e-01,7.570000000000000062e-01,2.739964000000000000e+06
1.924000000000000000e+06,5.030658433333333734e-01,7.638000000000001455e-01,2.745609000000000000e+06
1.928000000000000000e+06,5.030147566666666181e-01,7.618999999999999106e-01,2.751175333333333489e+06
1.932000000000000000e+06,5.079839433333331877e-01,7.614000000000000767e-01,2.756895666666666511e+06
1.936000000000000000e+06,5.028383933333332445e-01,7.640333333333333421e-01,2.762610666666666511e+06
1.940000000000000000e+06,5.085505666666666480e-01,7.647666666666665947e-01,2.768109000000000000e+06
1.944000000000000000e+06,5.022831633333333379e-01,7.602666666666667572e-01,2.773855666666666511e+06
1.948000000000000000e+06,5.079007166666665851e-01,7.645666666666667277e-01,2.779497666666666511e+06
1.952000000000000000e+06,5.088742000000000543e-01,7.624666666666666259e-01,2.785183333333333489e+06
1.956000000000000000e+06,5.175599933333333569e-01,7.712333333333333263e-01,2.790698666666666511e+06
1.960000000000000000e+06,5.136562966666665675e-01,7.661000000000001142e-01,2.796370000000000000e+06
1.964000000000000000e+06,5.052404766666667157e-01,7.691333333333334465e-01,2.801767000000000000e+06
1.968000000000000000e+06,5.021880266666666204e-01,7.612666666666666471e-01,2.807455333333333489e+06
1.972000000000000000e+06,5.119193566666666584e-01,7.669333333333332448e-01,2.812786000000000000e+06
1.976000000000000000e+06,5.206323866666666689e-01,7.663333333333333108e-01,2.818526000000000000e+06
1.980000000000000000e+06,5.078459966666667436e-01,7.646999999999999353e-01,2.824228333333333489e+06
1.984000000000000000e+06,5.084915566666666775e-01,7.660666666666666735e-01,2.829887666666666511e+06
1.988000000000000000e+06,5.018942566666666494e-01,7.619000000000001327e-01,2.835416333333333489e+06
1.992000000000000000e+06,5.091989033333333969e-01,7.688666666666666982e-01,2.840886333333333489e+06
1.996000000000000000e+06,5.130658333333333321e-01,7.644333333333332980e-01,2.846593666666666511e+06
2.000000000000000000e+06,5.174464766666666549e-01,7.650666666666666726e-01,2.852255000000000000e+06
2.004000000000000000e+06,5.051009166666666772e-01,7.633999999999999675e-01,2.857726333333333489e+06
2.008000000000000000e+06,5.095097233333332198e-01,7.618333333333334734e-01,2.863124666666666511e+06
2.012000000000000000e+06,5.085102133333333496e-01,7.666333333333333888e-01,2.868803000000000000e+06
2.016000000000000000e+06,5.059509966666666525e-01,7.613333333333333064e-01,2.874535000000000000e+06
2.020000000000000000e+06,5.166587233333334028e-01,7.722666666666665458e-01,2.879939000000000000e+06
2.024000000000000000e+06,5.082787266666666248e-01,7.676666666666666083e-01,2.885526000000000000e+06
2.028000000000000000e+06,5.117416566666667110e-01,7.717999999999999305e-01,2.891097333333333489e+06
2.032000000000000000e+06,5.115864466666666388e-01,7.658999999999999142e-01,2.896817666666666511e+06
2.036000000000000000e+06,5.145543199999998984e-01,7.694999999999999618e-01,2.902373000000000000e+06
2.040000000000000000e+06,5.137727866666667031e-01,7.644333333333332980e-01,2.908020000000000000e+06
2.044000000000000000e+06,5.169599233333332933e-01,7.710000000000000187e-01,2.913597333333333489e+06
2.048000000000000000e+06,5.082548833333332405e-01,7.660333333333334549e-01,2.919128666666666511e+06
2.052000000000000000e+06,5.137969433333333669e-01,7.681666666666666643e-01,2.924927666666666511e+06
2.056000000000000000e+06,5.177792333333334218e-01,7.641000000000000014e-01,2.930439333333333489e+06
2.060000000000000000e+06,5.086152166666666474e-01,7.623000000000000886e-01,2.935940666666666511e+06
2.064000000000000000e+06,5.049003566666666609e-01,7.602999999999999758e-01,2.941350000000000000e+06
2.068000000000000000e+06,5.131659100000000029e-01,7.701999999999999957e-01,2.946901333333333489e+06
2.072000000000000000e+06,5.102018099999999778e-01,7.663999999999999702e-01,2.952388333333333489e+06
2.076000000000000000e+06,5.110914900000000927e-01,7.604333333333332945e-01,2.957989666666666511e+06
2.080000000000000000e+06,5.084688233333333196e-01,7.639333333333332421e-01,2.963798333333333489e+06
2.084000000000000000e+06,5.121439099999999245e-01,7.666333333333333888e-01,2.969779000000000000e+06
2.088000000000000000e+06,5.068846166666666209e-01,7.671333333333333337e-01,2.975016000000000000e+06
2.092000000000000000e+06,5.098050033333333397e-01,7.684666666666665202e-01,2.980557333333333489e+06
2.096000000000000000e+06,5.097232066666665951e-01,7.629333333333333522e-01,2.986015666666666511e+06
2.100000000000000000e+06,5.170779033333333663e-01,7.805666666666666309e-01,2.991602333333333489e+06
2.104000000000000000e+06,5.172606899999999674e-01,7.687333333333333796e-01,2.997313333333333489e+06
2.108000000000000000e+06,5.141786966666667125e-01,7.674333333333333007e-01,3.002941000000000000e+06
2.112000000000000000e+06,5.075393933333333107e-01,7.614333333333332954e-01,3.008657333333333489e+06
2.116000000000000000e+06,5.071205699999999927e-01,7.648666666666666947e-01,3.014393000000000000e+06
2.120000000000000000e+06,5.098595633333333765e-01,7.628333333333333632e-01,3.020349666666666511e+06
2.124000000000000000e+06,5.145127800000000029e-01,7.673333333333333117e-01,3.025678666666666511e+06
2.128000000000000000e+06,5.150040599999999857e-01,7.638666666666665828e-01,3.031304333333333489e+06
2.132000000000000000e+06,5.154764666666666884e-01,7.624333333333334073e-01,3.036902666666666511e+06
2.136000000000000000e+06,5.144345166666667302e-01,7.647333333333333760e-01,3.042386666666666511e+06
2.140000000000000000e+06,5.145670799999999545e-01,7.627000000000000446e-01,3.048094333333333489e+06
2.144000000000000000e+06,5.139112266666666651e-01,7.642333333333333201e-01,3.053546666666666511e+06
2.148000000000000000e+06,5.130774599999999852e-01,7.646000000000000574e-01,3.059312333333333489e+06
2.152000000000000000e+06,5.058067066666666056e-01,7.628666666666666929e-01,3.064962000000000000e+06
2.156000000000000000e+06,5.092500066666666436e-01,7.652999999999999803e-01,3.070767333333333489e+06
2.160000000000000000e+06,5.186633266666665909e-01,7.642666666666667608e-01,3.076404666666666511e+06
2.164000000000000000e+06,5.109647499999999676e-01,7.713333333333333153e-01,3.081880333333333489e+06
2.168000000000000000e+06,5.096821000000000268e-01,7.699333333333333584e-01,3.087351666666666511e+06
2.172000000000000000e+06,5.074952066666666983e-01,7.624333333333334073e-01,3.092746333333333489e+06
2.176000000000000000e+06,5.102664033333333959e-01,7.607666666666667021e-01,3.098077333333333489e+06
2.180000000000000000e+06,5.086308299999999782e-01,7.588666666666666893e-01,3.103622000000000000e+06
2.184000000000000000e+06,5.190444400000000513e-01,7.681333333333332236e-01,3.109093666666666511e+06
2.188000000000000000e+06,5.106700833333333023e-01,7.618000000000000327e-01,3.114753000000000000e+06
2.192000000000000000e+06,5.136998499999999579e-01,7.676999999999999380e-01,3.120343000000000000e+06
2.196000000000000000e+06,5.118374233333332635e-01,7.614666666666667361e-01,3.125917000000000000e+06
2.200000000000000000e+06,5.173469399999999219e-01,7.702333333333332144e-01,3.131190333333333489e+06
2.204000000000000000e+06,5.126520199999999861e-01,7.722999999999999865e-01,3.136805666666666511e+06
2.208000000000000000e+06,5.054177266666665114e-01,7.642000000000001014e-01,3.142405666666666511e+06
2.212000000000000000e+06,5.165237200000000195e-01,7.773999999999999799e-01,3.148168000000000000e+06
2.216000000000000000e+06,5.143650966666666324e-01,7.629999999999999005e-01,3.153674666666666511e+06
2.220000000000000000e+06,5.131247066666667633e-01,7.606999999999999318e-01,3.159114666666666511e+06
2.224000000000000000e+06,5.105499633333333565e-01,7.678333333333333677e-01,3.164654000000000000e+06
2.228000000000000000e+06,5.103139066666666501e-01,7.680666666666665643e-01,3.170356333333333489e+06
2.232000000000000000e+06,5.178164233333333311e-01,7.672666666666666524e-01,3.176201333333333489e+06
2.236000000000000000e+06,5.045331899999999647e-01,7.642333333333333201e-01,3.181785000000000000e+06
2.240000000000000000e+06,5.124800233333334232e-01,7.696333333333332805e-01,3.187283666666666511e+06
2.244000000000000000e+06,5.102346733333333884e-01,7.687666666666665982e-01,3.192778000000000000e+06
2.248000000000000000e+06,5.223423833333332711e-01,7.738666666666667027e-01,3.198511333333333489e+06
2.252000000000000000e+06,5.139862699999998563e-01,7.655666666666666176e-01,3.203848333333333489e+06
2.256000000000000000e+06,5.093145966666665636e-01,7.616999999999999327e-01,3.209402666666666511e+06
2.260000000000000000e+06,5.190940299999999841e-01,7.705000000000000737e-01,3.214950000000000000e+06
2.264000000000000000e+06,5.115236666666665988e-01,7.719000000000000306e-01,3.220617666666666511e+06
2.268000000000000000e+06,5.079751399999999917e-01,7.683666666666666423e-01,3.226008000000000000e+06
2.272000000000000000e+06,5.134195466666667818e-01,7.719666666666666899e-01,3.231587000000000000e+06
2.276000000000000000e+06,5.110020233333333328e-01,7.681999999999998829e-01,3.237272000000000000e+06
2.280000000000000000e+06,5.107308233333333058e-01,7.714666666666666339e-01,3.242985666666666511e+06
2.284000000000000000e+06,5.165537199999999940e-01,7.646999999999999353e-01,3.248796666666666511e+06
2.288000000000000000e+06,5.162067033333334054e-01,7.663333333333333108e-01,3.254274333333333489e+06
2.292000000000000000e+06,5.117552866666666977e-01,7.661666666666665515e-01,3.259870000000000000e+06
2.296000000000000000e+06,5.051606966666666310e-01,7.645666666666667277e-01,3.265423000000000000e+06
2.300000000000000000e+06,5.120197533333333828e-01,7.593666666666667453e-01,3.271199333333333489e+06
2.304000000000000000e+06,5.057782533333332609e-01,7.619333333333333513e-01,3.276727333333333489e+06
2.308000000000000000e+06,5.100088699999999475e-01,7.629666666666666819e-01,3.282525000000000000e+06
2.312000000000000000e+06,5.088998066666666764e-01,7.636333333333332751e-01,3.287926000000000000e+06
2.316000000000000000e+06,5.057549466666667604e-01,7.670666666666666744e-01,3.293462000000000000e+06
2.320000000000000000e+06,5.055353066666666839e-01,7.643333333333334201e-01,3.299194666666666511e+06
2.324000000000000000e+06,5.089040200000000125e-01,7.570333333333332249e-01,3.304973000000000000e+06
2.328000000000000000e+06,5.038025766666667238e-01,7.611666666666666581e-01,3.310516333333333489e+06
2.332000000000000000e+06,5.131899100000000269e-01,7.628666666666665819e-01,3.315947333333333489e+06
2.336000000000000000e+06,5.085695700000000263e-01,7.669000000000000261e-01,3.321201666666666511e+06
2.340000000000000000e+06,5.092158733333334020e-01,7.672666666666666524e-01,3.326725666666666511e+06
2.344000000000000000e+06,5.045639066666666173e-01,7.604333333333332945e-01,3.332281000000000000e+06
2.348000000000000000e+06,5.107337033333333443e-01,7.598333333333333606e-01,3.338137666666666511e+06
2.352000000000000000e+06,5.070126866666666565e-01,7.656000000000000583e-01,3.343597000000000000e+06
2.356000000000000000e+06,5.091853533333332571e-01,7.707999999999999297e-01,3.349195000000000000e+06
2.360000000000000000e+06,5.071775333333333746e-01,7.667666666666667075e-01,3.354675000000000000e+06
2.364000000000000000e+06,5.117257233333333266e-01,7.695999999999999508e-01,3.360266333333333489e+06
2.368000000000000000e+06,5.212822133333333552e-01,7.672999999999999821e-01,3.365873666666666511e+06
2.372000000000000000e+06,5.017521566666666155e-01,7.621999999999999886e-01,3.371680000000000000e+06
2.376000000000000000e+06,5.116291033333332239e-01,7.647666666666665947e-01,3.377335666666666511e+06
2.380000000000000000e+06,5.068432966666666095e-01,7.648000000000000353e-01,3.382608666666666511e+06
2.384000000000000000e+06,5.069960166666666046e-01,7.651000000000000023e-01,3.388200000000000000e+06
2.388000000000000000e+06,5.077356699999999723e-01,7.678333333333332567e-01,3.393883666666666511e+06
2.392000000000000000e+06,5.086937966666666977e-01,7.612333333333333174e-01,3.399244000000000000e+06
2.396000000000000000e+06,5.192371799999999649e-01,7.637333333333332641e-01,3.404845000000000000e+06
2.400000000000000000e+06,5.092817766666666301e-01,7.710333333333333483e-01,3.410295000000000000e+06
2.404000000000000000e+06,5.066060033333332768e-01,7.633333333333333082e-01,3.415868666666666511e+06
2.408000000000000000e+06,5.097008333333333807e-01,7.648333333333333650e-01,3.421342333333333489e+06
2.412000000000000000e+06,5.101929900000000684e-01,7.758333333333333748e-01,3.426911666666666511e+06
2.416000000000000000e+06,5.066666699999999857e-01,7.656333333333332769e-01,3.432668666666666511e+06
2.420000000000000000e+06,5.062321266666666153e-01,7.589999999999998970e-01,3.438380666666666511e+06
2.424000000000000000e+06,5.142012833333332589e-01,7.705000000000000737e-01,3.444097000000000000e+06
2.428000000000000000e+06,5.034698933333333626e-01,7.619666666666665700e-01,3.449655333333333489e+06
2.432000000000000000e+06,5.046129233333334074e-01,7.651666666666666616e-01,3.454946666666666511e+06
2.436000000000000000e+06,5.194543600000000039e-01,7.772000000000000020e-01,3.460360000000000000e+06
2.440000000000000000e+06,5.160842933333333882e-01,7.700000000000000178e-01,3.465853666666666511e+06
2.444000000000000000e+06,5.182771099999999853e-01,7.633999999999999675e-01,3.471341666666666511e+06
2.448000000000000000e+06,5.079605966666665973e-01,7.693333333333333135e-01,3.476802666666666511e+06
2.452000000000000000e+06,5.056186533333333344e-01,7.596666666666666012e-01,3.482326666666666511e+06
2.456000000000000000e+06,5.171096300000000978e-01,7.709666666666666890e-01,3.487898000000000000e+06
2.460000000000000000e+06,5.118124899999999533e-01,7.642333333333333201e-01,3.493307666666666511e+06
2.464000000000000000e+06,5.041310566666666881e-01,7.583999999999999631e-01,3.498848666666666511e+06
2.468000000000000000e+06,5.092718800000000101e-01,7.669666666666666854e-01,3.504591666666666511e+06
2.472000000000000000e+06,5.102932866666666234e-01,7.594666666666666233e-01,3.509953333333333489e+06
2.476000000000000000e+06,5.101202733333333184e-01,7.614000000000000767e-01,3.515414333333333489e+06
2.480000000000000000e+06,5.138925733333333801e-01,7.700333333333334584e-01,3.520926000000000000e+06
2.484000000000000000e+06,5.179028700000000152e-01,7.675999999999999490e-01,3.526370000000000000e+06
2.488000000000000000e+06,5.110926133333332233e-01,7.682999999999999829e-01,3.531855000000000000e+06
2.492000000000000000e+06,5.064646766666666133e-01,7.576333333333332698e-01,3.537629000000000000e+06
2.496000000000000000e+06,5.125592033333332687e-01,7.665666666666667295e-01,3.543469000000000000e+06
2.500000000000000000e+06,5.115190933333333412e-01,7.595000000000000639e-01,3.549018666666666511e+06
2.504000000000000000e+06,5.063587999999999978e-01,7.609000000000000208e-01,3.554743333333333489e+06
2.508000000000000000e+06,5.075034900000000571e-01,7.658999999999999142e-01,3.560355666666666511e+06
2.512000000000000000e+06,5.165844933333333389e-01,7.578333333333332478e-01,3.565869000000000000e+06
2.516000000000000000e+06,5.140904800000000163e-01,7.631000000000000005e-01,3.571321000000000000e+06
2.520000000000000000e+06,5.075098766666666927e-01,7.674666666666666304e-01,3.576954666666666511e+06
2.524000000000000000e+06,5.074144999999999905e-01,7.602333333333333165e-01,3.582742333333333489e+06
2.528000000000000000e+06,5.099817399999999612e-01,7.590666666666665563e-01,3.588655333333333489e+06
2.532000000000000000e+06,5.096372466666666545e-01,7.696999999999999398e-01,3.594240000000000000e+06
2.536000000000000000e+06,5.034547933333333170e-01,7.701999999999999957e-01,3.599880333333333489e+06
2.540000000000000000e+06,5.100348966666666817e-01,7.600333333333333385e-01,3.605306000000000000e+06
2.544000000000000000e+06,5.101107566666666093e-01,7.585333333333332817e-01,3.610996666666666511e+06
2.548000000000000000e+06,5.063806466666666006e-01,7.564666666666667316e-01,3.616583000000000000e+06
2.552000000000000000e+06,5.144542433333333387e-01,7.671666666666666634e-01,3.622158666666666511e+06
2.556000000000000000e+06,5.145674133333333344e-01,7.622333333333332073e-01,3.627676333333333489e+06
2.560000000000000000e+06,5.055176733333333061e-01,7.663999999999999702e-01,3.633292666666666511e+06
2.564000000000000000e+06,5.091198099999999505e-01,7.672999999999999821e-01,3.638990333333333489e+06
2.568000000000000000e+06,5.099871566666666078e-01,7.600000000000001199e-01,3.644750666666666511e+06
2.572000000000000000e+06,5.064499066666666716e-01,7.621999999999999886e-01,3.650242333333333489e+06
2.576000000000000000e+06,5.158249933333333148e-01,7.667333333333332668e-01,3.655692333333333489e+06
2.580000000000000000e+06,5.164021633333333305e-01,7.720333333333333492e-01,3.660925333333333489e+06
2.584000000000000000e+06,5.166864366666666930e-01,7.593333333333333046e-01,3.666321000000000000e+06
2.588000000000000000e+06,5.036483600000000171e-01,7.616333333333332734e-01,3.671762666666666511e+06
2.592000000000000000e+06,5.108636933333333685e-01,7.726333333333332831e-01,3.677305000000000000e+06
2.596000000000000000e+06,5.074123166666667517e-01,7.630666666666666709e-01,3.682719333333333489e+06
2.600000000000000000e+06,5.034086599999999523e-01,7.697333333333333805e-01,3.688147000000000000e+06
2.604000000000000000e+06,5.010808700000000115e-01,7.600000000000001199e-01,3.693614000000000000e+06
2.608000000000000000e+06,5.095247466666666947e-01,7.688666666666666982e-01,3.699283333333333489e+06
2.612000000000000000e+06,5.154502600000000490e-01,7.739666666666668027e-01,3.704996000000000000e+06
2.616000000000000000e+06,5.056605433333333233e-01,7.583666666666667444e-01,3.710493000000000000e+06
2.620000000000000000e+06,5.129734866666667559e-01,7.687333333333333796e-01,3.716034333333333489e+06
2.624000000000000000e+06,5.027799899999999544e-01,7.623000000000000886e-01,3.721658333333333489e+06
2.628000000000000000e+06,5.059295299999999607e-01,7.593333333333333046e-01,3.727125000000000000e+06
2.632000000000000000e+06,5.140772866666666330e-01,7.618000000000000327e-01,3.732582333333333489e+06
2.636000000000000000e+06,5.061069533333333315e-01,7.740999999999998993e-01,3.737826333333333489e+06
2.640000000000000000e+06,5.206750833333333439e-01,7.604666666666667352e-01,3.743406333333333489e+06
2.644000000000000000e+06,5.084030433333333043e-01,7.619333333333333513e-01,3.748968000000000000e+06
2.648000000000000000e+06,5.042344333333333983e-01,7.662666666666666515e-01,3.754456666666666511e+06
2.652000000000000000e+06,5.107248633333333343e-01,7.726000000000000645e-01,3.759931333333333489e+06
2.656000000000000000e+06,5.147673899999999358e-01,7.695999999999999508e-01,3.765382666666666511e+06
2.660000000000000000e+06,5.152589266666666168e-01,7.621666666666667700e-01,3.770924333333333489e+06
2.664000000000000000e+06,5.105499433333333670e-01,7.608000000000000318e-01,3.776513666666666511e+06
2.668000000000000000e+06,5.122962166666665818e-01,7.716666666666666119e-01,3.782135000000000000e+06
2.672000000000000000e+06,5.116696333333333735e-01,7.596333333333333826e-01,3.788002666666666511e+06
2.676000000000000000e+06,5.087476366666666694e-01,7.606333333333333835e-01,3.793947000000000000e+06
2.680000000000000000e+06,5.170195500000001054e-01,7.688000000000000389e-01,3.799078000000000000e+06
2.684000000000000000e+06,5.098273733333332780e-01,7.704666666666666330e-01,3.804728666666666511e+06
2.688000000000000000e+06,5.106092300000000250e-01,7.635000000000000675e-01,3.810429333333333489e+06
2.692000000000000000e+06,5.109093766666666925e-01,7.696333333333332805e-01,3.815706333333333489e+06
2.696000000000000000e+06,5.139455499999999732e-01,7.705333333333334034e-01,3.821230333333333489e+06
2.700000000000000000e+06,5.062466666666666226e-01,7.679666666666666863e-01,3.826693333333333489e+06
2.704000000000000000e+06,5.126333633333334250e-01,7.693666666666666432e-01,3.832123000000000000e+06
2.708000000000000000e+06,5.089523999999999715e-01,7.689000000000000279e-01,3.837745666666666511e+06
2.712000000000000000e+06,5.123140600000000155e-01,7.630666666666666709e-01,3.843307666666666511e+06
2.716000000000000000e+06,5.370361966666666875e-01,7.829666666666668107e-01,3.848749333333333489e+06
2.720000000000000000e+06,5.124419733333334115e-01,7.686000000000000609e-01,3.854314000000000000e+06
2.724000000000000000e+06,5.130904299999999862e-01,7.630333333333333412e-01,3.859968666666666511e+06
2.728000000000000000e+06,5.210096633333333171e-01,7.735333333333332950e-01,3.865540000000000000e+06
2.732000000000000000e+06,5.147876566666665932e-01,7.663666666666667515e-01,3.871217666666666511e+06
2.736000000000000000e+06,5.155422899999999586e-01,7.678333333333333677e-01,3.876658666666666511e+06
2.740000000000000000e+06,5.188006266666665978e-01,7.639000000000000234e-01,3.882358000000000000e+06
2.744000000000000000e+06,5.140734333333333295e-01,7.650000000000000133e-01,3.888063333333333489e+06
2.748000000000000000e+06,5.134092399999999889e-01,7.695333333333334025e-01,3.893488666666666511e+06
2.752000000000000000e+06,5.205765533333334139e-01,7.720333333333333492e-01,3.899120000000000000e+06
2.756000000000000000e+06,5.109479799999999683e-01,7.587666666666667004e-01,3.904589000000000000e+06
2.760000000000000000e+06,5.114872433333333968e-01,7.648333333333333650e-01,3.910295333333333489e+06
2.764000000000000000e+06,5.115842200000000339e-01,7.595666666666667233e-01,3.916079000000000000e+06
2.768000000000000000e+06,5.202710433333334050e-01,7.701999999999999957e-01,3.921798333333333489e+06
2.772000000000000000e+06,5.122913333333333208e-01,7.650000000000000133e-01,3.927453000000000000e+06
2.776000000000000000e+06,5.194955900000000071e-01,7.645333333333333981e-01,3.932804000000000000e+06
2.780000000000000000e+06,5.135182933333333199e-01,7.606999999999999318e-01,3.938454000000000000e+06
2.784000000000000000e+06,5.148610766666666949e-01,7.745666666666665146e-01,3.943925333333333489e+06
2.788000000000000000e+06,5.142055166666666954e-01,7.684666666666665202e-01,3.949335000000000000e+06
2.792000000000000000e+06,5.092790233333333028e-01,7.720333333333333492e-01,3.955180333333333489e+06
2.796000000000000000e+06,5.169722833333333378e-01,7.732666666666666577e-01,3.960787666666666511e+06
2.800000000000000000e+06,5.149926333333333384e-01,7.633666666666666378e-01,3.966535666666666511e+06
2.804000000000000000e+06,5.148604633333334624e-01,7.713999999999999746e-01,3.972011000000000000e+06
2.808000000000000000e+06,5.106228166666667567e-01,7.648666666666666947e-01,3.977608333333333489e+06
2.812000000000000000e+06,5.135683833333333226e-01,7.655666666666666176e-01,3.983436333333333489e+06
2.816000000000000000e+06,5.113037233333334042e-01,7.682333333333333236e-01,3.989020333333333489e+06
2.820000000000000000e+06,5.133362233333333968e-01,7.682999999999999829e-01,3.994668000000000000e+06
2.824000000000000000e+06,5.274888066666666431e-01,7.766333333333332867e-01,4.000257000000000000e+06
2.828000000000000000e+06,5.146347466666666426e-01,7.687333333333333796e-01,4.005932666666666511e+06
2.832000000000000000e+06,5.098504899999999340e-01,7.652333333333333210e-01,4.011551666666666511e+06
2.836000000000000000e+06,5.196393933333333104e-01,7.644999999999999574e-01,4.017201333333333489e+06
2.840000000000000000e+06,5.191535733333333402e-01,7.680333333333333456e-01,4.022883000000000000e+06
2.844000000000000000e+06,5.122420366666666780e-01,7.628000000000000336e-01,4.028618666666666511e+06
2.848000000000000000e+06,5.140684466666666230e-01,7.659000000000001362e-01,4.034386666666666511e+06
2.852000000000000000e+06,5.140174033333333448e-01,7.648333333333333650e-01,4.039870333333333489e+06
2.856000000000000000e+06,5.209012433333333192e-01,7.699666666666665771e-01,4.045498666666666511e+06
2.860000000000000000e+06,5.148379033333333465e-01,7.641999999999998794e-01,4.051066666666666511e+06
2.864000000000000000e+06,5.111343866666667735e-01,7.644999999999999574e-01,4.056634000000000000e+06
2.868000000000000000e+06,5.158384233333332958e-01,7.677000000000000490e-01,4.062231000000000000e+06
2.872000000000000000e+06,5.159878566666665778e-01,7.704666666666666330e-01,4.067544666666666511e+06
2.876000000000000000e+06,5.097789566666666161e-01,7.630333333333334522e-01,4.072832333333333489e+06
2.880000000000000000e+06,5.109506633333333880e-01,7.614000000000000767e-01,4.078380666666666511e+06
2.884000000000000000e+06,5.087288433333333471e-01,7.598333333333333606e-01,4.084080666666666511e+06
2.888000000000000000e+06,5.209539699999999884e-01,7.649666666666665726e-01,4.089926666666666511e+06
2.892000000000000000e+06,5.161345400000000305e-01,7.655333333333333989e-01,4.095544000000000000e+06
2.896000000000000000e+06,5.300558199999999553e-01,7.743333333333333179e-01,4.101148333333333489e+06
2.900000000000000000e+06,5.074013266666667077e-01,7.671333333333333337e-01,4.106653000000000000e+06
2.904000000000000000e+06,5.129897266666666455e-01,7.702333333333332144e-01,4.112150000000000000e+06
2.908000000000000000e+06,5.220082799999999912e-01,7.753333333333333188e-01,4.117470000000000000e+06
2.912000000000000000e+06,5.107814666666666836e-01,7.609666666666666801e-01,4.123167333333333489e+06
2.916000000000000000e+06,5.094681966666666506e-01,7.633333333333333082e-01,4.128676000000000000e+06
2.920000000000000000e+06,5.092418600000000461e-01,7.685333333333334016e-01,4.134237000000000000e+06
2.924000000000000000e+06,5.134937733333333476e-01,7.650000000000000133e-01,4.139765333333333489e+06
2.928000000000000000e+06,5.185333900000000940e-01,7.704666666666666330e-01,4.145535000000000000e+06
2.932000000000000000e+06,5.124181733333333932e-01,7.747333333333333849e-01,4.151387666666666511e+06
2.936000000000000000e+06,5.163256500000000804e-01,7.695333333333334025e-01,4.157072333333333489e+06
2.940000000000000000e+06,5.130108599999999575e-01,7.663333333333333108e-01,4.162665000000000000e+06
2.944000000000000000e+06,5.222583600000000326e-01,7.680000000000001270e-01,4.168208000000000000e+06
2.948000000000000000e+06,5.127970166666666607e-01,7.650666666666666726e-01,4.173750666666666511e+06
2.952000000000000000e+06,5.104425566666667136e-01,7.604333333333332945e-01,4.179164000000000000e+06
2.956000000000000000e+06,5.118117699999998882e-01,7.682999999999999829e-01,4.184787333333333489e+06
2.960000000000000000e+06,5.144050633333333566e-01,7.742333333333332179e-01,4.190580000000000000e+06
2.964000000000000000e+06,5.213105466666666521e-01,7.695666666666666211e-01,4.196278333333333023e+06
2.968000000000000000e+06,5.203871700000000100e-01,7.695666666666666211e-01,4.201785666666666977e+06
2.972000000000000000e+06,5.078191766666666496e-01,7.643999999999998574e-01,4.207233333333333023e+06
2.976000000000000000e+06,5.190744433333334129e-01,7.683333333333334236e-01,4.212751333333333023e+06
2.980000000000000000e+06,5.185156633333333209e-01,7.706666666666667220e-01,4.218429666666666977e+06
2.984000000000000000e+06,5.118713966666667003e-01,7.661333333333333329e-01,4.224026333333333023e+06
2.988000000000000000e+06,5.133589500000000916e-01,7.734999999999999654e-01,4.229546333333333023e+06
2.992000000000000000e+06,5.136530999999999736e-01,7.686999999999999389e-01,4.235036666666666977e+06
2.996000000000000000e+06,5.131207899999999933e-01,7.653666666666666396e-01,4.240575666666666977e+06
3.000000000000000000e+06,5.114174900000000301e-01,7.649333333333333540e-01,4.246037666666666977e+06
3.004000000000000000e+06,5.156112499999999654e-01,7.720000000000001306e-01,4.251653000000000000e+06
3.008000000000000000e+06,5.119576033333332887e-01,7.720333333333333492e-01,4.257202333333333023e+06
3.012000000000000000e+06,5.132838400000000467e-01,7.728000000000000425e-01,4.262891666666666977e+06
3.016000000000000000e+06,5.148384200000000188e-01,7.648333333333333650e-01,4.268557000000000000e+06
3.020000000000000000e+06,5.131796600000000375e-01,7.667999999999999261e-01,4.274255000000000000e+06
3.024000000000000000e+06,5.073400633333333687e-01,7.602333333333333165e-01,4.279962333333333023e+06
3.028000000000000000e+06,5.154751300000000036e-01,7.702999999999998737e-01,4.285550666666666977e+06
3.032000000000000000e+06,5.101963466666666891e-01,7.698999999999999178e-01,4.290970000000000000e+06
3.036000000000000000e+06,5.128884533333333273e-01,7.597333333333332606e-01,4.296548000000000000e+06
3.040000000000000000e+06,5.076554300000000186e-01,7.676999999999999380e-01,4.301893333333333023e+06
3.044000000000000000e+06,5.217739700000000314e-01,7.673333333333333117e-01,4.307564333333333023e+06
3.048000000000000000e+06,5.133164500000000352e-01,7.676333333333333897e-01,4.313163000000000000e+06
3.052000000000000000e+06,5.150087866666667180e-01,7.723333333333334272e-01,4.318495666666666977e+06
3.056000000000000000e+06,5.212953699999999246e-01,7.763333333333334307e-01,4.323946333333333023e+06
3.060000000000000000e+06,5.083661000000000429e-01,7.626333333333333853e-01,4.329400666666666977e+06
3.064000000000000000e+06,5.088334066666667654e-01,7.708666666666665890e-01,4.335252000000000000e+06
3.068000000000000000e+06,5.072683299999999340e-01,7.664333333333334108e-01,4.340755666666666977e+06
3.072000000000000000e+06,5.165158500000001096e-01,7.657666666666665956e-01,4.346252666666666977e+06
3.076000000000000000e+06,5.078157699999999997e-01,7.662333333333332108e-01,4.351647000000000000e+06
3.080000000000000000e+06,5.187468899999999605e-01,7.728000000000000425e-01,4.357220333333333023e+06
3.084000000000000000e+06,5.125319600000000086e-01,7.655333333333333989e-01,4.363079666666666977e+06
3.088000000000000000e+06,5.097209500000000615e-01,7.669000000000000261e-01,4.368551666666666977e+06
3.092000000000000000e+06,5.193437733333333695e-01,7.760333333333333528e-01,4.374085000000000000e+06
3.096000000000000000e+06,5.111741200000000651e-01,7.653666666666666396e-01,4.379628000000000000e+06
3.100000000000000000e+06,5.207154933333333346e-01,7.696333333333332805e-01,4.385283000000000000e+06
3.104000000000000000e+06,5.199094233333333426e-01,7.732000000000001094e-01,4.390879333333333023e+06
3.108000000000000000e+06,5.098019033333333061e-01,7.693666666666666432e-01,4.396623666666666977e+06
3.112000000000000000e+06,5.073171866666666974e-01,7.604666666666667352e-01,4.402267666666666977e+06
3.116000000000000000e+06,5.074872766666667090e-01,7.677000000000000490e-01,4.407995000000000000e+06
3.120000000000000000e+06,5.121172066666667133e-01,7.698999999999999178e-01,4.413549333333333023e+06
3.124000000000000000e+06,5.082175933333332729e-01,7.685333333333334016e-01,4.419268000000000000e+06
3.128000000000000000e+06,5.218598433333333508e-01,7.701666666666667771e-01,4.424592000000000000e+06
3.132000000000000000e+06,5.140753400000001028e-01,7.657666666666665956e-01,4.430003333333333023e+06
3.136000000000000000e+06,5.194396366666667042e-01,7.725666666666666238e-01,4.435824666666666977e+06
3.140000000000000000e+06,5.072856833333333482e-01,7.681666666666666643e-01,4.441613000000000000e+06
3.144000000000000000e+06,5.130688133333333178e-01,7.646666666666667167e-01,4.447218666666666977e+06
3.148000000000000000e+06,5.091856500000000452e-01,7.632666666666666488e-01,4.452928666666666977e+06
3.152000000000000000e+06,5.238301733333333710e-01,7.713333333333333153e-01,4.458514000000000000e+06
3.156000000000000000e+06,5.123170400000000013e-01,7.737333333333333840e-01,4.464237666666666977e+06
3.160000000000000000e+06,5.174552600000000835e-01,7.694666666666666321e-01,4.469730000000000000e+06
3.164000000000000000e+06,5.085714066666666699e-01,7.686666666666667203e-01,4.475163000000000000e+06
3.168000000000000000e+06,5.082522833333332768e-01,7.687666666666667092e-01,4.480648333333333023e+06
3.172000000000000000e+06,5.144736966666666467e-01,7.638333333333333641e-01,4.485970333333333023e+06
3.176000000000000000e+06,5.177235599999999716e-01,7.717333333333332712e-01,4.491330333333333023e+06
3.180000000000000000e+06,5.122344066666667528e-01,7.649000000000000243e-01,4.497177666666666977e+06
3.184000000000000000e+06,5.147711033333334241e-01,7.686999999999999389e-01,4.502688666666666977e+06
3.188000000000000000e+06,5.166035500000000225e-01,7.682999999999999829e-01,4.508231333333333023e+06
3.192000000000000000e+06,5.128359566666667035e-01,7.743666666666667586e-01,4.514037333333333023e+06
3.196000000000000000e+06,5.156504866666665743e-01,7.745000000000000773e-01,4.519554333333333023e+06
3.200000000000000000e+06,5.140733533333333716e-01,7.669666666666666854e-01,4.525041666666666977e+06
3.204000000000000000e+06,5.104704899999999990e-01,7.611333333333333284e-01,4.530333666666666977e+06
3.208000000000000000e+06,5.124281066666666051e-01,7.635666666666667268e-01,4.535742333333333023e+06
3.212000000000000000e+06,5.183075466666666742e-01,7.684999999999999609e-01,4.541181666666666977e+06
3.216000000000000000e+06,5.098480566666666602e-01,7.747333333333333849e-01,4.546594666666666977e+06
3.220000000000000000e+06,5.075301233333333606e-01,7.667000000000000481e-01,4.552186000000000000e+06
3.224000000000000000e+06,5.134859366666666425e-01,7.651333333333333320e-01,4.558024000000000000e+06
3.228000000000000000e+06,5.081458966666666521e-01,7.674666666666666304e-01,4.563408666666666977e+06
3.232000000000000000e+06,5.092834033333333288e-01,7.653999999999999693e-01,4.568786333333333023e+06
3.236000000000000000e+06,5.110818633333332750e-01,7.639333333333332421e-01,4.574275333333333023e+06
3.240000000000000000e+06,5.139451199999999220e-01,7.674666666666668524e-01,4.580007666666666977e+06
3.244000000000000000e+06,5.125295233333333478e-01,7.670000000000000151e-01,4.585747666666666977e+06
3.248000000000000000e+06,5.138295299999999788e-01,7.675000000000000711e-01,4.591148666666666977e+06
3.252000000000000000e+06,5.075161266666666782e-01,7.774000000000000909e-01,4.596920000000000000e+06
3.256000000000000000e+06,5.177021800000000118e-01,7.615333333333333954e-01,4.602508333333333023e+06
3.260000000000000000e+06,5.152108499999999980e-01,7.726666666666667238e-01,4.608034333333333023e+06
3.264000000000000000e+06,5.168384900000000393e-01,7.705000000000000737e-01,4.613705666666666977e+06
3.268000000000000000e+06,5.217907433333334177e-01,7.701666666666667771e-01,4.619185333333333023e+06
3.272000000000000000e+06,5.177258666666665343e-01,7.712333333333333263e-01,4.624920000000000000e+06
3.276000000000000000e+06,5.176617333333334292e-01,7.654666666666667396e-01,4.630311333333333023e+06
3.280000000000000000e+06,5.185539100000000623e-01,7.683999999999998609e-01,4.635937000000000000e+06
3.284000000000000000e+06,5.059893733333332699e-01,7.597666666666667012e-01,4.641558333333333023e+06
3.288000000000000000e+06,5.109097966666666935e-01,7.669333333333333558e-01,4.647244333333333023e+06
3.292000000000000000e+06,5.190965533333332660e-01,7.651999999999999913e-01,4.652924666666666977e+06
3.296000000000000000e+06,5.145321100000000980e-01,7.623000000000000886e-01,4.658444333333333023e+06
3.300000000000000000e+06,5.165179599999999427e-01,7.696666666666666101e-01,4.663962333333333023e+06
3.304000000000000000e+06,5.112944833333333827e-01,7.708000000000000407e-01,4.669579000000000000e+06
3.308000000000000000e+06,5.129336333333333053e-01,7.708333333333333703e-01,4.675067333333333023e+06
3.312000000000000000e+06,5.085063966666666380e-01,7.652999999999999803e-01,4.680789000000000000e+06
3.316000000000000000e+06,5.132840066666667367e-01,7.690000000000000169e-01,4.686454333333333023e+06
3.320000000000000000e+06,5.209837566666667419e-01,7.715999999999999526e-01,4.692247000000000000e+06
3.324000000000000000e+06,5.183643700000000187e-01,7.701333333333333364e-01,4.697771000000000000e+06
3.328000000000000000e+06,5.113745933333332383e-01,7.709000000000000297e-01,4.703231333333333023e+06
3.332000000000000000e+06,5.159926400000000024e-01,7.680000000000001270e-01,4.708796666666666977e+06
3.336000000000000000e+06,5.158938566666666503e-01,7.703000000000000957e-01,4.714506000000000000e+06
3.340000000000000000e+06,5.154786533333333143e-01,7.650000000000000133e-01,4.719953000000000000e+06
3.344000000000000000e+06,5.080094133333333817e-01,7.685666666666667313e-01,4.725441333333333023e+06
3.348000000000000000e+06,5.231867433333333706e-01,7.723333333333334272e-01,4.731033333333333023e+06
3.352000000000000000e+06,5.216061466666667146e-01,7.688000000000000389e-01,4.736661666666666977e+06
3.356000000000000000e+06,5.158184566666665916e-01,7.717999999999999305e-01,4.742184000000000000e+06
3.360000000000000000e+06,5.095797966666667511e-01,7.675999999999999490e-01,4.747727666666666977e+06
3.364000000000000000e+06,5.148445966666667095e-01,7.720666666666667899e-01,4.753115000000000000e+06
3.368000000000000000e+06,5.108004800000000012e-01,7.687333333333333796e-01,4.758667666666666977e+06
3.372000000000000000e+06,5.168240266666667138e-01,7.667333333333332668e-01,4.764129666666666977e+06
3.376000000000000000e+06,5.128496066666666797e-01,7.650333333333332320e-01,4.769860666666666977e+06
3.380000000000000000e+06,5.226932166666666824e-01,7.723333333333334272e-01,4.775299000000000000e+06
3.384000000000000000e+06,5.189986633333333321e-01,7.662999999999998701e-01,4.780841666666666977e+06
3.388000000000000000e+06,5.137660333333332607e-01,7.695333333333334025e-01,4.786373333333333023e+06
3.392000000000000000e+06,5.138032033333332915e-01,7.646000000000000574e-01,4.791756000000000000e+06
3.396000000000000000e+06,5.185251833333333060e-01,7.670333333333333448e-01,4.797254333333333023e+06
3.400000000000000000e+06,5.080768066666666583e-01,7.632999999999999785e-01,4.803168666666666977e+06
3.404000000000000000e+06,5.267275166666666175e-01,7.756333333333333968e-01,4.808889000000000000e+06
3.408000000000000000e+06,5.162760199999999466e-01,7.732000000000001094e-01,4.814378666666666977e+06
3.412000000000000000e+06,5.150015366666667038e-01,7.625999999999999446e-01,4.820519333333333023e+06
3.416000000000000000e+06,5.121642333333332742e-01,7.673333333333333117e-01,4.825802666666666977e+06
3.420000000000000000e+06,5.169193933333332547e-01,7.631000000000000005e-01,4.831152000000000000e+06
3.424000000000000000e+06,5.160043633333333268e-01,7.661666666666665515e-01,4.836723333333333023e+06
3.428000000000000000e+06,5.185260766666666132e-01,7.690000000000000169e-01,4.842360333333333023e+06
3.432000000000000000e+06,5.117026966666666787e-01,7.595999999999999419e-01,4.848010000000000000e+06
3.436000000000000000e+06,5.138166133333332830e-01,7.649333333333333540e-01,4.853744666666666977e+06
3.440000000000000000e+06,5.231049066666666469e-01,7.618666666666666920e-01,4.859372333333333023e+06
3.444000000000000000e+06,5.136769199999999813e-01,7.618666666666666920e-01,4.864816666666666977e+06
3.448000000000000000e+06,5.261480600000000285e-01,7.591999999999999860e-01,4.870329666666666977e+06
3.452000000000000000e+06,5.161226399999999659e-01,7.714999999999999636e-01,4.875779000000000000e+06
3.456000000000000000e+06,5.182124766666665883e-01,7.632333333333333192e-01,4.881326333333333023e+06
3.460000000000000000e+06,5.117759733333332450e-01,7.634999999999999565e-01,4.886615000000000000e+06
3.464000000000000000e+06,5.126957866666667085e-01,7.637333333333332641e-01,4.892215666666666977e+06
3.468000000000000000e+06,5.321038766666665865e-01,7.639000000000000234e-01,4.897627666666666977e+06
3.472000000000000000e+06,5.178022166666665926e-01,7.702666666666666551e-01,4.903115666666666977e+06
3.476000000000000000e+06,5.115371366666666697e-01,7.618000000000000327e-01,4.908880000000000000e+06
3.480000000000000000e+06,5.166360166666666975e-01,7.620333333333334513e-01,4.914259000000000000e+06
3.484000000000000000e+06,5.251233366666666624e-01,7.780000000000000249e-01,4.919967666666666977e+06
3.488000000000000000e+06,5.079698966666666982e-01,7.615333333333333954e-01,4.925698000000000000e+06
3.492000000000000000e+06,5.168803733333332540e-01,7.648000000000000353e-01,4.931154333333333023e+06
3.496000000000000000e+06,5.143698666666666197e-01,7.654999999999999583e-01,4.936820333333333023e+06
3.500000000000000000e+06,5.174709533333333722e-01,7.624666666666666259e-01,4.942562000000000000e+06
3.504000000000000000e+06,5.221093700000000171e-01,7.674666666666666304e-01,4.948288333333333023e+06
3.508000000000000000e+06,5.115623866666666464e-01,7.619666666666665700e-01,4.954140666666666977e+06
3.512000000000000000e+06,5.153353400000000306e-01,7.622666666666666480e-01,4.959667333333333023e+06
3.516000000000000000e+06,5.165858866666667160e-01,7.630000000000000115e-01,4.965354000000000000e+06
3.520000000000000000e+06,5.115306766666667393e-01,7.691333333333333355e-01,4.970965333333333023e+06
3.524000000000000000e+06,5.218075500000000089e-01,7.675666666666666194e-01,4.976665000000000000e+06
3.528000000000000000e+06,5.181494533333332875e-01,7.756333333333333968e-01,4.982014000000000000e+06
3.532000000000000000e+06,5.180422466666666503e-01,7.700000000000000178e-01,4.987808333333333023e+06
3.536000000000000000e+06,5.127477433333333945e-01,7.639666666666666828e-01,4.993263333333333023e+06
3.540000000000000000e+06,5.142985166666667052e-01,7.662666666666666515e-01,4.998781333333333023e+06
3.544000000000000000e+06,5.160291399999999973e-01,7.664666666666666295e-01,5.004235000000000000e+06
3.548000000000000000e+06,5.049394866666666593e-01,7.628333333333333632e-01,5.009915000000000000e+06
3.552000000000000000e+06,5.180025099999999716e-01,7.709000000000000297e-01,5.015420333333333023e+06
3.556000000000000000e+06,5.160004299999999544e-01,7.629333333333333522e-01,5.021031333333333023e+06
3.560000000000000000e+06,5.147771633333333430e-01,7.642999999999999794e-01,5.026782000000000000e+06
3.564000000000000000e+06,5.094351566666666109e-01,7.679666666666666863e-01,5.032272666666666977e+06
3.568000000000000000e+06,5.106831366666666483e-01,7.610999999999999988e-01,5.038052666666666977e+06
3.572000000000000000e+06,5.106055533333332397e-01,7.616999999999999327e-01,5.043411666666666977e+06
3.576000000000000000e+06,5.145996999999999932e-01,7.687333333333333796e-01,5.048953000000000000e+06
3.580000000000000000e+06,5.172365100000000382e-01,7.640333333333332311e-01,5.054358000000000000e+06
3.584000000000000000e+06,5.158131499999999425e-01,7.606999999999999318e-01,5.059918666666666977e+06
3.588000000000000000e+06,5.119209466666666541e-01,7.696333333333332805e-01,5.065478333333333023e+06
3.592000000000000000e+06,5.118659933333332690e-01,7.673333333333332007e-01,5.070972000000000000e+06
3.596000000000000000e+06,5.083266199999999513e-01,7.612999999999999767e-01,5.076732666666666977e+06
3.600000000000000000e+06,5.147518333333332974e-01,7.610666666666666691e-01,5.082151666666666977e+06
3.604000000000000000e+06,5.115888133333332810e-01,7.644000000000000794e-01,5.087517333333333023e+06
3.608000000000000000e+06,5.105283633333334015e-01,7.637999999999999234e-01,5.093069333333333023e+06
3.612000000000000000e+06,5.131697666666666935e-01,7.662666666666666515e-01,5.098690000000000000e+06
3.616000000000000000e+06,5.125722299999999620e-01,7.602333333333333165e-01,5.104174666666666977e+06
3.620000000000000000e+06,5.106658333333333744e-01,7.507666666666666933e-01,5.109636333333333023e+06
3.624000000000000000e+06,5.130626133333332506e-01,7.590333333333333377e-01,5.115018666666666977e+06
3.628000000000000000e+06,5.149165199999999887e-01,7.698666666666666991e-01,5.120757000000000000e+06
3.632000000000000000e+06,5.138848833333332644e-01,7.639666666666666828e-01,5.126194333333333023e+06
3.636000000000000000e+06,5.210279833333334443e-01,7.625999999999999446e-01,5.131518333333333023e+06
3.640000000000000000e+06,5.125578233333333289e-01,7.604666666666667352e-01,5.137137000000000000e+06
3.644000000000000000e+06,5.117954399999999904e-01,7.615333333333333954e-01,5.142785333333333023e+06
3.648000000000000000e+06,5.071160799999999691e-01,7.652333333333333210e-01,5.148324666666666977e+06
3.652000000000000000e+06,5.158355633333333579e-01,7.572666666666666435e-01,5.153734333333333023e+06
3.656000000000000000e+06,5.101005466666665988e-01,7.703000000000000957e-01,5.159259666666666977e+06
3.660000000000000000e+06,5.125779133333332460e-01,7.595666666666667233e-01,5.164531000000000000e+06
3.664000000000000000e+06,5.132733400000000223e-01,7.590000000000000080e-01,5.169881333333333023e+06
3.668000000000000000e+06,5.103748033333334044e-01,7.615666666666666140e-01,5.175231000000000000e+06
3.672000000000000000e+06,5.143089100000000080e-01,7.672666666666666524e-01,5.180776666666666977e+06
3.676000000000000000e+06,5.134710500000000399e-01,7.676333333333333897e-01,5.186037666666666977e+06
3.680000000000000000e+06,5.107948399999999722e-01,7.603666666666666352e-01,5.191432000000000000e+06
3.684000000000000000e+06,5.098100133333333117e-01,7.610000000000000098e-01,5.196628333333333023e+06
3.688000000000000000e+06,5.116031800000000462e-01,7.612333333333333174e-01,5.201873000000000000e+06
3.692000000000000000e+06,5.094092300000000462e-01,7.602666666666667572e-01,5.207588333333333023e+06
3.696000000000000000e+06,5.123500433333333381e-01,7.678666666666665863e-01,5.213428000000000000e+06
3.700000000000000000e+06,5.115533100000000388e-01,7.635666666666667268e-01,5.218878666666666977e+06
3.704000000000000000e+06,5.238859266666666681e-01,7.668666666666666965e-01,5.224380333333333023e+06
3.708000000000000000e+06,5.218527299999999869e-01,7.630000000000000115e-01,5.229827000000000000e+06
3.712000000000000000e+06,5.095619966666666834e-01,7.599333333333334606e-01,5.235307666666666977e+06
3.716000000000000000e+06,5.179009266666666500e-01,7.694333333333333025e-01,5.240862000000000000e+06
3.720000000000000000e+06,5.141844366666666888e-01,7.618999999999999106e-01,5.246334333333333023e+06
3.724000000000000000e+06,5.211004399999999981e-01,7.701666666666667771e-01,5.251825000000000000e+06
3.728000000000000000e+06,5.164183200000000973e-01,7.621999999999999886e-01,5.257263333333333023e+06
3.732000000000000000e+06,5.157606833333333585e-01,7.634999999999999565e-01,5.262845000000000000e+06
3.736000000000000000e+06,5.229838500000000279e-01,7.637333333333332641e-01,5.268390333333333023e+06
3.740000000000000000e+06,5.170566633333333328e-01,7.576000000000000512e-01,5.273785333333333023e+06
3.744000000000000000e+06,5.129290233333333449e-01,7.616666666666667140e-01,5.279167666666666977e+06
3.748000000000000000e+06,5.208646633333332554e-01,7.622333333333332073e-01,5.284721000000000000e+06
3.752000000000000000e+06,5.145002800000000320e-01,7.619000000000001327e-01,5.290237333333333023e+06
3.756000000000000000e+06,5.133172666666666606e-01,7.671333333333333337e-01,5.295766666666666977e+06
3.760000000000000000e+06,5.114129600000000275e-01,7.624666666666666259e-01,5.301347666666666977e+06
3.764000000000000000e+06,5.220100866666667061e-01,7.682999999999999829e-01,5.306674000000000000e+06
3.768000000000000000e+06,5.144586166666665905e-01,7.771000000000000130e-01,5.312263000000000000e+06
3.772000000000000000e+06,5.184593433333333223e-01,7.653999999999999693e-01,5.317664666666666977e+06
3.776000000000000000e+06,5.203062699999999596e-01,7.639999999999999014e-01,5.323140000000000000e+06
3.780000000000000000e+06,5.216184866666667697e-01,7.668333333333333668e-01,5.328884333333333023e+06
3.784000000000000000e+06,5.228816666666666890e-01,7.686333333333333906e-01,5.334445000000000000e+06
3.788000000000000000e+06,5.231719000000000230e-01,7.686999999999999389e-01,5.340066000000000000e+06
3.792000000000000000e+06,5.168388899999999397e-01,7.644666666666667387e-01,5.345520000000000000e+06
3.796000000000000000e+06,5.111630966666665943e-01,7.743666666666667586e-01,5.351000333333333023e+06
3.800000000000000000e+06,5.170134700000000860e-01,7.665666666666667295e-01,5.356674666666666977e+06
3.804000000000000000e+06,5.214292799999999950e-01,7.639666666666666828e-01,5.362055000000000000e+06
3.808000000000000000e+06,5.117678833333333399e-01,7.656999999999999362e-01,5.367447000000000000e+06
3.812000000000000000e+06,5.248492133333333420e-01,7.717999999999999305e-01,5.373021000000000000e+06
3.816000000000000000e+06,5.206426199999999449e-01,7.656666666666666066e-01,5.378477333333333023e+06
3.820000000000000000e+06,5.213379066666665729e-01,7.619333333333333513e-01,5.384109000000000000e+06
3.824000000000000000e+06,5.225604766666666068e-01,7.716333333333333933e-01,5.389690666666666977e+06
3.828000000000000000e+06,5.226524466666666591e-01,7.726666666666667238e-01,5.395300666666666977e+06
3.832000000000000000e+06,5.187443733333333418e-01,7.717333333333332712e-01,5.400614000000000000e+06
3.836000000000000000e+06,5.212761133333332353e-01,7.630666666666666709e-01,5.406004000000000000e+06
3.840000000000000000e+06,5.260818766666667257e-01,7.799333333333334783e-01,5.411720666666666977e+06
3.844000000000000000e+06,5.255709499999999812e-01,7.695666666666666211e-01,5.417588000000000000e+06
3.848000000000000000e+06,5.223796166666666574e-01,7.727000000000000535e-01,5.423018333333333023e+06
3.852000000000000000e+06,5.179473766666666812e-01,7.678333333333333677e-01,5.428577333333333023e+06
3.856000000000000000e+06,5.202890033333333886e-01,7.696333333333332805e-01,5.434109666666666977e+06
3.860000000000000000e+06,5.266925299999999366e-01,7.749333333333332519e-01,5.439731000000000000e+06
3.864000000000000000e+06,5.194408666666666674e-01,7.718666666666665899e-01,5.445209666666666977e+06
3.868000000000000000e+06,5.224022866666666598e-01,7.726333333333332831e-01,5.450830000000000000e+06
3.872000000000000000e+06,5.175442700000000285e-01,7.730000000000000204e-01,5.456344000000000000e+06
3.876000000000000000e+06,5.261375099999999749e-01,7.695666666666666211e-01,5.461990666666666977e+06
3.880000000000000000e+06,5.311174199999999512e-01,7.764000000000000901e-01,5.467408000000000000e+06
3.884000000000000000e+06,5.296633466666665901e-01,7.785333333333332995e-01,5.473057666666666977e+06
3.888000000000000000e+06,5.245857833333333886e-01,7.711000000000000076e-01,5.478521666666666977e+06
3.892000000000000000e+06,5.221349766666666392e-01,7.762000000000001121e-01,5.483930666666666977e+06
3.896000000000000000e+06,5.213506233333332629e-01,7.693666666666666432e-01,5.489572333333333023e+06
3.900000000000000000e+06,5.197689900000000973e-01,7.709666666666666890e-01,5.495203000000000000e+06
3.904000000000000000e+06,5.267453600000000513e-01,7.699666666666665771e-01,5.500856666666666977e+06
3.908000000000000000e+06,5.198385733333332759e-01,7.647666666666665947e-01,5.506382333333333023e+06
3.912000000000000000e+06,5.284903466666666105e-01,7.787333333333332774e-01,5.511908333333333023e+06
3.916000000000000000e+06,5.239847499999999991e-01,7.705333333333334034e-01,5.517664000000000000e+06
3.920000000000000000e+06,5.170043500000000014e-01,7.690999999999998948e-01,5.523161333333333023e+06
3.924000000000000000e+06,5.217278966666666351e-01,7.713333333333333153e-01,5.528619333333333023e+06
3.928000000000000000e+06,5.177413800000000288e-01,7.684333333333333016e-01,5.534254666666666977e+06
3.932000000000000000e+06,5.176946100000000550e-01,7.732666666666666577e-01,5.540031666666666977e+06
3.936000000000000000e+06,5.220933166666666958e-01,7.711333333333333373e-01,5.545569666666666977e+06
3.940000000000000000e+06,5.205531300000000305e-01,7.724333333333333051e-01,5.551135666666666977e+06
3.944000000000000000e+06,5.229699233333332531e-01,7.693666666666666432e-01,5.556758000000000000e+06
3.948000000000000000e+06,5.193621700000000674e-01,7.737666666666666027e-01,5.562638333333333023e+06
3.952000000000000000e+06,5.245407633333333264e-01,7.708000000000000407e-01,5.568055666666666977e+06
3.956000000000000000e+06,5.315893500000000715e-01,7.743666666666667586e-01,5.573515333333333023e+06
3.960000000000000000e+06,5.289163399999999848e-01,7.772999999999999909e-01,5.578963000000000000e+06
3.964000000000000000e+06,5.217082100000000056e-01,7.751333333333333409e-01,5.584308333333333023e+06
3.968000000000000000e+06,5.208387566666666801e-01,7.726000000000000645e-01,5.589902666666666977e+06
3.972000000000000000e+06,5.298943333333333561e-01,7.736999999999999433e-01,5.595376000000000000e+06
3.976000000000000000e+06,5.209090500000000956e-01,7.740333333333332400e-01,5.600857666666666977e+06
3.980000000000000000e+06,5.287582899999999642e-01,7.775999999999999579e-01,5.606433333333333023e+06
3.984000000000000000e+06,5.221219833333333726e-01,7.663666666666667515e-01,5.612157333333333023e+06
3.988000000000000000e+06,5.193369799999999481e-01,7.754333333333333078e-01,5.617552666666666977e+06
3.992000000000000000e+06,5.163926466666666215e-01,7.686333333333333906e-01,5.622783000000000000e+06
3.996000000000000000e+06,5.235871266666666246e-01,7.743333333333333179e-01,5.628219333333333023e+06
4.000000000000000000e+06,5.240734433333332776e-01,7.694333333333333025e-01,5.633945333333333023e+06
4.004000000000000000e+06,5.299074866666666495e-01,7.727333333333333831e-01,5.639511666666666977e+06
4.008000000000000000e+06,5.303240233333333942e-01,7.779666666666665842e-01,5.645150666666666977e+06
4.012000000000000000e+06,5.198720899999998979e-01,7.748000000000000442e-01,5.650759000000000000e+06
4.016000000000000000e+06,5.193874233333333201e-01,7.753999999999999782e-01,5.656318666666666977e+06
4.020000000000000000e+06,5.224395566666665269e-01,7.694666666666666321e-01,5.661979666666666977e+06
4.024000000000000000e+06,5.250276366666667416e-01,7.747333333333332739e-01,5.667312666666666977e+06
4.028000000000000000e+06,5.242787599999999548e-01,7.714999999999999636e-01,5.672796666666666977e+06
4.032000000000000000e+06,5.163293666666666226e-01,7.723999999999998645e-01,5.678249000000000000e+06
4.036000000000000000e+06,5.254002600000000633e-01,7.772999999999999909e-01,5.683993000000000000e+06
4.040000000000000000e+06,5.193726033333332381e-01,7.720333333333333492e-01,5.689495000000000000e+06
4.044000000000000000e+06,5.221394499999999494e-01,7.723000000000000975e-01,5.694816000000000000e+06
4.048000000000000000e+06,5.165798266666666860e-01,7.755666666666666265e-01,5.700371000000000000e+06
4.052000000000000000e+06,5.236556300000000386e-01,7.750333333333333519e-01,5.705839333333333023e+06
4.056000000000000000e+06,5.226001933333334071e-01,7.645666666666666167e-01,5.711547333333333023e+06
4.060000000000000000e+06,5.162992866666666902e-01,7.789333333333333664e-01,5.717156333333333023e+06
4.064000000000000000e+06,5.166933733333333167e-01,7.714999999999999636e-01,5.722460000000000000e+06
4.068000000000000000e+06,5.210695066666667374e-01,7.776000000000000689e-01,5.727988000000000000e+06
4.072000000000000000e+06,5.196428733333333660e-01,7.722000000000001085e-01,5.733317666666666977e+06
4.076000000000000000e+06,5.133710699999999294e-01,7.729333333333333611e-01,5.739188000000000000e+06
4.080000000000000000e+06,5.220310266666666754e-01,7.708666666666665890e-01,5.744651333333333023e+06
4.084000000000000000e+06,5.200084433333334033e-01,7.737999999999999323e-01,5.750080666666666977e+06
4.088000000000000000e+06,5.211707166666667002e-01,7.706666666666666110e-01,5.755563666666666977e+06
4.092000000000000000e+06,5.195178000000000296e-01,7.689000000000000279e-01,5.761161666666666977e+06
4.096000000000000000e+06,5.227356966666666382e-01,7.711000000000000076e-01,5.766866000000000000e+06
4.100000000000000000e+06,5.223471533333333694e-01,7.670333333333333448e-01,5.772405333333333023e+06
4.104000000000000000e+06,5.213797100000000517e-01,7.669000000000000261e-01,5.777952000000000000e+06
4.108000000000000000e+06,5.233680633333332999e-01,7.720333333333332382e-01,5.783596000000000000e+06
4.112000000000000000e+06,5.276316799999999363e-01,7.793333333333333224e-01,5.789151333333333023e+06
4.116000000000000000e+06,5.181876033333333575e-01,7.665666666666667295e-01,5.794704000000000000e+06
4.120000000000000000e+06,5.234204133333333342e-01,7.715000000000000746e-01,5.800431666666666977e+06
4.124000000000000000e+06,5.361774366666667291e-01,7.767666666666667163e-01,5.805980000000000000e+06
4.128000000000000000e+06,5.284224766666666406e-01,7.758666666666665934e-01,5.811621000000000000e+06
4.132000000000000000e+06,5.269711633333332701e-01,7.755666666666666265e-01,5.817179666666666977e+06
4.136000000000000000e+06,5.237651666666666150e-01,7.717999999999999305e-01,5.822837333333333023e+06
4.140000000000000000e+06,5.242308766666665676e-01,7.701999999999999957e-01,5.828340000000000000e+06
4.144000000000000000e+06,5.194827933333333592e-01,7.765666666666666273e-01,5.833716000000000000e+06
4.148000000000000000e+06,5.227216866666667405e-01,7.659333333333333549e-01,5.839092000000000000e+06
4.152000000000000000e+06,5.212264066666666418e-01,7.689666666666665762e-01,5.844627000000000000e+06
4.156000000000000000e+06,5.186632466666667440e-01,7.654999999999999583e-01,5.850172333333333023e+06
4.160000000000000000e+06,5.198883233333332354e-01,7.696000000000000618e-01,5.855678666666666977e+06
4.164000000000000000e+06,5.204455633333333608e-01,7.704666666666666330e-01,5.861126000000000000e+06
4.168000000000000000e+06,5.174050733333332985e-01,7.673333333333333117e-01,5.866665333333333023e+06
4.172000000000000000e+06,5.200421233333333282e-01,7.716666666666666119e-01,5.872232333333333023e+06
4.176000000000000000e+06,5.218520733333332773e-01,7.691999999999999948e-01,5.877679666666666977e+06
4.180000000000000000e+06,5.161022499999999846e-01,7.670333333333333448e-01,5.883298333333333023e+06
4.184000000000000000e+06,5.189860866666666794e-01,7.694999999999999618e-01,5.888995000000000000e+06
4.188000000000000000e+06,5.182997399999998978e-01,7.762333333333333307e-01,5.894348666666666977e+06
4.192000000000000000e+06,5.237591866666666540e-01,7.690000000000000169e-01,5.900120333333333023e+06
4.196000000000000000e+06,5.262092766666666144e-01,7.621333333333333293e-01,5.905825666666666977e+06
4.200000000000000000e+06,5.141372666666667035e-01,7.689666666666665762e-01,5.911233000000000000e+06
4.204000000000000000e+06,5.209247266666666709e-01,7.675999999999999490e-01,5.916872666666666977e+06
4.208000000000000000e+06,5.174178099999999780e-01,7.643000000000000904e-01,5.922569000000000000e+06
4.212000000000000000e+06,5.236243633333333980e-01,7.674333333333334117e-01,5.928132000000000000e+06
4.216000000000000000e+06,5.194493133333333290e-01,7.704000000000000847e-01,5.933719666666666977e+06
4.220000000000000000e+06,5.130907133333333370e-01,7.658666666666666956e-01,5.939299666666666977e+06
4.224000000000000000e+06,5.161884199999998701e-01,7.679333333333334677e-01,5.944871333333333023e+06
4.228000000000000000e+06,5.149576833333333603e-01,7.738000000000000433e-01,5.950318333333333023e+06
4.232000000000000000e+06,5.168022133333333157e-01,7.711000000000000076e-01,5.955677333333333023e+06
4.236000000000000000e+06,5.179815700000000023e-01,7.625000000000000666e-01,5.961095333333333023e+06
4.240000000000000000e+06,5.141224466666667325e-01,7.705333333333332924e-01,5.966783333333333023e+06
4.244000000000000000e+06,5.279980899999999755e-01,7.734666666666667467e-01,5.972626666666666977e+06
4.248000000000000000e+06,5.203938099999999567e-01,7.712666666666666559e-01,5.978041000000000000e+06
4.252000000000000000e+06,5.198152833333332667e-01,7.687666666666667092e-01,5.983721333333333023e+06
4.256000000000000000e+06,5.197834799999999644e-01,7.625333333333333963e-01,5.989440666666666977e+06
4.260000000000000000e+06,5.257175766666666306e-01,7.671666666666666634e-01,5.995111666666666977e+06
4.264000000000000000e+06,5.184623099999999818e-01,7.725666666666667348e-01,6.000732333333333023e+06
4.268000000000000000e+06,5.217611100000000279e-01,7.714999999999999636e-01,6.006192333333333023e+06
4.272000000000000000e+06,5.249240400000000362e-01,7.756666666666666154e-01,6.011788666666666977e+06
4.276000000000000000e+06,5.213585866666666790e-01,7.688000000000000389e-01,6.017365333333333023e+06
4.280000000000000000e+06,5.178651399999999461e-01,7.706333333333333924e-01,6.022847666666666977e+06
4.284000000000000000e+06,5.286130700000000182e-01,7.724666666666667458e-01,6.028557333333333023e+06
4.288000000000000000e+06,5.151814799999999694e-01,7.755333333333332968e-01,6.034290333333333023e+06
4.292000000000000000e+06,5.216237900000000316e-01,7.686999999999999389e-01,6.039983333333333023e+06
4.296000000000000000e+06,5.396830466666666659e-01,7.761000000000000121e-01,6.045418000000000000e+06
4.300000000000000000e+06,5.238047866666666330e-01,7.715999999999999526e-01,6.051073333333333023e+06
4.304000000000000000e+06,5.140815066666667432e-01,7.679000000000000270e-01,6.056406000000000000e+06
4.308000000000000000e+06,5.214475599999999211e-01,7.737666666666666027e-01,6.061732000000000000e+06
4.312000000000000000e+06,5.228682366666667081e-01,7.752666666666666595e-01,6.067576000000000000e+06
4.316000000000000000e+06,5.256727933333332770e-01,7.737666666666666027e-01,6.072991000000000000e+06
4.320000000000000000e+06,5.238431966666666773e-01,7.689333333333333576e-01,6.078512000000000000e+06
4.324000000000000000e+06,5.258083566666665876e-01,7.733666666666666467e-01,6.084045666666666977e+06
4.328000000000000000e+06,5.225288700000000341e-01,7.656666666666667176e-01,6.089440333333333023e+06
4.332000000000000000e+06,5.179151899999999697e-01,7.733333333333334281e-01,6.095129333333333023e+06
4.336000000000000000e+06,5.177783533333333299e-01,7.700333333333332364e-01,6.100729666666666977e+06
4.340000000000000000e+06,5.191580633333332528e-01,7.647666666666665947e-01,6.106587000000000000e+06
4.344000000000000000e+06,5.213171833333333227e-01,7.635333333333332861e-01,6.111527000000000000e+06
4.348000000000000000e+06,5.178062300000000340e-01,7.708000000000000407e-01,6.116993333333333023e+06
4.352000000000000000e+06,5.189600766666666587e-01,7.740666666666666806e-01,6.122203333333333023e+06
4.356000000000000000e+06,5.257381400000000760e-01,7.665000000000000702e-01,6.127632000000000000e+06
4.360000000000000000e+06,5.194610766666666324e-01,7.729666666666665797e-01,6.132828000000000000e+06
4.364000000000000000e+06,5.174511166666666551e-01,7.719666666666666899e-01,6.138064666666666977e+06
4.368000000000000000e+06,5.313783266666666227e-01,7.715999999999999526e-01,6.143470000000000000e+06
4.372000000000000000e+06,5.257619233333333808e-01,7.672999999999999821e-01,6.148796000000000000e+06
4.376000000000000000e+06,5.159384233333333958e-01,7.679333333333332456e-01,6.154346666666666977e+06
4.380000000000000000e+06,5.199107733333333536e-01,7.726666666666667238e-01,6.159609333333333023e+06
4.384000000000000000e+06,5.202594966666667098e-01,7.672999999999999821e-01,6.164773000000000000e+06
4.388000000000000000e+06,5.156691866666666124e-01,7.682666666666665423e-01,6.170157000000000000e+06
4.392000000000000000e+06,5.169420866666666337e-01,7.641666666666666607e-01,6.175503333333333023e+06
4.396000000000000000e+06,5.204965466666666707e-01,7.662666666666666515e-01,6.181253666666666977e+06
4.400000000000000000e+06,5.163258099999999962e-01,7.720333333333333492e-01,6.186577000000000000e+06
4.404000000000000000e+06,5.240923566666666478e-01,7.742333333333334400e-01,6.191967666666666977e+06
4.408000000000000000e+06,5.146127533333332282e-01,7.712333333333333263e-01,6.197256333333333023e+06
4.412000000000000000e+06,5.201843199999999223e-01,7.692333333333333245e-01,6.202865666666666977e+06
4.416000000000000000e+06,5.243159933333333411e-01,7.741999999999999993e-01,6.208358333333333023e+06
4.420000000000000000e+06,5.150785633333333502e-01,7.737666666666666027e-01,6.213912000000000000e+06
4.424000000000000000e+06,5.164315899999999404e-01,7.689000000000000279e-01,6.219298333333333023e+06
4.428000000000000000e+06,5.152868033333334319e-01,7.651666666666666616e-01,6.224568666666666977e+06
4.432000000000000000e+06,5.152895666666666985e-01,7.694333333333333025e-01,6.230247666666666977e+06
4.436000000000000000e+06,5.238627000000000145e-01,7.719999999999999085e-01,6.235751000000000000e+06
4.440000000000000000e+06,5.245169600000000321e-01,7.689000000000000279e-01,6.241445000000000000e+06
4.444000000000000000e+06,5.196882299999999733e-01,7.637333333333332641e-01,6.247006333333333023e+06
4.448000000000000000e+06,5.253087899999999699e-01,7.725333333333334052e-01,6.252495666666666977e+06
4.452000000000000000e+06,5.148471666666667446e-01,7.750000000000000222e-01,6.258123666666666977e+06
4.456000000000000000e+06,5.130134633333334193e-01,7.677333333333332677e-01,6.263691333333333023e+06
4.460000000000000000e+06,5.195675100000000102e-01,7.663333333333333108e-01,6.269181666666666977e+06
4.464000000000000000e+06,5.164047666666666814e-01,7.664333333333334108e-01,6.274555333333333023e+06
4.468000000000000000e+06,5.146559266666667076e-01,7.632333333333333192e-01,6.280062000000000000e+06
4.472000000000000000e+06,5.225051066666667188e-01,7.710666666666666780e-01,6.285665666666666977e+06
4.476000000000000000e+06,5.220561033333332990e-01,7.733666666666666467e-01,6.290968666666666977e+06
4.480000000000000000e+06,5.189775633333332250e-01,7.628333333333333632e-01,6.296641333333333023e+06
4.484000000000000000e+06,5.142731266666666912e-01,7.650666666666666726e-01,6.302296333333333023e+06
4.488000000000000000e+06,5.246672433333333663e-01,7.688666666666666982e-01,6.307953000000000000e+06
4.492000000000000000e+06,5.147264999999999757e-01,7.700666666666666771e-01,6.313784333333333023e+06
4.496000000000000000e+06,5.151711733333333987e-01,7.668000000000000371e-01,6.319415333333333023e+06
4.500000000000000000e+06,5.195390966666667554e-01,7.752666666666666595e-01,6.325085666666666977e+06
4.504000000000000000e+06,5.230616700000000341e-01,7.732999999999999874e-01,6.330533666666666977e+06
4.508000000000000000e+06,5.173872500000000763e-01,7.742666666666666586e-01,6.336242666666666977e+06
4.512000000000000000e+06,5.236222566666666189e-01,7.766000000000000680e-01,6.342019000000000000e+06
4.516000000000000000e+06,5.158377899999999627e-01,7.724999999999999645e-01,6.347795000000000000e+06
4.520000000000000000e+06,5.177240400000000520e-01,7.745666666666665146e-01,6.353530000000000000e+06
4.524000000000000000e+06,5.169581766666666578e-01,7.696333333333335025e-01,6.358806333333333023e+06
4.528000000000000000e+06,5.209763666666665793e-01,7.692999999999999838e-01,6.364221666666666977e+06
4.532000000000000000e+06,5.204967666666666659e-01,7.694999999999999618e-01,6.369710000000000000e+06
4.536000000000000000e+06,5.254392833333333401e-01,7.673666666666666414e-01,6.375212333333333023e+06
4.540000000000000000e+06,5.211453466666665646e-01,7.696666666666666101e-01,6.380587666666666977e+06
4.544000000000000000e+06,5.233728466666666135e-01,7.628000000000000336e-01,6.386116666666666977e+06
4.548000000000000000e+06,5.180180866666665995e-01,7.616666666666667140e-01,6.391600333333333023e+06
4.552000000000000000e+06,5.239473599999999731e-01,7.697666666666665991e-01,6.397139666666666977e+06
4.556000000000000000e+06,5.193487233333332620e-01,7.654999999999999583e-01,6.402769000000000000e+06
4.560000000000000000e+06,5.152290833333332820e-01,7.655666666666666176e-01,6.408410666666666977e+06
4.564000000000000000e+06,5.205910599999999944e-01,7.626333333333333853e-01,6.413840000000000000e+06
4.568000000000000000e+06,5.225927866666666421e-01,7.736666666666667247e-01,6.419417666666666977e+06
4.572000000000000000e+06,5.179643833333332781e-01,7.618333333333332513e-01,6.424868666666666977e+06
4.576000000000000000e+06,5.189850733333334354e-01,7.633999999999999675e-01,6.430559000000000000e+06
4.580000000000000000e+06,5.220145166666666503e-01,7.667999999999999261e-01,6.436049000000000000e+06
4.584000000000000000e+06,5.169201066666665456e-01,7.708333333333333703e-01,6.441384333333333023e+06
4.588000000000000000e+06,5.199128000000000638e-01,7.648333333333333650e-01,6.446844000000000000e+06
4.592000000000000000e+06,5.221743366666666830e-01,7.686999999999999389e-01,6.452361000000000000e+06
4.596000000000000000e+06,5.250089766666666824e-01,7.682333333333333236e-01,6.458038000000000000e+06
4.600000000000000000e+06,5.274780966666666737e-01,7.750666666666665705e-01,6.463536666666666977e+06
4.604000000000000000e+06,5.169530900000000040e-01,7.657333333333333769e-01,6.468898333333333023e+06
4.608000000000000000e+06,5.145649099999999310e-01,7.625333333333333963e-01,6.474290333333333023e+06
4.612000000000000000e+06,5.237218733333334209e-01,7.620666666666666700e-01,6.480023333333333023e+06
4.616000000000000000e+06,5.202862833333333770e-01,7.695333333333332915e-01,6.485631333333333023e+06
4.620000000000000000e+06,5.243946733333334498e-01,7.692999999999999838e-01,6.491214333333333023e+06
4.624000000000000000e+06,5.295701433333334096e-01,7.632333333333333192e-01,6.496916000000000000e+06
4.628000000000000000e+06,5.215452133333333684e-01,7.643000000000000904e-01,6.502569000000000000e+06
4.632000000000000000e+06,5.174333433333333510e-01,7.651666666666666616e-01,6.507912000000000000e+06
4.636000000000000000e+06,5.238827666666666660e-01,7.707000000000000517e-01,6.513241000000000000e+06
4.640000000000000000e+06,5.229474500000000914e-01,7.702333333333332144e-01,6.518439666666666977e+06
4.644000000000000000e+06,5.222495999999999805e-01,7.671000000000001151e-01,6.523894666666666977e+06
4.648000000000000000e+06,5.237110466666666797e-01,7.675999999999999490e-01,6.529256000000000000e+06
4.652000000000000000e+06,5.271219600000000005e-01,7.717999999999999305e-01,6.534594333333333023e+06
4.656000000000000000e+06,5.295693066666666837e-01,7.747000000000000552e-01,6.540032333333333023e+06
4.660000000000000000e+06,5.242493166666667426e-01,7.708000000000000407e-01,6.545553666666666977e+06
4.664000000000000000e+06,5.181779466666666112e-01,7.669000000000000261e-01,6.550898000000000000e+06
4.668000000000000000e+06,5.220462700000000345e-01,7.648666666666666947e-01,6.556318333333333023e+06
4.672000000000000000e+06,5.163208833333333692e-01,7.617333333333333734e-01,6.561773666666666977e+06
4.676000000000000000e+06,5.152401100000000289e-01,7.657000000000001583e-01,6.567331333333333023e+06
4.680000000000000000e+06,5.206302999999999903e-01,7.675000000000000711e-01,6.572800333333333023e+06
4.684000000000000000e+06,5.220985433333332759e-01,7.738999999999999213e-01,6.578233000000000000e+06
4.688000000000000000e+06,5.219269400000000614e-01,7.717999999999999305e-01,6.583701333333333023e+06
4.692000000000000000e+06,5.229123233333333731e-01,7.693666666666666432e-01,6.589499333333333023e+06
4.696000000000000000e+06,5.289280833333332987e-01,7.678333333333333677e-01,6.594996333333333023e+06
4.700000000000000000e+06,5.224004999999999344e-01,7.698666666666665881e-01,6.600315666666666977e+06
4.704000000000000000e+06,5.172316633333332581e-01,7.661999999999999922e-01,6.605904666666666977e+06
4.708000000000000000e+06,5.163534300000000021e-01,7.680333333333333456e-01,6.611332666666666977e+06
4.712000000000000000e+06,5.235698433333332291e-01,7.752666666666666595e-01,6.616825333333333023e+06
4.716000000000000000e+06,5.150485433333332752e-01,7.688000000000000389e-01,6.622299000000000000e+06
4.720000000000000000e+06,5.230028833333332239e-01,7.745666666666667366e-01,6.627930000000000000e+06
4.724000000000000000e+06,5.271039400000000485e-01,7.754666666666666375e-01,6.633638666666666977e+06
4.728000000000000000e+06,5.273565033333333929e-01,7.700999999999998957e-01,6.639260333333333023e+06
4.732000000000000000e+06,5.195476200000000988e-01,7.681999999999998829e-01,6.644622666666666977e+06
4.736000000000000000e+06,5.255590066666666615e-01,7.747999999999999332e-01,6.650272666666666977e+06
4.740000000000000000e+06,5.210153033333333461e-01,7.646666666666667167e-01,6.655917333333333023e+06
4.744000000000000000e+06,5.233195433333333035e-01,7.775666666666666282e-01,6.661445333333333023e+06
4.748000000000000000e+06,5.139515399999999845e-01,7.696666666666667211e-01,6.667045666666666977e+06
4.752000000000000000e+06,5.237989633333333117e-01,7.657666666666665956e-01,6.672578666666666977e+06
4.756000000000000000e+06,5.164857099999999868e-01,7.717666666666667119e-01,6.678181000000000000e+06
4.760000000000000000e+06,5.271087866666667177e-01,7.707666666666667110e-01,6.683577666666666977e+06
4.764000000000000000e+06,5.231710666666666842e-01,7.708000000000000407e-01,6.689417333333333023e+06
4.768000000000000000e+06,5.181828733333333492e-01,7.708000000000000407e-01,6.694848666666666977e+06
4.772000000000000000e+06,5.268804633333333820e-01,7.699333333333333584e-01,6.700575666666666977e+06
4.776000000000000000e+06,5.156303833333332198e-01,7.704333333333334144e-01,6.706396333333333023e+06
4.780000000000000000e+06,5.230808866666666335e-01,7.701333333333333364e-01,6.711794333333333023e+06
4.784000000000000000e+06,5.187860733333332641e-01,7.657666666666665956e-01,6.717428000000000000e+06
4.788000000000000000e+06,5.223941800000000413e-01,7.689000000000000279e-01,6.722888666666666977e+06
4.792000000000000000e+06,5.235702199999999751e-01,7.757666666666667155e-01,6.728502000000000000e+06
4.796000000000000000e+06,5.124740700000000038e-01,7.673999999999999710e-01,6.734143666666666977e+06
4.800000000000000000e+06,5.186158233333334477e-01,7.677666666666667084e-01,6.739878000000000000e+06
4.804000000000000000e+06,5.165768666666666897e-01,7.682666666666667643e-01,6.745176666666666977e+06
4.808000000000000000e+06,5.130288200000000520e-01,7.626333333333333853e-01,6.750640333333333023e+06
4.812000000000000000e+06,5.203414333333332698e-01,7.617666666666668140e-01,6.756299000000000000e+06
4.816000000000000000e+06,5.227092300000000247e-01,7.694666666666666321e-01,6.761752333333333023e+06
4.820000000000000000e+06,5.188214999999999355e-01,7.722333333333333272e-01,6.767554333333333023e+06
4.824000000000000000e+06,5.155471766666667177e-01,7.656666666666667176e-01,6.773103000000000000e+06
4.828000000000000000e+06,5.189023433333334046e-01,7.673999999999999710e-01,6.778619000000000000e+06
4.832000000000000000e+06,5.471721866666666712e-01,7.774333333333333096e-01,6.783981333333333023e+06
4.836000000000000000e+06,5.150748900000000630e-01,7.696999999999999398e-01,6.789669000000000000e+06
4.840000000000000000e+06,5.195567199999999719e-01,7.735666666666666247e-01,6.795020666666666977e+06
4.844000000000000000e+06,5.244276933333332780e-01,7.700000000000000178e-01,6.800820666666666977e+06
4.848000000000000000e+06,5.166069866666666011e-01,7.646000000000000574e-01,6.806272333333333023e+06
4.852000000000000000e+06,5.209894000000000469e-01,7.696333333333332805e-01,6.811841333333333023e+06
4.856000000000000000e+06,5.153018433333332871e-01,7.718666666666665899e-01,6.817312666666666977e+06
4.860000000000000000e+06,5.206253133333332839e-01,7.649666666666666837e-01,6.822774333333333023e+06
4.864000000000000000e+06,5.146698166666666685e-01,7.655333333333333989e-01,6.828355000000000000e+06
4.868000000000000000e+06,5.181204466666665676e-01,7.648000000000000353e-01,6.833572666666666977e+06
4.872000000000000000e+06,5.179673233333333959e-01,7.695666666666666211e-01,6.838930000000000000e+06
4.876000000000000000e+06,5.343556799999999996e-01,7.668666666666666965e-01,6.844679000000000000e+06
4.880000000000000000e+06,5.168218399999999768e-01,7.652333333333333210e-01,6.850206333333333023e+06
4.884000000000000000e+06,5.193362233333332911e-01,7.674666666666666304e-01,6.855726666666666977e+06
4.888000000000000000e+06,5.216206899999999980e-01,7.674333333333333007e-01,6.861129666666666977e+06
4.892000000000000000e+06,5.180869299999999456e-01,7.656999999999999362e-01,6.866533000000000000e+06
4.896000000000000000e+06,5.235497166666666091e-01,7.686333333333332796e-01,6.872178333333333023e+06
4.900000000000000000e+06,5.282951399999999964e-01,7.732999999999998764e-01,6.877614666666666977e+06
4.904000000000000000e+06,5.235664066666667615e-01,7.681000000000000050e-01,6.882989333333333023e+06
4.908000000000000000e+06,5.202578700000000111e-01,7.637999999999999234e-01,6.888677333333333023e+06
4.912000000000000000e+06,5.175424233333333346e-01,7.619666666666667920e-01,6.894189666666666977e+06
4.916000000000000000e+06,5.221551266666667468e-01,7.643666666666666387e-01,6.899894666666666977e+06
4.920000000000000000e+06,5.203335500000000335e-01,7.656333333333332769e-01,6.905653666666666977e+06
4.924000000000000000e+06,5.164813799999999899e-01,7.712999999999999856e-01,6.911229666666666977e+06
4.928000000000000000e+06,5.143756866666665539e-01,7.635666666666667268e-01,6.917008666666666977e+06
4.932000000000000000e+06,5.319763633333333130e-01,7.740000000000000213e-01,6.922527333333333023e+06
4.936000000000000000e+06,5.232087166666666844e-01,7.619333333333333513e-01,6.928037333333333023e+06
4.940000000000000000e+06,5.116362399999999644e-01,7.678333333333333677e-01,6.933513000000000000e+06
4.944000000000000000e+06,5.122197866666665655e-01,7.543666666666667409e-01,6.939038666666666977e+06
4.948000000000000000e+06,5.199968233333333023e-01,7.628666666666665819e-01,6.944407666666666977e+06
4.952000000000000000e+06,5.172529833333333604e-01,7.642666666666665387e-01,6.949996000000000000e+06
4.956000000000000000e+06,5.214130866666666364e-01,7.565333333333331689e-01,6.955596333333333023e+06
4.960000000000000000e+06,5.198821800000000826e-01,7.621666666666667700e-01,6.961340000000000000e+06
4.964000000000000000e+06,5.209564766666666680e-01,7.682666666666667643e-01,6.967019000000000000e+06
4.968000000000000000e+06,5.124467533333333380e-01,7.640333333333333421e-01,6.972456666666666977e+06
4.972000000000000000e+06,5.213406500000000721e-01,7.618999999999999106e-01,6.978125333333333023e+06
4.976000000000000000e+06,5.223264100000000187e-01,7.652666666666666506e-01,6.983689333333333023e+06
4.980000000000000000e+06,5.184094300000000599e-01,7.627333333333332632e-01,6.989246666666666977e+06
4.984000000000000000e+06,5.268002366666667546e-01,7.690000000000000169e-01,6.994752666666666977e+06
4.988000000000000000e+06,5.230246966666666220e-01,7.701666666666667771e-01,7.000247666666666977e+06
4.992000000000000000e+06,5.166295166666666772e-01,7.598666666666668013e-01,7.005890666666666977e+06
4.996000000000000000e+06,5.197285400000000166e-01,7.614333333333332954e-01,7.011546000000000000e+06
5.000000000000000000e+06,5.186445299999999925e-01,7.671000000000000041e-01,7.017075333333333023e+06
5.004000000000000000e+06,5.139875599999998990e-01,7.643999999999998574e-01,7.022791333333333023e+06
5.008000000000000000e+06,5.157742100000000107e-01,7.664666666666666295e-01,7.028373333333333023e+06
5.012000000000000000e+06,5.190045433333333458e-01,7.599000000000000199e-01,7.033971666666666977e+06
5.016000000000000000e+06,5.174640633333332795e-01,7.634666666666666268e-01,7.039700666666666977e+06
5.020000000000000000e+06,5.162290233333333145e-01,7.657000000000001583e-01,7.045214000000000000e+06
5.024000000000000000e+06,5.195481566666666495e-01,7.666666666666666075e-01,7.050792666666666977e+06
5.028000000000000000e+06,5.220779566666666760e-01,7.711999999999999966e-01,7.056427000000000000e+06
5.032000000000000000e+06,5.150069799999998921e-01,7.648000000000000353e-01,7.062247000000000000e+06
5.036000000000000000e+06,5.156155033333332804e-01,7.682333333333333236e-01,7.067823333333333023e+06
5.040000000000000000e+06,5.201322233333333100e-01,7.653666666666666396e-01,7.073659333333333023e+06
5.044000000000000000e+06,5.235980166666667213e-01,7.685333333333334016e-01,7.079311333333333023e+06
5.048000000000000000e+06,5.180850033333334048e-01,7.678666666666668084e-01,7.084802666666666977e+06
5.052000000000000000e+06,5.166247099999999870e-01,7.692333333333333245e-01,7.090121666666666977e+06
5.056000000000000000e+06,5.189830466666666142e-01,7.708666666666665890e-01,7.095523000000000000e+06
5.060000000000000000e+06,5.238225833333333137e-01,7.703333333333333144e-01,7.101132666666666977e+06
5.064000000000000000e+06,5.247749099999999833e-01,7.729666666666665797e-01,7.106807666666666977e+06
5.068000000000000000e+06,5.260843633333333047e-01,7.781666666666665622e-01,7.112636000000000000e+06
5.072000000000000000e+06,5.213093333333332913e-01,7.644333333333332980e-01,7.118280333333333023e+06
5.076000000000000000e+06,5.194299033333332760e-01,7.742666666666666586e-01,7.123748333333333023e+06
5.080000000000000000e+06,5.148760466666667535e-01,7.638333333333333641e-01,7.129423333333333023e+06
5.084000000000000000e+06,5.177324433333333475e-01,7.634333333333334082e-01,7.135097333333333023e+06
5.088000000000000000e+06,5.230300633333333504e-01,7.646000000000000574e-01,7.140568666666666977e+06
5.092000000000000000e+06,5.184359933333333448e-01,7.639666666666666828e-01,7.146292000000000000e+06
5.096000000000000000e+06,5.277682133333333470e-01,7.715999999999999526e-01,7.151766000000000000e+06


==> data/protein/dnn-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,3.600622966666666684e+02,1.849146666666666761e+01,3.190000000000000000e+02
4.000000000000000000e+03,7.719008333333333693e-01,9.025333333333332986e-01,7.685333333333333030e+03
8.000000000000000000e+03,6.799569133333333015e-01,8.570333333333333137e-01,1.574166666666666606e+04
1.200000000000000000e+04,5.752241233333333925e-01,8.068333333333334023e-01,2.380000000000000000e+04
1.600000000000000000e+04,5.452563566666667194e-01,7.801666666666666750e-01,3.187700000000000000e+04
2.000000000000000000e+04,5.254995866666666293e-01,7.776666666666667282e-01,4.015166666666666424e+04
2.400000000000000000e+04,5.206030433333332930e-01,7.653333333333334210e-01,4.768366666666666424e+04
2.800000000000000000e+04,5.192894333333333279e-01,7.738333333333332620e-01,5.563800000000000000e+04
3.200000000000000000e+04,5.118450533333332997e-01,7.762666666666665494e-01,6.367466666666666424e+04
3.600000000000000000e+04,5.236395833333333805e-01,7.804000000000000936e-01,7.134466666666667152e+04
4.000000000000000000e+04,4.998868033333332961e-01,7.663666666666667515e-01,7.924600000000000000e+04
4.400000000000000000e+04,4.983029666666666802e-01,7.647000000000000464e-01,8.710633333333332848e+04
4.800000000000000000e+04,4.962768566666666548e-01,7.682666666666667643e-01,9.507500000000000000e+04
5.200000000000000000e+04,4.982010333333333207e-01,7.771333333333333426e-01,1.028670000000000000e+05
5.600000000000000000e+04,4.987967966666666531e-01,7.610000000000001208e-01,1.106563333333333285e+05
6.000000000000000000e+04,4.995005333333333297e-01,7.682333333333333236e-01,1.184770000000000000e+05
6.400000000000000000e+04,4.888359800000000033e-01,7.696999999999999398e-01,1.261373333333333285e+05
6.800000000000000000e+04,5.106011233333332955e-01,7.609000000000000208e-01,1.338013333333333430e+05
7.200000000000000000e+04,5.032790299999999606e-01,7.534666666666667290e-01,1.416723333333333430e+05
7.600000000000000000e+04,4.909987933333333499e-01,7.600000000000001199e-01,1.494790000000000000e+05
8.000000000000000000e+04,4.861827200000000127e-01,7.522000000000000908e-01,1.572113333333333430e+05
8.400000000000000000e+04,4.852597100000000108e-01,7.601999999999998758e-01,1.650220000000000000e+05
8.800000000000000000e+04,4.873402633333333012e-01,7.597000000000000419e-01,1.727776666666666570e+05
9.200000000000000000e+04,4.884750466666666902e-01,7.656666666666666066e-01,1.805220000000000000e+05
9.600000000000000000e+04,4.960606300000000579e-01,7.608666666666666911e-01,1.883510000000000000e+05
1.000000000000000000e+05,4.934478899999999446e-01,7.549666666666666748e-01,1.956933333333333430e+05
1.040000000000000000e+05,4.885791533333332937e-01,7.634666666666666268e-01,2.033250000000000000e+05
1.080000000000000000e+05,4.871089566666666482e-01,7.606000000000000538e-01,2.110513333333333430e+05
1.120000000000000000e+05,4.876381133333333451e-01,7.639333333333334641e-01,2.189886666666666570e+05
1.160000000000000000e+05,4.817033799999999588e-01,7.625000000000000666e-01,2.265733333333333430e+05
1.200000000000000000e+05,4.948115666666666468e-01,7.544333333333334002e-01,2.344143333333333430e+05
1.240000000000000000e+05,4.889976866666667088e-01,7.616999999999999327e-01,2.419453333333333430e+05
1.280000000000000000e+05,4.861742033333333879e-01,7.561666666666666536e-01,2.499393333333333430e+05
1.320000000000000000e+05,4.843379166666666458e-01,7.615333333333333954e-01,2.569823333333333430e+05
1.360000000000000000e+05,4.965306999999999360e-01,7.592333333333333156e-01,2.642320000000000000e+05
1.400000000000000000e+05,4.852349899999999772e-01,7.602666666666667572e-01,2.718746666666666861e+05
1.440000000000000000e+05,4.928610233333333146e-01,7.682999999999999829e-01,2.793306666666666861e+05
1.480000000000000000e+05,4.792090966666666674e-01,7.541333333333333222e-01,2.864203333333333139e+05
1.520000000000000000e+05,4.972966600000000015e-01,7.543000000000000815e-01,2.940873333333333139e+05
1.560000000000000000e+05,4.792799966666667077e-01,7.539333333333333442e-01,3.019426666666666861e+05
1.600000000000000000e+05,4.898685199999999740e-01,7.552333333333333121e-01,3.098843333333333139e+05
1.640000000000000000e+05,4.847487699999999400e-01,7.550666666666666638e-01,3.175553333333333139e+05
1.680000000000000000e+05,4.875815299999999852e-01,7.506000000000000449e-01,3.253360000000000000e+05
1.720000000000000000e+05,4.935954600000000414e-01,7.653666666666666396e-01,3.330280000000000000e+05
1.760000000000000000e+05,4.880813266666666483e-01,7.634333333333332972e-01,3.407966666666666861e+05
1.800000000000000000e+05,4.860990033333332794e-01,7.547000000000000375e-01,3.482430000000000000e+05
1.840000000000000000e+05,4.801735166666666887e-01,7.496999999999999220e-01,3.559403333333333139e+05
1.880000000000000000e+05,4.780842966666666860e-01,7.509666666666666712e-01,3.635583333333333139e+05
1.920000000000000000e+05,4.886667133333332802e-01,7.581000000000001071e-01,3.708816666666666861e+05
1.960000000000000000e+05,4.855956999999999635e-01,7.544000000000000705e-01,3.782863333333333139e+05
2.000000000000000000e+05,4.918864866666667335e-01,7.575999999999999401e-01,3.861820000000000000e+05
2.040000000000000000e+05,4.869307166666667075e-01,7.512333333333334195e-01,3.939766666666666861e+05
2.080000000000000000e+05,4.846100499999999589e-01,7.480333333333333279e-01,4.019496666666666861e+05
2.120000000000000000e+05,4.849386733333333477e-01,7.427666666666666861e-01,4.093073333333333139e+05
2.160000000000000000e+05,4.866788400000000014e-01,7.523333333333334094e-01,4.169433333333333139e+05
2.200000000000000000e+05,4.858493633333333395e-01,7.578999999999999071e-01,4.245293333333333139e+05
2.240000000000000000e+05,4.968414099999999833e-01,7.706666666666666110e-01,4.319600000000000000e+05
2.280000000000000000e+05,4.886531199999999409e-01,7.543000000000000815e-01,4.396536666666666861e+05
2.320000000000000000e+05,4.791889199999999627e-01,7.591000000000001080e-01,4.476420000000000000e+05
2.360000000000000000e+05,4.867105366666666377e-01,7.588333333333333597e-01,4.551256666666666861e+05
2.400000000000000000e+05,4.863407900000000228e-01,7.612333333333333174e-01,4.627290000000000000e+05
2.440000000000000000e+05,4.848136899999999638e-01,7.607666666666667021e-01,4.702630000000000000e+05
2.480000000000000000e+05,4.837748399999999838e-01,7.524666666666667281e-01,4.778116666666666861e+05
2.520000000000000000e+05,4.817601433333333349e-01,7.573333333333333028e-01,4.854550000000000000e+05
2.560000000000000000e+05,4.784064800000000228e-01,7.488666666666666805e-01,4.928940000000000000e+05
2.600000000000000000e+05,4.754870633333332930e-01,7.621666666666667700e-01,5.000756666666666861e+05
2.640000000000000000e+05,4.812820366666666350e-01,7.518666666666667941e-01,5.072100000000000000e+05
2.680000000000000000e+05,4.854926466666666940e-01,7.590999999999999970e-01,5.146433333333333139e+05
2.720000000000000000e+05,4.771576133333333414e-01,7.530000000000000027e-01,5.219393333333333139e+05
2.760000000000000000e+05,4.874109300000000200e-01,7.464666666666666117e-01,5.290693333333333721e+05
2.800000000000000000e+05,4.924255300000000002e-01,7.576333333333332698e-01,5.363923333333333721e+05
2.840000000000000000e+05,4.958674900000000219e-01,7.644666666666665167e-01,5.437856666666666279e+05
2.880000000000000000e+05,4.827279633333332876e-01,7.485333333333333838e-01,5.510803333333333721e+05
2.920000000000000000e+05,4.884538333333334204e-01,7.611666666666666581e-01,5.582496666666666279e+05
2.960000000000000000e+05,4.818377866666667120e-01,7.482999999999999652e-01,5.654623333333333721e+05
3.000000000000000000e+05,4.801069700000000218e-01,7.525000000000000577e-01,5.727380000000000000e+05
3.040000000000000000e+05,4.840779399999999844e-01,7.489000000000000101e-01,5.799673333333333721e+05
3.080000000000000000e+05,4.819201399999999968e-01,7.491666666666665364e-01,5.871633333333333721e+05
3.120000000000000000e+05,4.837951266666666861e-01,7.561666666666666536e-01,5.943773333333333721e+05
3.160000000000000000e+05,4.868063833333333146e-01,7.595999999999999419e-01,6.014196666666666279e+05
3.200000000000000000e+05,4.841293399999999636e-01,7.514666666666666162e-01,6.089703333333333721e+05
3.240000000000000000e+05,4.798584566666666551e-01,7.513666666666666272e-01,6.163703333333333721e+05
3.280000000000000000e+05,4.736641433333332873e-01,7.440333333333333243e-01,6.239583333333333721e+05
3.320000000000000000e+05,4.787241799999999992e-01,7.486333333333332618e-01,6.312980000000000000e+05
3.360000000000000000e+05,4.773639633333333632e-01,7.458666666666666778e-01,6.386616666666666279e+05
3.400000000000000000e+05,4.825210866666666543e-01,7.531666666666666510e-01,6.458566666666666279e+05
3.440000000000000000e+05,4.888705433333333517e-01,7.614333333333332954e-01,6.531493333333333721e+05
3.480000000000000000e+05,4.757470900000000391e-01,7.485333333333333838e-01,6.601626666666666279e+05
3.520000000000000000e+05,4.789456700000000455e-01,7.425666666666667082e-01,6.672116666666666279e+05
3.560000000000000000e+05,4.890034400000000114e-01,7.579333333333333478e-01,6.740603333333333721e+05
3.600000000000000000e+05,4.755482666666666636e-01,7.526666666666667060e-01,6.813356666666666279e+05
3.640000000000000000e+05,4.754143833333333569e-01,7.486333333333332618e-01,6.884050000000000000e+05
3.680000000000000000e+05,4.776122866666667188e-01,7.534333333333332883e-01,6.955920000000000000e+05
3.720000000000000000e+05,4.877626666666666222e-01,7.534999999999999476e-01,7.027463333333333721e+05
3.760000000000000000e+05,4.828388200000000019e-01,7.503333333333332966e-01,7.099540000000000000e+05
3.800000000000000000e+05,4.816468033333333731e-01,7.524333333333332874e-01,7.173623333333333721e+05
3.840000000000000000e+05,4.852401833333333525e-01,7.583666666666667444e-01,7.248766666666666279e+05
3.880000000000000000e+05,4.741859633333333490e-01,7.475000000000000533e-01,7.321503333333333721e+05
3.920000000000000000e+05,4.827509199999999723e-01,7.569666666666665655e-01,7.393873333333333721e+05
3.960000000000000000e+05,4.797779500000000641e-01,7.447333333333333583e-01,7.463366666666666279e+05
4.000000000000000000e+05,4.778464533333333097e-01,7.645666666666666167e-01,7.534936666666666279e+05
4.040000000000000000e+05,5.094409500000000035e-01,7.658999999999999142e-01,7.607066666666666279e+05
4.080000000000000000e+05,4.824123700000000348e-01,7.628666666666665819e-01,7.676010000000000000e+05
4.120000000000000000e+05,4.902695499999999984e-01,7.591000000000001080e-01,7.747866666666666279e+05
4.160000000000000000e+05,4.781489466666666854e-01,7.582333333333332037e-01,7.821473333333333721e+05
4.200000000000000000e+05,4.785115799999999919e-01,7.601999999999998758e-01,7.893703333333333721e+05
4.240000000000000000e+05,4.845904899999999849e-01,7.670000000000000151e-01,7.965643333333333721e+05
4.280000000000000000e+05,4.939298033333333060e-01,7.627333333333332632e-01,8.034336666666666279e+05
4.320000000000000000e+05,4.869506866666666878e-01,7.595000000000000639e-01,8.104410000000000000e+05
4.360000000000000000e+05,4.759725633333333206e-01,7.524333333333332874e-01,8.175133333333333721e+05
4.400000000000000000e+05,4.739302200000000131e-01,7.469999999999999973e-01,8.245800000000000000e+05
4.440000000000000000e+05,4.796710533333333193e-01,7.564999999999999503e-01,8.318303333333333721e+05
4.480000000000000000e+05,4.893925666666666952e-01,7.592999999999999750e-01,8.388556666666666279e+05
4.520000000000000000e+05,4.971692899999999860e-01,7.637000000000000455e-01,8.461673333333333721e+05
4.560000000000000000e+05,4.877127800000000124e-01,7.648999999999999133e-01,8.534633333333333721e+05
4.600000000000000000e+05,4.905018099999999825e-01,7.574333333333332918e-01,8.605283333333333721e+05
4.640000000000000000e+05,4.780312800000000029e-01,7.443333333333331803e-01,8.676423333333333721e+05
4.680000000000000000e+05,4.761998733333333012e-01,7.633000000000000895e-01,8.745430000000000000e+05
4.720000000000000000e+05,4.878384366666666527e-01,7.579333333333333478e-01,8.818626666666666279e+05
4.760000000000000000e+05,4.755366233333333525e-01,7.589666666666666783e-01,8.890273333333333721e+05
4.800000000000000000e+05,4.816892933333332683e-01,7.603333333333334165e-01,8.959566666666666279e+05
4.840000000000000000e+05,4.754748066666666939e-01,7.537666666666665849e-01,9.030903333333333721e+05
4.880000000000000000e+05,4.746752866666666404e-01,7.592333333333333156e-01,9.100770000000000000e+05
4.920000000000000000e+05,4.789422633333333401e-01,7.599666666666666792e-01,9.170653333333333721e+05
4.960000000000000000e+05,4.776825899999999625e-01,7.518333333333333535e-01,9.240923333333333721e+05
5.000000000000000000e+05,4.878204399999999663e-01,7.522666666666667501e-01,9.311763333333333721e+05
5.040000000000000000e+05,4.781500099999999587e-01,7.589333333333332376e-01,9.379443333333333721e+05
5.080000000000000000e+05,4.849234899999999571e-01,7.661666666666667735e-01,9.448780000000000000e+05
5.120000000000000000e+05,4.794873399999999841e-01,7.553333333333333011e-01,9.523330000000000000e+05
5.160000000000000000e+05,4.816501066666666886e-01,7.500666666666666593e-01,9.593920000000000000e+05
5.200000000000000000e+05,4.789173200000000352e-01,7.507000000000000339e-01,9.666526666666666279e+05
5.240000000000000000e+05,4.787131233333333236e-01,7.426333333333333675e-01,9.735470000000000000e+05
5.280000000000000000e+05,4.734497366666666207e-01,7.566000000000000503e-01,9.807590000000000000e+05
5.320000000000000000e+05,5.051651600000000020e-01,7.605333333333333945e-01,9.880653333333333721e+05
5.360000000000000000e+05,4.758022133333333348e-01,7.437000000000000277e-01,9.954810000000000000e+05
5.400000000000000000e+05,4.839691633333333409e-01,7.564666666666667316e-01,1.002527000000000000e+06
5.440000000000000000e+05,4.958160899999999871e-01,7.578999999999999071e-01,1.009551333333333372e+06
5.480000000000000000e+05,4.813281466666666231e-01,7.587333333333333707e-01,1.016597666666666628e+06
5.520000000000000000e+05,4.740101800000000032e-01,7.577999999999999181e-01,1.023680666666666628e+06
5.560000000000000000e+05,4.728979966666666535e-01,7.530000000000000027e-01,1.030610000000000000e+06
5.600000000000000000e+05,4.779263133333333524e-01,7.499666666666665593e-01,1.037552666666666628e+06
5.640000000000000000e+05,4.795098499999999597e-01,7.561333333333332130e-01,1.045011666666666628e+06
5.680000000000000000e+05,4.831156133333333602e-01,7.569333333333333469e-01,1.051992666666666744e+06
5.720000000000000000e+05,4.765863433333333288e-01,7.528666666666666840e-01,1.058966666666666744e+06
5.760000000000000000e+05,4.756227933333332936e-01,7.477999999999999092e-01,1.066288000000000000e+06
5.800000000000000000e+05,4.793030733333333848e-01,7.559000000000000163e-01,1.073424333333333256e+06
5.840000000000000000e+05,4.762712499999999238e-01,7.601999999999998758e-01,1.080472666666666744e+06
5.880000000000000000e+05,4.774627266666666703e-01,7.434333333333332794e-01,1.087426666666666744e+06
5.920000000000000000e+05,4.784655600000000120e-01,7.526999999999999247e-01,1.094475666666666744e+06
5.960000000000000000e+05,4.849408766666665760e-01,7.585666666666667224e-01,1.101405666666666744e+06
6.000000000000000000e+05,4.988702733333332806e-01,7.570333333333333359e-01,1.108456000000000000e+06
6.040000000000000000e+05,4.781925566666666572e-01,7.463666666666667338e-01,1.115274000000000000e+06
6.080000000000000000e+05,4.742726266666666413e-01,7.471666666666667567e-01,1.122247666666666744e+06
6.120000000000000000e+05,4.736633799999999117e-01,7.516000000000001569e-01,1.129208666666666744e+06
6.160000000000000000e+05,4.905423133333333130e-01,7.702666666666666551e-01,1.136283666666666744e+06
6.200000000000000000e+05,4.830496599999999918e-01,7.506333333333333746e-01,1.143349000000000000e+06
6.240000000000000000e+05,4.867935666666666772e-01,7.643333333333334201e-01,1.150381666666666744e+06
6.280000000000000000e+05,4.866773399999999583e-01,7.552666666666666417e-01,1.157504000000000000e+06
6.320000000000000000e+05,4.823617033333333359e-01,7.639000000000000234e-01,1.164552333333333256e+06
6.360000000000000000e+05,4.774595600000000051e-01,7.618666666666666920e-01,1.171429000000000000e+06
6.400000000000000000e+05,4.925094766666666679e-01,7.595000000000000639e-01,1.178528666666666744e+06
6.440000000000000000e+05,4.770831466666666798e-01,7.477333333333332499e-01,1.185428333333333256e+06
6.480000000000000000e+05,4.800117133333333119e-01,7.659666666666665735e-01,1.192206000000000000e+06
6.520000000000000000e+05,4.778843033333333157e-01,7.583000000000000851e-01,1.199238000000000000e+06
6.560000000000000000e+05,4.782453266666666369e-01,7.595000000000000639e-01,1.206605000000000000e+06
6.600000000000000000e+05,4.802980033333333343e-01,7.689666666666665762e-01,1.213500666666666744e+06
6.640000000000000000e+05,4.758429233333332786e-01,7.555333333333335011e-01,1.220269666666666744e+06
6.680000000000000000e+05,4.760562799999999428e-01,7.573333333333333028e-01,1.227208666666666744e+06
6.720000000000000000e+05,4.897551133333333806e-01,7.661000000000001142e-01,1.234336333333333256e+06
6.760000000000000000e+05,4.940292833333333467e-01,7.644333333333334091e-01,1.241198333333333256e+06
6.800000000000000000e+05,4.761496000000000062e-01,7.622333333333332073e-01,1.248143333333333256e+06
6.840000000000000000e+05,4.761659500000000045e-01,7.544333333333334002e-01,1.255107333333333256e+06
6.880000000000000000e+05,4.842060899999999779e-01,7.589333333333333487e-01,1.262194666666666744e+06
6.920000000000000000e+05,4.926252033333333724e-01,7.747666666666667146e-01,1.269066666666666744e+06
6.960000000000000000e+05,4.785024633333334054e-01,7.633666666666666378e-01,1.276104666666666744e+06
7.000000000000000000e+05,4.827489033333333679e-01,7.506333333333333746e-01,1.283152666666666744e+06
7.040000000000000000e+05,4.819327399999999706e-01,7.571333333333333249e-01,1.290129333333333256e+06
7.080000000000000000e+05,4.699230199999999691e-01,7.653333333333334210e-01,1.296967666666666744e+06
7.120000000000000000e+05,4.713801333333333399e-01,7.645666666666666167e-01,1.303689000000000000e+06
7.160000000000000000e+05,4.775488466666666376e-01,7.553999999999999604e-01,1.310586333333333256e+06
7.200000000000000000e+05,4.798783866666666564e-01,7.589000000000000190e-01,1.317482333333333256e+06
7.240000000000000000e+05,4.834242900000000343e-01,7.656999999999999362e-01,1.324508333333333256e+06
7.280000000000000000e+05,4.895654733333332786e-01,7.631333333333333302e-01,1.331601000000000000e+06
7.320000000000000000e+05,4.803022166666666704e-01,7.526666666666667060e-01,1.338515000000000000e+06
7.360000000000000000e+05,4.838766733333333403e-01,7.623000000000000886e-01,1.345450333333333256e+06
7.400000000000000000e+05,4.823672566666666328e-01,7.569000000000000172e-01,1.352711333333333256e+06
7.440000000000000000e+05,4.783429233333333364e-01,7.627000000000000446e-01,1.359989000000000000e+06
7.480000000000000000e+05,4.862662533333333426e-01,7.590333333333333377e-01,1.367078000000000000e+06
7.520000000000000000e+05,4.902390533333333411e-01,7.521666666666666501e-01,1.374177666666666744e+06
7.560000000000000000e+05,4.810291399999999662e-01,7.627000000000000446e-01,1.381250000000000000e+06
7.600000000000000000e+05,4.800173933333333198e-01,7.660333333333332329e-01,1.388267333333333256e+06
7.640000000000000000e+05,4.905694400000000233e-01,7.743333333333333179e-01,1.395474333333333256e+06
7.680000000000000000e+05,4.924113366666666991e-01,7.719333333333332492e-01,1.402715333333333256e+06
7.720000000000000000e+05,4.825247500000000023e-01,7.634000000000001895e-01,1.409758000000000000e+06
7.760000000000000000e+05,4.895883400000000107e-01,7.610333333333333394e-01,1.416748666666666744e+06
7.800000000000000000e+05,4.869716833333333494e-01,7.632333333333333192e-01,1.423900000000000000e+06
7.840000000000000000e+05,4.943591966666666671e-01,7.653666666666666396e-01,1.430989000000000000e+06
7.880000000000000000e+05,4.807837333333333518e-01,7.601666666666666572e-01,1.437988666666666744e+06
7.920000000000000000e+05,4.758540499999999729e-01,7.603666666666666352e-01,1.444942333333333256e+06
7.960000000000000000e+05,4.861599266666666863e-01,7.664333333333334108e-01,1.452109333333333256e+06
8.000000000000000000e+05,4.886357799999999085e-01,7.659333333333333549e-01,1.459013000000000000e+06
8.040000000000000000e+05,4.862612299999999887e-01,7.578999999999999071e-01,1.465850333333333256e+06
8.080000000000000000e+05,4.869849199999999878e-01,7.653666666666666396e-01,1.472898333333333256e+06
8.120000000000000000e+05,4.879299699999999906e-01,7.581666666666667664e-01,1.480001666666666744e+06
8.160000000000000000e+05,4.837795766666666553e-01,7.667333333333333778e-01,1.487335333333333256e+06
8.200000000000000000e+05,4.847438866666666235e-01,7.604333333333332945e-01,1.494316000000000000e+06
8.240000000000000000e+05,4.807364933333333479e-01,7.518666666666667941e-01,1.501360000000000000e+06
8.280000000000000000e+05,4.903780333333333519e-01,7.815666666666666318e-01,1.508245333333333256e+06
8.320000000000000000e+05,4.838082300000000058e-01,7.597999999999999199e-01,1.515020000000000000e+06
8.360000000000000000e+05,4.780816033333333270e-01,7.652333333333333210e-01,1.522144666666666744e+06
8.400000000000000000e+05,4.830808533333333377e-01,7.558333333333333570e-01,1.529277333333333256e+06
8.440000000000000000e+05,4.801169333333333289e-01,7.599000000000000199e-01,1.536216333333333256e+06
8.480000000000000000e+05,4.844825500000000118e-01,7.618999999999999106e-01,1.543176333333333256e+06
8.520000000000000000e+05,4.805361433333333321e-01,7.639000000000000234e-01,1.550147000000000000e+06
8.560000000000000000e+05,4.826310099999999714e-01,7.602999999999999758e-01,1.557395666666666744e+06
8.600000000000000000e+05,4.835983999999999838e-01,7.603666666666666352e-01,1.564477000000000000e+06
8.640000000000000000e+05,4.839837833333333617e-01,7.604333333333332945e-01,1.571168000000000000e+06
8.680000000000000000e+05,4.878089800000000587e-01,7.661666666666665515e-01,1.578173666666666744e+06
8.720000000000000000e+05,4.869127966666666474e-01,7.614666666666667361e-01,1.585335666666666744e+06
8.760000000000000000e+05,4.760342933333333026e-01,7.559666666666666757e-01,1.592616666666666744e+06
8.800000000000000000e+05,4.807711266666666039e-01,7.612666666666666471e-01,1.599895666666666744e+06
8.840000000000000000e+05,4.894853233333333331e-01,7.577333333333333698e-01,1.607173666666666744e+06
8.880000000000000000e+05,4.834288466666666895e-01,7.679333333333332456e-01,1.614264333333333256e+06
8.920000000000000000e+05,4.784313833333333488e-01,7.604999999999999538e-01,1.621617333333333256e+06
8.960000000000000000e+05,4.836207433333333250e-01,7.591999999999999860e-01,1.628988000000000000e+06
9.000000000000000000e+05,4.827552733333333457e-01,7.613333333333334174e-01,1.636142666666666744e+06
9.040000000000000000e+05,4.709707699999999275e-01,7.567666666666665876e-01,1.643365666666666744e+06
9.080000000000000000e+05,4.735100466666666841e-01,7.636666666666668268e-01,1.650433333333333256e+06
9.120000000000000000e+05,4.865915599999999785e-01,7.623666666666667480e-01,1.657227000000000000e+06
9.160000000000000000e+05,4.847440933333333479e-01,7.610999999999999988e-01,1.664383666666666744e+06
9.200000000000000000e+05,4.750225833333333036e-01,7.636666666666666048e-01,1.671464000000000000e+06
9.240000000000000000e+05,4.824573600000000018e-01,7.567666666666665876e-01,1.678606000000000000e+06
9.280000000000000000e+05,4.750208066666666284e-01,7.614000000000000767e-01,1.685603666666666744e+06
9.320000000000000000e+05,4.800157466666666317e-01,7.617666666666665920e-01,1.692504000000000000e+06
9.360000000000000000e+05,4.812235933333333660e-01,7.655999999999999472e-01,1.699654333333333256e+06
9.400000000000000000e+05,4.810194966666666017e-01,7.598333333333332495e-01,1.706745333333333256e+06
9.440000000000000000e+05,4.835620533333333526e-01,7.514333333333333975e-01,1.713927000000000000e+06
9.480000000000000000e+05,4.869529599999999903e-01,7.705666666666667330e-01,1.720989333333333256e+06
9.520000000000000000e+05,4.817120933333333688e-01,7.632999999999999785e-01,1.727938666666666744e+06
9.560000000000000000e+05,4.794866933333333248e-01,7.531666666666666510e-01,1.735101000000000000e+06
9.600000000000000000e+05,4.898447599999999902e-01,7.540333333333334442e-01,1.741971666666666744e+06
9.640000000000000000e+05,4.769700866666666816e-01,7.694999999999999618e-01,1.748989666666666744e+06
9.680000000000000000e+05,4.847743800000000047e-01,7.608000000000000318e-01,1.755892333333333256e+06
9.720000000000000000e+05,4.819823466666666723e-01,7.602000000000000979e-01,1.762976000000000000e+06
9.760000000000000000e+05,4.942032666666666962e-01,7.619000000000001327e-01,1.770111333333333256e+06
9.800000000000000000e+05,4.731932866666666571e-01,7.496999999999999220e-01,1.777159000000000000e+06
9.840000000000000000e+05,4.815793933333332721e-01,7.513999999999999568e-01,1.784227666666666744e+06
9.880000000000000000e+05,4.696442100000000064e-01,7.476666666666668126e-01,1.791066333333333256e+06
9.920000000000000000e+05,4.819771833333333366e-01,7.547666666666666968e-01,1.797921333333333256e+06
9.960000000000000000e+05,4.778586633333333222e-01,7.468333333333333490e-01,1.805013666666666744e+06
1.000000000000000000e+06,4.843057299999999898e-01,7.637666666666667048e-01,1.812074333333333256e+06
1.004000000000000000e+06,4.709641333333333679e-01,7.526000000000000467e-01,1.819118333333333256e+06
1.008000000000000000e+06,4.789821533333333825e-01,7.576333333333332698e-01,1.826069333333333256e+06
1.012000000000000000e+06,4.781436433333333125e-01,7.577666666666665884e-01,1.833025666666666744e+06
1.016000000000000000e+06,4.783014766666666695e-01,7.522000000000000908e-01,1.839977666666666744e+06
1.020000000000000000e+06,4.761654233333332820e-01,7.501999999999999780e-01,1.847247666666666744e+06
1.024000000000000000e+06,4.947667233333333248e-01,7.629000000000001336e-01,1.853955000000000000e+06
1.028000000000000000e+06,4.880105566666666506e-01,7.615999999999999437e-01,1.860931333333333256e+06
1.032000000000000000e+06,4.768280866666667062e-01,7.601666666666666572e-01,1.867896333333333256e+06
1.036000000000000000e+06,4.807723233333333623e-01,7.589666666666667894e-01,1.875004333333333256e+06
1.040000000000000000e+06,4.803719733333333131e-01,7.539333333333333442e-01,1.881844333333333256e+06
1.044000000000000000e+06,4.862255366666666245e-01,7.590999999999999970e-01,1.888773333333333256e+06
1.048000000000000000e+06,4.825812166666667014e-01,7.564000000000000723e-01,1.895837666666666744e+06
1.052000000000000000e+06,4.904461366666666433e-01,7.580000000000000071e-01,1.902690000000000000e+06
1.056000000000000000e+06,4.759687699999999855e-01,7.571333333333333249e-01,1.909547666666666744e+06
1.060000000000000000e+06,4.730132333333332828e-01,7.479999999999998872e-01,1.916371666666666744e+06
1.064000000000000000e+06,4.806916999999999995e-01,7.577666666666665884e-01,1.923250666666666744e+06
1.068000000000000000e+06,4.763316433333333322e-01,7.515333333333332755e-01,1.930037666666666744e+06
1.072000000000000000e+06,4.861162933333333380e-01,7.578000000000000291e-01,1.936980000000000000e+06
1.076000000000000000e+06,4.860370466666666389e-01,7.553666666666667417e-01,1.944121666666666744e+06
1.080000000000000000e+06,4.886316866666666758e-01,7.539000000000001256e-01,1.951073000000000000e+06
1.084000000000000000e+06,5.062689500000000509e-01,7.681666666666666643e-01,1.957944000000000000e+06
1.088000000000000000e+06,4.740948200000000834e-01,7.483666666666666245e-01,1.965051666666666744e+06
1.092000000000000000e+06,4.836957866666666828e-01,7.569666666666666766e-01,1.972082333333333256e+06
1.096000000000000000e+06,4.835586366666666525e-01,7.532000000000000917e-01,1.979189333333333256e+06
1.100000000000000000e+06,4.906559266666666308e-01,7.622666666666666480e-01,1.986342000000000000e+06
1.104000000000000000e+06,4.757269433333333186e-01,7.458999999999998964e-01,1.993271000000000000e+06
1.108000000000000000e+06,4.762232599999999816e-01,7.539333333333333442e-01,2.000091000000000000e+06
1.112000000000000000e+06,4.761961699999999742e-01,7.483000000000000762e-01,2.007124333333333256e+06
1.116000000000000000e+06,4.925878866666666411e-01,7.540000000000000036e-01,2.014227666666666744e+06
1.120000000000000000e+06,4.841383200000000109e-01,7.647999999999998133e-01,2.021385333333333256e+06
1.124000000000000000e+06,4.722409433333333850e-01,7.571333333333333249e-01,2.028154333333333256e+06
1.128000000000000000e+06,4.756185799999999575e-01,7.529333333333333433e-01,2.034851666666666744e+06
1.132000000000000000e+06,4.786642000000000396e-01,7.548000000000000265e-01,2.041838666666666744e+06
1.136000000000000000e+06,4.709286366666666779e-01,7.411666666666666403e-01,2.048699000000000000e+06
1.140000000000000000e+06,4.979403233333333234e-01,7.554333333333334011e-01,2.055710000000000000e+06
1.144000000000000000e+06,4.802768233333332693e-01,7.508666666666666822e-01,2.062680333333333256e+06
1.148000000000000000e+06,4.909466766666667481e-01,7.739333333333333620e-01,2.069701666666666744e+06
1.152000000000000000e+06,4.896777266666665906e-01,7.543333333333333002e-01,2.076656000000000000e+06
1.156000000000000000e+06,4.727931499999999954e-01,7.505000000000000560e-01,2.083522333333333256e+06
1.160000000000000000e+06,4.821134300000000095e-01,7.583333333333333037e-01,2.090320000000000000e+06
1.164000000000000000e+06,4.813021433333333210e-01,7.521666666666666501e-01,2.097054000000000000e+06
1.168000000000000000e+06,4.790861999999999621e-01,7.631666666666666599e-01,2.104002333333333489e+06
1.172000000000000000e+06,4.714039333333333026e-01,7.486999999999999211e-01,2.111170333333333489e+06
1.176000000000000000e+06,4.775651499999999938e-01,7.533333333333332993e-01,2.118350666666666511e+06
1.180000000000000000e+06,4.752845366666667015e-01,7.589000000000000190e-01,2.125085666666666511e+06
1.184000000000000000e+06,4.778597066666667170e-01,7.506666666666665932e-01,2.132128333333333489e+06
1.188000000000000000e+06,4.931092566666666621e-01,7.573333333333334139e-01,2.139165333333333489e+06
1.192000000000000000e+06,4.825776199999999849e-01,7.573666666666666325e-01,2.145954000000000000e+06
1.196000000000000000e+06,4.865927800000000025e-01,7.545666666666667188e-01,2.152919666666666511e+06
1.200000000000000000e+06,4.776002366666666776e-01,7.517333333333332535e-01,2.159842666666666511e+06
1.204000000000000000e+06,4.724160866666666792e-01,7.506333333333333746e-01,2.166808000000000000e+06
1.208000000000000000e+06,4.819985333333333677e-01,7.555333333333332790e-01,2.173726000000000000e+06
1.212000000000000000e+06,4.787999300000000402e-01,7.526333333333333764e-01,2.180663666666666511e+06
1.216000000000000000e+06,4.811244800000000210e-01,7.524666666666667281e-01,2.187750333333333489e+06
1.220000000000000000e+06,4.761863266666666594e-01,7.554333333333334011e-01,2.194922333333333489e+06
1.224000000000000000e+06,4.845998666666666566e-01,7.590000000000000080e-01,2.201965666666666511e+06
1.228000000000000000e+06,4.761987933333333700e-01,7.473000000000000753e-01,2.208791666666666511e+06
1.232000000000000000e+06,4.828206699999999518e-01,7.582333333333334258e-01,2.215829333333333489e+06
1.236000000000000000e+06,4.818383933333333924e-01,7.568000000000000282e-01,2.222663333333333489e+06
1.240000000000000000e+06,4.836848066666666335e-01,7.519666666666666721e-01,2.229580666666666511e+06
1.244000000000000000e+06,4.827805966666666726e-01,7.543333333333333002e-01,2.236722666666666511e+06
1.248000000000000000e+06,4.751926366666666124e-01,7.490666666666666584e-01,2.243098333333333489e+06
1.252000000000000000e+06,4.805687666666667024e-01,7.556333333333332680e-01,2.250261000000000000e+06
1.256000000000000000e+06,4.785934466666666443e-01,7.536666666666667069e-01,2.257387666666666511e+06
1.260000000000000000e+06,4.848618900000000731e-01,7.554666666666666197e-01,2.264177333333333489e+06
1.264000000000000000e+06,4.736206033333332788e-01,7.599000000000000199e-01,2.271388333333333489e+06
1.268000000000000000e+06,4.752141533333333889e-01,7.510000000000000009e-01,2.278501666666666511e+06
1.272000000000000000e+06,4.876081733333333390e-01,7.640000000000001235e-01,2.285650333333333489e+06
1.276000000000000000e+06,4.865321633333333229e-01,7.606999999999999318e-01,2.292659000000000000e+06
1.280000000000000000e+06,4.815312099999999873e-01,7.549333333333333451e-01,2.299906000000000000e+06
1.284000000000000000e+06,4.710680833333333872e-01,7.451999999999999735e-01,2.307095666666666511e+06
1.288000000000000000e+06,4.839358533333332768e-01,7.556666666666665977e-01,2.313854333333333489e+06
1.292000000000000000e+06,4.824931733333333028e-01,7.593666666666667453e-01,2.320636000000000000e+06
1.296000000000000000e+06,4.772983600000000326e-01,7.465666666666667117e-01,2.327607333333333489e+06
1.300000000000000000e+06,4.859728899999999907e-01,7.680333333333333456e-01,2.334699000000000000e+06
1.304000000000000000e+06,4.756708766666666865e-01,7.581666666666665444e-01,2.341738000000000000e+06
1.308000000000000000e+06,4.872520766666666447e-01,7.704333333333334144e-01,2.348961666666666511e+06
1.312000000000000000e+06,4.732297633333333309e-01,7.497333333333333627e-01,2.356043000000000000e+06
1.316000000000000000e+06,4.724113566666667263e-01,7.568000000000000282e-01,2.363097333333333489e+06
1.320000000000000000e+06,4.885361400000000631e-01,7.684000000000000830e-01,2.370157666666666511e+06
1.324000000000000000e+06,4.724872899999999487e-01,7.605333333333333945e-01,2.376768666666666511e+06
1.328000000000000000e+06,4.974808900000000089e-01,7.608333333333332504e-01,2.383753333333333489e+06
1.332000000000000000e+06,4.752408266666667269e-01,7.570333333333333359e-01,2.390934666666666511e+06
1.336000000000000000e+06,4.867157366666667317e-01,7.598666666666668013e-01,2.397854333333333489e+06
1.340000000000000000e+06,4.763726899999999875e-01,7.500666666666666593e-01,2.404998000000000000e+06
1.344000000000000000e+06,4.816794866666667119e-01,7.682333333333333236e-01,2.411931333333333489e+06
1.348000000000000000e+06,4.807784966666666659e-01,7.574999999999999512e-01,2.418757000000000000e+06
1.352000000000000000e+06,4.781678099999999709e-01,7.631333333333333302e-01,2.425740666666666511e+06
1.356000000000000000e+06,4.745500799999999852e-01,7.509666666666666712e-01,2.432844000000000000e+06
1.360000000000000000e+06,4.885976000000000208e-01,7.590333333333333377e-01,2.439887333333333489e+06
1.364000000000000000e+06,4.857942766666666912e-01,7.602999999999999758e-01,2.446823333333333489e+06
1.368000000000000000e+06,4.839077500000000254e-01,7.561333333333334350e-01,2.453791333333333489e+06
1.372000000000000000e+06,4.778141266666666165e-01,7.661666666666665515e-01,2.460761666666666511e+06
1.376000000000000000e+06,4.714539933333333210e-01,7.587000000000000410e-01,2.467816666666666511e+06
1.380000000000000000e+06,4.781317800000000062e-01,7.484999999999999432e-01,2.474823666666666511e+06
1.384000000000000000e+06,4.756896866666666668e-01,7.491333333333333178e-01,2.481744666666666511e+06
1.388000000000000000e+06,4.916562433333333537e-01,7.704666666666666330e-01,2.488828666666666511e+06
1.392000000000000000e+06,4.679751299999999614e-01,7.542333333333332002e-01,2.496114333333333489e+06
1.396000000000000000e+06,4.802008866666667153e-01,7.592999999999999750e-01,2.503277000000000000e+06
1.400000000000000000e+06,4.800015200000000148e-01,7.540666666666666629e-01,2.510484333333333489e+06
1.404000000000000000e+06,4.853559033333332828e-01,7.629000000000000226e-01,2.517436000000000000e+06
1.408000000000000000e+06,4.713639833333333473e-01,7.598666666666668013e-01,2.524268666666666511e+06
1.412000000000000000e+06,4.741734166666666805e-01,7.637999999999999234e-01,2.531370333333333489e+06
1.416000000000000000e+06,4.830643966666666178e-01,7.596333333333333826e-01,2.538376666666666511e+06
1.420000000000000000e+06,4.863749966666666147e-01,7.650333333333332320e-01,2.545204666666666511e+06
1.424000000000000000e+06,4.881874733333333438e-01,7.574333333333332918e-01,2.551964666666666511e+06
1.428000000000000000e+06,4.830058100000000354e-01,7.572666666666666435e-01,2.558959666666666511e+06
1.432000000000000000e+06,4.812206833333332878e-01,7.555000000000000604e-01,2.566183333333333489e+06
1.436000000000000000e+06,4.814073533333333432e-01,7.580666666666666664e-01,2.573199666666666511e+06
1.440000000000000000e+06,4.821406366666666776e-01,7.591333333333333266e-01,2.580553666666666511e+06
1.444000000000000000e+06,4.765023866666666663e-01,7.547666666666666968e-01,2.587600666666666511e+06
1.448000000000000000e+06,4.724145900000000231e-01,7.501333333333333186e-01,2.594788666666666511e+06
1.452000000000000000e+06,4.766522066666666890e-01,7.532666666666666400e-01,2.601685000000000000e+06
1.456000000000000000e+06,4.811974866666666739e-01,7.523333333333331874e-01,2.608677000000000000e+06
1.460000000000000000e+06,4.727947299999999964e-01,7.487000000000000322e-01,2.615560000000000000e+06
1.464000000000000000e+06,4.814696099999999923e-01,7.531333333333333213e-01,2.622674333333333489e+06
1.468000000000000000e+06,4.713608899999999768e-01,7.473999999999999533e-01,2.629574000000000000e+06
1.472000000000000000e+06,4.749151266666666871e-01,7.532333333333333103e-01,2.636445000000000000e+06
1.476000000000000000e+06,4.958890766666666505e-01,7.619333333333333513e-01,2.643662333333333489e+06
1.480000000000000000e+06,4.871046233333333753e-01,7.510999999999999899e-01,2.650592333333333489e+06
1.484000000000000000e+06,4.726542133333333506e-01,7.544000000000000705e-01,2.657390000000000000e+06
1.488000000000000000e+06,4.735560833333333774e-01,7.523666666666666281e-01,2.664647333333333489e+06
1.492000000000000000e+06,4.853185033333333176e-01,7.597333333333334826e-01,2.671825000000000000e+06
1.496000000000000000e+06,4.711045933333333213e-01,7.566666666666667096e-01,2.678963666666666511e+06
1.500000000000000000e+06,4.776928433333333390e-01,7.527333333333333654e-01,2.685872000000000000e+06
1.504000000000000000e+06,4.728339100000000239e-01,7.516000000000001569e-01,2.692639000000000000e+06
1.508000000000000000e+06,4.881063299999999772e-01,7.580333333333332257e-01,2.699580000000000000e+06
1.512000000000000000e+06,4.840464866666666643e-01,7.505000000000000560e-01,2.706386666666666511e+06
1.516000000000000000e+06,4.876325733333333190e-01,7.578333333333334698e-01,2.713175666666666511e+06
1.520000000000000000e+06,4.800072200000000122e-01,7.555999999999999384e-01,2.720091000000000000e+06
1.524000000000000000e+06,4.829551400000000050e-01,7.578999999999999071e-01,2.727040666666666511e+06
1.528000000000000000e+06,4.722314466666666655e-01,7.610999999999999988e-01,2.734022666666666511e+06
1.532000000000000000e+06,4.729837299999999911e-01,7.599000000000000199e-01,2.740877666666666511e+06
1.536000000000000000e+06,4.710874666666666766e-01,7.517666666666666941e-01,2.748116666666666511e+06
1.540000000000000000e+06,4.850835633333334118e-01,7.520333333333333314e-01,2.755112666666666511e+06
1.544000000000000000e+06,4.734043800000000135e-01,7.623999999999999666e-01,2.762319000000000000e+06
1.548000000000000000e+06,4.692320633333333380e-01,7.618000000000000327e-01,2.769332333333333489e+06
1.552000000000000000e+06,4.808879266666666319e-01,7.612000000000000988e-01,2.776553333333333489e+06
1.556000000000000000e+06,4.769040166666666525e-01,7.592666666666666453e-01,2.783551666666666511e+06
1.560000000000000000e+06,4.767772966666667389e-01,7.580333333333334478e-01,2.790326666666666511e+06
1.564000000000000000e+06,4.773856599999999895e-01,7.588333333333333597e-01,2.797250000000000000e+06
1.568000000000000000e+06,4.751792466666666659e-01,7.589000000000000190e-01,2.804483666666666511e+06
1.572000000000000000e+06,4.779894433333333748e-01,7.506000000000000449e-01,2.811506333333333489e+06
1.576000000000000000e+06,4.788342233333333642e-01,7.601666666666666572e-01,2.818685000000000000e+06
1.580000000000000000e+06,4.715017666666665996e-01,7.457666666666667998e-01,2.825709666666666511e+06
1.584000000000000000e+06,4.842502866666666961e-01,7.599666666666666792e-01,2.832612333333333489e+06
1.588000000000000000e+06,4.775581566666666777e-01,7.520333333333333314e-01,2.839681000000000000e+06
1.592000000000000000e+06,4.740646200000000476e-01,7.631333333333333302e-01,2.846632000000000000e+06
1.596000000000000000e+06,4.827938466666666373e-01,7.602999999999999758e-01,2.853665666666666511e+06
1.600000000000000000e+06,4.748098333333333199e-01,7.566666666666667096e-01,2.860460333333333489e+06
1.604000000000000000e+06,4.774536766666666598e-01,7.581333333333333258e-01,2.867431000000000000e+06
1.608000000000000000e+06,4.728731899999999988e-01,7.529333333333333433e-01,2.874281333333333489e+06
1.612000000000000000e+06,4.771787933333333509e-01,7.622333333333334293e-01,2.881705666666666511e+06
1.616000000000000000e+06,4.730383466666666092e-01,7.501999999999999780e-01,2.888220000000000000e+06
1.620000000000000000e+06,4.853853666666665956e-01,7.554666666666666197e-01,2.895365666666666511e+06
1.624000000000000000e+06,4.691377166666666487e-01,7.475999999999999313e-01,2.902593000000000000e+06
1.628000000000000000e+06,4.776420966666666268e-01,7.528000000000000247e-01,2.909341666666666511e+06
1.632000000000000000e+06,4.729780766666666914e-01,7.600999999999999979e-01,2.916341333333333489e+06
1.636000000000000000e+06,4.721958900000000070e-01,7.625999999999999446e-01,2.923341000000000000e+06
1.640000000000000000e+06,4.904668400000000150e-01,7.602333333333334275e-01,2.930541666666666511e+06
1.644000000000000000e+06,4.829206766666667150e-01,7.614999999999999547e-01,2.937310000000000000e+06
1.648000000000000000e+06,4.696775633333333810e-01,7.558333333333333570e-01,2.944288000000000000e+06
1.652000000000000000e+06,4.721983066666666229e-01,7.488000000000000211e-01,2.951401000000000000e+06
1.656000000000000000e+06,4.807664633333333382e-01,7.587333333333333707e-01,2.958591666666666511e+06
1.660000000000000000e+06,4.757045066666666933e-01,7.589000000000000190e-01,2.965613000000000000e+06
1.664000000000000000e+06,4.709003866666667260e-01,7.549666666666666748e-01,2.972873666666666511e+06
1.668000000000000000e+06,4.714153000000000371e-01,7.585999999999999410e-01,2.979990666666666511e+06
1.672000000000000000e+06,4.691795233333333481e-01,7.545000000000000595e-01,2.987023333333333489e+06
1.676000000000000000e+06,4.796970666666666716e-01,7.543999999999999595e-01,2.993822666666666511e+06
1.680000000000000000e+06,4.754563166666667118e-01,7.503666666666667373e-01,3.000617000000000000e+06
1.684000000000000000e+06,4.710014466666667121e-01,7.432333333333334124e-01,3.007402000000000000e+06
1.688000000000000000e+06,4.770315800000000106e-01,7.482000000000000872e-01,3.014243333333333489e+06
1.692000000000000000e+06,4.738267199999999790e-01,7.588666666666666893e-01,3.021161000000000000e+06
1.696000000000000000e+06,4.846535233333333359e-01,7.658666666666666956e-01,3.028167666666666511e+06
1.700000000000000000e+06,4.740573566666666516e-01,7.491666666666666474e-01,3.035103666666666511e+06
1.704000000000000000e+06,4.944508299999999523e-01,7.601666666666666572e-01,3.041766000000000000e+06
1.708000000000000000e+06,4.743620066666666690e-01,7.578999999999999071e-01,3.048762666666666511e+06
1.712000000000000000e+06,4.837175899999999751e-01,7.607666666666667021e-01,3.055816333333333489e+06
1.716000000000000000e+06,4.722366633333333064e-01,7.468666666666665677e-01,3.062620000000000000e+06
1.720000000000000000e+06,4.755289233333332977e-01,7.602666666666667572e-01,3.069623000000000000e+06
1.724000000000000000e+06,4.859982899999999995e-01,7.604000000000000759e-01,3.076534333333333489e+06
1.728000000000000000e+06,4.855497366666666204e-01,7.593333333333333046e-01,3.083666333333333489e+06
1.732000000000000000e+06,4.705284033333334004e-01,7.576000000000000512e-01,3.090715000000000000e+06
1.736000000000000000e+06,4.740084399999999754e-01,7.496666666666667034e-01,3.097600000000000000e+06
1.740000000000000000e+06,4.731989299999999621e-01,7.518666666666667941e-01,3.104446333333333489e+06
1.744000000000000000e+06,4.821757999999999877e-01,7.560333333333333350e-01,3.111580000000000000e+06
1.748000000000000000e+06,4.738312533333333132e-01,7.622666666666666480e-01,3.118441666666666511e+06
1.752000000000000000e+06,4.777020900000000236e-01,7.498333333333334627e-01,3.125344666666666511e+06
1.756000000000000000e+06,4.750190700000000432e-01,7.485333333333333838e-01,3.132127333333333489e+06
1.760000000000000000e+06,4.765969433333333005e-01,7.558333333333333570e-01,3.138931333333333489e+06
1.764000000000000000e+06,4.817081500000000016e-01,7.571999999999999842e-01,3.145812000000000000e+06
1.768000000000000000e+06,4.903882933333333916e-01,7.646333333333332760e-01,3.152656000000000000e+06
1.772000000000000000e+06,4.768626899999999780e-01,7.559666666666666757e-01,3.159737333333333489e+06
1.776000000000000000e+06,4.736012800000000134e-01,7.536666666666667069e-01,3.166677666666666511e+06
1.780000000000000000e+06,4.799820900000000279e-01,7.476333333333333719e-01,3.173885666666666511e+06
1.784000000000000000e+06,4.757465899999999692e-01,7.495666666666666034e-01,3.181014000000000000e+06
1.788000000000000000e+06,4.709643800000000158e-01,7.530666666666666620e-01,3.188012333333333489e+06
1.792000000000000000e+06,4.816031533333333114e-01,7.664333333333334108e-01,3.194765000000000000e+06
1.796000000000000000e+06,4.745518466666666657e-01,7.521666666666666501e-01,3.201488333333333489e+06
1.800000000000000000e+06,4.781674933333333044e-01,7.477666666666666906e-01,3.208325666666666511e+06
1.804000000000000000e+06,5.014494633333334006e-01,7.695000000000001839e-01,3.215309666666666511e+06
1.808000000000000000e+06,5.026146733333333172e-01,7.654333333333332989e-01,3.222346666666666511e+06
1.812000000000000000e+06,5.110050333333333583e-01,7.785333333333332995e-01,3.229125000000000000e+06
1.816000000000000000e+06,4.752834133333332933e-01,7.555333333333332790e-01,3.235978666666666511e+06
1.820000000000000000e+06,4.765535166666666211e-01,7.568333333333333579e-01,3.242906000000000000e+06
1.824000000000000000e+06,4.703161399999999936e-01,7.462666666666666337e-01,3.249720000000000000e+06
1.828000000000000000e+06,4.885173233333333087e-01,7.548666666666666858e-01,3.256743666666666511e+06
1.832000000000000000e+06,4.751528533333333471e-01,7.537666666666668069e-01,3.263726666666666511e+06
1.836000000000000000e+06,4.831821833333333482e-01,7.597999999999999199e-01,3.270465666666666511e+06
1.840000000000000000e+06,4.798580533333333675e-01,7.585333333333332817e-01,3.277357000000000000e+06
1.844000000000000000e+06,4.842108966666666681e-01,7.561333333333332130e-01,3.284400000000000000e+06
1.848000000000000000e+06,4.747280166666666967e-01,7.551333333333333231e-01,3.291247000000000000e+06
1.852000000000000000e+06,4.725496966666666854e-01,7.541999999999999815e-01,3.298146666666666511e+06
1.856000000000000000e+06,4.786777566666666761e-01,7.582999999999998630e-01,3.305241666666666511e+06
1.860000000000000000e+06,4.808751566666666366e-01,7.455999999999999295e-01,3.312335666666666511e+06
1.864000000000000000e+06,4.819953566666666522e-01,7.658333333333334769e-01,3.319143000000000000e+06
1.868000000000000000e+06,4.731922166666666651e-01,7.469666666666667787e-01,3.326042666666666511e+06
1.872000000000000000e+06,4.830391700000000177e-01,7.599999999999998979e-01,3.332995333333333489e+06
1.876000000000000000e+06,4.823194233333333858e-01,7.647333333333333760e-01,3.340186333333333489e+06
1.880000000000000000e+06,4.967061666666666153e-01,7.610000000000001208e-01,3.347043666666666511e+06
1.884000000000000000e+06,4.812273566666666613e-01,7.553333333333333011e-01,3.353931666666666511e+06
1.888000000000000000e+06,4.801906833333333680e-01,7.530666666666666620e-01,3.360633333333333489e+06
1.892000000000000000e+06,4.810875066666666644e-01,7.498999999999999000e-01,3.367483000000000000e+06
1.896000000000000000e+06,4.795197533333332984e-01,7.618333333333332513e-01,3.374498000000000000e+06
1.900000000000000000e+06,4.758078666666666900e-01,7.612999999999999767e-01,3.381459000000000000e+06
1.904000000000000000e+06,4.753764866666667088e-01,7.618333333333332513e-01,3.388405000000000000e+06
1.908000000000000000e+06,4.677220099999999658e-01,7.544666666666666188e-01,3.395279333333333489e+06
1.912000000000000000e+06,4.804482866666666130e-01,7.559000000000000163e-01,3.402395333333333489e+06
1.916000000000000000e+06,4.854023466666666509e-01,7.679000000000000270e-01,3.409414666666666511e+06
1.920000000000000000e+06,4.756856266666666944e-01,7.570999999999999952e-01,3.416538333333333489e+06
1.924000000000000000e+06,4.732354766666666546e-01,7.498000000000000220e-01,3.423539333333333489e+06
1.928000000000000000e+06,4.861078433333332893e-01,7.632333333333333192e-01,3.430536000000000000e+06
1.932000000000000000e+06,4.823640566666666518e-01,7.566000000000000503e-01,3.437529333333333489e+06
1.936000000000000000e+06,4.746021033333333583e-01,7.591333333333333266e-01,3.444659666666666511e+06
1.940000000000000000e+06,4.845781133333333379e-01,7.591666666666666563e-01,3.451639666666666511e+06
1.944000000000000000e+06,4.735475799999999680e-01,7.464333333333333931e-01,3.458648333333333489e+06
1.948000000000000000e+06,4.729196433333333616e-01,7.517000000000000348e-01,3.465642666666666511e+06
1.952000000000000000e+06,4.731990500000000099e-01,7.629000000000000226e-01,3.472622000000000000e+06
1.956000000000000000e+06,4.796561399999999531e-01,7.668666666666666965e-01,3.479496333333333489e+06
1.960000000000000000e+06,4.782594033333333883e-01,7.624666666666666259e-01,3.486398666666666511e+06
1.964000000000000000e+06,4.766474533333333596e-01,7.588666666666666893e-01,3.493345666666666511e+06
1.968000000000000000e+06,4.679920466666666612e-01,7.549666666666666748e-01,3.500610333333333489e+06
1.972000000000000000e+06,4.773490899999999759e-01,7.617666666666665920e-01,3.507701333333333489e+06
1.976000000000000000e+06,4.740306233333333452e-01,7.576666666666665995e-01,3.514620000000000000e+06
1.980000000000000000e+06,4.749089066666666858e-01,7.623000000000000886e-01,3.521559666666666511e+06
1.984000000000000000e+06,4.722606633333333304e-01,7.487000000000000322e-01,3.528490666666666511e+06
1.988000000000000000e+06,4.756729000000000096e-01,7.581000000000001071e-01,3.535372000000000000e+06
1.992000000000000000e+06,4.830113766666666586e-01,7.564000000000000723e-01,3.542413666666666511e+06
1.996000000000000000e+06,4.794294733333333003e-01,7.602333333333333165e-01,3.549438333333333489e+06
2.000000000000000000e+06,4.748205633333333342e-01,7.525000000000000577e-01,3.556636333333333489e+06
2.004000000000000000e+06,4.773546266666666704e-01,7.513666666666666272e-01,3.563605666666666511e+06
2.008000000000000000e+06,4.776704199999999845e-01,7.573999999999999622e-01,3.570970333333333489e+06
2.012000000000000000e+06,4.818437799999999993e-01,7.623000000000000886e-01,3.578178333333333489e+06
2.016000000000000000e+06,4.690853766666666647e-01,7.550666666666666638e-01,3.585089333333333489e+06
2.020000000000000000e+06,4.841917566666666950e-01,7.559000000000000163e-01,3.592178333333333489e+06
2.024000000000000000e+06,4.671227433333333678e-01,7.521666666666666501e-01,3.599306333333333489e+06
2.028000000000000000e+06,4.808933999999999709e-01,7.550999999999999934e-01,3.606442666666666511e+06
2.032000000000000000e+06,4.857320266666667052e-01,7.620999999999998886e-01,3.613535333333333489e+06
2.036000000000000000e+06,4.818127933333333779e-01,7.577333333333333698e-01,3.620418000000000000e+06
2.040000000000000000e+06,4.789146266666666762e-01,7.525000000000000577e-01,3.627459333333333489e+06
2.044000000000000000e+06,4.821524100000000312e-01,7.641333333333332201e-01,3.634834666666666511e+06
2.048000000000000000e+06,4.780079533333332908e-01,7.480666666666667686e-01,3.641745000000000000e+06
2.052000000000000000e+06,4.772055466666667023e-01,7.643333333333334201e-01,3.648844333333333489e+06
2.056000000000000000e+06,4.784936699999999821e-01,7.570000000000000062e-01,3.655735333333333489e+06
2.060000000000000000e+06,4.667627999999999777e-01,7.562000000000000943e-01,3.662796666666666511e+06
2.064000000000000000e+06,4.756753066666666308e-01,7.542999999999998595e-01,3.670145666666666511e+06
2.068000000000000000e+06,4.809365966666667158e-01,7.651333333333333320e-01,3.676672333333333489e+06
2.072000000000000000e+06,4.726401066666666151e-01,7.620999999999998886e-01,3.683530666666666511e+06
2.076000000000000000e+06,4.822244466666666951e-01,7.611999999999999877e-01,3.690582666666666511e+06
2.080000000000000000e+06,4.860646533333333186e-01,7.720666666666665678e-01,3.697789333333333489e+06
2.084000000000000000e+06,4.760811999999999267e-01,7.578333333333334698e-01,3.704818000000000000e+06
2.088000000000000000e+06,4.742203733333332782e-01,7.605666666666666131e-01,3.711856000000000000e+06
2.092000000000000000e+06,4.686065633333333369e-01,7.509000000000000119e-01,3.718994333333333489e+06
2.096000000000000000e+06,4.749242966666666899e-01,7.666333333333333888e-01,3.725949000000000000e+06
2.100000000000000000e+06,4.944747300000000290e-01,7.645666666666666167e-01,3.732869333333333489e+06
2.104000000000000000e+06,4.725034300000000020e-01,7.557000000000000384e-01,3.740037000000000000e+06
2.108000000000000000e+06,4.749095066666666476e-01,7.593666666666666343e-01,3.747182333333333489e+06
2.112000000000000000e+06,4.719678766666666192e-01,7.624333333333334073e-01,3.753818333333333489e+06
2.116000000000000000e+06,4.687453200000000209e-01,7.584333333333334037e-01,3.760780333333333489e+06
2.120000000000000000e+06,4.781916066666666576e-01,7.600666666666667792e-01,3.767758666666666511e+06
2.124000000000000000e+06,4.862971933333333219e-01,7.522000000000000908e-01,3.774793000000000000e+06
2.128000000000000000e+06,4.999636700000000267e-01,7.621666666666667700e-01,3.781908666666666511e+06
2.132000000000000000e+06,4.701897999999999911e-01,7.529000000000000137e-01,3.788726333333333489e+06
2.136000000000000000e+06,4.929188866666666669e-01,7.713333333333333153e-01,3.795846333333333489e+06
2.140000000000000000e+06,4.820756600000000169e-01,7.521666666666666501e-01,3.803030666666666511e+06
2.144000000000000000e+06,4.794121600000000316e-01,7.491666666666665364e-01,3.809937333333333489e+06
2.148000000000000000e+06,4.748878666666667137e-01,7.583333333333333037e-01,3.817283666666666511e+06
2.152000000000000000e+06,4.712369266666667222e-01,7.556333333333333790e-01,3.824251000000000000e+06
2.156000000000000000e+06,4.702533900000000489e-01,7.629666666666666819e-01,3.830993333333333489e+06
2.160000000000000000e+06,4.743844466666666260e-01,7.542333333333334222e-01,3.838273000000000000e+06
2.164000000000000000e+06,4.648908066666666561e-01,7.583333333333333037e-01,3.845525666666666511e+06
2.168000000000000000e+06,4.861889766666666612e-01,7.650000000000000133e-01,3.852651666666666511e+06
2.172000000000000000e+06,4.718142733333333116e-01,7.649666666666666837e-01,3.859785000000000000e+06
2.176000000000000000e+06,4.747662666666666031e-01,7.600999999999999979e-01,3.866667000000000000e+06
2.180000000000000000e+06,4.832062833333333196e-01,7.575333333333332808e-01,3.873817000000000000e+06
2.184000000000000000e+06,4.766453999999999969e-01,7.540666666666666629e-01,3.880747666666666511e+06
2.188000000000000000e+06,4.697522199999999981e-01,7.569666666666666766e-01,3.887697000000000000e+06
2.192000000000000000e+06,4.756875933333333251e-01,7.669333333333332448e-01,3.894897000000000000e+06
2.196000000000000000e+06,4.654181433333333118e-01,7.568666666666666876e-01,3.901882333333333489e+06
2.200000000000000000e+06,4.791052133333333352e-01,7.604333333333332945e-01,3.908770333333333489e+06
2.204000000000000000e+06,4.767925033333333396e-01,7.595666666666667233e-01,3.915913666666666511e+06
2.208000000000000000e+06,4.731638566666666601e-01,7.507999999999999119e-01,3.923107666666666511e+06
2.212000000000000000e+06,4.780462966666667035e-01,7.567666666666665876e-01,3.930021333333333489e+06
2.216000000000000000e+06,4.891850066666666996e-01,7.684000000000000830e-01,3.936969666666666511e+06
2.220000000000000000e+06,4.717801400000000700e-01,7.429000000000000048e-01,3.943926000000000000e+06
2.224000000000000000e+06,4.698945600000000167e-01,7.520333333333333314e-01,3.951045333333333489e+06
2.228000000000000000e+06,4.777212133333333388e-01,7.659666666666665735e-01,3.958141000000000000e+06
2.232000000000000000e+06,4.747080633333333743e-01,7.583333333333333037e-01,3.965100666666666511e+06
2.236000000000000000e+06,4.666797699999999938e-01,7.534666666666667290e-01,3.972001666666666511e+06
2.240000000000000000e+06,4.754638066666667107e-01,7.601666666666666572e-01,3.978969000000000000e+06
2.244000000000000000e+06,4.820680799999999544e-01,7.552666666666666417e-01,3.985934000000000000e+06
2.248000000000000000e+06,4.894390799999999708e-01,7.511999999999999789e-01,3.992766333333333489e+06
2.252000000000000000e+06,4.673557666666667276e-01,7.554666666666666197e-01,3.999631333333333489e+06
2.256000000000000000e+06,4.742599933333333517e-01,7.588333333333333597e-01,4.006509000000000000e+06
2.260000000000000000e+06,4.871396333333333217e-01,7.546000000000000485e-01,4.013505666666666511e+06
2.264000000000000000e+06,4.717853000000000185e-01,7.515999999999999348e-01,4.020341666666666511e+06
2.268000000000000000e+06,4.758337899999999787e-01,7.614666666666666250e-01,4.027474666666666511e+06
2.272000000000000000e+06,4.895341966666666433e-01,7.669666666666666854e-01,4.034442000000000000e+06
2.276000000000000000e+06,4.806162233333333145e-01,7.573333333333334139e-01,4.041372666666666511e+06
2.280000000000000000e+06,4.768481066666666046e-01,7.660999999999998922e-01,4.048280666666666511e+06
2.284000000000000000e+06,4.803962799999999533e-01,7.583999999999999631e-01,4.055437666666666511e+06
2.288000000000000000e+06,4.800347599999999493e-01,7.477999999999999092e-01,4.062458000000000000e+06
2.292000000000000000e+06,4.904742233333332924e-01,7.570999999999999952e-01,4.069412333333333489e+06
2.296000000000000000e+06,4.684427899999999423e-01,7.498666666666666814e-01,4.076301333333333489e+06
2.300000000000000000e+06,4.650901966666666776e-01,7.483666666666666245e-01,4.083283333333333489e+06
2.304000000000000000e+06,4.678575200000000822e-01,7.565666666666666096e-01,4.090224666666666511e+06
2.308000000000000000e+06,4.716192666666667033e-01,7.573666666666666325e-01,4.097229666666666511e+06
2.312000000000000000e+06,4.725636233333332936e-01,7.526333333333332654e-01,4.104245000000000000e+06
2.316000000000000000e+06,4.750932599999999617e-01,7.565666666666666096e-01,4.111395333333333489e+06
2.320000000000000000e+06,4.787449533333332785e-01,7.553000000000000824e-01,4.118208000000000000e+06
2.324000000000000000e+06,4.840532533333333221e-01,7.569666666666666766e-01,4.125222333333333489e+06
2.328000000000000000e+06,4.678359400000000057e-01,7.548666666666666858e-01,4.132247000000000000e+06
2.332000000000000000e+06,4.788090899999999928e-01,7.579666666666665664e-01,4.139186333333333489e+06
2.336000000000000000e+06,4.807547233333333558e-01,7.650000000000000133e-01,4.145884666666666511e+06
2.340000000000000000e+06,4.726206866666666784e-01,7.574666666666667325e-01,4.152850333333333489e+06
2.344000000000000000e+06,4.686066133333333106e-01,7.547666666666666968e-01,4.159474333333333489e+06
2.348000000000000000e+06,4.768867500000000259e-01,7.523666666666666281e-01,4.166201666666666511e+06
2.352000000000000000e+06,4.769282833333333138e-01,7.583333333333334147e-01,4.173258000000000000e+06
2.356000000000000000e+06,4.816105166666666548e-01,7.509000000000000119e-01,4.180313333333333489e+06
2.360000000000000000e+06,4.796484433333332853e-01,7.679333333333332456e-01,4.187663666666666511e+06
2.364000000000000000e+06,4.712604966666666395e-01,7.611999999999999877e-01,4.194581666666666977e+06
2.368000000000000000e+06,4.847070866666666755e-01,7.658333333333332549e-01,4.201577333333333023e+06
2.372000000000000000e+06,4.787980599999999698e-01,7.547999999999999154e-01,4.208611333333333023e+06
2.376000000000000000e+06,5.026253066666667157e-01,7.705333333333332924e-01,4.215561666666666977e+06
2.380000000000000000e+06,4.801776899999999348e-01,7.597999999999999199e-01,4.222448666666666977e+06
2.384000000000000000e+06,4.789890833333332876e-01,7.580666666666667775e-01,4.229458333333333023e+06
2.388000000000000000e+06,4.770523299999999689e-01,7.553666666666666307e-01,4.236267000000000000e+06
2.392000000000000000e+06,4.861372399999999705e-01,7.610666666666666691e-01,4.243222666666666977e+06
2.396000000000000000e+06,4.784663499999999847e-01,7.506000000000000449e-01,4.250123666666666977e+06
2.400000000000000000e+06,4.694685166666666132e-01,7.534000000000000696e-01,4.256918666666666977e+06
2.404000000000000000e+06,4.734471466666667072e-01,7.547000000000000375e-01,4.263825666666666977e+06
2.408000000000000000e+06,4.747060166666666192e-01,7.492000000000000881e-01,4.270632000000000000e+06
2.412000000000000000e+06,4.815072133333333504e-01,7.580000000000000071e-01,4.277311333333333023e+06
2.416000000000000000e+06,4.758192299999999819e-01,7.602999999999999758e-01,4.284074000000000000e+06
2.420000000000000000e+06,4.832963333333333278e-01,7.721000000000000085e-01,4.290852666666666977e+06
2.424000000000000000e+06,4.703496599999999472e-01,7.564333333333332909e-01,4.298104666666666977e+06
2.428000000000000000e+06,4.759592500000000004e-01,7.512666666666666382e-01,4.305194333333333023e+06
2.432000000000000000e+06,4.671944000000000652e-01,7.585666666666667224e-01,4.312175666666666977e+06
2.436000000000000000e+06,4.719778099999999976e-01,7.567666666666665876e-01,4.319360666666666977e+06
2.440000000000000000e+06,4.828228066666666596e-01,7.623666666666667480e-01,4.326608333333333023e+06
2.444000000000000000e+06,4.780027866666666791e-01,7.536666666666667069e-01,4.333414000000000000e+06
2.448000000000000000e+06,4.761271799999999832e-01,7.566999999999999282e-01,4.340237666666666977e+06
2.452000000000000000e+06,4.763001566666666409e-01,7.575333333333333918e-01,4.347255000000000000e+06
2.456000000000000000e+06,5.108563799999999988e-01,7.684333333333333016e-01,4.354300666666666977e+06
2.460000000000000000e+06,4.731786033333333363e-01,7.539333333333333442e-01,4.361368666666666977e+06
2.464000000000000000e+06,4.709850633333332870e-01,7.468000000000000194e-01,4.368112000000000000e+06
2.468000000000000000e+06,4.828009200000000223e-01,7.684333333333333016e-01,4.375212666666666977e+06
2.472000000000000000e+06,4.768776299999999968e-01,7.555999999999999384e-01,4.382089000000000000e+06
2.476000000000000000e+06,4.709328933333333800e-01,7.490999999999999881e-01,4.389398000000000000e+06
2.480000000000000000e+06,4.855209766666666593e-01,7.686666666666667203e-01,4.396613333333333023e+06
2.484000000000000000e+06,4.744555433333333405e-01,7.557000000000000384e-01,4.403686666666666977e+06
2.488000000000000000e+06,4.711101433333333421e-01,7.519333333333334535e-01,4.410452666666666977e+06
2.492000000000000000e+06,4.761409366666666809e-01,7.579666666666667885e-01,4.417457333333333023e+06
2.496000000000000000e+06,4.788815666666666471e-01,7.580000000000000071e-01,4.424427333333333023e+06
2.500000000000000000e+06,4.681808166666666104e-01,7.583333333333333037e-01,4.431516000000000000e+06
2.504000000000000000e+06,4.720968400000000176e-01,7.491333333333333178e-01,4.438692666666666977e+06
2.508000000000000000e+06,4.747971033333333590e-01,7.470666666666666567e-01,4.445615666666666977e+06
2.512000000000000000e+06,4.754282733333333177e-01,7.632999999999999785e-01,4.452607000000000000e+06
2.516000000000000000e+06,4.683270766666666751e-01,7.510333333333333306e-01,4.459563333333333023e+06
2.520000000000000000e+06,4.718259199999999542e-01,7.515333333333332755e-01,4.466438333333333023e+06
2.524000000000000000e+06,4.800176533333333495e-01,7.603666666666666352e-01,4.473571666666666977e+06
2.528000000000000000e+06,4.684296433333333121e-01,7.529000000000000137e-01,4.480336666666666977e+06
2.532000000000000000e+06,4.679964066666666977e-01,7.547333333333332561e-01,4.487129666666666977e+06
2.536000000000000000e+06,4.827300100000000427e-01,7.632666666666666488e-01,4.494002666666666977e+06
2.540000000000000000e+06,4.782019066666666762e-01,7.516333333333333755e-01,4.500790666666666977e+06
2.544000000000000000e+06,4.769526000000000043e-01,7.533333333333332993e-01,4.507626333333333023e+06
2.548000000000000000e+06,4.733389433333333174e-01,7.553999999999999604e-01,4.514616666666666977e+06
2.552000000000000000e+06,4.779485966666666141e-01,7.450999999999999845e-01,4.521687333333333023e+06
2.556000000000000000e+06,4.826658266666666308e-01,7.591999999999999860e-01,4.528792666666666977e+06
2.560000000000000000e+06,4.795478166666666819e-01,7.561666666666666536e-01,4.535905000000000000e+06
2.564000000000000000e+06,4.892528533333333485e-01,7.578999999999999071e-01,4.542827666666666977e+06
2.568000000000000000e+06,4.752012899999999984e-01,7.531666666666666510e-01,4.549760000000000000e+06
2.572000000000000000e+06,4.654340433333333249e-01,7.489999999999999991e-01,4.556875333333333023e+06
2.576000000000000000e+06,4.768930766666666377e-01,7.624666666666666259e-01,4.564000666666666977e+06
2.580000000000000000e+06,4.724500566666666734e-01,7.435999999999999277e-01,4.570939333333333023e+06
2.584000000000000000e+06,4.727435099999999779e-01,7.520333333333333314e-01,4.577807000000000000e+06
2.588000000000000000e+06,4.718194600000000238e-01,7.528000000000000247e-01,4.584857666666666977e+06
2.592000000000000000e+06,4.716615266666666639e-01,7.463999999999999524e-01,4.592055666666666977e+06
2.596000000000000000e+06,4.847152433333333232e-01,7.537333333333333663e-01,4.599091333333333023e+06
2.600000000000000000e+06,4.696492166666666468e-01,7.496333333333332627e-01,4.605972000000000000e+06
2.604000000000000000e+06,4.648838866666666902e-01,7.532999999999999696e-01,4.613230000000000000e+06
2.608000000000000000e+06,4.714965133333333114e-01,7.549000000000001265e-01,4.620308666666666977e+06
2.612000000000000000e+06,4.735899566666666449e-01,7.528333333333333544e-01,4.627396666666666977e+06
2.616000000000000000e+06,4.681333799999999878e-01,7.457666666666665778e-01,4.634416666666666977e+06
2.620000000000000000e+06,4.767109433333333590e-01,7.562666666666665316e-01,4.641877333333333023e+06
2.624000000000000000e+06,4.845678800000000064e-01,7.556666666666665977e-01,4.648116333333333023e+06
2.628000000000000000e+06,4.735306400000000582e-01,7.526333333333332654e-01,4.655161666666666977e+06
2.632000000000000000e+06,5.020793466666666482e-01,7.586000000000000520e-01,4.662142000000000000e+06
2.636000000000000000e+06,4.772418533333333546e-01,7.541666666666667629e-01,4.669153666666666977e+06
2.640000000000000000e+06,4.758224200000000237e-01,7.505000000000000560e-01,4.675983666666666977e+06
2.644000000000000000e+06,4.765705466666665946e-01,7.561333333333332130e-01,4.682870666666666977e+06
2.648000000000000000e+06,4.738163033333333551e-01,7.506000000000000449e-01,4.689739333333333023e+06
2.652000000000000000e+06,4.819946100000000455e-01,7.576000000000000512e-01,4.696703333333333023e+06
2.656000000000000000e+06,4.778639866666666847e-01,7.535666666666666069e-01,4.703926333333333023e+06
2.660000000000000000e+06,4.860875300000000454e-01,7.610999999999998877e-01,4.710870000000000000e+06
2.664000000000000000e+06,4.721465100000000192e-01,7.507999999999999119e-01,4.718091000000000000e+06
2.668000000000000000e+06,4.748125266666666788e-01,7.619666666666667920e-01,4.724957000000000000e+06
2.672000000000000000e+06,4.752050366666666359e-01,7.572000000000000952e-01,4.731968000000000000e+06
2.676000000000000000e+06,4.826681600000000127e-01,7.570333333333332249e-01,4.738691000000000000e+06
2.680000000000000000e+06,4.825536900000000351e-01,7.616999999999999327e-01,4.745943000000000000e+06
2.684000000000000000e+06,4.807745599999999619e-01,7.635999999999999455e-01,4.752972000000000000e+06
2.688000000000000000e+06,4.732091800000000070e-01,7.482000000000000872e-01,4.760193333333333023e+06
2.692000000000000000e+06,4.704777200000000437e-01,7.536999999999999256e-01,4.767205666666666977e+06
2.696000000000000000e+06,4.713617266666667027e-01,7.545000000000000595e-01,4.774106000000000000e+06
2.700000000000000000e+06,4.987033499999999897e-01,7.694666666666666321e-01,4.781112333333333023e+06
2.704000000000000000e+06,4.836855633333334015e-01,7.534666666666667290e-01,4.788180000000000000e+06
2.708000000000000000e+06,4.737954333333333490e-01,7.553000000000000824e-01,4.795469666666666977e+06
2.712000000000000000e+06,4.709386500000000697e-01,7.485666666666666025e-01,4.802351000000000000e+06
2.716000000000000000e+06,4.951292266666666997e-01,7.610000000000000098e-01,4.809219000000000000e+06
2.720000000000000000e+06,4.838149166666665946e-01,7.648000000000000353e-01,4.816354000000000000e+06
2.724000000000000000e+06,4.750942799999999799e-01,7.574999999999999512e-01,4.823315666666666977e+06
2.728000000000000000e+06,4.804399200000000203e-01,7.681000000000000050e-01,4.830312333333333023e+06
2.732000000000000000e+06,4.720417833333334090e-01,7.585000000000000631e-01,4.837368666666666977e+06
2.736000000000000000e+06,4.905000700000000102e-01,7.610000000000000098e-01,4.844139000000000000e+06
2.740000000000000000e+06,4.776678599999999997e-01,7.524999999999999467e-01,4.851000333333333023e+06
2.744000000000000000e+06,4.897461499999999357e-01,7.579666666666665664e-01,4.857917666666666977e+06
2.748000000000000000e+06,4.944855366666666696e-01,7.630333333333333412e-01,4.864885000000000000e+06
2.752000000000000000e+06,4.705201666666666838e-01,7.495666666666666034e-01,4.872030000000000000e+06
2.756000000000000000e+06,4.689471299999999343e-01,7.604000000000000759e-01,4.879162000000000000e+06
2.760000000000000000e+06,4.729441000000000339e-01,7.536999999999999256e-01,4.885904666666666977e+06
2.764000000000000000e+06,4.695334533333332949e-01,7.471999999999999753e-01,4.892812333333333023e+06
2.768000000000000000e+06,4.706663600000000058e-01,7.519999999999998908e-01,4.900124333333333023e+06
2.772000000000000000e+06,4.760488033333333813e-01,7.559000000000000163e-01,4.907102666666666977e+06
2.776000000000000000e+06,4.733020966666666163e-01,7.535666666666666069e-01,4.914097666666666977e+06
2.780000000000000000e+06,4.807975499999999625e-01,7.542333333333334222e-01,4.920984333333333023e+06
2.784000000000000000e+06,4.750389366666666890e-01,7.533333333333332993e-01,4.928120666666666977e+06
2.788000000000000000e+06,4.871178866666666107e-01,7.595999999999999419e-01,4.935087000000000000e+06
2.792000000000000000e+06,4.752919866666666660e-01,7.644666666666667387e-01,4.942096000000000000e+06
2.796000000000000000e+06,4.705105800000000116e-01,7.550333333333334451e-01,4.948886000000000000e+06
2.800000000000000000e+06,4.745887633333333855e-01,7.604666666666665131e-01,4.955786333333333023e+06
2.804000000000000000e+06,4.890436533333333280e-01,7.675333333333332897e-01,4.962745666666666977e+06
2.808000000000000000e+06,4.753757700000000308e-01,7.535333333333333883e-01,4.969776000000000000e+06
2.812000000000000000e+06,4.950645866666666950e-01,7.640333333333333421e-01,4.976586000000000000e+06
2.816000000000000000e+06,4.771181433333333000e-01,7.544666666666667298e-01,4.983515333333333023e+06
2.820000000000000000e+06,4.744566966666666219e-01,7.557666666666666977e-01,4.990471333333333023e+06
2.824000000000000000e+06,4.937994666666665755e-01,7.606000000000000538e-01,4.997333000000000000e+06
2.828000000000000000e+06,4.810833633333332915e-01,7.599000000000000199e-01,5.004001000000000000e+06
2.832000000000000000e+06,4.780717499999999620e-01,7.608000000000000318e-01,5.010889000000000000e+06
2.836000000000000000e+06,4.842833966666666434e-01,7.611666666666666581e-01,5.017844333333333023e+06
2.840000000000000000e+06,4.879044299999999446e-01,7.609000000000000208e-01,5.025210333333333023e+06
2.844000000000000000e+06,4.713844066666666444e-01,7.531333333333333213e-01,5.032271333333333023e+06
2.848000000000000000e+06,4.789261533333333265e-01,7.566666666666667096e-01,5.039165666666666977e+06
2.852000000000000000e+06,4.806892366666666860e-01,7.517666666666666941e-01,5.046107666666666977e+06
2.856000000000000000e+06,4.727902933333332780e-01,7.532333333333333103e-01,5.053069333333333023e+06
2.860000000000000000e+06,4.727549066666665856e-01,7.622666666666666480e-01,5.059969666666666977e+06
2.864000000000000000e+06,4.886290333333333513e-01,7.645666666666667277e-01,5.066824333333333023e+06
2.868000000000000000e+06,4.739256499999999761e-01,7.506666666666665932e-01,5.074018000000000000e+06
2.872000000000000000e+06,4.741031699999999627e-01,7.642999999999999794e-01,5.081000666666666977e+06
2.876000000000000000e+06,4.699683266666666026e-01,7.526999999999999247e-01,5.088240666666666977e+06
2.880000000000000000e+06,4.722603133333333481e-01,7.527333333333333654e-01,5.095148000000000000e+06
2.884000000000000000e+06,4.827640866666667030e-01,7.585999999999999410e-01,5.102042666666666977e+06
2.888000000000000000e+06,4.912788766666666418e-01,7.513333333333332975e-01,5.109019333333333023e+06
2.892000000000000000e+06,4.724530899999999645e-01,7.463000000000000744e-01,5.116035333333333023e+06
2.896000000000000000e+06,4.711085466666666832e-01,7.488666666666666805e-01,5.123276666666666977e+06
2.900000000000000000e+06,4.727023733333333144e-01,7.554999999999999494e-01,5.130474333333333023e+06
2.904000000000000000e+06,4.828971799999999814e-01,7.656333333333332769e-01,5.137387666666666977e+06
2.908000000000000000e+06,4.778640766666666373e-01,7.538333333333334663e-01,5.144389333333333023e+06
2.912000000000000000e+06,4.798942299999999772e-01,7.619666666666665700e-01,5.151570333333333023e+06
2.916000000000000000e+06,4.692530833333333207e-01,7.615333333333333954e-01,5.158932333333333023e+06
2.920000000000000000e+06,4.703811299999999807e-01,7.465333333333333821e-01,5.165919000000000000e+06
2.924000000000000000e+06,4.727660533333333248e-01,7.480999999999999872e-01,5.172819333333333023e+06
2.928000000000000000e+06,4.770623066666666579e-01,7.636666666666666048e-01,5.179938333333333023e+06
2.932000000000000000e+06,4.871311366666666309e-01,7.578999999999999071e-01,5.187182000000000000e+06
2.936000000000000000e+06,4.763499666666666799e-01,7.464333333333333931e-01,5.194091333333333023e+06
2.940000000000000000e+06,4.798976366666666826e-01,7.525666666666666060e-01,5.201154333333333023e+06
2.944000000000000000e+06,4.833248033333333304e-01,7.568000000000000282e-01,5.208021666666666977e+06
2.948000000000000000e+06,4.834427833333332925e-01,7.603666666666666352e-01,5.214926666666666977e+06
2.952000000000000000e+06,4.759130566666666673e-01,7.553666666666666307e-01,5.222018666666666977e+06
2.956000000000000000e+06,4.740491399999999800e-01,7.525333333333333874e-01,5.228885666666666977e+06
2.960000000000000000e+06,4.753270433333333655e-01,7.581666666666665444e-01,5.235802000000000000e+06
2.964000000000000000e+06,4.789006633333333096e-01,7.521999999999998687e-01,5.243041000000000000e+06
2.968000000000000000e+06,4.734897099999999526e-01,7.526000000000000467e-01,5.249972000000000000e+06
2.972000000000000000e+06,4.691760433333333480e-01,7.496000000000000441e-01,5.256915666666666977e+06
2.976000000000000000e+06,4.794890166666666009e-01,7.574333333333332918e-01,5.263717000000000000e+06
2.980000000000000000e+06,4.909876300000000082e-01,7.651000000000000023e-01,5.270517333333333023e+06
2.984000000000000000e+06,4.795127299999999981e-01,7.611999999999999877e-01,5.277397000000000000e+06
2.988000000000000000e+06,4.740709266666666699e-01,7.503999999999999559e-01,5.284157000000000000e+06
2.992000000000000000e+06,4.687225500000000156e-01,7.509333333333333416e-01,5.291192000000000000e+06
2.996000000000000000e+06,4.707730099999999918e-01,7.586666666666666003e-01,5.298090000000000000e+06
3.000000000000000000e+06,4.794667699999999866e-01,7.539333333333333442e-01,5.305341666666666977e+06
3.004000000000000000e+06,4.882991033333333175e-01,7.514333333333333975e-01,5.312214333333333023e+06
3.008000000000000000e+06,4.745922000000000196e-01,7.555666666666667197e-01,5.319130666666666977e+06
3.012000000000000000e+06,4.785661900000000024e-01,7.553666666666666307e-01,5.326318666666666977e+06
3.016000000000000000e+06,4.821877966666667237e-01,7.717333333333332712e-01,5.333331000000000000e+06
3.020000000000000000e+06,4.846261633333333041e-01,7.589333333333333487e-01,5.340083666666666977e+06
3.024000000000000000e+06,4.670843266666667160e-01,7.515000000000000568e-01,5.346985000000000000e+06
3.028000000000000000e+06,4.702381200000000372e-01,7.489666666666666694e-01,5.353853666666666977e+06
3.032000000000000000e+06,4.705589533333333629e-01,7.523666666666666281e-01,5.360819000000000000e+06
3.036000000000000000e+06,4.725673466666666656e-01,7.441333333333334243e-01,5.367906333333333023e+06
3.040000000000000000e+06,4.763963433333333608e-01,7.557666666666666977e-01,5.374824666666666977e+06
3.044000000000000000e+06,4.787536466666666435e-01,7.480000000000001092e-01,5.382102666666666977e+06
3.048000000000000000e+06,4.714755500000000210e-01,7.512666666666666382e-01,5.389173666666666977e+06
3.052000000000000000e+06,4.706258766666666649e-01,7.444000000000000616e-01,5.396076666666666977e+06
3.056000000000000000e+06,4.772061833333333669e-01,7.492999999999999661e-01,5.403051666666666977e+06
3.060000000000000000e+06,4.681640199999999585e-01,7.557000000000000384e-01,5.409986666666666977e+06
3.064000000000000000e+06,4.805049133333333944e-01,7.480666666666667686e-01,5.416979333333333023e+06
3.068000000000000000e+06,4.768996099999999738e-01,7.508666666666666822e-01,5.423897666666666977e+06
3.072000000000000000e+06,4.792144899999999375e-01,7.684333333333333016e-01,5.430936000000000000e+06
3.076000000000000000e+06,4.655217533333333435e-01,7.557333333333332570e-01,5.437986666666666977e+06
3.080000000000000000e+06,4.773282899999999884e-01,7.539666666666665629e-01,5.445104000000000000e+06
3.084000000000000000e+06,4.716567500000000135e-01,7.544666666666666188e-01,5.452166666666666977e+06
3.088000000000000000e+06,4.706611233333333200e-01,7.475666666666667126e-01,5.459385666666666977e+06
3.092000000000000000e+06,4.763058000000000014e-01,7.567000000000000393e-01,5.466209333333333023e+06
3.096000000000000000e+06,4.770439366666667236e-01,7.508333333333333526e-01,5.473229666666666977e+06
3.100000000000000000e+06,4.774308199999999780e-01,7.493333333333332957e-01,5.480159333333333023e+06
3.104000000000000000e+06,4.757069266666666962e-01,7.510666666666666602e-01,5.487096000000000000e+06
3.108000000000000000e+06,4.836277166666667071e-01,7.592333333333333156e-01,5.494245666666666977e+06
3.112000000000000000e+06,4.749253299999999789e-01,7.551999999999999824e-01,5.501202333333333023e+06
3.116000000000000000e+06,4.734829066666666475e-01,7.541000000000001036e-01,5.508425666666666977e+06
3.120000000000000000e+06,4.677040466666666507e-01,7.485333333333333838e-01,5.515494000000000000e+06
3.124000000000000000e+06,4.798465466666666512e-01,7.530999999999999917e-01,5.522330666666666977e+06
3.128000000000000000e+06,4.806921900000000192e-01,7.652666666666666506e-01,5.529469333333333023e+06
3.132000000000000000e+06,4.822430866666667093e-01,7.564666666666667316e-01,5.536577333333333023e+06
3.136000000000000000e+06,4.685757766666667212e-01,7.482999999999999652e-01,5.543555000000000000e+06
3.140000000000000000e+06,4.683364233333333626e-01,7.528666666666666840e-01,5.550436000000000000e+06
3.144000000000000000e+06,4.661249399999999876e-01,7.515000000000000568e-01,5.557549666666666977e+06
3.148000000000000000e+06,4.634495733333333090e-01,7.530333333333333323e-01,5.564383000000000000e+06
3.152000000000000000e+06,4.763441399999999715e-01,7.586333333333333817e-01,5.571373333333333023e+06
3.156000000000000000e+06,4.747085366666666251e-01,7.613333333333333064e-01,5.578333666666666977e+06
3.160000000000000000e+06,4.789477666666666633e-01,7.621666666666667700e-01,5.585068666666666977e+06
3.164000000000000000e+06,4.832358366666666960e-01,7.600999999999999979e-01,5.592151000000000000e+06
3.168000000000000000e+06,4.706538733333333613e-01,7.540000000000001146e-01,5.599071666666666977e+06
3.172000000000000000e+06,4.723157066666666126e-01,7.572666666666667545e-01,5.605987333333333023e+06
3.176000000000000000e+06,4.707488033333333544e-01,7.541333333333333222e-01,5.612965666666666977e+06
3.180000000000000000e+06,4.654895666666666876e-01,7.476666666666665906e-01,5.619696666666666977e+06
3.184000000000000000e+06,4.872043533333332843e-01,7.515333333333332755e-01,5.626678000000000000e+06
3.188000000000000000e+06,4.688851933333333388e-01,7.479999999999998872e-01,5.633416000000000000e+06
3.192000000000000000e+06,4.670649133333332759e-01,7.563666666666666316e-01,5.640310333333333023e+06
3.196000000000000000e+06,4.864096266666666502e-01,7.615999999999999437e-01,5.647288333333333023e+06
3.200000000000000000e+06,4.723878766666666507e-01,7.492333333333333067e-01,5.654258333333333023e+06
3.204000000000000000e+06,4.767712566666666429e-01,7.572999999999998622e-01,5.661210333333333023e+06
3.208000000000000000e+06,4.710369899999999888e-01,7.591333333333333266e-01,5.667986333333333023e+06
3.212000000000000000e+06,4.899850333333333197e-01,7.589666666666667894e-01,5.674837333333333023e+06
3.216000000000000000e+06,4.716493200000000385e-01,7.482333333333333059e-01,5.681880000000000000e+06
3.220000000000000000e+06,4.736453499999999650e-01,7.571333333333333249e-01,5.688815000000000000e+06
3.224000000000000000e+06,4.717397899999999922e-01,7.561999999999998723e-01,5.695710333333333023e+06
3.228000000000000000e+06,4.762939233333333688e-01,7.568333333333333579e-01,5.702667333333333023e+06
3.232000000000000000e+06,4.671161666666667212e-01,7.449666666666665549e-01,5.709738666666666977e+06
3.236000000000000000e+06,4.681102433333332868e-01,7.602999999999999758e-01,5.716746000000000000e+06
3.240000000000000000e+06,4.827053233333333249e-01,7.569000000000000172e-01,5.723870666666666977e+06
3.244000000000000000e+06,4.728032433333333451e-01,7.545666666666667188e-01,5.730746000000000000e+06
3.248000000000000000e+06,4.715851133333333611e-01,7.459000000000001185e-01,5.737779333333333023e+06
3.252000000000000000e+06,4.797652566666666396e-01,7.568666666666666876e-01,5.744441333333333023e+06
3.256000000000000000e+06,4.701498066666666698e-01,7.467666666666666897e-01,5.751419000000000000e+06
3.260000000000000000e+06,4.701343966666666763e-01,7.513999999999999568e-01,5.758506000000000000e+06
3.264000000000000000e+06,4.793269266666666528e-01,7.534333333333332883e-01,5.765250000000000000e+06
3.268000000000000000e+06,4.780507400000000295e-01,7.581666666666665444e-01,5.772289666666666977e+06
3.272000000000000000e+06,4.735110899999999678e-01,7.557999999999999163e-01,5.779298000000000000e+06
3.276000000000000000e+06,4.703306166666667010e-01,7.475666666666667126e-01,5.786542666666666977e+06
3.280000000000000000e+06,4.744490199999999991e-01,7.504666666666667263e-01,5.793389666666666977e+06
3.284000000000000000e+06,4.724523433333333577e-01,7.540999999999998815e-01,5.800204333333333023e+06
3.288000000000000000e+06,4.704567000000000054e-01,7.522000000000000908e-01,5.807264000000000000e+06
3.292000000000000000e+06,4.826450366666666381e-01,7.593333333333331936e-01,5.814133333333333023e+06
3.296000000000000000e+06,4.653081766666666286e-01,7.482666666666665245e-01,5.821323666666666977e+06
3.300000000000000000e+06,4.761991233333333073e-01,7.537666666666668069e-01,5.828321000000000000e+06
3.304000000000000000e+06,4.692100866666666925e-01,7.514333333333332865e-01,5.835331000000000000e+06
3.308000000000000000e+06,4.833843133333333153e-01,7.568000000000000282e-01,5.842343666666666977e+06
3.312000000000000000e+06,4.738528966666666342e-01,7.465000000000000524e-01,5.850255333333333023e+06
3.316000000000000000e+06,4.665603633333333389e-01,7.426000000000000378e-01,5.856583000000000000e+06
3.320000000000000000e+06,4.791137000000000312e-01,7.506000000000000449e-01,5.863311333333333023e+06
3.324000000000000000e+06,4.938233966666666919e-01,7.618000000000000327e-01,5.870504333333333023e+06
3.328000000000000000e+06,4.919151966666666653e-01,7.646333333333332760e-01,5.877600333333333023e+06
3.332000000000000000e+06,4.746764299999999825e-01,7.478666666666665686e-01,5.884433666666666977e+06
3.336000000000000000e+06,4.847465033333333562e-01,7.562666666666667536e-01,5.891171333333333023e+06
3.340000000000000000e+06,4.663439199999999674e-01,7.484666666666667245e-01,5.898022333333333023e+06
3.344000000000000000e+06,4.651841199999999787e-01,7.459666666666665558e-01,5.904971000000000000e+06
3.348000000000000000e+06,4.788649099999999770e-01,7.575666666666666105e-01,5.911952666666666977e+06
3.352000000000000000e+06,4.713812066666666634e-01,7.530333333333333323e-01,5.919095000000000000e+06
3.356000000000000000e+06,4.662517399999999701e-01,7.389000000000000012e-01,5.926419000000000000e+06
3.360000000000000000e+06,4.778577500000000255e-01,7.479333333333334499e-01,5.933782666666666977e+06
3.364000000000000000e+06,4.864553300000000191e-01,7.453666666666666218e-01,5.940812666666666977e+06
3.368000000000000000e+06,4.793605900000000308e-01,7.523666666666667391e-01,5.947906333333333023e+06
3.372000000000000000e+06,4.707347666666666375e-01,7.489666666666666694e-01,5.954983000000000000e+06
3.376000000000000000e+06,4.756111399999999878e-01,7.512333333333334195e-01,5.961974000000000000e+06
3.380000000000000000e+06,4.833541400000000432e-01,7.512333333333333085e-01,5.969246333333333023e+06
3.384000000000000000e+06,4.804957533333333308e-01,7.597999999999999199e-01,5.976290666666666977e+06
3.388000000000000000e+06,4.720837066666667137e-01,7.557333333333332570e-01,5.983247000000000000e+06
3.392000000000000000e+06,4.780619766666666659e-01,7.578999999999999071e-01,5.990282000000000000e+06
3.396000000000000000e+06,4.680570666666666324e-01,7.510666666666666602e-01,5.997448333333333023e+06
3.400000000000000000e+06,4.684577133333333587e-01,7.431999999999999718e-01,6.004669666666666977e+06
3.404000000000000000e+06,4.808535466666666314e-01,7.494999999999999440e-01,6.011651333333333023e+06
3.408000000000000000e+06,4.928238199999999680e-01,7.469999999999999973e-01,6.018624666666666977e+06
3.412000000000000000e+06,4.748879366666666768e-01,7.533333333333332993e-01,6.025385000000000000e+06
3.416000000000000000e+06,4.692710933333333334e-01,7.507666666666666933e-01,6.032142333333333023e+06
3.420000000000000000e+06,4.769871766666666790e-01,7.487000000000000322e-01,6.039075666666666977e+06
3.424000000000000000e+06,4.720913766666667288e-01,7.549333333333333451e-01,6.046095000000000000e+06
3.428000000000000000e+06,4.763657633333333585e-01,7.515666666666666051e-01,6.052898666666666977e+06
3.432000000000000000e+06,4.808213733333333573e-01,7.533999999999999586e-01,6.059837333333333023e+06
3.436000000000000000e+06,4.698767066666666992e-01,7.549333333333333451e-01,6.066739000000000000e+06
3.440000000000000000e+06,4.814253233333333770e-01,7.636666666666666048e-01,6.073778666666666977e+06
3.444000000000000000e+06,4.685701166666667028e-01,7.450666666666666549e-01,6.080715333333333023e+06
3.448000000000000000e+06,4.719706200000000074e-01,7.630666666666666709e-01,6.087448333333333023e+06
3.452000000000000000e+06,4.700946699999999367e-01,7.439000000000000057e-01,6.094469666666666977e+06
3.456000000000000000e+06,4.760441900000000337e-01,7.490333333333333288e-01,6.101419666666666977e+06
3.460000000000000000e+06,4.820792866666667176e-01,7.458000000000000185e-01,6.108494666666666977e+06
3.464000000000000000e+06,4.701364433333333204e-01,7.510333333333333306e-01,6.115256666666666977e+06
3.468000000000000000e+06,4.739086400000000476e-01,7.516333333333333755e-01,6.122121666666666977e+06
3.472000000000000000e+06,4.688444766666666763e-01,7.493333333333334068e-01,6.128762000000000000e+06
3.476000000000000000e+06,4.675475966666666205e-01,7.410666666666666513e-01,6.135660333333333023e+06
3.480000000000000000e+06,4.673210999999999893e-01,7.473999999999999533e-01,6.142280333333333023e+06
3.484000000000000000e+06,4.677209966666666663e-01,7.471333333333332050e-01,6.149232000000000000e+06
3.488000000000000000e+06,4.695679266666666352e-01,7.522000000000000908e-01,6.156041666666666977e+06
3.492000000000000000e+06,4.717009766666666604e-01,7.451666666666666439e-01,6.162820666666666977e+06
3.496000000000000000e+06,4.690217500000000150e-01,7.500666666666666593e-01,6.169933333333333023e+06
3.500000000000000000e+06,4.671948033333332972e-01,7.497666666666665813e-01,6.177087333333333023e+06
3.504000000000000000e+06,4.809843899999999839e-01,7.479999999999998872e-01,6.184002000000000000e+06
3.508000000000000000e+06,4.697188466666666895e-01,7.449999999999999956e-01,6.191052333333333023e+06
3.512000000000000000e+06,4.729288833333333275e-01,7.466000000000000414e-01,6.198027000000000000e+06
3.516000000000000000e+06,4.767757533333333853e-01,7.544333333333334002e-01,6.204939333333333023e+06
3.520000000000000000e+06,4.647286233333333683e-01,7.401333333333334208e-01,6.211801333333333023e+06
3.524000000000000000e+06,4.932983233333332884e-01,7.608333333333333615e-01,6.218709333333333023e+06
3.528000000000000000e+06,4.657633600000000151e-01,7.528333333333332433e-01,6.225920333333333023e+06
3.532000000000000000e+06,4.667663200000000123e-01,7.438333333333332353e-01,6.232866333333333023e+06
3.536000000000000000e+06,4.773311533333333689e-01,7.519333333333332314e-01,6.240032333333333023e+06
3.540000000000000000e+06,4.625115699999999830e-01,7.450666666666666549e-01,6.247049000000000000e+06
3.544000000000000000e+06,4.780543933333333828e-01,7.507000000000000339e-01,6.254089000000000000e+06
3.548000000000000000e+06,4.705213599999999996e-01,7.441000000000000947e-01,6.261131666666666977e+06
3.552000000000000000e+06,4.815229666666667185e-01,7.492999999999999661e-01,6.268146666666666977e+06
3.556000000000000000e+06,4.694901400000000002e-01,7.434666666666666091e-01,6.275222666666666977e+06
3.560000000000000000e+06,4.691081633333333833e-01,7.444333333333332803e-01,6.282094333333333023e+06
3.564000000000000000e+06,4.773865233333333680e-01,7.545000000000000595e-01,6.289229666666666977e+06
3.568000000000000000e+06,4.716897033333333766e-01,7.527666666666666950e-01,6.296265333333333023e+06
3.572000000000000000e+06,4.682956633333333341e-01,7.538666666666666849e-01,6.303326333333333023e+06
3.576000000000000000e+06,4.759908533333334080e-01,7.543000000000000815e-01,6.310526333333333023e+06
3.580000000000000000e+06,4.787131433333333685e-01,7.507333333333332526e-01,6.317551000000000000e+06
3.584000000000000000e+06,4.710031066666666710e-01,7.490333333333332178e-01,6.324610000000000000e+06
3.588000000000000000e+06,4.763406533333333637e-01,7.511999999999999789e-01,6.331573666666666977e+06
3.592000000000000000e+06,4.745717733333332800e-01,7.470666666666666567e-01,6.338708000000000000e+06
3.596000000000000000e+06,4.726270833333333088e-01,7.429999999999999938e-01,6.345424000000000000e+06
3.600000000000000000e+06,4.791880466666667004e-01,7.604999999999999538e-01,6.352414333333333023e+06
3.604000000000000000e+06,4.759027766666666381e-01,7.540999999999998815e-01,6.359447333333333023e+06
3.608000000000000000e+06,4.936767699999999870e-01,7.699333333333333584e-01,6.366416333333333023e+06
3.612000000000000000e+06,4.758577166666666525e-01,7.491333333333333178e-01,6.373325333333333023e+06
3.616000000000000000e+06,4.753567566666667132e-01,7.499666666666667814e-01,6.380234333333333023e+06
3.620000000000000000e+06,4.678624966666666829e-01,7.468333333333333490e-01,6.387500666666666977e+06
3.624000000000000000e+06,4.640934166666666472e-01,7.383666666666665046e-01,6.394487000000000000e+06
3.628000000000000000e+06,4.729684366666666584e-01,7.498333333333334627e-01,6.401537666666666977e+06
3.632000000000000000e+06,4.718701633333333145e-01,7.482000000000000872e-01,6.408416000000000000e+06
3.636000000000000000e+06,4.955806499999999559e-01,7.633666666666667489e-01,6.415352000000000000e+06
3.640000000000000000e+06,4.738176266666666581e-01,7.479333333333332279e-01,6.422311000000000000e+06
3.644000000000000000e+06,4.685750999999999666e-01,7.442666666666667430e-01,6.429336666666666977e+06
3.648000000000000000e+06,4.626789666666666911e-01,7.519333333333332314e-01,6.436285000000000000e+06
3.652000000000000000e+06,4.747946266666667192e-01,7.495666666666666034e-01,6.443118000000000000e+06
3.656000000000000000e+06,4.741368400000000594e-01,7.557666666666665867e-01,6.450127666666666977e+06
3.660000000000000000e+06,4.907692566666666534e-01,7.622666666666666480e-01,6.456900333333333023e+06
3.664000000000000000e+06,4.739567566666666454e-01,7.482999999999999652e-01,6.463861666666666977e+06
3.668000000000000000e+06,4.665829633333333781e-01,7.534000000000000696e-01,6.470712333333333023e+06
3.672000000000000000e+06,4.750942966666666378e-01,7.464333333333333931e-01,6.477638333333333023e+06
3.676000000000000000e+06,4.772386833333333023e-01,7.514666666666666162e-01,6.484572000000000000e+06
3.680000000000000000e+06,4.793240333333333436e-01,7.538000000000000256e-01,6.491649333333333023e+06
3.684000000000000000e+06,4.811085666666666261e-01,7.515666666666666051e-01,6.498643000000000000e+06
3.688000000000000000e+06,4.751789966666666309e-01,7.508000000000000229e-01,6.505464333333333023e+06
3.692000000000000000e+06,4.673170366666666298e-01,7.405333333333333767e-01,6.512490666666666977e+06
3.696000000000000000e+06,4.673731833333333863e-01,7.503333333333332966e-01,6.519366000000000000e+06
3.700000000000000000e+06,4.774898000000000198e-01,7.553000000000000824e-01,6.526575000000000000e+06
3.704000000000000000e+06,4.744909700000000119e-01,7.540000000000000036e-01,6.533590333333333023e+06
3.708000000000000000e+06,4.684940266666666742e-01,7.526666666666667060e-01,6.540575333333333023e+06
3.712000000000000000e+06,4.647661733333333101e-01,7.465999999999999304e-01,6.547766000000000000e+06
3.716000000000000000e+06,4.763404399999999761e-01,7.498999999999999000e-01,6.554764333333333023e+06
3.720000000000000000e+06,4.792455999999999938e-01,7.485333333333333838e-01,6.561932333333333023e+06
3.724000000000000000e+06,4.678021299999999827e-01,7.533333333333332993e-01,6.568868000000000000e+06
3.728000000000000000e+06,4.712423566666666397e-01,7.506666666666665932e-01,6.575691000000000000e+06
3.732000000000000000e+06,4.715322233333332780e-01,7.452333333333333032e-01,6.582506000000000000e+06
3.736000000000000000e+06,4.864462633333332953e-01,7.514666666666666162e-01,6.589413000000000000e+06
3.740000000000000000e+06,4.808708433333333532e-01,7.544666666666666188e-01,6.596588000000000000e+06
3.744000000000000000e+06,4.672605000000000230e-01,7.467333333333332490e-01,6.603820000000000000e+06
3.748000000000000000e+06,4.784299300000000588e-01,7.591999999999998749e-01,6.610810666666666977e+06
3.752000000000000000e+06,4.918145533333333486e-01,7.557999999999999163e-01,6.617912000000000000e+06
3.756000000000000000e+06,4.689027199999999951e-01,7.467333333333333600e-01,6.624775000000000000e+06
3.760000000000000000e+06,4.711564999999999781e-01,7.486333333333332618e-01,6.631829666666666977e+06
3.764000000000000000e+06,4.769827533333333425e-01,7.475333333333332719e-01,6.638983333333333023e+06
3.768000000000000000e+06,4.749949966666666690e-01,7.507666666666666933e-01,6.645703666666666977e+06
3.772000000000000000e+06,4.753630933333333197e-01,7.521333333333334314e-01,6.652510000000000000e+06
3.776000000000000000e+06,4.715333999999999914e-01,7.521333333333334314e-01,6.659553666666666977e+06
3.780000000000000000e+06,4.676468666666666607e-01,7.493333333333332957e-01,6.666523666666666977e+06
3.784000000000000000e+06,4.747774733333333663e-01,7.511000000000001009e-01,6.673568666666666977e+06
3.788000000000000000e+06,4.825649466666666609e-01,7.557666666666666977e-01,6.680794000000000000e+06
3.792000000000000000e+06,4.737878833333333262e-01,7.606000000000000538e-01,6.687704000000000000e+06
3.796000000000000000e+06,4.690505366666666842e-01,7.407000000000000250e-01,6.694481666666666977e+06
3.800000000000000000e+06,4.677636733333332963e-01,7.442666666666667430e-01,6.701754333333333023e+06
3.804000000000000000e+06,4.717908666666666417e-01,7.542999999999998595e-01,6.708973333333333023e+06
3.808000000000000000e+06,4.750369866666666607e-01,7.465000000000000524e-01,6.716277000000000000e+06
3.812000000000000000e+06,4.793523333333333802e-01,7.522666666666667501e-01,6.723237666666666977e+06
3.816000000000000000e+06,4.694444966666666552e-01,7.528666666666666840e-01,6.730171000000000000e+06
3.820000000000000000e+06,4.682062666666667039e-01,7.547666666666668078e-01,6.737304333333333023e+06
3.824000000000000000e+06,4.680067099999999924e-01,7.469999999999999973e-01,6.744322666666666977e+06
3.828000000000000000e+06,4.630628999999999995e-01,7.494666666666667254e-01,6.751353333333333023e+06
3.832000000000000000e+06,4.688125833333332548e-01,7.403666666666666174e-01,6.758358666666666977e+06
3.836000000000000000e+06,4.868311466666666587e-01,7.456000000000000405e-01,6.765432333333333023e+06
3.840000000000000000e+06,4.710308433333332823e-01,7.501666666666667593e-01,6.772296666666666977e+06
3.844000000000000000e+06,4.805660366666666405e-01,7.654333333333332989e-01,6.779212666666666977e+06
3.848000000000000000e+06,4.767578666666666964e-01,7.532333333333333103e-01,6.786343666666666977e+06
3.852000000000000000e+06,4.666185700000000103e-01,7.439666666666666650e-01,6.793574666666666977e+06
3.856000000000000000e+06,4.687586933333333650e-01,7.530666666666666620e-01,6.800524000000000000e+06
3.860000000000000000e+06,4.702135033333332825e-01,7.483333333333334059e-01,6.807511000000000000e+06
3.864000000000000000e+06,4.755775033333333179e-01,7.516999999999999238e-01,6.814422333333333023e+06
3.868000000000000000e+06,4.693138133333332740e-01,7.428666666666666751e-01,6.821185666666666977e+06
3.872000000000000000e+06,4.735214533333333420e-01,7.486000000000000432e-01,6.828444666666666977e+06
3.876000000000000000e+06,4.753830833333332895e-01,7.523666666666666281e-01,6.835438000000000000e+06
3.880000000000000000e+06,4.828941999999999957e-01,7.494666666666667254e-01,6.842301333333333023e+06
3.884000000000000000e+06,4.743034466666666837e-01,7.526333333333332654e-01,6.849602333333333023e+06
3.888000000000000000e+06,4.742611466666666331e-01,7.521666666666666501e-01,6.856773666666666977e+06
3.892000000000000000e+06,4.739985300000000290e-01,7.440999999999999837e-01,6.863914000000000000e+06
3.896000000000000000e+06,4.651950799999999830e-01,7.451666666666666439e-01,6.871222666666666977e+06
3.900000000000000000e+06,4.694432433333333154e-01,7.493333333333334068e-01,6.878226333333333023e+06
3.904000000000000000e+06,4.709125666666666987e-01,7.524000000000000687e-01,6.885199000000000000e+06
3.908000000000000000e+06,4.758604666666666483e-01,7.492333333333333067e-01,6.892174000000000000e+06
3.912000000000000000e+06,4.755034933333333602e-01,7.577333333333333698e-01,6.899419666666666977e+06
3.916000000000000000e+06,4.761105766666666739e-01,7.483999999999998431e-01,6.906224000000000000e+06
3.920000000000000000e+06,4.727203333333333535e-01,7.493666666666666254e-01,6.913215000000000000e+06
3.924000000000000000e+06,4.710617433333332826e-01,7.513333333333332975e-01,6.920096000000000000e+06
3.928000000000000000e+06,4.735007900000000602e-01,7.470999999999999863e-01,6.927065333333333023e+06
3.932000000000000000e+06,4.752916066666666439e-01,7.431000000000000938e-01,6.934206666666666977e+06
3.936000000000000000e+06,4.666958033333333256e-01,7.450666666666666549e-01,6.941416333333333023e+06
3.940000000000000000e+06,4.751131833333332999e-01,7.491666666666666474e-01,6.948443666666666977e+06
3.944000000000000000e+06,4.734808699999999981e-01,7.437999999999999057e-01,6.955401000000000000e+06
3.948000000000000000e+06,4.766368866666666482e-01,7.519333333333332314e-01,6.962328000000000000e+06
3.952000000000000000e+06,4.903538966666666776e-01,7.591666666666666563e-01,6.969418666666666977e+06
3.956000000000000000e+06,4.788696766666666882e-01,7.572333333333333139e-01,6.976602666666666977e+06
3.960000000000000000e+06,4.836425366666666226e-01,7.578666666666666885e-01,6.983251333333333023e+06
3.964000000000000000e+06,4.656130233333333202e-01,7.516666666666665941e-01,6.990231000000000000e+06
3.968000000000000000e+06,4.653384566666667332e-01,7.548666666666665748e-01,6.997114000000000000e+06
3.972000000000000000e+06,4.833049899999999899e-01,7.485333333333333838e-01,7.004030000000000000e+06
3.976000000000000000e+06,4.739609633333333183e-01,7.583666666666667444e-01,7.010786333333333023e+06
3.980000000000000000e+06,4.652269166666666567e-01,7.507000000000000339e-01,7.017536333333333023e+06
3.984000000000000000e+06,4.818889866666666855e-01,7.508333333333334636e-01,7.024316333333333023e+06
3.988000000000000000e+06,4.770055833333333162e-01,7.531666666666666510e-01,7.031247666666666977e+06
3.992000000000000000e+06,4.743768966666666587e-01,7.481666666666666465e-01,7.038380333333333023e+06
3.996000000000000000e+06,4.755002466666666261e-01,7.539000000000001256e-01,7.045662333333333023e+06
4.000000000000000000e+06,4.754523133333333207e-01,7.490999999999999881e-01,7.052623000000000000e+06
4.004000000000000000e+06,4.781938000000000577e-01,7.491333333333334288e-01,7.059579333333333023e+06
4.008000000000000000e+06,4.761223233333333194e-01,7.408333333333333437e-01,7.066588666666666977e+06
4.012000000000000000e+06,4.791248433333333279e-01,7.452333333333333032e-01,7.073625333333333023e+06
4.016000000000000000e+06,4.801485033333333097e-01,7.530666666666666620e-01,7.080811666666666977e+06
4.020000000000000000e+06,4.833237999999999701e-01,7.510000000000000009e-01,7.087993333333333023e+06
4.024000000000000000e+06,4.772780666666666671e-01,7.442333333333334133e-01,7.094955333333333023e+06
4.028000000000000000e+06,4.730406500000000070e-01,7.459666666666665558e-01,7.101909666666666977e+06
4.032000000000000000e+06,4.683031533333333329e-01,7.470999999999999863e-01,7.109064333333333023e+06
4.036000000000000000e+06,4.681189333333333202e-01,7.476333333333333719e-01,7.115995000000000000e+06
4.040000000000000000e+06,4.700841000000000047e-01,7.460666666666666558e-01,7.123145333333333023e+06
4.044000000000000000e+06,4.650280666666666285e-01,7.359333333333332172e-01,7.130238000000000000e+06
4.048000000000000000e+06,4.673230466666666860e-01,7.487666666666666915e-01,7.136979333333333023e+06
4.052000000000000000e+06,4.827900533333333577e-01,7.538333333333334663e-01,7.143801000000000000e+06
4.056000000000000000e+06,4.624302399999999924e-01,7.465000000000000524e-01,7.150628666666666977e+06
4.060000000000000000e+06,4.733920600000000589e-01,7.511999999999999789e-01,7.157645000000000000e+06
4.064000000000000000e+06,4.824859433333333336e-01,7.593000000000000860e-01,7.164528666666666977e+06


==> data/protein/ep-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.244720000000000049e+00,8.425766666666666405e-01,1.266326666666666715e+05
5.000000000000000000e+00,1.119476666666666675e+00,8.045833333333334281e-01,7.541323333333333721e+05
1.000000000000000000e+01,1.125473333333333326e+00,8.027266666666665884e-01,1.375332666666666744e+06
1.500000000000000000e+01,1.023290000000000033e+00,7.675066666666666704e-01,2.000031333333333256e+06
2.000000000000000000e+01,9.733333333333332726e-01,7.625666666666667259e-01,2.623922333333333489e+06
2.500000000000000000e+01,9.649933333333332586e-01,7.646933333333333360e-01,3.244092000000000000e+06
3.000000000000000000e+01,9.413766666666667504e-01,7.618700000000000472e-01,3.866809000000000000e+06
3.500000000000000000e+01,9.741033333333333211e-01,7.519266666666667431e-01,4.490062666666666977e+06
4.000000000000000000e+01,9.615799999999999903e-01,7.569166666666666821e-01,5.112510000000000000e+06
4.500000000000000000e+01,1.003123333333333367e+00,7.579066666666666174e-01,5.736080333333333023e+06
5.000000000000000000e+01,9.507200000000000095e-01,7.600966666666666427e-01,6.358153000000000000e+06
5.500000000000000000e+01,8.949099999999999833e-01,7.464066666666666627e-01,6.985345000000000000e+06


==> data/protein/ep-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.238563333333333238e+00,8.444733333333332981e-01,3.337116666666666861e+05
5.000000000000000000e+00,1.112250000000000183e+00,8.014933333333332799e-01,1.976908333333333256e+06
1.000000000000000000e+01,1.100746666666666762e+00,7.568933333333333069e-01,3.612871666666666511e+06
1.500000000000000000e+01,1.062886666666666757e+00,7.659899999999999487e-01,5.245765333333333023e+06
2.000000000000000000e+01,9.682700000000000751e-01,7.535533333333331862e-01,6.873838000000000000e+06


==> data/protein/noback-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.109999999999999980e-03,8.821566666666665890e-01,2.501546666666666570e+05
2.000000000000000000e+00,6.133333333333333519e-03,8.844533333333334246e-01,5.460643333333333721e+05
4.000000000000000000e+00,6.129999999999999165e-03,8.896033333333334125e-01,8.908770000000000000e+05
6.000000000000000000e+00,6.116666666666666086e-03,8.908066666666666356e-01,1.182238000000000000e+06
8.000000000000000000e+00,6.106666666666666493e-03,8.896833333333332705e-01,1.483463333333333256e+06
1.000000000000000000e+01,6.103333333333333006e-03,8.909900000000000597e-01,1.773078333333333256e+06
1.200000000000000000e+01,6.093333333333333414e-03,8.897166666666667112e-01,2.060364333333333256e+06
1.400000000000000000e+01,6.106666666666666493e-03,8.901299999999999768e-01,2.321130333333333489e+06
1.600000000000000000e+01,6.093333333333333414e-03,8.886666666666666048e-01,2.554879666666666511e+06
1.800000000000000000e+01,6.076666666666666848e-03,8.877633333333333487e-01,2.806942000000000000e+06
2.000000000000000000e+01,6.086666666666666441e-03,8.892600000000000504e-01,3.047190000000000000e+06
2.200000000000000000e+01,6.083333333333332954e-03,8.881733333333333702e-01,3.290631333333333489e+06
2.400000000000000000e+01,6.093333333333332547e-03,8.891933333333333911e-01,3.520035000000000000e+06
2.600000000000000000e+01,6.089999999999999060e-03,8.881999999999999895e-01,3.769067666666666511e+06
2.800000000000000000e+01,6.086666666666666441e-03,8.887766666666667703e-01,4.012384000000000000e+06
3.000000000000000000e+01,6.079999999999999467e-03,8.874566666666666714e-01,4.244374000000000000e+06
3.200000000000000000e+01,6.083333333333332954e-03,8.885566666666666613e-01,4.485258000000000000e+06
3.400000000000000000e+01,6.083333333333332954e-03,8.876266666666666749e-01,4.745071666666666977e+06
3.600000000000000000e+01,6.086666666666666441e-03,8.885900000000001020e-01,4.981041000000000000e+06
3.800000000000000000e+01,6.083333333333332954e-03,8.876799999999999136e-01,5.216930000000000000e+06
4.000000000000000000e+01,6.089999999999999060e-03,8.886833333333333806e-01,5.456501000000000000e+06
4.200000000000000000e+01,6.083333333333332954e-03,8.877133333333334653e-01,5.648636000000000000e+06
4.400000000000000000e+01,6.093333333333332547e-03,8.889366666666665973e-01,5.839015000000000000e+06
4.600000000000000000e+01,6.083333333333332954e-03,8.877366666666666184e-01,6.031021333333333023e+06
4.800000000000000000e+01,6.369999999999999794e-03,9.339300000000000379e-01,6.259908666666666977e+06


==> data/protein/noback-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,5.836666666666666219e-03,8.070900000000000851e-01,2.295033333333333430e+05
2.000000000000000000e+00,5.906666666666666836e-03,8.123800000000001020e-01,5.099566666666666861e+05
4.000000000000000000e+00,6.053333333333333309e-03,8.204500000000000126e-01,7.855576666666666279e+05
6.000000000000000000e+00,6.079999999999999467e-03,8.336600000000000676e-01,1.062317666666666744e+06
8.000000000000000000e+00,5.690000000000000613e-03,8.368566666666666931e-01,1.396064000000000000e+06
1.000000000000000000e+01,5.653333333333333127e-03,8.329166666666667496e-01,1.673017333333333256e+06
1.200000000000000000e+01,5.659999999999999233e-03,8.328099999999999392e-01,1.953497000000000000e+06
1.400000000000000000e+01,5.656666666666666614e-03,8.325300000000001033e-01,2.238589333333333489e+06
1.600000000000000000e+01,5.659999999999999233e-03,8.324699999999999322e-01,2.519060000000000000e+06
1.800000000000000000e+01,5.656666666666666614e-03,8.321399999999999908e-01,2.803685333333333489e+06
2.000000000000000000e+01,5.659999999999999233e-03,8.320533333333332004e-01,3.087994000000000000e+06
2.200000000000000000e+01,5.649999999999999641e-03,8.315500000000000114e-01,3.367377333333333489e+06
2.400000000000000000e+01,5.649999999999999641e-03,8.314933333333333065e-01,3.645626000000000000e+06
2.600000000000000000e+01,5.626666666666666101e-03,8.297166666666666579e-01,3.931595666666666511e+06
2.800000000000000000e+01,5.626666666666666101e-03,8.297033333333333482e-01,4.215475666666666977e+06
3.000000000000000000e+01,5.626666666666666101e-03,8.294433333333333103e-01,4.499329666666666977e+06
3.200000000000000000e+01,5.626666666666666101e-03,8.294866666666665944e-01,4.777925000000000000e+06
3.400000000000000000e+01,5.626666666666666101e-03,8.294866666666665944e-01,5.062918333333333023e+06
3.600000000000000000e+01,5.626666666666666101e-03,8.295099999999999696e-01,5.346395333333333023e+06
3.800000000000000000e+01,5.626666666666666101e-03,8.295033333333332592e-01,5.630257000000000000e+06
4.000000000000000000e+01,5.626666666666666101e-03,8.295200000000000351e-01,5.907942333333333023e+06
4.200000000000000000e+01,5.626666666666666101e-03,8.295133333333334358e-01,6.186152666666666977e+06
4.400000000000000000e+01,5.626666666666666101e-03,8.295766666666666289e-01,6.463007000000000000e+06
4.600000000000000000e+01,5.623333333333333482e-03,8.295633333333333193e-01,6.739307000000000000e+06
4.800000000000000000e+01,5.630000000000000455e-03,8.298033333333333372e-01,7.016234000000000000e+06
5.000000000000000000e+01,5.630000000000000455e-03,8.298533333333333317e-01,7.294544000000000000e+06


==> data/protein/rbf-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.448760000000000048e+00,1.003500000000000059e+00,2.989000000000000000e+03
3.000000000000000000e+03,2.040709999999999802e+00,9.799666666666665416e-01,1.523300000000000000e+04
6.000000000000000000e+03,1.876996666666666647e+00,8.376000000000000112e-01,2.701433333333333212e+04
9.000000000000000000e+03,1.819536666666666802e+00,7.856999999999999540e-01,3.910400000000000000e+04
1.200000000000000000e+04,1.881499999999999950e+00,7.692666666666666542e-01,5.113166666666666424e+04
1.500000000000000000e+04,1.149540000000000006e+00,7.617666666666665920e-01,6.280933333333333576e+04
1.800000000000000000e+04,1.130503333333333416e+00,7.478333333333333499e-01,7.495166666666667152e+04
2.100000000000000000e+04,1.120236666666666769e+00,7.409333333333334437e-01,8.675966666666667152e+04
2.400000000000000000e+04,1.101243333333333352e+00,7.262666666666666160e-01,9.842833333333332848e+04
2.700000000000000000e+04,1.100213333333333265e+00,7.285000000000000364e-01,1.102336666666666715e+05
3.000000000000000000e+04,1.098156666666666670e+00,7.238666666666667693e-01,1.220963333333333285e+05
3.300000000000000000e+04,1.098819999999999908e+00,7.257666666666665600e-01,1.337470000000000000e+05
3.600000000000000000e+04,1.105086666666666551e+00,7.281666666666666288e-01,1.455560000000000000e+05
3.900000000000000000e+04,1.102073333333333238e+00,7.268333333333333313e-01,1.578610000000000000e+05
4.200000000000000000e+04,1.094726666666666626e+00,7.223666666666667124e-01,1.692496666666666570e+05
4.500000000000000000e+04,1.094210000000000127e+00,7.197000000000000064e-01,1.808573333333333430e+05
4.800000000000000000e+04,1.093103333333333538e+00,7.184666666666665868e-01,1.925413333333333430e+05
5.100000000000000000e+04,1.080753333333333233e+00,7.126666666666666705e-01,2.043200000000000000e+05
5.400000000000000000e+04,1.092530000000000001e+00,7.176000000000000156e-01,2.160550000000000000e+05
5.700000000000000000e+04,1.087163333333333481e+00,7.142333333333331646e-01,2.275920000000000000e+05
6.000000000000000000e+04,1.086969999999999992e+00,7.148666666666666503e-01,2.392000000000000000e+05
6.300000000000000000e+04,1.078293333333333104e+00,7.097999999999999865e-01,2.509770000000000000e+05
6.600000000000000000e+04,1.084619999999999918e+00,7.122666666666667146e-01,2.628186666666666861e+05
6.900000000000000000e+04,1.061743333333333261e+00,6.991333333333332734e-01,2.743643333333333139e+05
7.200000000000000000e+04,1.083033333333333292e+00,7.120666666666667366e-01,2.860953333333333139e+05
7.500000000000000000e+04,1.073069999999999968e+00,7.057999999999999829e-01,2.976276666666666861e+05
7.800000000000000000e+04,1.079833333333333423e+00,7.063000000000000389e-01,3.093416666666666861e+05
8.100000000000000000e+04,1.084723333333333484e+00,7.120333333333332959e-01,3.211156666666666861e+05
8.400000000000000000e+04,1.069763333333333399e+00,7.034333333333333549e-01,3.326223333333333139e+05
8.700000000000000000e+04,1.074086666666666856e+00,7.067333333333333245e-01,3.443933333333333139e+05
9.000000000000000000e+04,1.074206666666666532e+00,7.068666666666666432e-01,3.561776666666666861e+05
9.300000000000000000e+04,1.064156666666666640e+00,6.995333333333332293e-01,3.679220000000000000e+05
9.600000000000000000e+04,1.084393333333333542e+00,7.122999999999999332e-01,3.798183333333333139e+05
9.900000000000000000e+04,1.081986666666666652e+00,7.091666666666666119e-01,3.913346666666666861e+05
1.020000000000000000e+05,1.084583333333333455e+00,7.104000000000000314e-01,4.031150000000000000e+05
1.050000000000000000e+05,1.086593333333333300e+00,7.101333333333332831e-01,4.148503333333333139e+05
1.080000000000000000e+05,1.092163333333333375e+00,7.161666666666667291e-01,4.265360000000000000e+05
1.110000000000000000e+05,1.085506666666666620e+00,7.145000000000000240e-01,4.384370000000000000e+05
1.140000000000000000e+05,1.060843333333333360e+00,6.994333333333333513e-01,4.502483333333333139e+05
1.170000000000000000e+05,1.076139999999999874e+00,7.038999999999999702e-01,4.619383333333333139e+05
1.200000000000000000e+05,1.090943333333333376e+00,7.185666666666666869e-01,4.735873333333333139e+05
1.230000000000000000e+05,1.085979999999999945e+00,7.123666666666665925e-01,4.851633333333333139e+05
1.260000000000000000e+05,1.079096666666666593e+00,7.052999999999999270e-01,4.969703333333333139e+05
1.290000000000000000e+05,1.069600000000000106e+00,7.024666666666665726e-01,5.082956666666666861e+05
1.320000000000000000e+05,1.063646666666666851e+00,6.976666666666666572e-01,5.200206666666666861e+05
1.350000000000000000e+05,1.068776666666666708e+00,6.985333333333333394e-01,5.313760000000000000e+05
1.380000000000000000e+05,1.072896666666666610e+00,6.996999999999999886e-01,5.428506666666666279e+05
1.410000000000000000e+05,1.081070000000000197e+00,7.079333333333334144e-01,5.544330000000000000e+05
1.440000000000000000e+05,1.069953333333333312e+00,7.009666666666666268e-01,5.659480000000000000e+05
1.470000000000000000e+05,1.060769999999999991e+00,6.951666666666667105e-01,5.774733333333333721e+05
1.500000000000000000e+05,1.064650000000000096e+00,6.958000000000000851e-01,5.889816666666666279e+05
1.530000000000000000e+05,1.066883333333333406e+00,6.983000000000000318e-01,6.005670000000000000e+05
1.560000000000000000e+05,1.070163333333333355e+00,7.008666666666666378e-01,6.123000000000000000e+05
1.590000000000000000e+05,1.059870000000000090e+00,6.938000000000000833e-01,6.238306666666666279e+05
1.620000000000000000e+05,1.049693333333333145e+00,6.897000000000000908e-01,6.354623333333333721e+05
1.650000000000000000e+05,1.059026666666666783e+00,6.947333333333333139e-01,6.472446666666666279e+05
1.680000000000000000e+05,1.071093333333333453e+00,7.010999999999999455e-01,6.584876666666666279e+05
1.710000000000000000e+05,1.063549999999999995e+00,6.945000000000001172e-01,6.701050000000000000e+05
1.740000000000000000e+05,1.044303333333333361e+00,6.854666666666666686e-01,6.818063333333333721e+05
1.770000000000000000e+05,1.077629999999999866e+00,7.023666666666666947e-01,6.937160000000000000e+05
1.800000000000000000e+05,1.060593333333333277e+00,6.969999999999999529e-01,7.049580000000000000e+05
1.830000000000000000e+05,1.074373333333333402e+00,7.039333333333334108e-01,7.166463333333333721e+05
1.860000000000000000e+05,1.054000000000000048e+00,6.953999999999999071e-01,7.280693333333333721e+05
1.890000000000000000e+05,1.058873333333333333e+00,6.924666666666666748e-01,7.396236666666666279e+05
1.920000000000000000e+05,1.074000000000000066e+00,7.027333333333333210e-01,7.514426666666666279e+05
1.950000000000000000e+05,1.063036666666666630e+00,6.982666666666665911e-01,7.626953333333333721e+05
1.980000000000000000e+05,1.054073333333333418e+00,6.914666666666665629e-01,7.742670000000000000e+05
2.010000000000000000e+05,1.069393333333333196e+00,7.019333333333332980e-01,7.858936666666666279e+05
2.040000000000000000e+05,1.054389999999999938e+00,6.926999999999999824e-01,7.976633333333333721e+05
2.070000000000000000e+05,1.051273333333333504e+00,6.922666666666666968e-01,8.093570000000000000e+05
2.100000000000000000e+05,1.046043333333333436e+00,6.872333333333333627e-01,8.209333333333333721e+05
2.130000000000000000e+05,1.062719999999999887e+00,6.957000000000000961e-01,8.326486666666666279e+05
2.160000000000000000e+05,1.039780000000000149e+00,6.807666666666666311e-01,8.444500000000000000e+05
2.190000000000000000e+05,1.033570000000000100e+00,6.798000000000000709e-01,8.560830000000000000e+05
2.220000000000000000e+05,1.043779999999999930e+00,6.849333333333333940e-01,8.677653333333333721e+05
2.250000000000000000e+05,1.055020000000000069e+00,6.947000000000000952e-01,8.792266666666666279e+05
2.280000000000000000e+05,1.044049999999999923e+00,6.852000000000000313e-01,8.907033333333333721e+05
2.310000000000000000e+05,1.023953333333333271e+00,6.722333333333333494e-01,9.025413333333333721e+05
2.340000000000000000e+05,1.058220000000000161e+00,6.942000000000000393e-01,9.137663333333333721e+05
2.370000000000000000e+05,1.059846666666666826e+00,6.946999999999999842e-01,9.252140000000000000e+05
2.400000000000000000e+05,1.055793333333333361e+00,6.939999999999999503e-01,9.367456666666666279e+05
2.430000000000000000e+05,1.068710000000000049e+00,6.982333333333333725e-01,9.482983333333333721e+05
2.460000000000000000e+05,1.058859999999999912e+00,6.919666666666666188e-01,9.598056666666666279e+05
2.490000000000000000e+05,1.058693333333333264e+00,6.955333333333334478e-01,9.713836666666666279e+05
2.520000000000000000e+05,1.050873333333333326e+00,6.895999999999999908e-01,9.828436666666666279e+05
2.550000000000000000e+05,1.040869999999999962e+00,6.822333333333333583e-01,9.941640000000000000e+05
2.580000000000000000e+05,1.036629999999999940e+00,6.815333333333333243e-01,1.005694000000000000e+06
2.610000000000000000e+05,1.049423333333333375e+00,6.916333333333333222e-01,1.017283666666666628e+06
2.640000000000000000e+05,1.046340000000000048e+00,6.854666666666666686e-01,1.028703666666666628e+06
2.670000000000000000e+05,1.029336666666666789e+00,6.772000000000000242e-01,1.040134333333333372e+06
2.700000000000000000e+05,1.056306666666666727e+00,6.893333333333333535e-01,1.051834333333333256e+06
2.730000000000000000e+05,1.045866666666666722e+00,6.853666666666665686e-01,1.063531333333333256e+06
2.760000000000000000e+05,1.044526666666666603e+00,6.843666666666666787e-01,1.075201333333333256e+06
2.790000000000000000e+05,1.042990000000000084e+00,6.852000000000000313e-01,1.086920333333333256e+06
2.820000000000000000e+05,1.042283333333333450e+00,6.836999999999999744e-01,1.098644000000000000e+06
2.850000000000000000e+05,1.037356666666666705e+00,6.808999999999999497e-01,1.110184333333333256e+06
2.880000000000000000e+05,1.042659999999999920e+00,6.850999999999999313e-01,1.121695000000000000e+06
2.910000000000000000e+05,1.040399999999999991e+00,6.817999999999999616e-01,1.133308000000000000e+06
2.940000000000000000e+05,1.019483333333333297e+00,6.697666666666665103e-01,1.145250000000000000e+06
2.970000000000000000e+05,1.034326666666666616e+00,6.786666666666666403e-01,1.156862333333333256e+06
3.000000000000000000e+05,1.036733333333333507e+00,6.824333333333333362e-01,1.167860333333333256e+06
3.030000000000000000e+05,1.034193333333333520e+00,6.808333333333332904e-01,1.179413000000000000e+06
3.060000000000000000e+05,1.031226666666666736e+00,6.786333333333333107e-01,1.190861000000000000e+06
3.090000000000000000e+05,1.033913333333333240e+00,6.796666666666665302e-01,1.202461666666666744e+06
3.120000000000000000e+05,1.024213333333333198e+00,6.735999999999999766e-01,1.213819000000000000e+06
3.150000000000000000e+05,1.024980000000000002e+00,6.705333333333333146e-01,1.225360000000000000e+06
3.180000000000000000e+05,1.025516666666666632e+00,6.755000000000001004e-01,1.237206666666666744e+06
3.210000000000000000e+05,1.024676666666666680e+00,6.740333333333333732e-01,1.248597000000000000e+06
3.240000000000000000e+05,1.024190000000000156e+00,6.720999999999999197e-01,1.260295666666666744e+06
3.270000000000000000e+05,1.034300000000000219e+00,6.791333333333332556e-01,1.271827666666666744e+06
3.300000000000000000e+05,1.033333333333333437e+00,6.772666666666666835e-01,1.283361333333333256e+06
3.330000000000000000e+05,1.029750000000000165e+00,6.756999999999999673e-01,1.294975333333333256e+06
3.360000000000000000e+05,1.023113333333333319e+00,6.750333333333333741e-01,1.306466000000000000e+06
3.390000000000000000e+05,1.040093333333333314e+00,6.849999999999999423e-01,1.318134666666666744e+06
3.420000000000000000e+05,1.026049999999999907e+00,6.756000000000000894e-01,1.329962333333333256e+06
3.450000000000000000e+05,1.027196666666666758e+00,6.746333333333333071e-01,1.341242666666666744e+06
3.480000000000000000e+05,1.033073333333333288e+00,6.796000000000000929e-01,1.353001333333333256e+06
3.510000000000000000e+05,1.023400000000000087e+00,6.705666666666667552e-01,1.364727666666666744e+06
3.540000000000000000e+05,1.015433333333333410e+00,6.660666666666666957e-01,1.376391666666666744e+06
3.570000000000000000e+05,1.020673333333333099e+00,6.703999999999998849e-01,1.387967000000000000e+06
3.600000000000000000e+05,1.007966666666666677e+00,6.657333333333332881e-01,1.399630666666666744e+06
3.630000000000000000e+05,1.021443333333333259e+00,6.711000000000000298e-01,1.411212000000000000e+06
3.660000000000000000e+05,1.036203333333333365e+00,6.789999999999999369e-01,1.422912666666666744e+06
3.690000000000000000e+05,1.019046666666666656e+00,6.699000000000000510e-01,1.434421000000000000e+06
3.720000000000000000e+05,1.028876666666666884e+00,6.765666666666666496e-01,1.446916666666666744e+06
3.750000000000000000e+05,1.031306666666666594e+00,6.766666666666667496e-01,1.457837000000000000e+06
3.780000000000000000e+05,1.029663333333333375e+00,6.768000000000000682e-01,1.469313333333333256e+06
3.810000000000000000e+05,1.024930000000000119e+00,6.710666666666665892e-01,1.481031666666666744e+06
3.840000000000000000e+05,1.039246666666666652e+00,6.831333333333332591e-01,1.492492333333333256e+06
3.870000000000000000e+05,1.041730000000000045e+00,6.839333333333333931e-01,1.503584666666666744e+06
3.900000000000000000e+05,1.029989999999999961e+00,6.772666666666666835e-01,1.515066333333333256e+06
3.930000000000000000e+05,1.031739999999999879e+00,6.775000000000001021e-01,1.526442333333333256e+06
3.960000000000000000e+05,1.017039999999999944e+00,6.683333333333333348e-01,1.537616333333333256e+06
3.990000000000000000e+05,1.028653333333333419e+00,6.761666666666666936e-01,1.549260666666666744e+06
4.020000000000000000e+05,1.022453333333333436e+00,6.708666666666666112e-01,1.560883666666666744e+06
4.050000000000000000e+05,1.015523333333333333e+00,6.697000000000000730e-01,1.572648333333333256e+06
4.080000000000000000e+05,1.025253333333333350e+00,6.734666666666666579e-01,1.584365333333333256e+06
4.110000000000000000e+05,1.029216666666666669e+00,6.759333333333333860e-01,1.596104666666666744e+06
4.140000000000000000e+05,1.027409999999999934e+00,6.763666666666666716e-01,1.607685333333333256e+06
4.170000000000000000e+05,1.020229999999999970e+00,6.697333333333332916e-01,1.619294000000000000e+06
4.200000000000000000e+05,1.026106666666666500e+00,6.739000000000000545e-01,1.630865000000000000e+06
4.230000000000000000e+05,1.020380000000000065e+00,6.706666666666666332e-01,1.642703333333333256e+06
4.260000000000000000e+05,1.021823333333333306e+00,6.712666666666665671e-01,1.654344000000000000e+06
4.290000000000000000e+05,1.031153333333333366e+00,6.767333333333332979e-01,1.666106000000000000e+06
4.320000000000000000e+05,1.025770000000000071e+00,6.715666666666667561e-01,1.677651333333333256e+06
4.350000000000000000e+05,1.013323333333333354e+00,6.669666666666667076e-01,1.689190666666666744e+06
4.380000000000000000e+05,1.023869999999999836e+00,6.727666666666666240e-01,1.700463666666666744e+06
4.410000000000000000e+05,1.022303333333333342e+00,6.701666666666666883e-01,1.711880333333333256e+06
4.440000000000000000e+05,1.016646666666666698e+00,6.690000000000000391e-01,1.723489000000000000e+06
4.470000000000000000e+05,1.015573333333333217e+00,6.661333333333333551e-01,1.735359000000000000e+06
4.500000000000000000e+05,1.017536666666666756e+00,6.705999999999999739e-01,1.746867666666666744e+06
4.530000000000000000e+05,1.030313333333333192e+00,6.751000000000000334e-01,1.758451000000000000e+06
4.560000000000000000e+05,1.025243333333333284e+00,6.735333333333333172e-01,1.769718666666666744e+06
4.590000000000000000e+05,1.021653333333333302e+00,6.709333333333334926e-01,1.781358000000000000e+06
4.620000000000000000e+05,1.019060000000000077e+00,6.677333333333334009e-01,1.792960666666666744e+06
4.650000000000000000e+05,1.032023333333333293e+00,6.784666666666666623e-01,1.804847333333333256e+06
4.680000000000000000e+05,1.035566666666666746e+00,6.781666666666666954e-01,1.816107000000000000e+06
4.710000000000000000e+05,1.015209999999999946e+00,6.686999999999999611e-01,1.828235666666666744e+06
4.740000000000000000e+05,1.029546666666666610e+00,6.758000000000000673e-01,1.839199000000000000e+06
4.770000000000000000e+05,1.028466666666666640e+00,6.734666666666667689e-01,1.850659333333333256e+06
4.800000000000000000e+05,1.032550000000000079e+00,6.762000000000000233e-01,1.861709000000000000e+06
4.830000000000000000e+05,1.030329999999999968e+00,6.750333333333333741e-01,1.873285000000000000e+06
4.860000000000000000e+05,1.035353333333333348e+00,6.788666666666666183e-01,1.884055666666666744e+06
4.890000000000000000e+05,1.033356666666666479e+00,6.787999999999999590e-01,1.895536000000000000e+06
4.920000000000000000e+05,1.025390000000000024e+00,6.728666666666667240e-01,1.907029000000000000e+06
4.950000000000000000e+05,1.048076666666666545e+00,6.864000000000000101e-01,1.918583666666666744e+06
4.980000000000000000e+05,1.032580000000000053e+00,6.763333333333333419e-01,1.929905333333333256e+06
5.010000000000000000e+05,1.027296666666666525e+00,6.744999999999999885e-01,1.941173333333333256e+06
5.040000000000000000e+05,1.023893333333333322e+00,6.721666666666666901e-01,1.952746333333333256e+06
5.070000000000000000e+05,1.047273333333333278e+00,6.850999999999999313e-01,1.964347666666666744e+06
5.100000000000000000e+05,1.034486666666666776e+00,6.765999999999999792e-01,1.976066666666666744e+06
5.130000000000000000e+05,1.041116666666666690e+00,6.838999999999999524e-01,1.987682666666666744e+06
5.160000000000000000e+05,1.025336666666666785e+00,6.732999999999998986e-01,1.999396000000000000e+06
5.190000000000000000e+05,1.035160000000000080e+00,6.791999999999999149e-01,2.011112333333333256e+06
5.220000000000000000e+05,1.047196666666666554e+00,6.861999999999999211e-01,2.022771333333333256e+06
5.250000000000000000e+05,1.045469999999999899e+00,6.852666666666665796e-01,2.034683666666666744e+06
5.280000000000000000e+05,1.021446666666666614e+00,6.711666666666665781e-01,2.046130000000000000e+06
5.310000000000000000e+05,1.021176666666666621e+00,6.706666666666666332e-01,2.057287000000000000e+06
5.340000000000000000e+05,1.034206666666666719e+00,6.766666666666666385e-01,2.069165000000000000e+06
5.370000000000000000e+05,1.051183333333333358e+00,6.871000000000000441e-01,2.080860666666666744e+06
5.400000000000000000e+05,1.016256666666666808e+00,6.692000000000000171e-01,2.092434000000000000e+06
5.430000000000000000e+05,1.045709999999999917e+00,6.842333333333332490e-01,2.104106000000000000e+06
5.460000000000000000e+05,1.029983333333333251e+00,6.750333333333333741e-01,2.115813666666666511e+06
5.490000000000000000e+05,1.029486666666666883e+00,6.779666666666667174e-01,2.127546666666666511e+06
5.520000000000000000e+05,1.023809999999999887e+00,6.711999999999999078e-01,2.139130666666666511e+06
5.550000000000000000e+05,1.016520000000000090e+00,6.670333333333333670e-01,2.150862666666666511e+06
5.580000000000000000e+05,1.026159999999999961e+00,6.725666666666666460e-01,2.162499666666666511e+06
5.610000000000000000e+05,1.022516666666666740e+00,6.726999999999999647e-01,2.174318000000000000e+06
5.640000000000000000e+05,1.019240000000000146e+00,6.700333333333333696e-01,2.186090000000000000e+06
5.670000000000000000e+05,1.014100000000000001e+00,6.648000000000000576e-01,2.197745333333333489e+06
5.700000000000000000e+05,1.016926666666666534e+00,6.658333333333333881e-01,2.209521666666666511e+06
5.730000000000000000e+05,1.013230000000000075e+00,6.672666666666667856e-01,2.221114333333333489e+06
5.760000000000000000e+05,1.026573333333333338e+00,6.734666666666666579e-01,2.232608000000000000e+06
5.790000000000000000e+05,1.037073333333333514e+00,6.806333333333333124e-01,2.244210333333333489e+06
5.820000000000000000e+05,1.008903333333333263e+00,6.644333333333333202e-01,2.255700666666666511e+06
5.850000000000000000e+05,1.017449999999999966e+00,6.677666666666667306e-01,2.267973333333333489e+06
5.880000000000000000e+05,1.025800000000000045e+00,6.719333333333333824e-01,2.278919000000000000e+06
5.910000000000000000e+05,1.015963333333333329e+00,6.667666666666667297e-01,2.291339000000000000e+06
5.940000000000000000e+05,1.036436666666666673e+00,6.813333333333333464e-01,2.302294000000000000e+06
5.970000000000000000e+05,1.025030000000000108e+00,6.732000000000000206e-01,2.313909000000000000e+06
6.000000000000000000e+05,1.018386666666666551e+00,6.676999999999999602e-01,2.325716000000000000e+06
6.030000000000000000e+05,1.030039999999999845e+00,6.739000000000000545e-01,2.336993666666666511e+06
6.060000000000000000e+05,1.022603333333333309e+00,6.712333333333333485e-01,2.348711000000000000e+06
6.090000000000000000e+05,1.035673333333333446e+00,6.764999999999999902e-01,2.360187000000000000e+06
6.120000000000000000e+05,1.026989999999999847e+00,6.742333333333333512e-01,2.371460333333333489e+06
6.150000000000000000e+05,1.017953333333333266e+00,6.706333333333333035e-01,2.383111333333333489e+06
6.180000000000000000e+05,1.039423333333333366e+00,6.799333333333333895e-01,2.394965666666666511e+06
6.210000000000000000e+05,1.043570000000000109e+00,6.842666666666666897e-01,2.406648000000000000e+06
6.240000000000000000e+05,1.021803333333333397e+00,6.730000000000000426e-01,2.418279666666666511e+06
6.270000000000000000e+05,1.031803333333333406e+00,6.740333333333333732e-01,2.429858333333333489e+06
6.300000000000000000e+05,1.030496666666666616e+00,6.753666666666666707e-01,2.441470000000000000e+06
6.330000000000000000e+05,1.020356666666666579e+00,6.706333333333333035e-01,2.453190000000000000e+06
6.360000000000000000e+05,1.015679999999999916e+00,6.669666666666667076e-01,2.464793333333333489e+06
6.390000000000000000e+05,1.048993333333333444e+00,6.848000000000000753e-01,2.476242000000000000e+06
6.420000000000000000e+05,1.029533333333333411e+00,6.746666666666666368e-01,2.487241333333333489e+06
6.450000000000000000e+05,1.031066666666666798e+00,6.771666666666668055e-01,2.498681000000000000e+06
6.480000000000000000e+05,1.037223333333333386e+00,6.794666666666667743e-01,2.510191333333333489e+06
6.510000000000000000e+05,1.026033333333333353e+00,6.720999999999999197e-01,2.521349333333333489e+06
6.540000000000000000e+05,1.020869999999999944e+00,6.696333333333331916e-01,2.532778000000000000e+06
6.570000000000000000e+05,1.015676666666666783e+00,6.663000000000000034e-01,2.544159333333333489e+06
6.600000000000000000e+05,1.037036666666666607e+00,6.789999999999999369e-01,2.555032000000000000e+06
6.630000000000000000e+05,1.018776666666666664e+00,6.692333333333332357e-01,2.566397000000000000e+06
6.660000000000000000e+05,1.037749999999999950e+00,6.808333333333332904e-01,2.577833000000000000e+06
6.690000000000000000e+05,1.025206666666666822e+00,6.731666666666665799e-01,2.589506333333333489e+06
6.720000000000000000e+05,1.019946666666666779e+00,6.683000000000000052e-01,2.601167666666666511e+06
6.750000000000000000e+05,1.024803333333333288e+00,6.714333333333334375e-01,2.612737333333333489e+06
6.780000000000000000e+05,1.050220000000000153e+00,6.865666666666667695e-01,2.624501666666666511e+06
6.810000000000000000e+05,1.024043333333333416e+00,6.699666666666667103e-01,2.636149333333333489e+06
6.840000000000000000e+05,1.040116666666666800e+00,6.811000000000001497e-01,2.647787000000000000e+06
6.870000000000000000e+05,1.025549999999999962e+00,6.685999999999999721e-01,2.659409333333333489e+06
6.900000000000000000e+05,1.031543333333333479e+00,6.740333333333333732e-01,2.671105000000000000e+06
6.930000000000000000e+05,1.023776666666666779e+00,6.708333333333333925e-01,2.682604000000000000e+06
6.960000000000000000e+05,1.038066666666666693e+00,6.779000000000000581e-01,2.694216666666666511e+06
6.990000000000000000e+05,1.042246666666666544e+00,6.848333333333332940e-01,2.705950333333333489e+06
7.020000000000000000e+05,1.018350000000000088e+00,6.661000000000000254e-01,2.717783000000000000e+06
7.050000000000000000e+05,1.039659999999999807e+00,6.797333333333334116e-01,2.729384000000000000e+06
7.080000000000000000e+05,1.024766666666666604e+00,6.722666666666666790e-01,2.740897000000000000e+06
7.110000000000000000e+05,1.032376666666666720e+00,6.735999999999999766e-01,2.752525000000000000e+06
7.140000000000000000e+05,1.020070000000000032e+00,6.673000000000000043e-01,2.764221000000000000e+06
7.170000000000000000e+05,1.023193333333333399e+00,6.704666666666666552e-01,2.775655333333333489e+06
7.200000000000000000e+05,1.021883333333333477e+00,6.693000000000001171e-01,2.787096666666666511e+06
7.230000000000000000e+05,1.022829999999999906e+00,6.714666666666667671e-01,2.798779000000000000e+06
7.260000000000000000e+05,1.023093333333333410e+00,6.716000000000000858e-01,2.810700333333333489e+06
7.290000000000000000e+05,1.055633333333333423e+00,6.912333333333333663e-01,2.822947000000000000e+06
7.320000000000000000e+05,1.025286666666666680e+00,6.715333333333332044e-01,2.833665666666666511e+06
7.350000000000000000e+05,1.038160000000000194e+00,6.793666666666666742e-01,2.845211666666666511e+06
7.380000000000000000e+05,1.036493333333333489e+00,6.782666666666666844e-01,2.856716333333333489e+06
7.410000000000000000e+05,1.034113333333333218e+00,6.785999999999999810e-01,2.868143000000000000e+06
7.440000000000000000e+05,1.022506666666666675e+00,6.720000000000000417e-01,2.879694333333333489e+06
7.470000000000000000e+05,1.039076666666666648e+00,6.785666666666666513e-01,2.891144666666666511e+06
7.500000000000000000e+05,1.030153333333333254e+00,6.766666666666667496e-01,2.902811666666666511e+06
7.530000000000000000e+05,1.052149999999999919e+00,6.870666666666668254e-01,2.914226666666666511e+06
7.560000000000000000e+05,1.040653333333333208e+00,6.815666666666665430e-01,2.925703666666666511e+06
7.590000000000000000e+05,1.037646666666666606e+00,6.806333333333333124e-01,2.937510000000000000e+06
7.620000000000000000e+05,1.037963333333333349e+00,6.811666666666665870e-01,2.949154333333333489e+06
7.650000000000000000e+05,1.044429999999999970e+00,6.825666666666666549e-01,2.960641000000000000e+06
7.680000000000000000e+05,1.038063333333333338e+00,6.799666666666666082e-01,2.972249666666666511e+06
7.710000000000000000e+05,1.045960000000000001e+00,6.842666666666666897e-01,2.983844333333333489e+06
7.740000000000000000e+05,1.028326666666666833e+00,6.733333333333333393e-01,2.995394000000000000e+06
7.770000000000000000e+05,1.042453333333333232e+00,6.820333333333333803e-01,3.006965333333333489e+06
7.800000000000000000e+05,1.044750000000000068e+00,6.828666666666666218e-01,3.018333333333333489e+06
7.830000000000000000e+05,1.044356666666666600e+00,6.817666666666667430e-01,3.030029333333333489e+06
7.860000000000000000e+05,1.050753333333333428e+00,6.866666666666666474e-01,3.041806666666666511e+06
7.890000000000000000e+05,1.050620000000000109e+00,6.841666666666667007e-01,3.053675000000000000e+06
7.920000000000000000e+05,1.055200000000000138e+00,6.884666666666666712e-01,3.065333666666666511e+06
7.950000000000000000e+05,1.042393333333333283e+00,6.808999999999999497e-01,3.077037000000000000e+06
7.980000000000000000e+05,1.053776666666666806e+00,6.901000000000000467e-01,3.088664666666666511e+06
8.010000000000000000e+05,1.061813333333333276e+00,6.916333333333333222e-01,3.100215666666666511e+06
8.040000000000000000e+05,1.058486666666666798e+00,6.873999999999999000e-01,3.111511333333333489e+06
8.070000000000000000e+05,1.051986666666666403e+00,6.867999999999999661e-01,3.122999333333333489e+06
8.100000000000000000e+05,1.050673333333333348e+00,6.891333333333333755e-01,3.134721666666666511e+06
8.130000000000000000e+05,1.043473333333333253e+00,6.857666666666667465e-01,3.146182666666666511e+06
8.160000000000000000e+05,1.038703333333333312e+00,6.789333333333334997e-01,3.157862666666666511e+06
8.190000000000000000e+05,1.050123333333333298e+00,6.867666666666666364e-01,3.169231666666666511e+06
8.220000000000000000e+05,1.057776666666666587e+00,6.916333333333333222e-01,3.180940666666666511e+06
8.250000000000000000e+05,1.059906666666666775e+00,6.898333333333334094e-01,3.192595666666666511e+06
8.280000000000000000e+05,1.053560000000000052e+00,6.867999999999999661e-01,3.204289333333333489e+06
8.310000000000000000e+05,1.059603333333333453e+00,6.919666666666666188e-01,3.215889666666666511e+06
8.340000000000000000e+05,1.041686666666666872e+00,6.798333333333334005e-01,3.227432666666666511e+06
8.370000000000000000e+05,1.061996666666666478e+00,6.904333333333333433e-01,3.238890333333333489e+06
8.400000000000000000e+05,1.066959999999999908e+00,6.955999999999998851e-01,3.250683333333333489e+06
8.430000000000000000e+05,1.062713333333333399e+00,6.925666666666666638e-01,3.262452333333333489e+06
8.460000000000000000e+05,1.053690000000000238e+00,6.878000000000000780e-01,3.273871666666666511e+06
8.490000000000000000e+05,1.047379999999999978e+00,6.872000000000001441e-01,3.285504666666666511e+06
8.520000000000000000e+05,1.046453333333333235e+00,6.843666666666666787e-01,3.297053666666666511e+06
8.550000000000000000e+05,1.068176666666666774e+00,6.976333333333334386e-01,3.308461333333333489e+06
8.580000000000000000e+05,1.063343333333333307e+00,6.927666666666666417e-01,3.320256666666666511e+06
8.610000000000000000e+05,1.072470000000000034e+00,7.006999999999999895e-01,3.331831333333333489e+06
8.640000000000000000e+05,1.076263333333333350e+00,7.006999999999999895e-01,3.343227333333333489e+06
8.670000000000000000e+05,1.047623333333333351e+00,6.852333333333332499e-01,3.354546000000000000e+06
8.700000000000000000e+05,1.053526666666666722e+00,6.911333333333332662e-01,3.365718666666666511e+06
8.730000000000000000e+05,1.038166666666666460e+00,6.787666666666666293e-01,3.377520000000000000e+06
8.760000000000000000e+05,1.061816666666666409e+00,6.905999999999999917e-01,3.389270333333333489e+06
8.790000000000000000e+05,1.059803333333333208e+00,6.903000000000000247e-01,3.400726666666666511e+06
8.820000000000000000e+05,1.057200000000000140e+00,6.901000000000000467e-01,3.412517000000000000e+06
8.850000000000000000e+05,1.053020000000000067e+00,6.884000000000000119e-01,3.424279333333333489e+06
8.880000000000000000e+05,1.063490000000000046e+00,6.939999999999999503e-01,3.436145666666666511e+06
8.910000000000000000e+05,1.052679999999999838e+00,6.896333333333332094e-01,3.447479666666666511e+06
8.940000000000000000e+05,1.080773333333333364e+00,7.018666666666666387e-01,3.460603666666666511e+06
8.970000000000000000e+05,1.064833333333333298e+00,6.952666666666665884e-01,3.470921000000000000e+06
9.000000000000000000e+05,1.062196666666666678e+00,6.932000000000000384e-01,3.482543333333333489e+06
9.030000000000000000e+05,1.070439999999999836e+00,6.978666666666667462e-01,3.494299333333333489e+06
9.060000000000000000e+05,1.047823333333333329e+00,6.840000000000000524e-01,3.506010333333333489e+06
9.090000000000000000e+05,1.057649999999999979e+00,6.894666666666666721e-01,3.517697000000000000e+06
9.120000000000000000e+05,1.035639999999999894e+00,6.788666666666666183e-01,3.529418333333333489e+06
9.150000000000000000e+05,1.065996666666666703e+00,6.965000000000000080e-01,3.540656333333333489e+06
9.180000000000000000e+05,1.049983333333333491e+00,6.850999999999999313e-01,3.552158333333333489e+06
9.210000000000000000e+05,1.057333333333333236e+00,6.906333333333333213e-01,3.563593666666666511e+06
9.240000000000000000e+05,1.053026666666666555e+00,6.889666666666666162e-01,3.575087666666666511e+06
9.270000000000000000e+05,1.054299999999999793e+00,6.859000000000000652e-01,3.586978333333333489e+06
9.300000000000000000e+05,1.052370000000000028e+00,6.872666666666665813e-01,3.598674666666666511e+06
9.330000000000000000e+05,1.044926666666666781e+00,6.821333333333333693e-01,3.610304333333333489e+06
9.360000000000000000e+05,1.061099999999999932e+00,6.929333333333334011e-01,3.621965000000000000e+06
9.390000000000000000e+05,1.050913333333333144e+00,6.865999999999999881e-01,3.633809000000000000e+06
9.420000000000000000e+05,1.052286666666666592e+00,6.894000000000000128e-01,3.645439000000000000e+06
9.450000000000000000e+05,1.057063333333333466e+00,6.899666666666667281e-01,3.656991000000000000e+06
9.480000000000000000e+05,1.052620000000000111e+00,6.884000000000000119e-01,3.668725666666666511e+06
9.510000000000000000e+05,1.051370000000000138e+00,6.854333333333332279e-01,3.680533666666666511e+06
9.540000000000000000e+05,1.062586666666666568e+00,6.935666666666667757e-01,3.692203000000000000e+06
9.570000000000000000e+05,1.054216666666666802e+00,6.874333333333333407e-01,3.703821333333333489e+06
9.600000000000000000e+05,1.050699999999999967e+00,6.844999999999999973e-01,3.715348333333333489e+06
9.630000000000000000e+05,1.064520000000000133e+00,6.948666666666666325e-01,3.727148666666666511e+06
9.660000000000000000e+05,1.057573333333333254e+00,6.915333333333334442e-01,3.738783666666666511e+06
9.690000000000000000e+05,1.053150000000000031e+00,6.876000000000001000e-01,3.750284666666666511e+06
9.720000000000000000e+05,1.043080000000000007e+00,6.814333333333334464e-01,3.761872333333333489e+06
9.750000000000000000e+05,1.040470000000000006e+00,6.816333333333332023e-01,3.773382333333333489e+06
9.780000000000000000e+05,1.046883333333333388e+00,6.838999999999999524e-01,3.785141666666666511e+06
9.810000000000000000e+05,1.049056666666666748e+00,6.871999999999999220e-01,3.796639333333333489e+06
9.840000000000000000e+05,1.042286666666666584e+00,6.823333333333332362e-01,3.808170666666666511e+06
9.870000000000000000e+05,1.040423333333333256e+00,6.840666666666667117e-01,3.819813333333333489e+06
9.900000000000000000e+05,1.048786666666666534e+00,6.860666666666667135e-01,3.831356000000000000e+06
9.930000000000000000e+05,1.074220000000000175e+00,7.000333333333333963e-01,3.843027333333333489e+06
9.960000000000000000e+05,1.062750000000000083e+00,6.969333333333332936e-01,3.854619333333333489e+06
9.990000000000000000e+05,1.048813333333333153e+00,6.861666666666667025e-01,3.866349000000000000e+06
1.002000000000000000e+06,1.047736666666666538e+00,6.857333333333333059e-01,3.878039000000000000e+06
1.005000000000000000e+06,1.062446666666666539e+00,6.948333333333333028e-01,3.889745666666666511e+06
1.008000000000000000e+06,1.039849999999999941e+00,6.806000000000000938e-01,3.901403000000000000e+06
1.011000000000000000e+06,1.045649999999999968e+00,6.826333333333334252e-01,3.912924333333333489e+06
1.014000000000000000e+06,1.047903333333333409e+00,6.818333333333334023e-01,3.924666666666666511e+06
1.017000000000000000e+06,1.072409999999999863e+00,7.042333333333332668e-01,3.936407000000000000e+06
1.020000000000000000e+06,1.066603333333333348e+00,6.989666666666667361e-01,3.948041333333333489e+06
1.023000000000000000e+06,1.050376666666666736e+00,6.892333333333334755e-01,3.959242000000000000e+06
1.026000000000000000e+06,1.059180000000000010e+00,6.905666666666667730e-01,3.971031666666666511e+06
1.029000000000000000e+06,1.067536666666666578e+00,6.964333333333333487e-01,3.982564666666666511e+06
1.032000000000000000e+06,1.041883333333333272e+00,6.842666666666666897e-01,3.994169333333333489e+06
1.035000000000000000e+06,1.053513333333333302e+00,6.881666666666665932e-01,4.005793333333333489e+06
1.038000000000000000e+06,1.062056666666666649e+00,6.929999999999999494e-01,4.017411000000000000e+06
1.041000000000000000e+06,1.065016666666666501e+00,6.980000000000000648e-01,4.028727333333333489e+06
1.044000000000000000e+06,1.040376666666666727e+00,6.820333333333333803e-01,4.040604333333333489e+06
1.047000000000000000e+06,1.050306666666666722e+00,6.875333333333332186e-01,4.052120000000000000e+06
1.050000000000000000e+06,1.054536666666666678e+00,6.928333333333333011e-01,4.063825666666666511e+06
1.053000000000000000e+06,1.071506666666666829e+00,7.025666666666667837e-01,4.075520333333333489e+06
1.056000000000000000e+06,1.064479999999999871e+00,6.981999999999999318e-01,4.087193666666666511e+06
1.059000000000000000e+06,1.063976666666666793e+00,6.971333333333333826e-01,4.098808333333333489e+06
1.062000000000000000e+06,1.089006666666666678e+00,7.129666666666666375e-01,4.110467666666666511e+06
1.065000000000000000e+06,1.064746666666666508e+00,6.975999999999999979e-01,4.121867333333333489e+06
1.068000000000000000e+06,1.075453333333333594e+00,7.057999999999999829e-01,4.133463666666666511e+06
1.071000000000000000e+06,1.072286666666666832e+00,7.027333333333333210e-01,4.145216000000000000e+06
1.074000000000000000e+06,1.098433333333333373e+00,7.173333333333333783e-01,4.156960666666666511e+06
1.077000000000000000e+06,1.095290000000000097e+00,7.170333333333333004e-01,4.168472000000000000e+06
1.080000000000000000e+06,1.082980000000000054e+00,7.087333333333333263e-01,4.179870666666666511e+06
1.083000000000000000e+06,1.092976666666666707e+00,7.171666666666666190e-01,4.191551000000000000e+06
1.086000000000000000e+06,1.091913333333333513e+00,7.127333333333334409e-01,4.203078000000000000e+06
1.089000000000000000e+06,1.109646666666666670e+00,7.242000000000000659e-01,4.214607666666666977e+06
1.092000000000000000e+06,1.096433333333333371e+00,7.181000000000000716e-01,4.226929333333333023e+06
1.095000000000000000e+06,1.096133333333333404e+00,7.185666666666666869e-01,4.238155666666666977e+06
1.098000000000000000e+06,1.097450000000000037e+00,7.212999999999999412e-01,4.249856333333333023e+06
1.101000000000000000e+06,1.104456666666666864e+00,7.231999999999999540e-01,4.261414000000000000e+06
1.104000000000000000e+06,1.102873333333333372e+00,7.213666666666666005e-01,4.272977333333333023e+06
1.107000000000000000e+06,1.100430000000000019e+00,7.207666666666666666e-01,4.284606333333333023e+06
1.110000000000000000e+06,1.103163333333333496e+00,7.224666666666665904e-01,4.297372000000000000e+06


==> data/protein/rbf-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.443036666666666745e+00,1.019066666666666565e+00,4.455000000000000000e+03
3.000000000000000000e+03,2.212393333333333434e+00,1.012933333333333241e+00,2.017800000000000000e+04
6.000000000000000000e+03,2.999113333333333298e+00,1.013200000000000101e+00,3.631133333333333576e+04
9.000000000000000000e+03,2.139320000000000110e+00,9.019666666666665833e-01,5.185166666666666424e+04
1.200000000000000000e+04,1.914220000000000255e+00,8.021666666666668055e-01,6.790466666666667152e+04
1.500000000000000000e+04,1.175046666666666795e+00,7.842333333333332268e-01,8.404666666666667152e+04
1.800000000000000000e+04,1.167606666666666682e+00,7.793999999999999817e-01,1.001126666666666715e+05
2.100000000000000000e+04,1.135246666666666737e+00,7.539333333333333442e-01,1.164900000000000000e+05
2.400000000000000000e+04,1.130260000000000042e+00,7.493999999999999551e-01,1.324450000000000000e+05
2.700000000000000000e+04,1.121279999999999832e+00,7.430333333333333234e-01,1.485713333333333430e+05
3.000000000000000000e+04,1.111663333333333226e+00,7.346000000000000307e-01,1.647790000000000000e+05
3.300000000000000000e+04,1.135546666666666482e+00,7.497000000000001441e-01,1.810556666666666570e+05
3.600000000000000000e+04,1.133639999999999981e+00,7.492666666666666364e-01,1.970660000000000000e+05
3.900000000000000000e+04,1.149203333333333354e+00,7.576000000000000512e-01,2.134556666666666570e+05
4.200000000000000000e+04,1.124463333333333148e+00,7.428333333333333455e-01,2.292293333333333430e+05
4.500000000000000000e+04,1.102929999999999966e+00,7.260333333333331973e-01,2.453090000000000000e+05
4.800000000000000000e+04,1.126323333333333343e+00,7.406000000000000361e-01,2.615410000000000000e+05
5.100000000000000000e+04,1.111053333333333448e+00,7.325000000000000400e-01,2.775793333333333139e+05
5.400000000000000000e+04,1.111336666666666639e+00,7.317000000000000171e-01,2.936370000000000000e+05
5.700000000000000000e+04,1.115913333333333313e+00,7.340666666666666451e-01,3.097933333333333139e+05
6.000000000000000000e+04,1.104083333333333306e+00,7.252999999999999448e-01,3.259420000000000000e+05
6.300000000000000000e+04,1.108600000000000030e+00,7.292999999999999483e-01,3.423013333333333139e+05
6.600000000000000000e+04,1.122686666666666611e+00,7.367666666666666808e-01,3.579906666666666861e+05
6.900000000000000000e+04,1.115300000000000180e+00,7.350666666666666460e-01,3.740460000000000000e+05
7.200000000000000000e+04,1.099350000000000049e+00,7.246333333333332405e-01,3.902196666666666861e+05
7.500000000000000000e+04,1.107526666666666770e+00,7.277000000000000135e-01,4.063530000000000000e+05
7.800000000000000000e+04,1.113790000000000058e+00,7.289333333333333220e-01,4.224083333333333139e+05
8.100000000000000000e+04,1.106773333333333165e+00,7.290000000000000924e-01,4.385750000000000000e+05
8.400000000000000000e+04,1.102886666666666571e+00,7.271333333333332982e-01,4.545710000000000000e+05
8.700000000000000000e+04,1.119323333333333226e+00,7.369333333333333291e-01,4.706820000000000000e+05
9.000000000000000000e+04,1.104743333333333188e+00,7.279333333333332101e-01,4.873403333333333139e+05
9.300000000000000000e+04,1.103293333333333237e+00,7.252999999999999448e-01,5.031120000000000000e+05
9.600000000000000000e+04,1.097923333333333362e+00,7.232999999999999430e-01,5.191196666666666861e+05
9.900000000000000000e+04,1.097480000000000011e+00,7.221333333333332938e-01,5.351500000000000000e+05
1.020000000000000000e+05,1.116703333333333381e+00,7.349333333333333274e-01,5.513486666666666279e+05
1.050000000000000000e+05,1.134109999999999951e+00,7.426000000000000378e-01,5.673863333333333721e+05
1.080000000000000000e+05,1.111056666666666581e+00,7.298666666666666636e-01,5.833810000000000000e+05
1.110000000000000000e+05,1.091286666666666738e+00,7.198666666666665437e-01,5.994920000000000000e+05
1.140000000000000000e+05,1.088269999999999849e+00,7.157000000000000028e-01,6.157246666666666279e+05
1.170000000000000000e+05,1.087890000000000024e+00,7.132333333333332748e-01,6.317986666666666279e+05
1.200000000000000000e+05,1.090090000000000003e+00,7.179666666666665309e-01,6.483970000000000000e+05
1.230000000000000000e+05,1.090279999999999916e+00,7.178333333333332122e-01,6.640126666666666279e+05
1.260000000000000000e+05,1.079980000000000162e+00,7.106999999999999984e-01,6.799663333333333721e+05
1.290000000000000000e+05,1.093469999999999942e+00,7.179666666666665309e-01,6.959326666666666279e+05
1.320000000000000000e+05,1.086500000000000021e+00,7.131333333333333968e-01,7.120643333333333721e+05
1.350000000000000000e+05,1.095476666666666654e+00,7.161333333333333995e-01,7.282193333333333721e+05
1.380000000000000000e+05,1.081823333333333359e+00,7.103333333333332611e-01,7.443166666666666279e+05
1.410000000000000000e+05,1.094633333333333347e+00,7.191999999999999504e-01,7.604736666666666279e+05
1.440000000000000000e+05,1.093213333333333148e+00,7.176333333333332343e-01,7.766383333333333721e+05
1.470000000000000000e+05,1.099080000000000057e+00,7.222333333333333938e-01,7.926420000000000000e+05
1.500000000000000000e+05,1.100033333333333418e+00,7.208333333333333259e-01,8.087846666666666279e+05
1.530000000000000000e+05,1.096610000000000085e+00,7.171333333333332893e-01,8.248810000000000000e+05
1.560000000000000000e+05,1.077576666666666627e+00,7.086666666666666670e-01,8.409860000000000000e+05
1.590000000000000000e+05,1.081993333333333362e+00,7.103333333333332611e-01,8.575853333333333721e+05
1.620000000000000000e+05,1.091960000000000042e+00,7.189999999999999725e-01,8.731186666666666279e+05
1.650000000000000000e+05,1.108436666666666737e+00,7.284666666666667068e-01,8.892273333333333721e+05
1.680000000000000000e+05,1.089723333333333377e+00,7.163666666666665961e-01,9.054093333333333721e+05
1.710000000000000000e+05,1.113986666666666681e+00,7.289333333333333220e-01,9.213403333333333721e+05
1.740000000000000000e+05,1.109656666666666736e+00,7.281000000000000805e-01,9.374843333333333721e+05
1.770000000000000000e+05,1.101989999999999803e+00,7.219333333333333158e-01,9.535896666666666279e+05
1.800000000000000000e+05,1.102803333333333358e+00,7.261000000000000787e-01,9.697140000000000000e+05
1.830000000000000000e+05,1.091436666666666611e+00,7.178333333333334343e-01,9.854720000000000000e+05
1.860000000000000000e+05,1.101736666666666808e+00,7.214999999999999192e-01,1.001700333333333372e+06
1.890000000000000000e+05,1.098419999999999952e+00,7.195333333333332471e-01,1.017790666666666628e+06
1.920000000000000000e+05,1.111773333333333502e+00,7.287666666666666737e-01,1.033922333333333372e+06
1.950000000000000000e+05,1.097563333333333446e+00,7.201333333333334030e-01,1.049952666666666744e+06
1.980000000000000000e+05,1.089620000000000033e+00,7.150666666666666282e-01,1.066081333333333256e+06
2.010000000000000000e+05,1.078483333333333460e+00,7.067666666666666542e-01,1.082077666666666744e+06
2.040000000000000000e+05,1.087299999999999933e+00,7.143999999999999240e-01,1.098255666666666744e+06
2.070000000000000000e+05,1.084233333333333382e+00,7.134666666666666934e-01,1.114903666666666744e+06
2.100000000000000000e+05,1.074746666666666739e+00,7.043666666666665854e-01,1.130341333333333256e+06
2.130000000000000000e+05,1.095879999999999965e+00,7.185333333333332462e-01,1.146273666666666744e+06
2.160000000000000000e+05,1.076236666666666730e+00,7.065999999999998948e-01,1.162213000000000000e+06
2.190000000000000000e+05,1.069470000000000143e+00,7.014999999999999014e-01,1.178232000000000000e+06
2.220000000000000000e+05,1.074963333333333271e+00,7.041666666666666075e-01,1.194277000000000000e+06
2.250000000000000000e+05,1.080500000000000016e+00,7.101666666666667238e-01,1.210241333333333256e+06
2.280000000000000000e+05,1.073139999999999983e+00,7.046999999999999931e-01,1.226320000000000000e+06
2.310000000000000000e+05,1.078786666666666783e+00,7.080666666666667330e-01,1.242553666666666744e+06
2.340000000000000000e+05,1.071586666666666687e+00,7.042999999999999261e-01,1.258574000000000000e+06
2.370000000000000000e+05,1.080303333333333171e+00,7.086333333333332263e-01,1.274597333333333256e+06
2.400000000000000000e+05,1.078960000000000141e+00,7.066666666666666652e-01,1.290620333333333256e+06
2.430000000000000000e+05,1.076226666666666665e+00,7.060666666666666202e-01,1.306762000000000000e+06
2.460000000000000000e+05,1.081069999999999975e+00,7.081333333333333924e-01,1.322875333333333256e+06
2.490000000000000000e+05,1.065093333333333447e+00,7.010000000000000675e-01,1.338970666666666744e+06
2.520000000000000000e+05,1.055229999999999890e+00,6.927666666666666417e-01,1.355110666666666744e+06
2.550000000000000000e+05,1.044093333333333318e+00,6.878333333333332966e-01,1.371118000000000000e+06
2.580000000000000000e+05,1.054906666666666659e+00,6.932666666666666977e-01,1.387230666666666744e+06
2.610000000000000000e+05,1.051463333333333416e+00,6.901333333333333764e-01,1.403358000000000000e+06
2.640000000000000000e+05,1.045676666666666588e+00,6.863666666666666805e-01,1.420206666666666744e+06
2.670000000000000000e+05,1.052503333333333346e+00,6.922333333333333671e-01,1.435329666666666744e+06
2.700000000000000000e+05,1.051406666666666823e+00,6.878999999999999559e-01,1.451372000000000000e+06
2.730000000000000000e+05,1.055200000000000138e+00,6.921666666666665968e-01,1.467451333333333256e+06
2.760000000000000000e+05,1.045396666666666752e+00,6.880666666666667153e-01,1.483411333333333256e+06
2.790000000000000000e+05,1.057276666666666642e+00,6.934999999999998943e-01,1.499448666666666744e+06
2.820000000000000000e+05,1.040603333333333325e+00,6.845666666666666567e-01,1.515560000000000000e+06
2.850000000000000000e+05,1.059073333333333311e+00,6.947000000000000952e-01,1.531655000000000000e+06
2.880000000000000000e+05,1.058429999999999760e+00,6.966999999999998749e-01,1.547775666666666744e+06
2.910000000000000000e+05,1.062203333333333388e+00,6.989666666666666250e-01,1.563826666666666744e+06
2.940000000000000000e+05,1.057369999999999921e+00,6.962666666666667004e-01,1.579951333333333256e+06
2.970000000000000000e+05,1.079363333333333230e+00,7.082000000000000517e-01,1.596065666666666744e+06
3.000000000000000000e+05,1.048533333333333317e+00,6.904333333333333433e-01,1.612076000000000000e+06
3.030000000000000000e+05,1.074776666666666713e+00,7.069999999999999618e-01,1.628150333333333256e+06
3.060000000000000000e+05,1.076366666666666694e+00,7.080666666666667330e-01,1.644166000000000000e+06
3.090000000000000000e+05,1.081893333333333374e+00,7.090999999999999526e-01,1.660216000000000000e+06
3.120000000000000000e+05,1.080563333333333320e+00,7.115000000000000213e-01,1.676342000000000000e+06
3.150000000000000000e+05,1.075273333333333303e+00,7.036333333333333329e-01,1.692367000000000000e+06
3.180000000000000000e+05,1.060170000000000057e+00,6.953666666666666885e-01,1.708435666666666744e+06
3.210000000000000000e+05,1.077329999999999899e+00,7.079666666666666330e-01,1.724445666666666744e+06
3.240000000000000000e+05,1.085313333333333352e+00,7.106999999999999984e-01,1.740531333333333256e+06
3.270000000000000000e+05,1.080026666666666690e+00,7.083666666666665890e-01,1.756642666666666744e+06
3.300000000000000000e+05,1.073276666666666657e+00,7.044000000000000261e-01,1.773571333333333256e+06
3.330000000000000000e+05,1.072903333333333320e+00,7.036666666666667735e-01,1.788810000000000000e+06
3.360000000000000000e+05,1.053483333333333327e+00,6.920333333333333892e-01,1.804856000000000000e+06
3.390000000000000000e+05,1.071776666666666600e+00,7.036333333333333329e-01,1.820924666666666744e+06
3.420000000000000000e+05,1.061506666666666598e+00,6.986333333333333284e-01,1.836968666666666744e+06
3.450000000000000000e+05,1.079983333333333295e+00,7.090999999999999526e-01,1.853059333333333256e+06
3.480000000000000000e+05,1.066186666666666616e+00,6.990333333333332844e-01,1.869197666666666744e+06
3.510000000000000000e+05,1.071836666666666771e+00,7.023000000000000353e-01,1.885068000000000000e+06
3.540000000000000000e+05,1.070363333333333555e+00,7.017999999999999794e-01,1.901082000000000000e+06
3.570000000000000000e+05,1.075963333333333383e+00,7.051666666666666083e-01,1.917150333333333256e+06
3.600000000000000000e+05,1.069306666666666628e+00,7.035333333333332329e-01,1.933123333333333256e+06
3.630000000000000000e+05,1.074203333333333399e+00,7.049666666666666304e-01,1.949181000000000000e+06
3.660000000000000000e+05,1.047073333333333300e+00,6.868666666666666254e-01,1.965274000000000000e+06
3.690000000000000000e+05,1.062710000000000043e+00,6.998666666666667480e-01,1.981257666666666744e+06
3.720000000000000000e+05,1.060933333333333284e+00,6.962999999999999190e-01,1.997350000000000000e+06
3.750000000000000000e+05,1.068089999999999984e+00,7.000333333333333963e-01,2.013456666666666744e+06
3.780000000000000000e+05,1.059236666666666826e+00,6.983333333333332504e-01,2.029532000000000000e+06
3.810000000000000000e+05,1.063076666666666670e+00,6.988333333333333064e-01,2.045658333333333256e+06
3.840000000000000000e+05,1.059273333333333289e+00,6.955333333333332257e-01,2.061662000000000000e+06
3.870000000000000000e+05,1.056480000000000086e+00,6.943666666666666876e-01,2.077715000000000000e+06
3.900000000000000000e+05,1.054866666666666619e+00,6.917333333333334222e-01,2.093701333333333256e+06
3.930000000000000000e+05,1.059453333333333358e+00,6.971666666666666012e-01,2.109642000000000000e+06
3.960000000000000000e+05,1.057003333333333295e+00,6.938333333333331909e-01,2.125666333333333489e+06
3.990000000000000000e+05,1.075723333333333365e+00,7.070666666666666211e-01,2.141620000000000000e+06
4.020000000000000000e+05,1.066803333333333326e+00,6.997666666666666480e-01,2.157718000000000000e+06
4.050000000000000000e+05,1.051026666666666776e+00,6.923000000000000265e-01,2.173778000000000000e+06
4.080000000000000000e+05,1.053686666666666660e+00,6.934333333333334570e-01,2.191104666666666511e+06
4.110000000000000000e+05,1.073660000000000059e+00,7.050333333333332897e-01,2.205909000000000000e+06
4.140000000000000000e+05,1.076819999999999888e+00,7.081333333333333924e-01,2.222018000000000000e+06
4.170000000000000000e+05,1.064593333333333502e+00,6.995666666666666700e-01,2.238076333333333489e+06
4.200000000000000000e+05,1.069566666666666777e+00,7.024000000000000243e-01,2.254215000000000000e+06
4.230000000000000000e+05,1.055529999999999857e+00,6.963666666666666893e-01,2.270165000000000000e+06
4.260000000000000000e+05,1.070273333333333410e+00,6.999333333333334073e-01,2.286231666666666511e+06
4.290000000000000000e+05,1.061303333333333265e+00,6.976666666666666572e-01,2.302336333333333489e+06
4.320000000000000000e+05,1.067693333333333383e+00,7.014333333333334641e-01,2.318371000000000000e+06
4.350000000000000000e+05,1.057403333333333251e+00,6.945000000000000062e-01,2.334382333333333489e+06
4.380000000000000000e+05,1.058946666666666703e+00,6.923333333333333561e-01,2.350476000000000000e+06
4.410000000000000000e+05,1.057896666666666485e+00,6.932333333333332570e-01,2.366453333333333489e+06
4.440000000000000000e+05,1.046480000000000077e+00,6.886000000000001009e-01,2.382483333333333489e+06
4.470000000000000000e+05,1.054509999999999836e+00,6.922333333333333671e-01,2.398616333333333489e+06
4.500000000000000000e+05,1.069586666666666686e+00,7.026000000000000023e-01,2.414665333333333489e+06
4.530000000000000000e+05,1.074570000000000025e+00,7.025666666666667837e-01,2.430771333333333489e+06
4.560000000000000000e+05,1.053946666666666587e+00,6.911000000000000476e-01,2.446927000000000000e+06
4.590000000000000000e+05,1.065546666666666864e+00,6.999999999999998446e-01,2.462996333333333489e+06
4.620000000000000000e+05,1.066929999999999934e+00,6.991999999999999327e-01,2.479159333333333489e+06
4.650000000000000000e+05,1.085753333333333348e+00,7.107999999999999874e-01,2.495099333333333489e+06
4.680000000000000000e+05,1.060286666666666600e+00,6.958666666666667444e-01,2.511123333333333489e+06
4.710000000000000000e+05,1.077456666666666729e+00,7.060666666666666202e-01,2.527312666666666511e+06
4.740000000000000000e+05,1.082999999999999963e+00,7.093333333333332602e-01,2.543270000000000000e+06
4.770000000000000000e+05,1.057616666666666871e+00,6.925000000000000044e-01,2.559304666666666511e+06
4.800000000000000000e+05,1.052393333333333292e+00,6.916000000000001036e-01,2.575078000000000000e+06
4.830000000000000000e+05,1.077413333333333334e+00,7.088999999999998636e-01,2.591222333333333489e+06
4.860000000000000000e+05,1.067453333333333365e+00,6.987333333333333174e-01,2.607152333333333489e+06
4.890000000000000000e+05,1.059719999999999773e+00,6.956666666666665444e-01,2.623300666666666511e+06
4.920000000000000000e+05,1.069726666666666715e+00,6.992666666666668140e-01,2.639382666666666511e+06
4.950000000000000000e+05,1.081706666666666594e+00,7.052333333333334897e-01,2.655435666666666511e+06
4.980000000000000000e+05,1.077496666666666769e+00,7.077666666666666551e-01,2.671601333333333489e+06
5.010000000000000000e+05,1.075300000000000145e+00,7.050333333333332897e-01,2.687643666666666511e+06
5.040000000000000000e+05,1.061156666666666526e+00,6.959333333333331817e-01,2.703622333333333489e+06
5.070000000000000000e+05,1.053779999999999939e+00,6.932999999999999163e-01,2.720984000000000000e+06
5.100000000000000000e+05,1.070500000000000007e+00,6.999999999999998446e-01,2.735887000000000000e+06
5.130000000000000000e+05,1.068590000000000151e+00,7.007333333333333192e-01,2.751951000000000000e+06
5.160000000000000000e+05,1.074330000000000007e+00,7.045000000000000151e-01,2.767904666666666511e+06
5.190000000000000000e+05,1.050223333333333287e+00,6.908666666666666289e-01,2.783903666666666511e+06
5.220000000000000000e+05,1.067076666666666673e+00,6.987333333333333174e-01,2.799862000000000000e+06
5.250000000000000000e+05,1.050893333333333235e+00,6.890000000000000568e-01,2.815843666666666511e+06
5.280000000000000000e+05,1.055290000000000061e+00,6.924999999999998934e-01,2.831926000000000000e+06
5.310000000000000000e+05,1.054416666666666558e+00,6.936333333333334350e-01,2.848014000000000000e+06
5.340000000000000000e+05,1.072476666666666523e+00,7.023666666666666947e-01,2.864116666666666511e+06
5.370000000000000000e+05,1.060529999999999973e+00,6.937333333333333130e-01,2.880204666666666511e+06
5.400000000000000000e+05,1.058946666666666703e+00,6.925333333333333341e-01,2.896284000000000000e+06
5.430000000000000000e+05,1.064149999999999929e+00,6.965666666666666673e-01,2.912332666666666511e+06
5.460000000000000000e+05,1.077816666666666645e+00,7.043333333333334778e-01,2.928280666666666511e+06
5.490000000000000000e+05,1.077200000000000157e+00,7.071666666666667211e-01,2.944295000000000000e+06
5.520000000000000000e+05,1.060359999999999969e+00,6.964333333333332376e-01,2.960511666666666511e+06
5.550000000000000000e+05,1.096966666666666645e+00,7.162333333333332774e-01,2.976508000000000000e+06
5.580000000000000000e+05,1.070316666666666805e+00,7.003333333333333632e-01,2.992524666666666511e+06
5.610000000000000000e+05,1.062103333333333177e+00,6.976333333333334386e-01,3.008523000000000000e+06
5.640000000000000000e+05,1.060586666666666789e+00,6.944666666666666766e-01,3.024594666666666511e+06
5.670000000000000000e+05,1.051846666666666597e+00,6.891666666666665941e-01,3.040658666666666511e+06
5.700000000000000000e+05,1.087033333333333296e+00,7.092999999999999305e-01,3.056755333333333489e+06
5.730000000000000000e+05,1.063020000000000076e+00,6.966666666666666563e-01,3.072860666666666511e+06
5.760000000000000000e+05,1.057176666666666653e+00,6.929333333333334011e-01,3.088958333333333489e+06
5.790000000000000000e+05,1.068093333333333339e+00,6.998000000000000886e-01,3.105115000000000000e+06
5.820000000000000000e+05,1.069069999999999965e+00,6.995999999999998886e-01,3.121215666666666511e+06
5.850000000000000000e+05,1.071553333333333358e+00,7.006333333333332192e-01,3.137082333333333489e+06
5.880000000000000000e+05,1.070330000000000004e+00,7.005666666666666709e-01,3.153198666666666511e+06
5.910000000000000000e+05,1.060833333333333295e+00,6.974333333333332385e-01,3.169335000000000000e+06
5.940000000000000000e+05,1.069280000000000008e+00,7.023666666666666947e-01,3.185488333333333489e+06
5.970000000000000000e+05,1.063679999999999959e+00,6.971666666666666012e-01,3.201644666666666511e+06
6.000000000000000000e+05,1.072356666666666625e+00,7.026000000000000023e-01,3.217616666666666511e+06
6.030000000000000000e+05,1.063306666666666622e+00,6.950333333333332808e-01,3.233697666666666511e+06
6.060000000000000000e+05,1.054536666666666678e+00,6.903000000000000247e-01,3.249819333333333489e+06
6.090000000000000000e+05,1.070610000000000062e+00,7.021666666666667167e-01,3.265860333333333489e+06
6.120000000000000000e+05,1.055186666666666717e+00,6.923333333333333561e-01,3.282074666666666511e+06
6.150000000000000000e+05,1.069266666666666588e+00,7.021333333333332760e-01,3.298205666666666511e+06
6.180000000000000000e+05,1.061919999999999975e+00,6.939999999999999503e-01,3.314214666666666511e+06
6.210000000000000000e+05,1.072626666666666617e+00,7.025333333333333430e-01,3.330375000000000000e+06
6.240000000000000000e+05,1.063916666666666622e+00,7.000333333333332853e-01,3.346468000000000000e+06
6.270000000000000000e+05,1.075243333333333107e+00,7.041333333333333888e-01,3.363898000000000000e+06
6.300000000000000000e+05,1.067256666666666520e+00,7.017333333333333201e-01,3.378630666666666511e+06
6.330000000000000000e+05,1.062813333333333388e+00,6.995999999999998886e-01,3.394807000000000000e+06
6.360000000000000000e+05,1.066783333333333417e+00,7.022000000000000464e-01,3.410861333333333489e+06
6.390000000000000000e+05,1.073129999999999917e+00,7.002666666666667039e-01,3.426877333333333489e+06
6.420000000000000000e+05,1.048769999999999980e+00,6.886000000000001009e-01,3.442904000000000000e+06
6.450000000000000000e+05,1.052720000000000100e+00,6.918333333333333002e-01,3.459015000000000000e+06
6.480000000000000000e+05,1.079383333333333361e+00,7.065000000000000169e-01,3.475149000000000000e+06
6.510000000000000000e+05,1.063556666666666706e+00,6.974666666666666792e-01,3.491172333333333489e+06
6.540000000000000000e+05,1.080419999999999936e+00,7.084666666666666890e-01,3.507341333333333489e+06
6.570000000000000000e+05,1.063150000000000039e+00,6.994333333333333513e-01,3.523430333333333489e+06
6.600000000000000000e+05,1.069429999999999881e+00,7.021666666666667167e-01,3.539580333333333489e+06
6.630000000000000000e+05,1.064170000000000060e+00,7.018000000000000904e-01,3.555654666666666511e+06
6.660000000000000000e+05,1.064720000000000111e+00,6.995333333333334513e-01,3.571673333333333489e+06
6.690000000000000000e+05,1.082033333333333402e+00,7.081666666666667220e-01,3.587772333333333489e+06
6.720000000000000000e+05,1.051403333333333245e+00,6.915000000000000036e-01,3.603794666666666511e+06
6.750000000000000000e+05,1.054039999999999866e+00,6.895000000000001128e-01,3.619819666666666511e+06
6.780000000000000000e+05,1.082393333333333318e+00,7.076666666666667771e-01,3.635931000000000000e+06
6.810000000000000000e+05,1.059076666666666666e+00,6.950333333333333918e-01,3.651885333333333489e+06
6.840000000000000000e+05,1.070550000000000113e+00,6.989000000000000767e-01,3.667983333333333489e+06
6.870000000000000000e+05,1.063579999999999970e+00,6.953999999999999071e-01,3.684096666666666511e+06
6.900000000000000000e+05,1.081680000000000197e+00,7.058333333333332016e-01,3.700153000000000000e+06
6.930000000000000000e+05,1.057606666666666806e+00,6.940666666666667206e-01,3.716319666666666511e+06
6.960000000000000000e+05,1.071363333333333445e+00,7.000666666666667259e-01,3.732370333333333489e+06
6.990000000000000000e+05,1.073026666666666573e+00,7.044999999999999041e-01,3.748642666666666511e+06
7.020000000000000000e+05,1.067886666666666651e+00,6.984333333333333504e-01,3.764786333333333489e+06
7.050000000000000000e+05,1.076826666666666599e+00,7.057999999999999829e-01,3.780757666666666511e+06
7.080000000000000000e+05,1.078506666666666725e+00,7.063666666666666982e-01,3.796872333333333489e+06
7.110000000000000000e+05,1.082236666666666514e+00,7.064333333333333576e-01,3.813084666666666511e+06
7.140000000000000000e+05,1.080693333333333284e+00,7.064000000000000279e-01,3.829024666666666511e+06
7.170000000000000000e+05,1.071793333333333376e+00,7.031999999999999362e-01,3.845104000000000000e+06
7.200000000000000000e+05,1.075716666666666654e+00,7.055666666666665643e-01,3.861050333333333489e+06
7.230000000000000000e+05,1.059450000000000003e+00,6.981333333333333835e-01,3.877316000000000000e+06
7.260000000000000000e+05,1.059923333333333328e+00,6.968333333333333046e-01,3.893408666666666511e+06
7.290000000000000000e+05,1.061456666666666715e+00,6.979000000000000759e-01,3.909592333333333489e+06
7.320000000000000000e+05,1.096323333333333316e+00,7.147000000000000020e-01,3.925684666666666511e+06
7.350000000000000000e+05,1.076200000000000045e+00,7.069333333333333025e-01,3.941682333333333489e+06
7.380000000000000000e+05,1.071933333333333405e+00,7.029666666666667396e-01,3.957800666666666511e+06
7.410000000000000000e+05,1.048453333333333459e+00,6.900333333333333874e-01,3.973877000000000000e+06
7.440000000000000000e+05,1.058863333333333268e+00,6.946333333333333249e-01,3.989907666666666511e+06
7.470000000000000000e+05,1.073013333333333597e+00,7.049666666666666304e-01,4.005953666666666511e+06
7.500000000000000000e+05,1.058996666666666586e+00,6.974333333333332385e-01,4.022069666666666511e+06
7.530000000000000000e+05,1.059610000000000163e+00,6.943666666666666876e-01,4.038178333333333489e+06
7.560000000000000000e+05,1.065546666666666864e+00,6.983666666666666911e-01,4.054117666666666511e+06
7.590000000000000000e+05,1.064316666666666578e+00,6.964666666666667894e-01,4.070265000000000000e+06
7.620000000000000000e+05,1.072196666666666687e+00,7.041666666666666075e-01,4.086335000000000000e+06
7.650000000000000000e+05,1.070049999999999946e+00,6.988666666666666361e-01,4.103992000000000000e+06
7.680000000000000000e+05,1.058303333333333374e+00,6.955000000000000071e-01,4.118546666666666511e+06
7.710000000000000000e+05,1.057530000000000081e+00,6.943333333333333579e-01,4.134651666666666511e+06
7.740000000000000000e+05,1.058593333333333275e+00,6.943666666666666876e-01,4.150673333333333489e+06
7.770000000000000000e+05,1.044526666666666381e+00,6.854666666666666686e-01,4.166836666666666511e+06
7.800000000000000000e+05,1.082679999999999865e+00,7.094333333333334712e-01,4.182905333333333489e+06
7.830000000000000000e+05,1.069609999999999950e+00,6.999000000000000776e-01,4.198876333333333023e+06
7.860000000000000000e+05,1.053186666666666715e+00,6.934000000000000163e-01,4.215087333333333023e+06
7.890000000000000000e+05,1.072076666666666567e+00,7.012000000000000455e-01,4.231186333333333023e+06
7.920000000000000000e+05,1.058779999999999832e+00,6.945333333333333359e-01,4.247227333333333023e+06
7.950000000000000000e+05,1.063156666666666750e+00,6.975666666666665572e-01,4.263181666666666977e+06
7.980000000000000000e+05,1.063023333333333431e+00,6.970333333333332826e-01,4.279278333333333023e+06
8.010000000000000000e+05,1.066896666666666604e+00,6.979000000000000759e-01,4.295367666666666977e+06
8.040000000000000000e+05,1.094066666666666743e+00,7.130333333333332968e-01,4.311381333333333023e+06
8.070000000000000000e+05,1.099469999999999947e+00,7.178333333333334343e-01,4.327580000000000000e+06
8.100000000000000000e+05,1.061399999999999899e+00,6.997333333333334293e-01,4.343694000000000000e+06
8.130000000000000000e+05,1.057173333333333298e+00,6.948666666666666325e-01,4.359797666666666977e+06
8.160000000000000000e+05,1.066419999999999924e+00,6.993000000000000327e-01,4.375885666666666977e+06
8.190000000000000000e+05,1.067433333333333234e+00,6.993666666666665810e-01,4.391888333333333023e+06
8.220000000000000000e+05,1.084486666666666821e+00,7.096333333333332272e-01,4.408000666666666977e+06
8.250000000000000000e+05,1.058010000000000117e+00,6.914000000000001256e-01,4.424051333333333023e+06
8.280000000000000000e+05,1.072356666666666625e+00,7.032666666666665956e-01,4.440151333333333023e+06
8.310000000000000000e+05,1.063606666666666589e+00,6.979000000000000759e-01,4.456257333333333023e+06
8.340000000000000000e+05,1.063890000000000002e+00,6.967666666666666453e-01,4.472295333333333023e+06
8.370000000000000000e+05,1.074706666666666699e+00,7.017666666666667608e-01,4.488308666666666977e+06
8.400000000000000000e+05,1.100349999999999939e+00,7.184666666666666979e-01,4.504274333333333023e+06
8.430000000000000000e+05,1.069543333333333290e+00,6.989999999999999547e-01,4.520338666666666977e+06
8.460000000000000000e+05,1.064523333333333488e+00,6.983333333333333615e-01,4.536493333333333023e+06
8.490000000000000000e+05,1.072996666666666821e+00,7.040666666666667295e-01,4.552595333333333023e+06
8.520000000000000000e+05,1.053879999999999928e+00,6.918333333333333002e-01,4.568529666666666977e+06
8.550000000000000000e+05,1.064720000000000111e+00,6.977333333333333165e-01,4.584717000000000000e+06
8.580000000000000000e+05,1.062610000000000054e+00,6.957333333333334258e-01,4.600688333333333023e+06
8.610000000000000000e+05,1.080539999999999834e+00,7.080999999999999517e-01,4.616724666666666977e+06
8.640000000000000000e+05,1.063666666666666538e+00,6.961000000000000520e-01,4.632869333333333023e+06
8.670000000000000000e+05,1.056079999999999908e+00,6.928333333333333011e-01,4.648831000000000000e+06
8.700000000000000000e+05,1.070300000000000029e+00,7.031666666666666066e-01,4.664912000000000000e+06
8.730000000000000000e+05,1.060139999999999860e+00,6.957666666666666444e-01,4.680836333333333023e+06
8.760000000000000000e+05,1.072013333333333263e+00,7.003333333333333632e-01,4.697042333333333023e+06
8.790000000000000000e+05,1.058756666666666790e+00,6.947999999999998622e-01,4.713053000000000000e+06
8.820000000000000000e+05,1.071113333333333362e+00,7.027333333333333210e-01,4.729103666666666977e+06
8.850000000000000000e+05,1.066853333333333431e+00,7.005333333333333412e-01,4.745162333333333023e+06
8.880000000000000000e+05,1.084610000000000074e+00,7.097333333333333272e-01,4.761371666666666977e+06
8.910000000000000000e+05,1.075146666666666695e+00,7.073999999999999178e-01,4.777403666666666977e+06
8.940000000000000000e+05,1.064646666666666741e+00,6.979666666666667352e-01,4.793494000000000000e+06
8.970000000000000000e+05,1.077536666666666809e+00,7.065333333333333465e-01,4.809412000000000000e+06
9.000000000000000000e+05,1.063900000000000068e+00,6.985999999999999988e-01,4.825404333333333023e+06
9.030000000000000000e+05,1.084906666666666686e+00,7.098333333333334272e-01,4.841557000000000000e+06
9.060000000000000000e+05,1.062526666666666619e+00,6.988333333333333064e-01,4.857494333333333023e+06
9.090000000000000000e+05,1.074930000000000163e+00,7.031999999999999362e-01,4.873446000000000000e+06
9.120000000000000000e+05,1.055709999999999926e+00,6.939999999999999503e-01,4.889563000000000000e+06
9.150000000000000000e+05,1.065866666666666740e+00,7.005000000000000115e-01,4.905616666666666977e+06
9.180000000000000000e+05,1.037613333333333498e+00,6.807666666666666311e-01,4.921780666666666977e+06
9.210000000000000000e+05,1.050229999999999997e+00,6.895333333333333314e-01,4.937865000000000000e+06
9.240000000000000000e+05,1.048273333333333390e+00,6.878000000000000780e-01,4.953985000000000000e+06
9.270000000000000000e+05,1.061676666666666602e+00,6.934666666666666757e-01,4.972021666666666977e+06
9.300000000000000000e+05,1.064273333333333404e+00,6.999666666666666259e-01,4.986151666666666977e+06
9.330000000000000000e+05,1.084346666666666570e+00,7.102999999999998204e-01,5.002301666666666977e+06
9.360000000000000000e+05,1.074230000000000018e+00,7.041666666666666075e-01,5.018391000000000000e+06
9.390000000000000000e+05,1.052629999999999955e+00,6.910666666666666069e-01,5.034531000000000000e+06
9.420000000000000000e+05,1.045139999999999958e+00,6.886666666666666492e-01,5.050691666666666977e+06
9.450000000000000000e+05,1.059209999999999985e+00,6.952333333333333698e-01,5.066744333333333023e+06
9.480000000000000000e+05,1.059739999999999904e+00,6.985666666666666691e-01,5.082834333333333023e+06
9.510000000000000000e+05,1.067239999999999966e+00,7.024333333333333540e-01,5.098813000000000000e+06
9.540000000000000000e+05,1.060629999999999962e+00,6.980333333333333945e-01,5.114863333333333023e+06
9.570000000000000000e+05,1.040450000000000097e+00,6.840333333333332710e-01,5.130932666666666977e+06
9.600000000000000000e+05,1.056633333333333313e+00,6.944000000000000172e-01,5.147060666666666977e+06
9.630000000000000000e+05,1.056593333333333495e+00,6.945333333333333359e-01,5.163157333333333023e+06
9.660000000000000000e+05,1.070833333333333526e+00,7.023000000000000353e-01,5.179224000000000000e+06
9.690000000000000000e+05,1.090296666666666470e+00,7.152333333333332765e-01,5.195304666666666977e+06
9.720000000000000000e+05,1.055333333333333456e+00,6.918333333333333002e-01,5.211308666666666977e+06
9.750000000000000000e+05,1.042356666666666598e+00,6.875333333333332186e-01,5.227398666666666977e+06
9.780000000000000000e+05,1.046310000000000073e+00,6.883666666666666822e-01,5.243473000000000000e+06
9.810000000000000000e+05,1.061896666666666711e+00,6.992333333333333734e-01,5.259447333333333023e+06
9.840000000000000000e+05,1.050083333333333258e+00,6.903333333333332433e-01,5.275394666666666977e+06
9.870000000000000000e+05,1.060340000000000060e+00,6.966333333333333266e-01,5.291457666666666977e+06
9.900000000000000000e+05,1.074680000000000080e+00,7.043666666666666965e-01,5.307507333333333023e+06
9.930000000000000000e+05,1.060339999999999838e+00,6.983333333333332504e-01,5.323528333333333023e+06
9.960000000000000000e+05,1.051749999999999963e+00,6.911333333333332662e-01,5.339713000000000000e+06
9.990000000000000000e+05,1.037906666666666755e+00,6.831666666666666998e-01,5.355811333333333023e+06
1.002000000000000000e+06,1.050470000000000015e+00,6.902333333333333654e-01,5.371861333333333023e+06
1.005000000000000000e+06,1.057906666666666773e+00,6.940666666666666096e-01,5.388010000000000000e+06
1.008000000000000000e+06,1.055216666666666692e+00,6.918666666666667409e-01,5.404079333333333023e+06
1.011000000000000000e+06,1.046206666666666507e+00,6.864333333333334508e-01,5.420110000000000000e+06
1.014000000000000000e+06,1.061289999999999845e+00,6.971333333333333826e-01,5.436264666666666977e+06
1.017000000000000000e+06,1.064850000000000074e+00,7.006000000000000005e-01,5.452176333333333023e+06
1.020000000000000000e+06,1.057743333333333480e+00,6.957333333333334258e-01,5.468138666666666977e+06
1.023000000000000000e+06,1.066756666666666797e+00,7.006666666666666599e-01,5.484230333333333023e+06
1.026000000000000000e+06,1.052673333333333350e+00,6.906666666666666510e-01,5.500400000000000000e+06
1.029000000000000000e+06,1.059196666666666564e+00,6.938333333333334130e-01,5.516430000000000000e+06
1.032000000000000000e+06,1.037476666666666825e+00,6.826999999999999735e-01,5.532510000000000000e+06
1.035000000000000000e+06,1.036193333333333522e+00,6.820000000000000506e-01,5.548614000000000000e+06
1.038000000000000000e+06,1.043773333333333442e+00,6.863333333333333508e-01,5.564638333333333023e+06
1.041000000000000000e+06,1.059076666666666666e+00,6.946333333333333249e-01,5.580750333333333023e+06
1.044000000000000000e+06,1.048149999999999915e+00,6.906999999999999806e-01,5.596863666666666977e+06
1.047000000000000000e+06,1.026686666666666747e+00,6.751333333333334741e-01,5.612910333333333023e+06
1.050000000000000000e+06,1.070789999999999909e+00,7.042999999999999261e-01,5.628894666666666977e+06
1.053000000000000000e+06,1.052650000000000086e+00,6.929666666666666197e-01,5.645078000000000000e+06
1.056000000000000000e+06,1.058869999999999978e+00,6.968333333333333046e-01,5.661093666666666977e+06
1.059000000000000000e+06,1.063666666666666760e+00,6.999333333333334073e-01,5.677085000000000000e+06
1.062000000000000000e+06,1.070426666666666859e+00,7.035000000000000142e-01,5.693212333333333023e+06
1.065000000000000000e+06,1.074919999999999876e+00,7.066999999999999948e-01,5.709279666666666977e+06
1.068000000000000000e+06,1.049123333333333408e+00,6.914000000000001256e-01,5.725288000000000000e+06
1.071000000000000000e+06,1.058686666666666554e+00,6.953000000000000291e-01,5.741414333333333023e+06
1.074000000000000000e+06,1.061870000000000092e+00,6.977000000000000979e-01,5.757632333333333023e+06
1.077000000000000000e+06,1.059510000000000174e+00,6.959000000000000741e-01,5.773561000000000000e+06
1.080000000000000000e+06,1.064266666666666694e+00,6.988666666666668581e-01,5.789634333333333023e+06
1.083000000000000000e+06,1.070389999999999953e+00,7.017000000000001014e-01,5.805689333333333023e+06
1.086000000000000000e+06,1.056403333333333139e+00,6.949000000000000732e-01,5.821776333333333023e+06
1.089000000000000000e+06,1.089183333333333392e+00,7.138999999999998680e-01,5.837932333333333023e+06
1.092000000000000000e+06,1.047749999999999959e+00,6.903000000000000247e-01,5.853913666666666977e+06
1.095000000000000000e+06,1.057836666666666536e+00,6.937333333333333130e-01,5.869847000000000000e+06
1.098000000000000000e+06,1.053183333333333360e+00,6.913000000000000256e-01,5.885856333333333023e+06
1.101000000000000000e+06,1.065673333333333250e+00,7.005666666666666709e-01,5.901926333333333023e+06
1.104000000000000000e+06,1.052789999999999893e+00,6.907999999999999696e-01,5.918027333333333023e+06
1.107000000000000000e+06,1.063973333333333215e+00,6.972999999999999199e-01,5.934215666666666977e+06
1.110000000000000000e+06,1.050306666666666500e+00,6.894666666666665611e-01,5.950129000000000000e+06
1.113000000000000000e+06,1.049709999999999921e+00,6.868333333333334068e-01,5.966248000000000000e+06
1.116000000000000000e+06,1.061586666666666678e+00,6.981000000000000538e-01,5.982415666666666977e+06
1.119000000000000000e+06,1.063573333333333260e+00,6.981333333333333835e-01,5.998486000000000000e+06
1.122000000000000000e+06,1.064400000000000013e+00,6.992333333333332623e-01,6.014568000000000000e+06
1.125000000000000000e+06,1.041349999999999998e+00,6.852333333333332499e-01,6.030632666666666977e+06
1.128000000000000000e+06,1.062996666666666590e+00,6.953666666666666885e-01,6.046712666666666977e+06
1.131000000000000000e+06,1.057749999999999968e+00,6.946333333333333249e-01,6.062591333333333023e+06
1.134000000000000000e+06,1.051026666666666776e+00,6.905000000000001137e-01,6.078601333333333023e+06
1.137000000000000000e+06,1.059096666666666797e+00,6.941000000000000503e-01,6.097031666666666977e+06
1.140000000000000000e+06,1.047679999999999945e+00,6.894666666666666721e-01,6.110873333333333023e+06
1.143000000000000000e+06,1.059983333333333277e+00,6.975000000000001199e-01,6.127077333333333023e+06
1.146000000000000000e+06,1.041163333333333219e+00,6.830333333333333812e-01,6.143195666666666977e+06
1.149000000000000000e+06,1.039290000000000047e+00,6.831999999999999185e-01,6.159308666666666977e+06
1.152000000000000000e+06,1.055859999999999799e+00,6.927333333333333121e-01,6.175431000000000000e+06
1.155000000000000000e+06,1.043013333333333348e+00,6.851666666666665906e-01,6.191532000000000000e+06
1.158000000000000000e+06,1.065019999999999856e+00,6.993666666666665810e-01,6.207512333333333023e+06
1.161000000000000000e+06,1.052693333333333259e+00,6.918000000000000815e-01,6.223602000000000000e+06
1.164000000000000000e+06,1.037746666666666817e+00,6.811333333333333684e-01,6.239690000000000000e+06
1.167000000000000000e+06,1.062496666666666423e+00,6.962333333333333707e-01,6.255630333333333023e+06
1.170000000000000000e+06,1.048699999999999966e+00,6.911666666666667069e-01,6.271699666666666977e+06
1.173000000000000000e+06,1.063080000000000025e+00,6.952999999999999181e-01,6.287863666666666977e+06
1.176000000000000000e+06,1.053413333333333313e+00,6.901333333333333764e-01,6.303856000000000000e+06
1.179000000000000000e+06,1.058219999999999938e+00,6.955333333333332257e-01,6.319941000000000000e+06
1.182000000000000000e+06,1.072339999999999849e+00,7.018999999999998574e-01,6.336033000000000000e+06
1.185000000000000000e+06,1.046256666666666613e+00,6.867999999999999661e-01,6.352045000000000000e+06
1.188000000000000000e+06,1.033496666666666508e+00,6.828666666666666218e-01,6.368078000000000000e+06
1.191000000000000000e+06,1.033286666666666687e+00,6.800666666666667082e-01,6.384262333333333023e+06
1.194000000000000000e+06,1.042916666666666714e+00,6.874333333333333407e-01,6.400294333333333023e+06
1.197000000000000000e+06,1.056546666666666745e+00,6.952666666666665884e-01,6.416304333333333023e+06
1.200000000000000000e+06,1.046213333333333440e+00,6.885666666666666602e-01,6.432433000000000000e+06
1.203000000000000000e+06,1.046996666666666576e+00,6.903000000000000247e-01,6.448367666666666977e+06
1.206000000000000000e+06,1.040650000000000075e+00,6.856333333333334279e-01,6.464518666666666977e+06
1.209000000000000000e+06,1.059493333333333398e+00,6.975999999999999979e-01,6.480719000000000000e+06
1.212000000000000000e+06,1.064076666666666560e+00,7.000000000000000666e-01,6.496712333333333023e+06
1.215000000000000000e+06,1.049083333333333368e+00,6.905666666666666620e-01,6.512788000000000000e+06
1.218000000000000000e+06,1.057776666666666587e+00,6.933666666666665757e-01,6.528877333333333023e+06
1.221000000000000000e+06,1.046529999999999960e+00,6.880000000000000560e-01,6.545047666666666977e+06
1.224000000000000000e+06,1.040576666666666705e+00,6.848666666666666236e-01,6.561056000000000000e+06
1.227000000000000000e+06,1.056659999999999933e+00,6.942333333333333689e-01,6.577210000000000000e+06
1.230000000000000000e+06,1.045453333333333346e+00,6.878666666666667373e-01,6.593204000000000000e+06
1.233000000000000000e+06,1.056076666666666775e+00,6.928999999999999604e-01,6.609249000000000000e+06
1.236000000000000000e+06,1.032196666666666651e+00,6.806000000000000938e-01,6.625391666666666977e+06
1.239000000000000000e+06,1.056766666666666632e+00,6.925999999999999934e-01,6.641312000000000000e+06
1.242000000000000000e+06,1.041446666666666632e+00,6.848999999999999533e-01,6.657366333333333023e+06
1.245000000000000000e+06,1.029006666666666625e+00,6.788999999999999480e-01,6.673454000000000000e+06
1.248000000000000000e+06,1.035623333333333340e+00,6.792333333333333556e-01,6.689579000000000000e+06
1.251000000000000000e+06,1.038756666666666773e+00,6.827999999999999625e-01,6.705671666666666977e+06
1.254000000000000000e+06,1.054439999999999822e+00,6.914333333333333442e-01,6.721673000000000000e+06
1.257000000000000000e+06,1.056846666666666712e+00,6.924000000000000155e-01,6.737791666666666977e+06
1.260000000000000000e+06,1.041553333333333331e+00,6.844999999999999973e-01,6.753885666666666977e+06
1.263000000000000000e+06,1.047646666666666837e+00,6.892000000000000348e-01,6.770093000000000000e+06
1.266000000000000000e+06,1.038379999999999859e+00,6.821666666666666989e-01,6.786138666666666977e+06
1.269000000000000000e+06,1.026726666666666787e+00,6.759000000000000563e-01,6.802303666666666977e+06
1.272000000000000000e+06,1.063350000000000017e+00,6.964333333333332376e-01,6.818272000000000000e+06
1.275000000000000000e+06,1.040003333333333391e+00,6.834000000000001185e-01,6.834225000000000000e+06
1.278000000000000000e+06,1.049646666666666617e+00,6.896999999999998687e-01,6.850334000000000000e+06
1.281000000000000000e+06,1.041179999999999994e+00,6.838000000000000744e-01,6.866570666666666977e+06
1.284000000000000000e+06,1.044170000000000043e+00,6.872333333333333627e-01,6.882644666666666977e+06
1.287000000000000000e+06,1.069219999999999837e+00,7.011666666666666048e-01,6.898768000000000000e+06
1.290000000000000000e+06,1.054219999999999935e+00,6.922000000000000375e-01,6.914865000000000000e+06
1.293000000000000000e+06,1.039653333333333318e+00,6.831000000000000405e-01,6.931055333333333023e+06
1.296000000000000000e+06,1.062020000000000186e+00,6.953666666666666885e-01,6.947037666666666977e+06
1.299000000000000000e+06,1.041673333333333451e+00,6.840000000000000524e-01,6.963226000000000000e+06
1.302000000000000000e+06,1.028299999999999992e+00,6.766333333333333089e-01,6.979221333333333023e+06
1.305000000000000000e+06,1.052233333333333354e+00,6.906999999999999806e-01,6.995368000000000000e+06
1.308000000000000000e+06,1.037166666666666792e+00,6.812333333333334684e-01,7.011219000000000000e+06
1.311000000000000000e+06,1.066410000000000080e+00,6.983000000000000318e-01,7.027243666666666977e+06
1.314000000000000000e+06,1.041393333333333393e+00,6.850333333333332719e-01,7.043377666666666977e+06
1.317000000000000000e+06,1.060343333333333415e+00,6.967666666666666453e-01,7.059495333333333023e+06
1.320000000000000000e+06,1.062356666666666838e+00,6.982333333333333725e-01,7.075623000000000000e+06
1.323000000000000000e+06,1.047773333333333445e+00,6.882999999999999119e-01,7.091726666666666977e+06
1.326000000000000000e+06,1.055490000000000039e+00,6.918666666666665188e-01,7.107803333333333023e+06
1.329000000000000000e+06,1.055976666666666786e+00,6.929666666666666197e-01,7.123814000000000000e+06
1.332000000000000000e+06,1.075143333333333340e+00,7.050000000000000711e-01,7.139909000000000000e+06
1.335000000000000000e+06,1.061630000000000074e+00,6.987333333333333174e-01,7.156119666666666977e+06


==> data/protein/rbf-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.441696666666666848e+00,1.014700000000000157e+00,2.974000000000000000e+03
3.000000000000000000e+03,1.675886666666666747e+00,8.694333333333332803e-01,1.105933333333333394e+04
6.000000000000000000e+03,1.987806666666666722e+00,8.288999999999999702e-01,2.037733333333333212e+04
9.000000000000000000e+03,2.108893333333333064e+00,8.128000000000000780e-01,2.881033333333333212e+04
1.200000000000000000e+04,2.187433333333333341e+00,8.053333333333333455e-01,3.754600000000000000e+04
1.500000000000000000e+04,1.209136666666666748e+00,8.068666666666666210e-01,4.819200000000000000e+04
1.800000000000000000e+04,1.196083333333333387e+00,7.966666666666667451e-01,5.866300000000000000e+04
2.100000000000000000e+04,1.184813333333333274e+00,7.893666666666666609e-01,6.996033333333332848e+04
2.400000000000000000e+04,1.178343333333333298e+00,7.839666666666667005e-01,7.986166666666667152e+04
2.700000000000000000e+04,1.165153333333333263e+00,7.748666666666667036e-01,9.106000000000000000e+04
3.000000000000000000e+04,1.168066666666666586e+00,7.739666666666665806e-01,1.012166666666666715e+05
3.300000000000000000e+04,1.172910000000000119e+00,7.769333333333333647e-01,1.120110000000000000e+05
3.600000000000000000e+04,1.154683333333333506e+00,7.629000000000000226e-01,1.231813333333333285e+05
3.900000000000000000e+04,1.152816666666666601e+00,7.621999999999999886e-01,1.332490000000000000e+05
4.200000000000000000e+04,1.150000000000000133e+00,7.602666666666667572e-01,1.434460000000000000e+05
4.500000000000000000e+04,1.153563333333333274e+00,7.595666666666666123e-01,1.529380000000000000e+05
4.800000000000000000e+04,1.150153333333333361e+00,7.564000000000000723e-01,1.645420000000000000e+05
5.100000000000000000e+04,1.156993333333333318e+00,7.637999999999999234e-01,1.743846666666666570e+05
5.400000000000000000e+04,1.147103333333333142e+00,7.553333333333333011e-01,1.858446666666666570e+05
5.700000000000000000e+04,1.128429999999999822e+00,7.419666666666665522e-01,1.956890000000000000e+05
6.000000000000000000e+04,1.145206666666666706e+00,7.549999999999998934e-01,2.070063333333333430e+05
6.300000000000000000e+04,1.130683333333333485e+00,7.458999999999998964e-01,2.164896666666666570e+05
6.600000000000000000e+04,1.139523333333333222e+00,7.510333333333333306e-01,2.271130000000000000e+05
6.900000000000000000e+04,1.141260000000000163e+00,7.529000000000000137e-01,2.359293333333333430e+05
7.200000000000000000e+04,1.149536666666666429e+00,7.582999999999998630e-01,2.459423333333333430e+05
7.500000000000000000e+04,1.143443333333333145e+00,7.537666666666665849e-01,2.563110000000000000e+05
7.800000000000000000e+04,1.144400000000000084e+00,7.505666666666667153e-01,2.657583333333333139e+05
8.100000000000000000e+04,1.138519999999999976e+00,7.492666666666667474e-01,2.773580000000000000e+05
8.400000000000000000e+04,1.127340000000000009e+00,7.426666666666666972e-01,2.871000000000000000e+05
8.700000000000000000e+04,1.152239999999999931e+00,7.597000000000000419e-01,2.982276666666666861e+05
9.000000000000000000e+04,1.143896666666666562e+00,7.533333333333332993e-01,3.079530000000000000e+05
9.300000000000000000e+04,1.152396666666666514e+00,7.576666666666667105e-01,3.191626666666666861e+05
9.600000000000000000e+04,1.137483333333333402e+00,7.498999999999999000e-01,3.292900000000000000e+05
9.900000000000000000e+04,1.155420000000000114e+00,7.584666666666666224e-01,3.397516666666666861e+05
1.020000000000000000e+05,1.129106666666666703e+00,7.449000000000000066e-01,3.496736666666666861e+05
1.050000000000000000e+05,1.136866666666666470e+00,7.479999999999998872e-01,3.603313333333333139e+05
1.080000000000000000e+05,1.145623333333333216e+00,7.530000000000000027e-01,3.698750000000000000e+05
1.110000000000000000e+05,1.142859999999999987e+00,7.557333333333332570e-01,3.799946666666666861e+05
1.140000000000000000e+05,1.128143333333333276e+00,7.435000000000000497e-01,3.901483333333333139e+05
1.170000000000000000e+05,1.141089999999999938e+00,7.480000000000001092e-01,4.002136666666666861e+05
1.200000000000000000e+05,1.138139999999999930e+00,7.512333333333334195e-01,4.111370000000000000e+05
1.230000000000000000e+05,1.146516666666666628e+00,7.556666666666665977e-01,4.206580000000000000e+05
1.260000000000000000e+05,1.139393333333333258e+00,7.505333333333332746e-01,4.317920000000000000e+05
1.290000000000000000e+05,1.146503333333333430e+00,7.554333333333334011e-01,4.417230000000000000e+05
1.320000000000000000e+05,1.161710000000000020e+00,7.628000000000000336e-01,4.529856666666666861e+05
1.350000000000000000e+05,1.150826666666666886e+00,7.551666666666667638e-01,4.624620000000000000e+05
1.380000000000000000e+05,1.146646666666666592e+00,7.529000000000000137e-01,4.731673333333333139e+05
1.410000000000000000e+05,1.149163333333333314e+00,7.555666666666667197e-01,4.832283333333333139e+05
1.440000000000000000e+05,1.149969999999999937e+00,7.563666666666666316e-01,4.942263333333333139e+05
1.470000000000000000e+05,1.150773333333333204e+00,7.555999999999999384e-01,5.050593333333333139e+05
1.500000000000000000e+05,1.157576666666666476e+00,7.585000000000000631e-01,5.161993333333333139e+05
1.530000000000000000e+05,1.154950000000000143e+00,7.571666666666665435e-01,5.264710000000000000e+05
1.560000000000000000e+05,1.131193333333333273e+00,7.453333333333334032e-01,5.375930000000000000e+05
1.590000000000000000e+05,1.133753333333333391e+00,7.459666666666667778e-01,5.480206666666666279e+05
1.620000000000000000e+05,1.127389999999999892e+00,7.429999999999999938e-01,5.592933333333333721e+05
1.650000000000000000e+05,1.137163333333333304e+00,7.491666666666666474e-01,5.685646666666666279e+05
1.680000000000000000e+05,1.141186666666666794e+00,7.526999999999999247e-01,5.799160000000000000e+05
1.710000000000000000e+05,1.142303333333333226e+00,7.498333333333334627e-01,5.891223333333333721e+05
1.740000000000000000e+05,1.141979999999999995e+00,7.511333333333333195e-01,6.001196666666666279e+05
1.770000000000000000e+05,1.142813333333333459e+00,7.494333333333332847e-01,6.104193333333333721e+05
1.800000000000000000e+05,1.149656666666666771e+00,7.579666666666667885e-01,6.208570000000000000e+05
1.830000000000000000e+05,1.131623333333333425e+00,7.447000000000000286e-01,6.311026666666666279e+05
1.860000000000000000e+05,1.157923333333333415e+00,7.618666666666666920e-01,6.414270000000000000e+05
1.890000000000000000e+05,1.140803333333333391e+00,7.489333333333333398e-01,6.516873333333333721e+05
1.920000000000000000e+05,1.140743333333333220e+00,7.508000000000000229e-01,6.620156666666666279e+05
1.950000000000000000e+05,1.147900000000000142e+00,7.543999999999999595e-01,6.724516666666666279e+05
1.980000000000000000e+05,1.136189999999999811e+00,7.469999999999998863e-01,6.824130000000000000e+05
2.010000000000000000e+05,1.142366666666666752e+00,7.498999999999999000e-01,6.936046666666666279e+05
2.040000000000000000e+05,1.130066666666666775e+00,7.438333333333333464e-01,7.034376666666666279e+05
2.070000000000000000e+05,1.136233333333333428e+00,7.465333333333333821e-01,7.154930000000000000e+05
2.100000000000000000e+05,1.141140000000000043e+00,7.503666666666667373e-01,7.251543333333333721e+05
2.130000000000000000e+05,1.141466666666666629e+00,7.510666666666666602e-01,7.364830000000000000e+05
2.160000000000000000e+05,1.147813333333333352e+00,7.538000000000000256e-01,7.459946666666666279e+05
2.190000000000000000e+05,1.131166666666666654e+00,7.448666666666666769e-01,7.572780000000000000e+05
2.220000000000000000e+05,1.133176666666666721e+00,7.456333333333332591e-01,7.668410000000000000e+05
2.250000000000000000e+05,1.136366666666666747e+00,7.489000000000000101e-01,7.782786666666666279e+05
2.280000000000000000e+05,1.121599999999999930e+00,7.379666666666667707e-01,7.873576666666666279e+05
2.310000000000000000e+05,1.139786666666666726e+00,7.500000000000000000e-01,7.979430000000000000e+05
2.340000000000000000e+05,1.121523333333333428e+00,7.384000000000000563e-01,8.081853333333333721e+05
2.370000000000000000e+05,1.156859999999999999e+00,7.594333333333334046e-01,8.176686666666666279e+05
2.400000000000000000e+05,1.127183333333333204e+00,7.380666666666666487e-01,8.287146666666666279e+05
2.430000000000000000e+05,1.135913333333333330e+00,7.450666666666666549e-01,8.392640000000000000e+05
2.460000000000000000e+05,1.143276666666666719e+00,7.489333333333333398e-01,8.507550000000000000e+05
2.490000000000000000e+05,1.130896666666666661e+00,7.436999999999999167e-01,8.604450000000000000e+05
2.520000000000000000e+05,1.134689999999999976e+00,7.462666666666667448e-01,8.716513333333333721e+05
2.550000000000000000e+05,1.126946666666666541e+00,7.398333333333333428e-01,8.808410000000000000e+05
2.580000000000000000e+05,1.136179999999999968e+00,7.485000000000000542e-01,8.922550000000000000e+05
2.610000000000000000e+05,1.131020000000000136e+00,7.438333333333333464e-01,9.020763333333333721e+05
2.640000000000000000e+05,1.123046666666666527e+00,7.380333333333334300e-01,9.135840000000000000e+05
2.670000000000000000e+05,1.142623333333333546e+00,7.509333333333333416e-01,9.234146666666666279e+05
2.700000000000000000e+05,1.143796666666666573e+00,7.489333333333334508e-01,9.347973333333333721e+05
2.730000000000000000e+05,1.146336666666666559e+00,7.530666666666666620e-01,9.448770000000000000e+05
2.760000000000000000e+05,1.139873333333333294e+00,7.495666666666666034e-01,9.557703333333333721e+05
2.790000000000000000e+05,1.128363333333333385e+00,7.417333333333333556e-01,9.653113333333333721e+05
2.820000000000000000e+05,1.143129999999999979e+00,7.525333333333333874e-01,9.762930000000000000e+05
2.850000000000000000e+05,1.130703333333333171e+00,7.440999999999999837e-01,9.856033333333333721e+05
2.880000000000000000e+05,1.120409999999999906e+00,7.392333333333332979e-01,9.967023333333333721e+05
2.910000000000000000e+05,1.126210000000000155e+00,7.390666666666666496e-01,1.005775333333333372e+06
2.940000000000000000e+05,1.139993333333333414e+00,7.492666666666666364e-01,1.016802000000000000e+06
2.970000000000000000e+05,1.138939999999999841e+00,7.484000000000000652e-01,1.026911000000000000e+06
3.000000000000000000e+05,1.124489999999999990e+00,7.417666666666665742e-01,1.038685333333333372e+06
3.030000000000000000e+05,1.146306666666666585e+00,7.540666666666666629e-01,1.048691333333333256e+06
3.060000000000000000e+05,1.123896666666666544e+00,7.382333333333334080e-01,1.059406666666666744e+06
3.090000000000000000e+05,1.127863333333333218e+00,7.415333333333332666e-01,1.069494333333333256e+06
3.120000000000000000e+05,1.124053333333333349e+00,7.416000000000000369e-01,1.079811666666666744e+06
3.150000000000000000e+05,1.140306666666666802e+00,7.472666666666666346e-01,1.090967666666666744e+06
3.180000000000000000e+05,1.133976666666666633e+00,7.459333333333333371e-01,1.100951666666666744e+06
3.210000000000000000e+05,1.113866666666666783e+00,7.332999999999999519e-01,1.111906666666666744e+06
3.240000000000000000e+05,1.116020000000000012e+00,7.318666666666665543e-01,1.121849666666666744e+06
3.270000000000000000e+05,1.131906666666666617e+00,7.439666666666666650e-01,1.132405333333333256e+06
3.300000000000000000e+05,1.126280000000000170e+00,7.402999999999999581e-01,1.142321000000000000e+06
3.330000000000000000e+05,1.133683333333333154e+00,7.448999999999998956e-01,1.152925000000000000e+06
3.360000000000000000e+05,1.125656666666666750e+00,7.408000000000000140e-01,1.163173666666666744e+06
3.390000000000000000e+05,1.115323333333333222e+00,7.355333333333332613e-01,1.174002000000000000e+06
3.420000000000000000e+05,1.127913333333333545e+00,7.440666666666665430e-01,1.184235000000000000e+06
3.450000000000000000e+05,1.140726666666666667e+00,7.494333333333332847e-01,1.194696000000000000e+06
3.480000000000000000e+05,1.134200000000000097e+00,7.448000000000000176e-01,1.204624666666666744e+06
3.510000000000000000e+05,1.134859999999999980e+00,7.461666666666667558e-01,1.215227000000000000e+06
3.540000000000000000e+05,1.123306666666666453e+00,7.375333333333333741e-01,1.225641333333333256e+06
3.570000000000000000e+05,1.133260000000000156e+00,7.443666666666667320e-01,1.235645666666666744e+06
3.600000000000000000e+05,1.122056666666666702e+00,7.402999999999999581e-01,1.246478333333333256e+06
3.630000000000000000e+05,1.149159999999999959e+00,7.524000000000000687e-01,1.257096333333333256e+06
3.660000000000000000e+05,1.126350000000000184e+00,7.405333333333333767e-01,1.267894000000000000e+06
3.690000000000000000e+05,1.129330000000000167e+00,7.434666666666666091e-01,1.278225666666666744e+06
3.720000000000000000e+05,1.144623333333333326e+00,7.539666666666665629e-01,1.289632000000000000e+06
3.750000000000000000e+05,1.145476666666666477e+00,7.519333333333334535e-01,1.299737333333333256e+06
3.780000000000000000e+05,1.125820000000000043e+00,7.428333333333333455e-01,1.310574333333333256e+06
3.810000000000000000e+05,1.139766666666666595e+00,7.471333333333333160e-01,1.320517000000000000e+06
3.840000000000000000e+05,1.134553333333333303e+00,7.465999999999999304e-01,1.331500666666666744e+06
3.870000000000000000e+05,1.129809999999999981e+00,7.416666666666666963e-01,1.341584333333333256e+06
3.900000000000000000e+05,1.137076666666666513e+00,7.457666666666667998e-01,1.352516666666666744e+06
3.930000000000000000e+05,1.116333333333333400e+00,7.345333333333332604e-01,1.363087333333333256e+06
3.960000000000000000e+05,1.115496666666666803e+00,7.332999999999999519e-01,1.374235666666666744e+06
3.990000000000000000e+05,1.134120000000000017e+00,7.459333333333333371e-01,1.385090666666666744e+06
4.020000000000000000e+05,1.131323333333333236e+00,7.425000000000000488e-01,1.395921666666666744e+06
4.050000000000000000e+05,1.120983333333333443e+00,7.388333333333333419e-01,1.406165666666666744e+06
4.080000000000000000e+05,1.130326666666666702e+00,7.434333333333332794e-01,1.416766000000000000e+06
4.110000000000000000e+05,1.137759999999999883e+00,7.478666666666665686e-01,1.426997000000000000e+06
4.140000000000000000e+05,1.131013333333333426e+00,7.436666666666665870e-01,1.438247666666666744e+06
4.170000000000000000e+05,1.126643333333333219e+00,7.419999999999999929e-01,1.448526000000000000e+06
4.200000000000000000e+05,1.132193333333333385e+00,7.445333333333333803e-01,1.459559000000000000e+06
4.230000000000000000e+05,1.128036666666666576e+00,7.423000000000000709e-01,1.469793333333333256e+06
4.260000000000000000e+05,1.137386666666666768e+00,7.472333333333333050e-01,1.480853000000000000e+06
4.290000000000000000e+05,1.134666666666666712e+00,7.464666666666666117e-01,1.491159333333333256e+06
4.320000000000000000e+05,1.144593333333333351e+00,7.501666666666665373e-01,1.502297666666666744e+06
4.350000000000000000e+05,1.135676666666666668e+00,7.474666666666666126e-01,1.513041666666666744e+06
4.380000000000000000e+05,1.134806666666666741e+00,7.455666666666665998e-01,1.523351000000000000e+06
4.410000000000000000e+05,1.145333333333333314e+00,7.519000000000000128e-01,1.534297333333333256e+06
4.440000000000000000e+05,1.133816666666666473e+00,7.466333333333333711e-01,1.544936666666666744e+06
4.470000000000000000e+05,1.125296666666666612e+00,7.384333333333333860e-01,1.555272000000000000e+06
4.500000000000000000e+05,1.134656666666666647e+00,7.444666666666667210e-01,1.566400333333333256e+06
4.530000000000000000e+05,1.142479999999999940e+00,7.488000000000000211e-01,1.576769666666666744e+06
4.560000000000000000e+05,1.141943333333333532e+00,7.497333333333333627e-01,1.586894000000000000e+06
4.590000000000000000e+05,1.135919999999999819e+00,7.469333333333333380e-01,1.597516000000000000e+06
4.620000000000000000e+05,1.127790000000000070e+00,7.406666666666668064e-01,1.607975000000000000e+06
4.650000000000000000e+05,1.141806666666666858e+00,7.493666666666666254e-01,1.618685000000000000e+06
4.680000000000000000e+05,1.150656666666666661e+00,7.538666666666666849e-01,1.628710333333333256e+06
4.710000000000000000e+05,1.143483333333333407e+00,7.494333333333332847e-01,1.639006666666666744e+06
4.740000000000000000e+05,1.137146666666666528e+00,7.490333333333332178e-01,1.649656333333333256e+06
4.770000000000000000e+05,1.138803333333333390e+00,7.454666666666667219e-01,1.660829000000000000e+06
4.800000000000000000e+05,1.135359999999999925e+00,7.451999999999999735e-01,1.671631333333333256e+06
4.830000000000000000e+05,1.136033333333333450e+00,7.468000000000000194e-01,1.681643666666666744e+06
4.860000000000000000e+05,1.144386666666666885e+00,7.516000000000001569e-01,1.692211666666666744e+06
4.890000000000000000e+05,1.143813333333333349e+00,7.541666666666667629e-01,1.702834333333333256e+06
4.920000000000000000e+05,1.141269999999999785e+00,7.479999999999998872e-01,1.712234333333333256e+06
4.950000000000000000e+05,1.148783333333333490e+00,7.496333333333332627e-01,1.722795000000000000e+06
4.980000000000000000e+05,1.147920000000000051e+00,7.516666666666665941e-01,1.733368333333333256e+06
5.010000000000000000e+05,1.139650000000000052e+00,7.475333333333332719e-01,1.744454666666666744e+06
5.040000000000000000e+05,1.134486666666666643e+00,7.458000000000000185e-01,1.754200000000000000e+06
5.070000000000000000e+05,1.152799999999999825e+00,7.554999999999999494e-01,1.765804333333333256e+06
5.100000000000000000e+05,1.141533333333333289e+00,7.466666666666667007e-01,1.775666333333333256e+06
5.130000000000000000e+05,1.146160000000000068e+00,7.534000000000000696e-01,1.786909000000000000e+06
5.160000000000000000e+05,1.152943333333333209e+00,7.535999999999999366e-01,1.796578333333333256e+06
5.190000000000000000e+05,1.150603333333333422e+00,7.565333333333333909e-01,1.807343000000000000e+06
5.220000000000000000e+05,1.147606666666666664e+00,7.531666666666666510e-01,1.817316666666666744e+06
5.250000000000000000e+05,1.130713333333333459e+00,7.403666666666667284e-01,1.827581333333333256e+06
5.280000000000000000e+05,1.127913333333333101e+00,7.410333333333333217e-01,1.837592333333333256e+06
5.310000000000000000e+05,1.134846666666666559e+00,7.449000000000000066e-01,1.848085333333333256e+06
5.340000000000000000e+05,1.121170000000000000e+00,7.348999999999999977e-01,1.857870333333333256e+06
5.370000000000000000e+05,1.155076666666666751e+00,7.547333333333332561e-01,1.868744000000000000e+06
5.400000000000000000e+05,1.149340000000000250e+00,7.546333333333333782e-01,1.878935000000000000e+06
5.430000000000000000e+05,1.142623333333333102e+00,7.485666666666667135e-01,1.889854666666666744e+06
5.460000000000000000e+05,1.145173333333333376e+00,7.500000000000000000e-01,1.899802666666666744e+06
5.490000000000000000e+05,1.147193333333333287e+00,7.510999999999999899e-01,1.910771666666666744e+06
5.520000000000000000e+05,1.139473333333333338e+00,7.471999999999999753e-01,1.920290666666666744e+06
5.550000000000000000e+05,1.137886666666666713e+00,7.459333333333333371e-01,1.930775000000000000e+06
5.580000000000000000e+05,1.141510000000000025e+00,7.473666666666667346e-01,1.940829000000000000e+06
5.610000000000000000e+05,1.146043333333333303e+00,7.515333333333332755e-01,1.951714333333333256e+06
5.640000000000000000e+05,1.147713333333333363e+00,7.519666666666666721e-01,1.962342000000000000e+06
5.670000000000000000e+05,1.141476666666666473e+00,7.471333333333333160e-01,1.973441333333333256e+06
5.700000000000000000e+05,1.146356666666666690e+00,7.474666666666666126e-01,1.983471333333333256e+06
5.730000000000000000e+05,1.128739999999999855e+00,7.406333333333332547e-01,1.994655666666666744e+06
5.760000000000000000e+05,1.153139999999999832e+00,7.557999999999999163e-01,2.005212333333333256e+06
5.790000000000000000e+05,1.138296666666666512e+00,7.486000000000000432e-01,2.016065666666666744e+06
5.820000000000000000e+05,1.142699999999999827e+00,7.484333333333333949e-01,2.026578000000000000e+06
5.850000000000000000e+05,1.141520000000000090e+00,7.477000000000000313e-01,2.037519000000000000e+06
5.880000000000000000e+05,1.146046666666666658e+00,7.503333333333332966e-01,2.048196000000000000e+06
5.910000000000000000e+05,1.138660000000000005e+00,7.487333333333333618e-01,2.058866666666666744e+06
5.940000000000000000e+05,1.130083333333333329e+00,7.445000000000000506e-01,2.069002000000000000e+06
5.970000000000000000e+05,1.143293333333333495e+00,7.503666666666667373e-01,2.080215000000000000e+06
6.000000000000000000e+05,1.137116666666666553e+00,7.471000000000000973e-01,2.090312333333333256e+06
6.030000000000000000e+05,1.121260000000000145e+00,7.379000000000001114e-01,2.101919666666666511e+06
6.060000000000000000e+05,1.127043333333333175e+00,7.399666666666666615e-01,2.111128333333333489e+06
6.090000000000000000e+05,1.160716666666666619e+00,7.605333333333333945e-01,2.121770333333333489e+06
6.120000000000000000e+05,1.132759999999999989e+00,7.443333333333334023e-01,2.131246000000000000e+06
6.150000000000000000e+05,1.135723333333333418e+00,7.453666666666666218e-01,2.142092333333333489e+06
6.180000000000000000e+05,1.131160000000000165e+00,7.410333333333333217e-01,2.151466666666666511e+06
6.210000000000000000e+05,1.139216666666666766e+00,7.465000000000000524e-01,2.163220666666666511e+06
6.240000000000000000e+05,1.135010000000000074e+00,7.458000000000000185e-01,2.172457333333333489e+06
6.270000000000000000e+05,1.145086666666666586e+00,7.482000000000000872e-01,2.183711333333333489e+06
6.300000000000000000e+05,1.136896666666666667e+00,7.461333333333333151e-01,2.193340666666666511e+06
6.330000000000000000e+05,1.158269999999999911e+00,7.594666666666666233e-01,2.204256333333333489e+06
6.360000000000000000e+05,1.159096666666666664e+00,7.604999999999999538e-01,2.213548000000000000e+06
6.390000000000000000e+05,1.133850000000000025e+00,7.411333333333333107e-01,2.224638666666666511e+06
6.420000000000000000e+05,1.130663333333333354e+00,7.412999999999999590e-01,2.234180000000000000e+06
6.450000000000000000e+05,1.143480000000000052e+00,7.511666666666666492e-01,2.245415666666666511e+06
6.480000000000000000e+05,1.130793333333333317e+00,7.402666666666667394e-01,2.255129666666666511e+06
6.510000000000000000e+05,1.147193333333333287e+00,7.530333333333333323e-01,2.265805000000000000e+06
6.540000000000000000e+05,1.139953333333333374e+00,7.479333333333334499e-01,2.275320333333333489e+06
6.570000000000000000e+05,1.134053333333333358e+00,7.457666666666667998e-01,2.286557333333333489e+06
6.600000000000000000e+05,1.147249999999999881e+00,7.535333333333333883e-01,2.295978666666666511e+06
6.630000000000000000e+05,1.141943333333333310e+00,7.527333333333333654e-01,2.307763333333333489e+06
6.660000000000000000e+05,1.134859999999999980e+00,7.474333333333333940e-01,2.317904000000000000e+06
6.690000000000000000e+05,1.125853333333333373e+00,7.398999999999998911e-01,2.328815333333333489e+06
6.720000000000000000e+05,1.150916666666666588e+00,7.556333333333332680e-01,2.339366333333333489e+06
6.750000000000000000e+05,1.139046666666666541e+00,7.461666666666667558e-01,2.349576000000000000e+06
6.780000000000000000e+05,1.139013333333333433e+00,7.486333333333332618e-01,2.360518000000000000e+06
6.810000000000000000e+05,1.143010000000000081e+00,7.491999999999999771e-01,2.370411333333333489e+06
6.840000000000000000e+05,1.137550000000000061e+00,7.455333333333333812e-01,2.381207333333333489e+06
6.870000000000000000e+05,1.131509999999999794e+00,7.413333333333333997e-01,2.390892666666666511e+06
6.900000000000000000e+05,1.167786666666666751e+00,7.627666666666667039e-01,2.401962333333333489e+06
6.930000000000000000e+05,1.128176666666666605e+00,7.402999999999999581e-01,2.411361000000000000e+06
6.960000000000000000e+05,1.144296666666666740e+00,7.484333333333332838e-01,2.422123666666666511e+06
6.990000000000000000e+05,1.130910000000000082e+00,7.432666666666666311e-01,2.431966333333333489e+06
7.020000000000000000e+05,1.156909999999999883e+00,7.580666666666666664e-01,2.443225666666666511e+06
7.050000000000000000e+05,1.151129999999999987e+00,7.511999999999999789e-01,2.452407666666666511e+06
7.080000000000000000e+05,1.139000000000000012e+00,7.447666666666666879e-01,2.463549000000000000e+06
7.110000000000000000e+05,1.148329999999999851e+00,7.511999999999999789e-01,2.473276000000000000e+06
7.140000000000000000e+05,1.144109999999999738e+00,7.474666666666666126e-01,2.484135666666666511e+06
7.170000000000000000e+05,1.135140000000000038e+00,7.448666666666667879e-01,2.493790000000000000e+06
7.200000000000000000e+05,1.144126666666666736e+00,7.494999999999999440e-01,2.504928333333333489e+06
7.230000000000000000e+05,1.134579999999999922e+00,7.473666666666666236e-01,2.514482666666666511e+06
7.260000000000000000e+05,1.139766666666666595e+00,7.483666666666666245e-01,2.525185333333333489e+06
7.290000000000000000e+05,1.141623333333333434e+00,7.492333333333333067e-01,2.534744333333333489e+06
7.320000000000000000e+05,1.151989999999999847e+00,7.528999999999999027e-01,2.544958000000000000e+06
7.350000000000000000e+05,1.135593333333333455e+00,7.448000000000000176e-01,2.554684666666666511e+06
7.380000000000000000e+05,1.130179999999999962e+00,7.415333333333332666e-01,2.564357000000000000e+06
7.410000000000000000e+05,1.131596666666666806e+00,7.433000000000000718e-01,2.574495666666666511e+06
7.440000000000000000e+05,1.136349999999999971e+00,7.450999999999999845e-01,2.584222333333333489e+06
7.470000000000000000e+05,1.135946666666666660e+00,7.469666666666666677e-01,2.595045666666666511e+06
7.500000000000000000e+05,1.123580000000000245e+00,7.383666666666665046e-01,2.604639333333333489e+06
7.530000000000000000e+05,1.146693333333333342e+00,7.511333333333333195e-01,2.615602666666666511e+06
7.560000000000000000e+05,1.137170000000000014e+00,7.464000000000000634e-01,2.625510333333333489e+06
7.590000000000000000e+05,1.152180000000000204e+00,7.528000000000000247e-01,2.636494000000000000e+06
7.620000000000000000e+05,1.141213333333333191e+00,7.491333333333334288e-01,2.646106666666666511e+06
7.650000000000000000e+05,1.148153333333333359e+00,7.528333333333333544e-01,2.656954000000000000e+06
7.680000000000000000e+05,1.153470000000000217e+00,7.566333333333332689e-01,2.667311333333333489e+06
7.710000000000000000e+05,1.141703333333333292e+00,7.493999999999999551e-01,2.677999000000000000e+06
7.740000000000000000e+05,1.134213333333333296e+00,7.450999999999999845e-01,2.687981000000000000e+06
7.770000000000000000e+05,1.136573333333333213e+00,7.438333333333333464e-01,2.697809666666666511e+06
7.800000000000000000e+05,1.158229999999999871e+00,7.573666666666666325e-01,2.707424666666666511e+06
7.830000000000000000e+05,1.140360000000000040e+00,7.451333333333334252e-01,2.717874333333333489e+06
7.860000000000000000e+05,1.137799999999999923e+00,7.476666666666668126e-01,2.727281333333333489e+06
7.890000000000000000e+05,1.134230000000000071e+00,7.435333333333332684e-01,2.737511666666666511e+06
7.920000000000000000e+05,1.153639999999999999e+00,7.547000000000000375e-01,2.747558333333333489e+06
7.950000000000000000e+05,1.145366666666666644e+00,7.504666666666667263e-01,2.758582000000000000e+06
7.980000000000000000e+05,1.152710000000000123e+00,7.524666666666667281e-01,2.767938333333333489e+06
8.010000000000000000e+05,1.145110000000000072e+00,7.502999999999998559e-01,2.778216333333333489e+06
8.040000000000000000e+05,1.157119999999999926e+00,7.552333333333333121e-01,2.788288000000000000e+06
8.070000000000000000e+05,1.146690000000000209e+00,7.514333333333333975e-01,2.797967666666666511e+06
8.100000000000000000e+05,1.140939999999999843e+00,7.508333333333333526e-01,2.808553000000000000e+06
8.130000000000000000e+05,1.125076666666666725e+00,7.395333333333332648e-01,2.818341666666666511e+06
8.160000000000000000e+05,1.144483333333333297e+00,7.500666666666666593e-01,2.829469666666666511e+06
8.190000000000000000e+05,1.147189999999999932e+00,7.507000000000000339e-01,2.839778000000000000e+06
8.220000000000000000e+05,1.143830000000000124e+00,7.490666666666666584e-01,2.850166000000000000e+06
8.250000000000000000e+05,1.152349999999999985e+00,7.540999999999998815e-01,2.860369333333333489e+06
8.280000000000000000e+05,1.144103333333333472e+00,7.514333333333332865e-01,2.870779666666666511e+06
8.310000000000000000e+05,1.138336666666666552e+00,7.460666666666666558e-01,2.880803000000000000e+06
8.340000000000000000e+05,1.135539999999999994e+00,7.454333333333332812e-01,2.891735000000000000e+06
8.370000000000000000e+05,1.156873333333333198e+00,7.545333333333332781e-01,2.901920000000000000e+06
8.400000000000000000e+05,1.143510000000000026e+00,7.484333333333333949e-01,2.912534000000000000e+06
8.430000000000000000e+05,1.132640000000000091e+00,7.407666666666666844e-01,2.923300333333333489e+06
8.460000000000000000e+05,1.159920000000000062e+00,7.599666666666666792e-01,2.932518333333333489e+06
8.490000000000000000e+05,1.135850000000000248e+00,7.469999999999999973e-01,2.942746333333333489e+06
8.520000000000000000e+05,1.153346666666666742e+00,7.564333333333332909e-01,2.952181666666666511e+06
8.550000000000000000e+05,1.146163333333333201e+00,7.525666666666666060e-01,2.964004666666666511e+06
8.580000000000000000e+05,1.140503333333333424e+00,7.457333333333333591e-01,2.973389000000000000e+06
8.610000000000000000e+05,1.151363333333333516e+00,7.543333333333333002e-01,2.984343666666666511e+06
8.640000000000000000e+05,1.153473333333333350e+00,7.532333333333333103e-01,2.994233000000000000e+06
8.670000000000000000e+05,1.156290000000000040e+00,7.566000000000000503e-01,3.004938666666666511e+06
8.700000000000000000e+05,1.135309999999999819e+00,7.470333333333333270e-01,3.015200333333333489e+06
8.730000000000000000e+05,1.136386666666666434e+00,7.462666666666666337e-01,3.025599666666666511e+06
8.760000000000000000e+05,1.144036666666666813e+00,7.488333333333333508e-01,3.035583666666666511e+06
8.790000000000000000e+05,1.138650000000000162e+00,7.463000000000000744e-01,3.046147000000000000e+06
8.820000000000000000e+05,1.152939999999999854e+00,7.561333333333332130e-01,3.056570666666666511e+06
8.850000000000000000e+05,1.154039999999999955e+00,7.576333333333332698e-01,3.066557333333333489e+06
8.880000000000000000e+05,1.142359999999999820e+00,7.487666666666665805e-01,3.077438000000000000e+06
8.910000000000000000e+05,1.147093333333333298e+00,7.529666666666665620e-01,3.087145666666666511e+06
8.940000000000000000e+05,1.136256666666666693e+00,7.440999999999999837e-01,3.098056000000000000e+06
8.970000000000000000e+05,1.133040000000000047e+00,7.427000000000000268e-01,3.107554666666666511e+06
9.000000000000000000e+05,1.151449999999999863e+00,7.534666666666666179e-01,3.118401000000000000e+06
9.030000000000000000e+05,1.154483333333333306e+00,7.557666666666666977e-01,3.128273666666666511e+06
9.060000000000000000e+05,1.140930000000000000e+00,7.490333333333333288e-01,3.138687000000000000e+06
9.090000000000000000e+05,1.147853333333333170e+00,7.504333333333333966e-01,3.148201333333333489e+06
9.120000000000000000e+05,1.163703333333333534e+00,7.629000000000000226e-01,3.158251333333333489e+06
9.150000000000000000e+05,1.138583333333333281e+00,7.468333333333333490e-01,3.168853666666666511e+06
9.180000000000000000e+05,1.149250000000000105e+00,7.520333333333333314e-01,3.178594333333333489e+06
9.210000000000000000e+05,1.142216666666666880e+00,7.459999999999999964e-01,3.188950333333333489e+06
9.240000000000000000e+05,1.152653333333333308e+00,7.553333333333333011e-01,3.199577333333333489e+06
9.270000000000000000e+05,1.164736666666666531e+00,7.575666666666666105e-01,3.211140333333333489e+06
9.300000000000000000e+05,1.145626666666666793e+00,7.479999999999998872e-01,3.221931000000000000e+06
9.330000000000000000e+05,1.148826666666666663e+00,7.535666666666666069e-01,3.233121666666666511e+06
9.360000000000000000e+05,1.152893333333333326e+00,7.551333333333333231e-01,3.242392000000000000e+06
9.390000000000000000e+05,1.152660000000000018e+00,7.551999999999999824e-01,3.252200666666666511e+06
9.420000000000000000e+05,1.159323333333333261e+00,7.597000000000000419e-01,3.263103000000000000e+06
9.450000000000000000e+05,1.131196666666666628e+00,7.423333333333332895e-01,3.272798333333333489e+06
9.480000000000000000e+05,1.144503333333333428e+00,7.506666666666665932e-01,3.283433666666666511e+06
9.510000000000000000e+05,1.153456666666666575e+00,7.551999999999999824e-01,3.293313333333333489e+06
9.540000000000000000e+05,1.139823333333333411e+00,7.490666666666666584e-01,3.304781333333333489e+06
9.570000000000000000e+05,1.135266666666666424e+00,7.445666666666667100e-01,3.314781333333333489e+06
9.600000000000000000e+05,1.140306666666666580e+00,7.474333333333332829e-01,3.325291000000000000e+06
9.630000000000000000e+05,1.145410000000000039e+00,7.506000000000000449e-01,3.335575666666666511e+06
9.660000000000000000e+05,1.141626666666666567e+00,7.488666666666666805e-01,3.345644666666666511e+06
9.690000000000000000e+05,1.142556666666666665e+00,7.474333333333333940e-01,3.355759333333333489e+06
9.720000000000000000e+05,1.149460000000000148e+00,7.518333333333333535e-01,3.365891666666666511e+06
9.750000000000000000e+05,1.144186666666666463e+00,7.503666666666667373e-01,3.376701666666666511e+06
9.780000000000000000e+05,1.147429999999999950e+00,7.498666666666666814e-01,3.387353000000000000e+06
9.810000000000000000e+05,1.133113333333333417e+00,7.451666666666666439e-01,3.397538000000000000e+06
9.840000000000000000e+05,1.141293333333333271e+00,7.479000000000000092e-01,3.407879666666666511e+06
9.870000000000000000e+05,1.154500000000000082e+00,7.568666666666666876e-01,3.418560666666666511e+06
9.900000000000000000e+05,1.142929999999999779e+00,7.502666666666666373e-01,3.429510333333333489e+06
9.930000000000000000e+05,1.156143333333333301e+00,7.570333333333333359e-01,3.439231000000000000e+06
9.960000000000000000e+05,1.142513333333333270e+00,7.494333333333332847e-01,3.450025666666666511e+06
9.990000000000000000e+05,1.151236666666666464e+00,7.554666666666666197e-01,3.459822666666666511e+06
1.002000000000000000e+06,1.160363333333333413e+00,7.574333333333332918e-01,3.470420666666666511e+06
1.005000000000000000e+06,1.156939999999999857e+00,7.576999999999999291e-01,3.481304333333333489e+06
1.008000000000000000e+06,1.148753333333333293e+00,7.515333333333332755e-01,3.490703666666666511e+06
1.011000000000000000e+06,1.138606666666666767e+00,7.459999999999999964e-01,3.501989333333333489e+06
1.014000000000000000e+06,1.153706666666666658e+00,7.514333333333332865e-01,3.511832000000000000e+06
1.017000000000000000e+06,1.147739999999999982e+00,7.513999999999999568e-01,3.523379000000000000e+06
1.020000000000000000e+06,1.146480000000000166e+00,7.516333333333333755e-01,3.533076333333333489e+06
1.023000000000000000e+06,1.138433333333333408e+00,7.454000000000000625e-01,3.543725666666666511e+06
1.026000000000000000e+06,1.146609999999999907e+00,7.496666666666667034e-01,3.553786000000000000e+06
1.029000000000000000e+06,1.166369999999999907e+00,7.614666666666667361e-01,3.564272333333333489e+06
1.032000000000000000e+06,1.143683333333333385e+00,7.488999999999998991e-01,3.574514666666666511e+06
1.035000000000000000e+06,1.157269999999999799e+00,7.562666666666665316e-01,3.584519333333333489e+06
1.038000000000000000e+06,1.136926666666666641e+00,7.437333333333332464e-01,3.595393333333333489e+06
1.041000000000000000e+06,1.142819999999999725e+00,7.482666666666667465e-01,3.604754000000000000e+06
1.044000000000000000e+06,1.132409999999999917e+00,7.440999999999999837e-01,3.615764000000000000e+06
1.047000000000000000e+06,1.128296666666666725e+00,7.422666666666666302e-01,3.625371333333333489e+06
1.050000000000000000e+06,1.141820000000000057e+00,7.487333333333333618e-01,3.636838333333333489e+06
1.053000000000000000e+06,1.149123333333333496e+00,7.527333333333334764e-01,3.646351333333333489e+06
1.056000000000000000e+06,1.147373333333333134e+00,7.525666666666666060e-01,3.657265666666666511e+06
1.059000000000000000e+06,1.141839999999999966e+00,7.522666666666667501e-01,3.667091333333333489e+06
1.062000000000000000e+06,1.146630000000000038e+00,7.535333333333332773e-01,3.676680666666666511e+06
1.065000000000000000e+06,1.146486666666666876e+00,7.506333333333333746e-01,3.687465666666666511e+06
1.068000000000000000e+06,1.154333333333333433e+00,7.574333333333332918e-01,3.697022000000000000e+06
1.071000000000000000e+06,1.139633333333333276e+00,7.468000000000000194e-01,3.708275666666666511e+06
1.074000000000000000e+06,1.153569999999999984e+00,7.556333333333332680e-01,3.717872666666666511e+06
1.077000000000000000e+06,1.160576666666666590e+00,7.592999999999999750e-01,3.730156000000000000e+06
1.080000000000000000e+06,1.145139999999999825e+00,7.504333333333333966e-01,3.740702666666666511e+06
1.083000000000000000e+06,1.138650000000000162e+00,7.468666666666666787e-01,3.751062000000000000e+06
1.086000000000000000e+06,1.148933333333333140e+00,7.506333333333333746e-01,3.761308666666666511e+06
1.089000000000000000e+06,1.140856666666666852e+00,7.470666666666666567e-01,3.770693333333333489e+06
1.092000000000000000e+06,1.138633333333333164e+00,7.448666666666666769e-01,3.782623000000000000e+06
1.095000000000000000e+06,1.147590000000000110e+00,7.522666666666667501e-01,3.792103333333333489e+06
1.098000000000000000e+06,1.140929999999999778e+00,7.474666666666666126e-01,3.803438000000000000e+06
1.101000000000000000e+06,1.153986666666666716e+00,7.538000000000000256e-01,3.813454666666666511e+06
1.104000000000000000e+06,1.156889999999999974e+00,7.557333333333332570e-01,3.824590000000000000e+06
1.107000000000000000e+06,1.138143333333333063e+00,7.462666666666666337e-01,3.835000000000000000e+06
1.110000000000000000e+06,1.149149999999999894e+00,7.500666666666666593e-01,3.844881333333333489e+06
1.113000000000000000e+06,1.146933333333333360e+00,7.489666666666666694e-01,3.855620666666666511e+06
1.116000000000000000e+06,1.148379999999999734e+00,7.533666666666666289e-01,3.864192000000000000e+06
1.119000000000000000e+06,1.140090000000000048e+00,7.455333333333333812e-01,3.874636333333333489e+06
1.122000000000000000e+06,1.143446666666666722e+00,7.515333333333332755e-01,3.883715666666666511e+06
1.125000000000000000e+06,1.155129999999999990e+00,7.571666666666666545e-01,3.895367333333333489e+06
1.128000000000000000e+06,1.150053333333333372e+00,7.531333333333333213e-01,3.905105333333333489e+06
1.131000000000000000e+06,1.145299999999999985e+00,7.499333333333333407e-01,3.916751666666666511e+06
1.134000000000000000e+06,1.144076666666666631e+00,7.494666666666667254e-01,3.927066333333333489e+06
1.137000000000000000e+06,1.158906666666666530e+00,7.576999999999999291e-01,3.937527333333333489e+06
1.140000000000000000e+06,1.134143333333333281e+00,7.452666666666666329e-01,3.948258666666666511e+06
1.143000000000000000e+06,1.146099999999999897e+00,7.499666666666667814e-01,3.957878666666666511e+06
1.146000000000000000e+06,1.139876666666666649e+00,7.452666666666667439e-01,3.968666333333333489e+06
1.149000000000000000e+06,1.144716666666666605e+00,7.498666666666666814e-01,3.978156333333333489e+06
1.152000000000000000e+06,1.161129999999999995e+00,7.562666666666665316e-01,3.990172333333333489e+06
1.155000000000000000e+06,1.147230000000000194e+00,7.513333333333332975e-01,3.999610000000000000e+06
1.158000000000000000e+06,1.147723333333333207e+00,7.516666666666665941e-01,4.010229666666666511e+06
1.161000000000000000e+06,1.144623333333333326e+00,7.498000000000000220e-01,4.020099666666666511e+06
1.164000000000000000e+06,1.144349999999999978e+00,7.514666666666666162e-01,4.030009000000000000e+06
1.167000000000000000e+06,1.143626666666666791e+00,7.499333333333333407e-01,4.040578333333333489e+06
1.170000000000000000e+06,1.161749999999999838e+00,7.610666666666666691e-01,4.050744000000000000e+06
1.173000000000000000e+06,1.163903333333333290e+00,7.604333333333332945e-01,4.061191000000000000e+06
1.176000000000000000e+06,1.152616666666666623e+00,7.517333333333332535e-01,4.071575000000000000e+06
1.179000000000000000e+06,1.152256666666666485e+00,7.541000000000001036e-01,4.081867666666666511e+06
1.182000000000000000e+06,1.148236666666666572e+00,7.517333333333332535e-01,4.092450666666666511e+06
1.185000000000000000e+06,1.150750000000000162e+00,7.550333333333333341e-01,4.102334333333333489e+06
1.188000000000000000e+06,1.133736666666666837e+00,7.432333333333333014e-01,4.112636000000000000e+06
1.191000000000000000e+06,1.149266666666666659e+00,7.548333333333333561e-01,4.123122000000000000e+06
1.194000000000000000e+06,1.138589999999999991e+00,7.469666666666666677e-01,4.132973000000000000e+06
1.197000000000000000e+06,1.136770000000000058e+00,7.468000000000000194e-01,4.143346000000000000e+06
1.200000000000000000e+06,1.154073333333333506e+00,7.559000000000000163e-01,4.153478000000000000e+06
1.203000000000000000e+06,1.153863333333333463e+00,7.547333333333332561e-01,4.163249666666666511e+06
1.206000000000000000e+06,1.156326666666666725e+00,7.583666666666667444e-01,4.173736333333333489e+06
1.209000000000000000e+06,1.142493333333333361e+00,7.493666666666666254e-01,4.183605000000000000e+06
1.212000000000000000e+06,1.144016666666666682e+00,7.493666666666666254e-01,4.193826666666666511e+06
1.215000000000000000e+06,1.143626666666666791e+00,7.505999999999999339e-01,4.203707000000000000e+06
1.218000000000000000e+06,1.147556666666666558e+00,7.511666666666666492e-01,4.214972000000000000e+06
1.221000000000000000e+06,1.158029999999999893e+00,7.567333333333333689e-01,4.224999333333333023e+06
1.224000000000000000e+06,1.144033333333333236e+00,7.507000000000000339e-01,4.235983000000000000e+06
1.227000000000000000e+06,1.144563333333333155e+00,7.484999999999999432e-01,4.246817333333333023e+06
1.230000000000000000e+06,1.151826666666666776e+00,7.560666666666667757e-01,4.255902000000000000e+06
1.233000000000000000e+06,1.153943333333333321e+00,7.540000000000000036e-01,4.266898333333333023e+06
1.236000000000000000e+06,1.159993333333333432e+00,7.616333333333332734e-01,4.276748000000000000e+06
1.239000000000000000e+06,1.142299999999999871e+00,7.482333333333333059e-01,4.287814333333333023e+06
1.242000000000000000e+06,1.146336666666666559e+00,7.514666666666666162e-01,4.298490333333333023e+06
1.245000000000000000e+06,1.152196666666666536e+00,7.548000000000000265e-01,4.308883333333333023e+06
1.248000000000000000e+06,1.145823333333333194e+00,7.509666666666666712e-01,4.319532000000000000e+06
1.251000000000000000e+06,1.147606666666666664e+00,7.522666666666667501e-01,4.329888333333333023e+06
1.254000000000000000e+06,1.153089999999999948e+00,7.541999999999999815e-01,4.340824666666666977e+06
1.257000000000000000e+06,1.162783333333333280e+00,7.598333333333333606e-01,4.350607666666666977e+06
1.260000000000000000e+06,1.134376666666666589e+00,7.447666666666666879e-01,4.360282000000000000e+06
1.263000000000000000e+06,1.150406666666666800e+00,7.532333333333333103e-01,4.370995333333333023e+06
1.266000000000000000e+06,1.152496666666666725e+00,7.535333333333332773e-01,4.380756333333333023e+06
1.269000000000000000e+06,1.132659999999999778e+00,7.424666666666666082e-01,4.391295000000000000e+06
1.272000000000000000e+06,1.160023333333333406e+00,7.590333333333333377e-01,4.401798000000000000e+06
1.275000000000000000e+06,1.148766666666666714e+00,7.532333333333333103e-01,4.411702333333333023e+06
1.278000000000000000e+06,1.144896666666666674e+00,7.507333333333332526e-01,4.423213333333333023e+06
1.281000000000000000e+06,1.145069999999999810e+00,7.502666666666666373e-01,4.433067666666666977e+06
1.284000000000000000e+06,1.148886666666666612e+00,7.536333333333332662e-01,4.443350000000000000e+06
1.287000000000000000e+06,1.156703333333333417e+00,7.580666666666666664e-01,4.453773666666666977e+06
1.290000000000000000e+06,1.146023333333333172e+00,7.501999999999999780e-01,4.464131333333333023e+06
1.293000000000000000e+06,1.146126666666666516e+00,7.512999999999999678e-01,4.474882000000000000e+06
1.296000000000000000e+06,1.154609999999999914e+00,7.545333333333332781e-01,4.484820666666666977e+06
1.299000000000000000e+06,1.137240000000000029e+00,7.461666666666667558e-01,4.496005666666666977e+06
1.302000000000000000e+06,1.154069999999999929e+00,7.553666666666666307e-01,4.505761333333333023e+06
1.305000000000000000e+06,1.140786666666666394e+00,7.451999999999999735e-01,4.516932666666666977e+06
1.308000000000000000e+06,1.153349999999999875e+00,7.541000000000001036e-01,4.527470333333333023e+06
1.311000000000000000e+06,1.147990000000000066e+00,7.505000000000000560e-01,4.536166666666666977e+06
1.314000000000000000e+06,1.151849999999999818e+00,7.529000000000000137e-01,4.547220333333333023e+06
1.317000000000000000e+06,1.145136666666666692e+00,7.487666666666665805e-01,4.556649333333333023e+06
1.320000000000000000e+06,1.153646666666666709e+00,7.551333333333333231e-01,4.567960333333333023e+06
1.323000000000000000e+06,1.142743333333333444e+00,7.470999999999999863e-01,4.577497333333333023e+06
1.326000000000000000e+06,1.135083333333333222e+00,7.429999999999998828e-01,4.589219000000000000e+06
1.329000000000000000e+06,1.143740000000000201e+00,7.487333333333333618e-01,4.599799666666666977e+06
1.332000000000000000e+06,1.140030000000000099e+00,7.461333333333333151e-01,4.608840666666666977e+06
1.335000000000000000e+06,1.144516666666666627e+00,7.502333333333334187e-01,4.619680666666666977e+06
1.338000000000000000e+06,1.149356666666666804e+00,7.509000000000000119e-01,4.629287000000000000e+06
1.341000000000000000e+06,1.155726666666666569e+00,7.570333333333332249e-01,4.640090333333333023e+06
1.344000000000000000e+06,1.154349999999999987e+00,7.568000000000000282e-01,4.649764333333333023e+06
1.347000000000000000e+06,1.143739999999999979e+00,7.510333333333333306e-01,4.659491000000000000e+06
1.350000000000000000e+06,1.154843333333333222e+00,7.577333333333333698e-01,4.670383000000000000e+06
1.353000000000000000e+06,1.165300000000000002e+00,7.623333333333333073e-01,4.679521666666666977e+06
1.356000000000000000e+06,1.155286666666666795e+00,7.537333333333333663e-01,4.690222666666666977e+06
1.359000000000000000e+06,1.154879999999999907e+00,7.574333333333332918e-01,4.699775000000000000e+06
1.362000000000000000e+06,1.149783333333333379e+00,7.527666666666666950e-01,4.710144000000000000e+06
1.365000000000000000e+06,1.139843333333333320e+00,7.495666666666666034e-01,4.720282333333333023e+06
1.368000000000000000e+06,1.142240000000000144e+00,7.496000000000000441e-01,4.730827000000000000e+06
1.371000000000000000e+06,1.158039999999999958e+00,7.542666666666666409e-01,4.741211333333333023e+06
1.374000000000000000e+06,1.141950000000000243e+00,7.495999999999999330e-01,4.751452666666666977e+06
1.377000000000000000e+06,1.148253333333333126e+00,7.548666666666666858e-01,4.762100333333333023e+06
1.380000000000000000e+06,1.150803333333333400e+00,7.539333333333333442e-01,4.771820333333333023e+06
1.383000000000000000e+06,1.156030000000000113e+00,7.528666666666666840e-01,4.781485000000000000e+06
1.386000000000000000e+06,1.147513333333333385e+00,7.487666666666665805e-01,4.792208666666666977e+06
1.389000000000000000e+06,1.145156666666666601e+00,7.492999999999999661e-01,4.802192666666666977e+06
1.392000000000000000e+06,1.150083333333333346e+00,7.521333333333334314e-01,4.812718333333333023e+06
1.395000000000000000e+06,1.146466666666666745e+00,7.507000000000000339e-01,4.823982666666666977e+06
1.398000000000000000e+06,1.137573333333333325e+00,7.447666666666666879e-01,4.834144000000000000e+06
1.401000000000000000e+06,1.136230000000000073e+00,7.452999999999999625e-01,4.844724666666666977e+06
1.404000000000000000e+06,1.148313333333333297e+00,7.516333333333333755e-01,4.854406666666666977e+06
1.407000000000000000e+06,1.137939999999999952e+00,7.473000000000000753e-01,4.864791666666666977e+06
1.410000000000000000e+06,1.148556666666666670e+00,7.517666666666666941e-01,4.875855666666666977e+06
1.413000000000000000e+06,1.171453333333333235e+00,7.597333333333334826e-01,4.887178000000000000e+06
1.416000000000000000e+06,1.150076666666666858e+00,7.537333333333333663e-01,4.897003666666666977e+06
1.419000000000000000e+06,1.142583333333333284e+00,7.473333333333332940e-01,4.906732333333333023e+06
1.422000000000000000e+06,1.140103333333333469e+00,7.475666666666667126e-01,4.916801666666666977e+06
1.425000000000000000e+06,1.151980000000000004e+00,7.547999999999999154e-01,4.927099000000000000e+06
1.428000000000000000e+06,1.138696666666666690e+00,7.461333333333333151e-01,4.937643666666666977e+06
1.431000000000000000e+06,1.157593333333333474e+00,7.563333333333334130e-01,4.948420333333333023e+06
1.434000000000000000e+06,1.152203333333333468e+00,7.515333333333332755e-01,4.958420666666666977e+06
1.437000000000000000e+06,1.138026666666666520e+00,7.469333333333333380e-01,4.969176000000000000e+06
1.440000000000000000e+06,1.144943333333333202e+00,7.478333333333333499e-01,4.978897000000000000e+06
1.443000000000000000e+06,1.152796666666666692e+00,7.538666666666666849e-01,4.988567666666666977e+06
1.446000000000000000e+06,1.147809999999999997e+00,7.534000000000000696e-01,4.999313666666666977e+06
1.449000000000000000e+06,1.140466666666666518e+00,7.461999999999999744e-01,5.008856000000000000e+06
1.452000000000000000e+06,1.152139999999999942e+00,7.564666666666667316e-01,5.019562333333333023e+06
1.455000000000000000e+06,1.140386666666666438e+00,7.474999999999999423e-01,5.028886666666666977e+06
1.458000000000000000e+06,1.155183333333333229e+00,7.576333333333332698e-01,5.040253666666666977e+06
1.461000000000000000e+06,1.152439999999999909e+00,7.548333333333333561e-01,5.049910000000000000e+06
1.464000000000000000e+06,1.141126666666666623e+00,7.511666666666666492e-01,5.060459666666666977e+06
1.467000000000000000e+06,1.151799999999999935e+00,7.558333333333333570e-01,5.071842333333333023e+06
1.470000000000000000e+06,1.136500000000000066e+00,7.433999999999999497e-01,5.081936333333333023e+06
1.473000000000000000e+06,1.154620000000000202e+00,7.562333333333333130e-01,5.093253333333333023e+06
1.476000000000000000e+06,1.142853333333333277e+00,7.468666666666665677e-01,5.103343333333333023e+06
1.479000000000000000e+06,1.146693333333333342e+00,7.498000000000000220e-01,5.113332666666666977e+06
1.482000000000000000e+06,1.149650000000000061e+00,7.508333333333333526e-01,5.124510333333333023e+06
1.485000000000000000e+06,1.146246666666666636e+00,7.526333333333332654e-01,5.134363333333333023e+06
1.488000000000000000e+06,1.156390000000000029e+00,7.592666666666666453e-01,5.144831333333333023e+06
1.491000000000000000e+06,1.155316666666666547e+00,7.560666666666667757e-01,5.154802666666666977e+06
1.494000000000000000e+06,1.158596666666666719e+00,7.562333333333333130e-01,5.165343000000000000e+06
1.497000000000000000e+06,1.160456666666666470e+00,7.612333333333333174e-01,5.175654666666666977e+06
1.500000000000000000e+06,1.144836666666666725e+00,7.511333333333333195e-01,5.185223666666666977e+06
1.503000000000000000e+06,1.156090000000000062e+00,7.537666666666665849e-01,5.196551000000000000e+06
1.506000000000000000e+06,1.142916666666666581e+00,7.495333333333333847e-01,5.206181000000000000e+06
1.509000000000000000e+06,1.159909999999999997e+00,7.565333333333333909e-01,5.216824666666666977e+06
1.512000000000000000e+06,1.152479999999999949e+00,7.530333333333333323e-01,5.227074666666666977e+06
1.515000000000000000e+06,1.146610000000000129e+00,7.514333333333333975e-01,5.237524666666666977e+06
1.518000000000000000e+06,1.137120000000000131e+00,7.478333333333333499e-01,5.248244333333333023e+06
1.521000000000000000e+06,1.157759999999999900e+00,7.571999999999999842e-01,5.258251666666666977e+06
1.524000000000000000e+06,1.162509999999999932e+00,7.618666666666666920e-01,5.268904333333333023e+06
1.527000000000000000e+06,1.156063333333333221e+00,7.553333333333333011e-01,5.279172666666666977e+06
1.530000000000000000e+06,1.155586666666666540e+00,7.562666666666667536e-01,5.289585000000000000e+06
1.533000000000000000e+06,1.151369999999999783e+00,7.551666666666666528e-01,5.300119333333333023e+06
1.536000000000000000e+06,1.154596666666666716e+00,7.557333333333332570e-01,5.309674000000000000e+06
1.539000000000000000e+06,1.138153333333333350e+00,7.456333333333332591e-01,5.320386666666666977e+06
1.542000000000000000e+06,1.163560000000000150e+00,7.599333333333332385e-01,5.331204666666666977e+06
1.545000000000000000e+06,1.143509999999999804e+00,7.460666666666666558e-01,5.342050333333333023e+06
1.548000000000000000e+06,1.153923333333333190e+00,7.537333333333333663e-01,5.353554666666666977e+06
1.551000000000000000e+06,1.147893333333333210e+00,7.513999999999999568e-01,5.362326333333333023e+06
1.554000000000000000e+06,1.138749999999999929e+00,7.483333333333334059e-01,5.372707000000000000e+06
1.557000000000000000e+06,1.156910000000000105e+00,7.559666666666666757e-01,5.383243666666666977e+06
1.560000000000000000e+06,1.154740000000000100e+00,7.535333333333333883e-01,5.393666666666666977e+06
1.563000000000000000e+06,1.136166666666666769e+00,7.478333333333333499e-01,5.404581666666666977e+06
1.566000000000000000e+06,1.162876666666666559e+00,7.544666666666666188e-01,5.414552333333333023e+06
1.569000000000000000e+06,1.154969999999999830e+00,7.563666666666666316e-01,5.424733000000000000e+06
1.572000000000000000e+06,1.147529999999999939e+00,7.538666666666666849e-01,5.435110666666666977e+06
1.575000000000000000e+06,1.150926666666666653e+00,7.553333333333333011e-01,5.445315000000000000e+06
1.578000000000000000e+06,1.153790000000000093e+00,7.548333333333333561e-01,5.456157000000000000e+06
1.581000000000000000e+06,1.150496666666666501e+00,7.491333333333333178e-01,5.466818333333333023e+06
1.584000000000000000e+06,1.166333333333333222e+00,7.635666666666667268e-01,5.477452333333333023e+06
1.587000000000000000e+06,1.154193333333333404e+00,7.526000000000000467e-01,5.487524333333333023e+06
1.590000000000000000e+06,1.163956666666666528e+00,7.592666666666666453e-01,5.497765333333333023e+06
1.593000000000000000e+06,1.162109999999999976e+00,7.596666666666666012e-01,5.508762000000000000e+06
1.596000000000000000e+06,1.143536666666666646e+00,7.501333333333333186e-01,5.519457000000000000e+06
1.599000000000000000e+06,1.152780000000000138e+00,7.535666666666666069e-01,5.529651333333333023e+06
1.602000000000000000e+06,1.156199999999999894e+00,7.557000000000000384e-01,5.540438666666666977e+06
1.605000000000000000e+06,1.148346666666666627e+00,7.524000000000000687e-01,5.550965666666666977e+06
1.608000000000000000e+06,1.144329999999999847e+00,7.496666666666667034e-01,5.561045000000000000e+06
1.611000000000000000e+06,1.160293333333333399e+00,7.586333333333333817e-01,5.571736333333333023e+06
1.614000000000000000e+06,1.157906666666666640e+00,7.583666666666667444e-01,5.581603000000000000e+06
1.617000000000000000e+06,1.152933333333333366e+00,7.545999999999999375e-01,5.592252000000000000e+06
1.620000000000000000e+06,1.157906666666666640e+00,7.560000000000001164e-01,5.602723000000000000e+06
1.623000000000000000e+06,1.159126666666666639e+00,7.606000000000000538e-01,5.612523333333333023e+06
1.626000000000000000e+06,1.152420000000000000e+00,7.546666666666665968e-01,5.623479666666666977e+06
1.629000000000000000e+06,1.156996666666666451e+00,7.569000000000000172e-01,5.633922333333333023e+06
1.632000000000000000e+06,1.166270000000000140e+00,7.609000000000000208e-01,5.643540000000000000e+06
1.635000000000000000e+06,1.162649999999999961e+00,7.593666666666667453e-01,5.654300000000000000e+06
1.638000000000000000e+06,1.167363333333333308e+00,7.667666666666667075e-01,5.663958000000000000e+06
1.641000000000000000e+06,1.172666666666666524e+00,7.610000000000000098e-01,5.675141666666666977e+06
1.644000000000000000e+06,1.167756666666666776e+00,7.654666666666667396e-01,5.685123000000000000e+06
1.647000000000000000e+06,1.146543333333333026e+00,7.527333333333333654e-01,5.694984666666666977e+06
1.650000000000000000e+06,1.145646666666666702e+00,7.514666666666666162e-01,5.706633333333333023e+06
1.653000000000000000e+06,1.147736666666666627e+00,7.504333333333333966e-01,5.715789000000000000e+06
1.656000000000000000e+06,1.153116666666666568e+00,7.541999999999999815e-01,5.727072000000000000e+06
1.659000000000000000e+06,1.158410000000000162e+00,7.578333333333334698e-01,5.737162000000000000e+06
1.662000000000000000e+06,1.164343333333333286e+00,7.610999999999999988e-01,5.747395000000000000e+06
1.665000000000000000e+06,1.160586666666666655e+00,7.605666666666666131e-01,5.757721000000000000e+06
1.668000000000000000e+06,1.146056666666666501e+00,7.516333333333333755e-01,5.767744333333333023e+06
1.671000000000000000e+06,1.150169999999999915e+00,7.503666666666667373e-01,5.779396666666666977e+06
1.674000000000000000e+06,1.150989999999999958e+00,7.545333333333333892e-01,5.789532000000000000e+06
1.677000000000000000e+06,1.162169999999999925e+00,7.625999999999999446e-01,5.799850333333333023e+06
1.680000000000000000e+06,1.163843333333333341e+00,7.587333333333333707e-01,5.810857666666666977e+06
1.683000000000000000e+06,1.150593333333333357e+00,7.538000000000000256e-01,5.820812333333333023e+06
1.686000000000000000e+06,1.173146666666666782e+00,7.664666666666666295e-01,5.831580666666666977e+06
1.689000000000000000e+06,1.152236666666666576e+00,7.560999999999999943e-01,5.842279666666666977e+06
1.692000000000000000e+06,1.153786666666666738e+00,7.541000000000001036e-01,5.853064000000000000e+06
1.695000000000000000e+06,1.156756666666666655e+00,7.558666666666665757e-01,5.863944333333333023e+06
1.698000000000000000e+06,1.160186666666666477e+00,7.607333333333333725e-01,5.874127666666666977e+06
1.701000000000000000e+06,1.170526666666666493e+00,7.639999999999999014e-01,5.884132000000000000e+06
1.704000000000000000e+06,1.152449999999999974e+00,7.564666666666667316e-01,5.894812000000000000e+06
1.707000000000000000e+06,1.162300000000000111e+00,7.604333333333334055e-01,5.904685000000000000e+06
1.710000000000000000e+06,1.153116666666666790e+00,7.590000000000000080e-01,5.915627666666666977e+06
1.713000000000000000e+06,1.155543333333333367e+00,7.559000000000000163e-01,5.926304666666666977e+06
1.716000000000000000e+06,1.163903333333333512e+00,7.625666666666667259e-01,5.936125000000000000e+06
1.719000000000000000e+06,1.147913333333333341e+00,7.545333333333332781e-01,5.946918666666666977e+06
1.722000000000000000e+06,1.174883333333333058e+00,7.711333333333332263e-01,5.958010666666666977e+06
1.725000000000000000e+06,1.158159999999999856e+00,7.591666666666666563e-01,5.968774666666666977e+06
1.728000000000000000e+06,1.162783333333333502e+00,7.619333333333333513e-01,5.979151000000000000e+06
1.731000000000000000e+06,1.164753333333333307e+00,7.611333333333334394e-01,5.989226000000000000e+06
1.734000000000000000e+06,1.168803333333333416e+00,7.627666666666667039e-01,6.000171000000000000e+06
1.737000000000000000e+06,1.161400000000000210e+00,7.569333333333333469e-01,6.011490333333333023e+06
1.740000000000000000e+06,1.153993333333333426e+00,7.565666666666667206e-01,6.021849000000000000e+06
1.743000000000000000e+06,1.158763333333333145e+00,7.583333333333333037e-01,6.031620000000000000e+06
1.746000000000000000e+06,1.164066666666666583e+00,7.618000000000000327e-01,6.044177333333333023e+06
1.749000000000000000e+06,1.166540000000000132e+00,7.644000000000000794e-01,6.052495000000000000e+06
1.752000000000000000e+06,1.158796666666666697e+00,7.606000000000000538e-01,6.063357666666666977e+06
1.755000000000000000e+06,1.171610000000000040e+00,7.645666666666666167e-01,6.073833666666666977e+06
1.758000000000000000e+06,1.153659999999999908e+00,7.568333333333333579e-01,6.082815000000000000e+06
1.761000000000000000e+06,1.167139999999999844e+00,7.631333333333332192e-01,6.094461333333333023e+06
1.764000000000000000e+06,1.169736666666666869e+00,7.663333333333333108e-01,6.105750666666666977e+06
1.767000000000000000e+06,1.165673333333333339e+00,7.623666666666667480e-01,6.114548000000000000e+06
1.770000000000000000e+06,1.157126666666666637e+00,7.570666666666667766e-01,6.125278666666666977e+06
1.773000000000000000e+06,1.156776666666666564e+00,7.557666666666665867e-01,6.134558333333333023e+06
1.776000000000000000e+06,1.160910000000000108e+00,7.602000000000000979e-01,6.145817333333333023e+06
1.779000000000000000e+06,1.157976666666666654e+00,7.581000000000001071e-01,6.156797000000000000e+06
1.782000000000000000e+06,1.177693333333333259e+00,7.676333333333333897e-01,6.165411000000000000e+06
1.785000000000000000e+06,1.167446666666666522e+00,7.639333333333332421e-01,6.177101000000000000e+06
1.788000000000000000e+06,1.165473333333333139e+00,7.666666666666667185e-01,6.187310333333333023e+06
1.791000000000000000e+06,1.163439999999999808e+00,7.588000000000000300e-01,6.197764000000000000e+06
1.794000000000000000e+06,1.159476666666666711e+00,7.612333333333333174e-01,6.208968666666666977e+06
1.797000000000000000e+06,1.157613333333333383e+00,7.597000000000000419e-01,6.218237666666666977e+06
1.800000000000000000e+06,1.172123333333333184e+00,7.658000000000000362e-01,6.230032666666666977e+06
1.803000000000000000e+06,1.157216666666666560e+00,7.604333333333332945e-01,6.240770333333333023e+06
1.806000000000000000e+06,1.154343333333333277e+00,7.576000000000000512e-01,6.249612666666666977e+06
1.809000000000000000e+06,1.162749999999999950e+00,7.629666666666666819e-01,6.261223333333333023e+06
1.812000000000000000e+06,1.180413333333333314e+00,7.724000000000000865e-01,6.272115333333333023e+06
1.815000000000000000e+06,1.159423333333333472e+00,7.600666666666665572e-01,6.281784000000000000e+06
1.818000000000000000e+06,1.155303333333333349e+00,7.586333333333333817e-01,6.293111333333333023e+06
1.821000000000000000e+06,1.156250000000000000e+00,7.602333333333333165e-01,6.302368333333333023e+06
1.824000000000000000e+06,1.166669999999999874e+00,7.646666666666667167e-01,6.312607333333333023e+06
1.827000000000000000e+06,1.159133333333333349e+00,7.591333333333333266e-01,6.322966000000000000e+06
1.830000000000000000e+06,1.165133333333333354e+00,7.619333333333333513e-01,6.333145666666666977e+06
1.833000000000000000e+06,1.166386666666666683e+00,7.642000000000001014e-01,6.344279333333333023e+06
1.836000000000000000e+06,1.175400000000000000e+00,7.689333333333333576e-01,6.354773000000000000e+06
1.839000000000000000e+06,1.145739999999999981e+00,7.536999999999999256e-01,6.364854000000000000e+06
1.842000000000000000e+06,1.159843333333333115e+00,7.612333333333333174e-01,6.376558666666666977e+06
1.845000000000000000e+06,1.156913333333333460e+00,7.583000000000000851e-01,6.386445666666666977e+06
1.848000000000000000e+06,1.159583333333333188e+00,7.604000000000000759e-01,6.395756000000000000e+06
1.851000000000000000e+06,1.163763333333333483e+00,7.639333333333332421e-01,6.406389000000000000e+06
1.854000000000000000e+06,1.167470000000000008e+00,7.648666666666666947e-01,6.417058666666666977e+06
1.857000000000000000e+06,1.161806666666666654e+00,7.568999999999999062e-01,6.427605666666666977e+06
1.860000000000000000e+06,1.165769999999999973e+00,7.623666666666665259e-01,6.438038333333333023e+06
1.863000000000000000e+06,1.166709999999999914e+00,7.633666666666666378e-01,6.448849666666666977e+06
1.866000000000000000e+06,1.161633333333333296e+00,7.606000000000000538e-01,6.459258666666666977e+06
1.869000000000000000e+06,1.163046666666666562e+00,7.613666666666666361e-01,6.469901000000000000e+06
1.872000000000000000e+06,1.173016666666666596e+00,7.649666666666666837e-01,6.480309000000000000e+06
1.875000000000000000e+06,1.175216666666666576e+00,7.709666666666666890e-01,6.491052333333333023e+06
1.878000000000000000e+06,1.159299999999999997e+00,7.606666666666667131e-01,6.502058000000000000e+06
1.881000000000000000e+06,1.160176666666666634e+00,7.586333333333333817e-01,6.512369000000000000e+06
1.884000000000000000e+06,1.164299999999999891e+00,7.644000000000000794e-01,6.522964333333333023e+06
1.887000000000000000e+06,1.174896666666666700e+00,7.680666666666665643e-01,6.533659333333333023e+06
1.890000000000000000e+06,1.160533333333333417e+00,7.601333333333334386e-01,6.542972666666666977e+06
1.893000000000000000e+06,1.171369999999999800e+00,7.660999999999998922e-01,6.554235000000000000e+06
1.896000000000000000e+06,1.162953333333333283e+00,7.612999999999999767e-01,6.564537333333333023e+06
1.899000000000000000e+06,1.161353333333333238e+00,7.590000000000000080e-01,6.574721333333333023e+06
1.902000000000000000e+06,1.177203333333333601e+00,7.671333333333333337e-01,6.586228000000000000e+06
1.905000000000000000e+06,1.163796666666666590e+00,7.598666666666668013e-01,6.595508000000000000e+06
1.908000000000000000e+06,1.167273333333333385e+00,7.649666666666666837e-01,6.605954000000000000e+06
1.911000000000000000e+06,1.155523333333333236e+00,7.581666666666667664e-01,6.616498333333333023e+06
1.914000000000000000e+06,1.175616666666666532e+00,7.679000000000000270e-01,6.626364666666666977e+06
1.917000000000000000e+06,1.157693333333333463e+00,7.570000000000000062e-01,6.638323333333333023e+06
1.920000000000000000e+06,1.177036666666666731e+00,7.684000000000000830e-01,6.648572000000000000e+06
1.923000000000000000e+06,1.185213333333333452e+00,7.728333333333332611e-01,6.657889000000000000e+06
1.926000000000000000e+06,1.159756666666666769e+00,7.587333333333333707e-01,6.668772000000000000e+06
1.929000000000000000e+06,1.155086666666666595e+00,7.559000000000000163e-01,6.679059000000000000e+06
1.932000000000000000e+06,1.161549999999999860e+00,7.625000000000000666e-01,6.689868666666666977e+06
1.935000000000000000e+06,1.165756666666666552e+00,7.625000000000000666e-01,6.700855666666666977e+06
1.938000000000000000e+06,1.171449999999999880e+00,7.686333333333332796e-01,6.710618000000000000e+06
1.941000000000000000e+06,1.165329999999999977e+00,7.614333333333332954e-01,6.721228333333333023e+06
1.944000000000000000e+06,1.158796666666666697e+00,7.616666666666667140e-01,6.732140333333333023e+06
1.947000000000000000e+06,1.152090000000000058e+00,7.556333333333333790e-01,6.742011000000000000e+06
1.950000000000000000e+06,1.157616666666666516e+00,7.602999999999999758e-01,6.753456000000000000e+06
1.953000000000000000e+06,1.176250000000000240e+00,7.675333333333332897e-01,6.764612333333333023e+06
1.956000000000000000e+06,1.160849999999999937e+00,7.615333333333333954e-01,6.774161000000000000e+06
1.959000000000000000e+06,1.154519999999999991e+00,7.530999999999998806e-01,6.784415000000000000e+06
1.962000000000000000e+06,1.164383333333333326e+00,7.605333333333333945e-01,6.794412666666666977e+06
1.965000000000000000e+06,1.162183333333333346e+00,7.606000000000000538e-01,6.804688666666666977e+06
1.968000000000000000e+06,1.173300000000000010e+00,7.678333333333333677e-01,6.816076000000000000e+06
1.971000000000000000e+06,1.178636666666666555e+00,7.698000000000000398e-01,6.826790666666666977e+06
1.974000000000000000e+06,1.159863333333333246e+00,7.605333333333333945e-01,6.836486000000000000e+06
1.977000000000000000e+06,1.166809999999999903e+00,7.641999999999998794e-01,6.847195000000000000e+06
1.980000000000000000e+06,1.173510000000000053e+00,7.667666666666667075e-01,6.858187333333333023e+06
1.983000000000000000e+06,1.152646666666666597e+00,7.551333333333333231e-01,6.867951666666666977e+06


==> data/protein/rbf-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.429753333333333210e+00,1.019000000000000128e+00,4.512333333333333030e+03
3.000000000000000000e+03,1.550576666666666492e+00,8.638333333333333419e-01,1.673466666666666788e+04
6.000000000000000000e+03,1.993179999999999952e+00,8.436333333333333462e-01,2.972733333333333212e+04
9.000000000000000000e+03,2.102146666666666608e+00,8.207666666666666444e-01,4.237733333333333576e+04
1.200000000000000000e+04,2.110293333333333354e+00,8.059666666666666091e-01,5.522933333333333576e+04
1.500000000000000000e+04,1.193936666666666646e+00,7.987333333333332952e-01,7.100833333333332848e+04
1.800000000000000000e+04,1.188260000000000094e+00,7.932666666666666755e-01,8.559000000000000000e+04
2.100000000000000000e+04,1.166286666666666694e+00,7.771000000000000130e-01,1.001206666666666715e+05
2.400000000000000000e+04,1.148846666666666794e+00,7.626333333333333853e-01,1.152826666666666715e+05
2.700000000000000000e+04,1.136723333333333308e+00,7.546666666666667078e-01,1.307893333333333285e+05
3.000000000000000000e+04,1.144533333333333402e+00,7.578666666666666885e-01,1.457350000000000000e+05
3.300000000000000000e+04,1.143223333333333258e+00,7.568666666666666876e-01,1.612660000000000000e+05
3.600000000000000000e+04,1.150713333333333255e+00,7.600333333333333385e-01,1.758330000000000000e+05
3.900000000000000000e+04,1.153376666666666717e+00,7.633999999999999675e-01,1.912536666666666570e+05
4.200000000000000000e+04,1.146943333333333426e+00,7.586333333333333817e-01,2.063510000000000000e+05
4.500000000000000000e+04,1.150666666666666726e+00,7.590333333333333377e-01,2.207756666666666570e+05
4.800000000000000000e+04,1.155563333333333276e+00,7.594333333333334046e-01,2.362866666666666570e+05
5.100000000000000000e+04,1.156873333333333420e+00,7.639666666666666828e-01,2.510556666666666570e+05
5.400000000000000000e+04,1.139716666666666711e+00,7.509000000000000119e-01,2.664400000000000000e+05
5.700000000000000000e+04,1.143586666666666751e+00,7.520333333333333314e-01,2.818506666666666861e+05
6.000000000000000000e+04,1.148686666666666634e+00,7.568666666666666876e-01,2.969283333333333139e+05
6.300000000000000000e+04,1.155490000000000128e+00,7.614333333333332954e-01,3.116343333333333139e+05
6.600000000000000000e+04,1.151729999999999920e+00,7.602666666666667572e-01,3.271486666666666861e+05
6.900000000000000000e+04,1.159676666666666689e+00,7.661333333333333329e-01,3.421446666666666861e+05
7.200000000000000000e+04,1.167340000000000044e+00,7.700000000000000178e-01,3.567580000000000000e+05
7.500000000000000000e+04,1.161543333333333372e+00,7.672666666666666524e-01,3.720133333333333139e+05
7.800000000000000000e+04,1.181129999999999791e+00,7.727333333333333831e-01,3.874220000000000000e+05
8.100000000000000000e+04,1.163026666666666653e+00,7.663666666666667515e-01,4.019603333333333139e+05
8.400000000000000000e+04,1.157423333333333249e+00,7.628000000000000336e-01,4.175113333333333139e+05
8.700000000000000000e+04,1.169976666666666665e+00,7.712666666666666559e-01,4.329860000000000000e+05
9.000000000000000000e+04,1.157276666666666509e+00,7.625000000000000666e-01,4.478106666666666861e+05
9.300000000000000000e+04,1.159590000000000121e+00,7.652666666666666506e-01,4.636486666666666861e+05
9.600000000000000000e+04,1.163036666666666719e+00,7.662666666666666515e-01,4.789093333333333139e+05
9.900000000000000000e+04,1.160153333333333370e+00,7.620666666666666700e-01,4.938736666666666861e+05
1.020000000000000000e+05,1.160036666666666827e+00,7.649333333333333540e-01,5.091916666666666861e+05
1.050000000000000000e+05,1.152523333333333344e+00,7.596333333333333826e-01,5.246610000000000000e+05
1.080000000000000000e+05,1.164866666666666717e+00,7.661666666666665515e-01,5.394920000000000000e+05
1.110000000000000000e+05,1.149523333333333452e+00,7.614000000000000767e-01,5.551616666666666279e+05
1.140000000000000000e+05,1.160979999999999901e+00,7.682333333333333236e-01,5.700136666666666279e+05
1.170000000000000000e+05,1.158266666666666556e+00,7.618333333333332513e-01,5.850300000000000000e+05
1.200000000000000000e+05,1.154136666666666811e+00,7.620999999999998886e-01,6.002860000000000000e+05
1.230000000000000000e+05,1.148733333333333384e+00,7.571333333333333249e-01,6.151273333333333721e+05
1.260000000000000000e+05,1.148896666666666677e+00,7.572333333333333139e-01,6.304170000000000000e+05
1.290000000000000000e+05,1.147169999999999801e+00,7.577333333333333698e-01,6.457720000000000000e+05
1.320000000000000000e+05,1.155626666666666580e+00,7.600999999999999979e-01,6.604740000000000000e+05
1.350000000000000000e+05,1.159593333333333476e+00,7.605333333333333945e-01,6.757976666666666279e+05
1.380000000000000000e+05,1.157643333333333358e+00,7.622666666666666480e-01,6.909070000000000000e+05
1.410000000000000000e+05,1.150129999999999875e+00,7.574999999999999512e-01,7.056956666666666279e+05
1.440000000000000000e+05,1.158689999999999998e+00,7.634333333333334082e-01,7.205440000000000000e+05
1.470000000000000000e+05,1.153903333333333281e+00,7.600999999999999979e-01,7.355776666666666279e+05
1.500000000000000000e+05,1.170056666666666745e+00,7.652999999999999803e-01,7.497573333333333721e+05
1.530000000000000000e+05,1.155273333333333374e+00,7.589333333333332376e-01,7.652800000000000000e+05
1.560000000000000000e+05,1.165246666666666764e+00,7.683666666666666423e-01,7.808450000000000000e+05
1.590000000000000000e+05,1.159833333333333272e+00,7.638666666666665828e-01,7.955300000000000000e+05
1.620000000000000000e+05,1.145066666666666677e+00,7.564999999999999503e-01,8.105433333333333721e+05
1.650000000000000000e+05,1.165113333333333223e+00,7.692333333333333245e-01,8.258483333333333721e+05
1.680000000000000000e+05,1.144106666666666605e+00,7.554333333333334011e-01,8.406466666666666279e+05
1.710000000000000000e+05,1.158063333333333444e+00,7.606999999999999318e-01,8.558226666666666279e+05
1.740000000000000000e+05,1.156859999999999999e+00,7.628000000000000336e-01,8.712106666666666279e+05
1.770000000000000000e+05,1.164433333333333431e+00,7.631999999999999895e-01,8.853663333333333721e+05
1.800000000000000000e+05,1.140973333333333395e+00,7.547000000000000375e-01,9.005196666666666279e+05
1.830000000000000000e+05,1.155909999999999771e+00,7.629333333333333522e-01,9.164266666666666279e+05
1.860000000000000000e+05,1.161783333333333390e+00,7.666000000000000592e-01,9.301123333333333721e+05
1.890000000000000000e+05,1.161800000000000166e+00,7.653333333333334210e-01,9.450660000000000000e+05
1.920000000000000000e+05,1.154893333333333105e+00,7.611333333333334394e-01,9.604683333333333721e+05
1.950000000000000000e+05,1.153576666666666695e+00,7.608333333333333615e-01,9.747740000000000000e+05
1.980000000000000000e+05,1.159343333333333392e+00,7.630666666666666709e-01,9.900350000000000000e+05
2.010000000000000000e+05,1.154330000000000078e+00,7.585999999999999410e-01,1.005355666666666628e+06
2.040000000000000000e+05,1.133833333333333249e+00,7.481666666666666465e-01,1.019435666666666628e+06
2.070000000000000000e+05,1.143033333333333346e+00,7.529666666666666730e-01,1.034818666666666628e+06
2.100000000000000000e+05,1.153003333333333158e+00,7.588666666666666893e-01,1.049875333333333256e+06
2.130000000000000000e+05,1.142336666666666556e+00,7.524333333333332874e-01,1.064386000000000000e+06
2.160000000000000000e+05,1.146656666666666657e+00,7.554999999999999494e-01,1.079631333333333256e+06
2.190000000000000000e+05,1.147270000000000012e+00,7.555999999999999384e-01,1.094745666666666744e+06
2.220000000000000000e+05,1.146566666666666734e+00,7.536999999999999256e-01,1.109718666666666744e+06
2.250000000000000000e+05,1.154460000000000042e+00,7.599333333333334606e-01,1.125043666666666744e+06
2.280000000000000000e+05,1.160390000000000033e+00,7.640333333333333421e-01,1.140034333333333256e+06
2.310000000000000000e+05,1.146703333333333408e+00,7.563333333333334130e-01,1.155191333333333256e+06
2.340000000000000000e+05,1.149750000000000050e+00,7.588666666666666893e-01,1.170435333333333256e+06
2.370000000000000000e+05,1.151343333333333163e+00,7.566000000000000503e-01,1.186194666666666744e+06
2.400000000000000000e+05,1.158523333333333349e+00,7.601999999999998758e-01,1.200407000000000000e+06
2.430000000000000000e+05,1.144556666666666667e+00,7.523666666666666281e-01,1.215971000000000000e+06
2.460000000000000000e+05,1.151776666666666671e+00,7.553999999999999604e-01,1.231931000000000000e+06
2.490000000000000000e+05,1.132766666666666699e+00,7.471333333333332050e-01,1.246368333333333256e+06
2.520000000000000000e+05,1.151376666666666715e+00,7.571666666666666545e-01,1.261819333333333256e+06
2.550000000000000000e+05,1.161693333333333245e+00,7.623000000000000886e-01,1.277519333333333256e+06
2.580000000000000000e+05,1.161093333333333311e+00,7.662333333333334329e-01,1.291991000000000000e+06
2.610000000000000000e+05,1.153249999999999886e+00,7.576666666666667105e-01,1.307198000000000000e+06
2.640000000000000000e+05,1.146403333333333441e+00,7.538999999999999035e-01,1.323099000000000000e+06
2.670000000000000000e+05,1.144440000000000124e+00,7.539000000000001256e-01,1.338098333333333256e+06
2.700000000000000000e+05,1.157189999999999941e+00,7.588666666666666893e-01,1.353407000000000000e+06
2.730000000000000000e+05,1.152106666666666612e+00,7.581000000000001071e-01,1.368660333333333256e+06
2.760000000000000000e+05,1.156186666666666696e+00,7.607666666666667021e-01,1.383424333333333256e+06
2.790000000000000000e+05,1.136363333333333392e+00,7.479333333333332279e-01,1.398736333333333256e+06
2.820000000000000000e+05,1.163733333333333286e+00,7.653333333333334210e-01,1.414846333333333256e+06
2.850000000000000000e+05,1.143656666666666766e+00,7.534333333333332883e-01,1.429330000000000000e+06
2.880000000000000000e+05,1.148146666666666649e+00,7.569333333333333469e-01,1.444622000000000000e+06
2.910000000000000000e+05,1.152286666666666681e+00,7.557666666666665867e-01,1.460475333333333256e+06
2.940000000000000000e+05,1.155499999999999972e+00,7.616999999999999327e-01,1.475657333333333256e+06
2.970000000000000000e+05,1.164396666666666746e+00,7.631000000000000005e-01,1.491558666666666744e+06
3.000000000000000000e+05,1.140893333333333315e+00,7.528000000000000247e-01,1.506149333333333256e+06
3.030000000000000000e+05,1.148553333333333315e+00,7.562666666666665316e-01,1.521513333333333256e+06
3.060000000000000000e+05,1.152346666666666630e+00,7.568000000000000282e-01,1.536031000000000000e+06
3.090000000000000000e+05,1.147506666666666453e+00,7.545999999999999375e-01,1.551256000000000000e+06
3.120000000000000000e+05,1.154296666666666749e+00,7.614000000000000767e-01,1.566430333333333256e+06
3.150000000000000000e+05,1.161753333333333194e+00,7.601666666666666572e-01,1.581079000000000000e+06
3.180000000000000000e+05,1.155806666666666649e+00,7.617333333333333734e-01,1.596267000000000000e+06
3.210000000000000000e+05,1.150823333333333309e+00,7.582333333333334258e-01,1.611199333333333256e+06
3.240000000000000000e+05,1.158030000000000115e+00,7.575333333333332808e-01,1.625658000000000000e+06
3.270000000000000000e+05,1.152129999999999876e+00,7.587000000000000410e-01,1.641032000000000000e+06
3.300000000000000000e+05,1.149786666666666735e+00,7.571999999999999842e-01,1.656426333333333256e+06
3.330000000000000000e+05,1.149696666666666589e+00,7.551666666666667638e-01,1.671357333333333256e+06
3.360000000000000000e+05,1.149713333333333365e+00,7.576666666666665995e-01,1.686358000000000000e+06
3.390000000000000000e+05,1.146756666666666646e+00,7.574999999999999512e-01,1.701544333333333256e+06
3.420000000000000000e+05,1.150683333333333280e+00,7.582666666666666444e-01,1.716527333333333256e+06
3.450000000000000000e+05,1.164490000000000025e+00,7.652999999999999803e-01,1.731784333333333256e+06
3.480000000000000000e+05,1.160700000000000065e+00,7.618999999999999106e-01,1.746602666666666744e+06
3.510000000000000000e+05,1.161850000000000049e+00,7.624333333333331852e-01,1.761354333333333256e+06
3.540000000000000000e+05,1.151576666666666693e+00,7.535666666666666069e-01,1.776211000000000000e+06
3.570000000000000000e+05,1.143906666666666627e+00,7.517999999999999128e-01,1.791441333333333256e+06
3.600000000000000000e+05,1.146493333333333142e+00,7.566333333333332689e-01,1.806531333333333256e+06
3.630000000000000000e+05,1.153543333333333143e+00,7.578666666666666885e-01,1.820787000000000000e+06
3.660000000000000000e+05,1.160640000000000116e+00,7.616333333333334954e-01,1.835831333333333256e+06
3.690000000000000000e+05,1.163140000000000063e+00,7.641666666666666607e-01,1.851433666666666744e+06
3.720000000000000000e+05,1.149503333333333321e+00,7.562333333333333130e-01,1.866427666666666744e+06
3.750000000000000000e+05,1.156753333333333300e+00,7.597999999999999199e-01,1.880426000000000000e+06
3.780000000000000000e+05,1.147999999999999909e+00,7.583333333333333037e-01,1.895491333333333256e+06
3.810000000000000000e+05,1.158640000000000114e+00,7.605666666666666131e-01,1.910008000000000000e+06
3.840000000000000000e+05,1.148113333333333097e+00,7.558666666666665757e-01,1.925001000000000000e+06
3.870000000000000000e+05,1.168330000000000091e+00,7.642999999999999794e-01,1.940496666666666744e+06
3.900000000000000000e+05,1.153680000000000039e+00,7.570999999999999952e-01,1.955141333333333256e+06
3.930000000000000000e+05,1.150313333333333299e+00,7.569333333333333469e-01,1.970180000000000000e+06
3.960000000000000000e+05,1.145599999999999952e+00,7.544666666666666188e-01,1.985801666666666744e+06
3.990000000000000000e+05,1.165423333333333256e+00,7.649333333333333540e-01,2.001038666666666744e+06
4.020000000000000000e+05,1.155399999999999983e+00,7.586666666666666003e-01,2.015255333333333256e+06
4.050000000000000000e+05,1.154179999999999984e+00,7.602666666666665352e-01,2.030382333333333256e+06
4.080000000000000000e+05,1.147750000000000048e+00,7.564333333333334020e-01,2.045454666666666744e+06
4.110000000000000000e+05,1.167103333333333381e+00,7.651999999999999913e-01,2.059817000000000000e+06
4.140000000000000000e+05,1.154863333333333131e+00,7.587666666666667004e-01,2.074852000000000000e+06
4.170000000000000000e+05,1.155653333333333421e+00,7.599666666666666792e-01,2.089911000000000000e+06
4.200000000000000000e+05,1.150356666666666694e+00,7.570000000000000062e-01,2.104597666666666511e+06
4.230000000000000000e+05,1.145903333333333274e+00,7.536000000000000476e-01,2.119784333333333489e+06
4.260000000000000000e+05,1.159070000000000045e+00,7.604666666666667352e-01,2.134796666666666511e+06
4.290000000000000000e+05,1.155116666666666569e+00,7.616999999999999327e-01,2.149527000000000000e+06
4.320000000000000000e+05,1.143939999999999957e+00,7.532333333333333103e-01,2.164992333333333489e+06
4.350000000000000000e+05,1.162580000000000169e+00,7.637333333333332641e-01,2.180307666666666511e+06
4.380000000000000000e+05,1.153069999999999817e+00,7.585666666666667224e-01,2.195308666666666511e+06
4.410000000000000000e+05,1.149666666666666837e+00,7.525666666666666060e-01,2.210055000000000000e+06
4.440000000000000000e+05,1.151033333333333353e+00,7.587333333333333707e-01,2.224872333333333489e+06
4.470000000000000000e+05,1.160616666666666630e+00,7.613666666666666361e-01,2.239792333333333489e+06
4.500000000000000000e+05,1.156823333333333315e+00,7.591999999999999860e-01,2.254299333333333489e+06
4.530000000000000000e+05,1.157436666666666669e+00,7.578999999999999071e-01,2.269457666666666511e+06
4.560000000000000000e+05,1.163336666666666686e+00,7.636666666666668268e-01,2.284903333333333489e+06
4.590000000000000000e+05,1.161260000000000181e+00,7.624999999999998446e-01,2.299253000000000000e+06
4.620000000000000000e+05,1.165056666666666629e+00,7.624000000000000776e-01,2.315938000000000000e+06
4.650000000000000000e+05,1.157753333333333190e+00,7.609000000000000208e-01,2.330238666666666511e+06
4.680000000000000000e+05,1.149149999999999894e+00,7.549666666666666748e-01,2.345560333333333489e+06
4.710000000000000000e+05,1.159323333333333261e+00,7.604999999999999538e-01,2.360056000000000000e+06
4.740000000000000000e+05,1.161256666666666604e+00,7.632666666666666488e-01,2.375327000000000000e+06
4.770000000000000000e+05,1.150159999999999849e+00,7.541999999999999815e-01,2.390834000000000000e+06
4.800000000000000000e+05,1.156433333333333424e+00,7.608666666666666911e-01,2.405593666666666511e+06
4.830000000000000000e+05,1.175776666666666692e+00,7.692333333333333245e-01,2.420931000000000000e+06
4.860000000000000000e+05,1.174719999999999986e+00,7.679333333333334677e-01,2.435877000000000000e+06
4.890000000000000000e+05,1.161580000000000057e+00,7.658666666666666956e-01,2.450869666666666511e+06
4.920000000000000000e+05,1.143569999999999975e+00,7.510666666666666602e-01,2.465506000000000000e+06
4.950000000000000000e+05,1.167466666666666653e+00,7.625666666666667259e-01,2.481007666666666511e+06
4.980000000000000000e+05,1.164096666666666557e+00,7.608333333333332504e-01,2.496381000000000000e+06
5.010000000000000000e+05,1.155526666666666591e+00,7.567000000000000393e-01,2.510936333333333489e+06
5.040000000000000000e+05,1.148423333333333352e+00,7.551666666666667638e-01,2.525996666666666511e+06
5.070000000000000000e+05,1.158700000000000063e+00,7.599999999999998979e-01,2.541314666666666511e+06
5.100000000000000000e+05,1.173399999999999999e+00,7.684000000000000830e-01,2.556768000000000000e+06
5.130000000000000000e+05,1.156683333333333286e+00,7.598666666666668013e-01,2.571407000000000000e+06
5.160000000000000000e+05,1.155866666666666598e+00,7.588333333333334707e-01,2.586310666666666511e+06
5.190000000000000000e+05,1.164170000000000149e+00,7.648666666666666947e-01,2.601668000000000000e+06
5.220000000000000000e+05,1.161010000000000097e+00,7.611333333333333284e-01,2.616087666666666511e+06
5.250000000000000000e+05,1.160683333333333289e+00,7.593999999999999639e-01,2.631274333333333489e+06
5.280000000000000000e+05,1.147426666666666817e+00,7.554333333333334011e-01,2.646711666666666511e+06
5.310000000000000000e+05,1.151646666666666707e+00,7.559333333333334570e-01,2.661814000000000000e+06
5.340000000000000000e+05,1.160553333333333326e+00,7.583999999999999631e-01,2.676637666666666511e+06
5.370000000000000000e+05,1.164626666666666699e+00,7.639666666666666828e-01,2.691983333333333489e+06
5.400000000000000000e+05,1.157059999999999977e+00,7.587000000000000410e-01,2.707391000000000000e+06
5.430000000000000000e+05,1.168653333333333322e+00,7.631999999999999895e-01,2.721482333333333489e+06
5.460000000000000000e+05,1.162473333333333469e+00,7.606333333333333835e-01,2.736703333333333489e+06
5.490000000000000000e+05,1.151296666666666857e+00,7.552333333333333121e-01,2.752321333333333489e+06
5.520000000000000000e+05,1.154133333333333455e+00,7.574999999999999512e-01,2.767481666666666511e+06
5.550000000000000000e+05,1.151620000000000088e+00,7.538666666666666849e-01,2.782697000000000000e+06
5.580000000000000000e+05,1.156763333333333366e+00,7.567666666666666986e-01,2.797739000000000000e+06
5.610000000000000000e+05,1.165809999999999791e+00,7.665000000000000702e-01,2.812916333333333489e+06
5.640000000000000000e+05,1.160653333333333315e+00,7.630666666666666709e-01,2.827442000000000000e+06
5.670000000000000000e+05,1.170530000000000070e+00,7.664666666666667405e-01,2.842895666666666511e+06
5.700000000000000000e+05,1.164250000000000007e+00,7.608333333333333615e-01,2.859073333333333489e+06
5.730000000000000000e+05,1.157036666666666713e+00,7.598333333333333606e-01,2.872681333333333489e+06
5.760000000000000000e+05,1.158600000000000074e+00,7.607333333333333725e-01,2.887260666666666511e+06
5.790000000000000000e+05,1.142783333333333262e+00,7.514666666666666162e-01,2.902533333333333489e+06
5.820000000000000000e+05,1.147550000000000070e+00,7.525666666666666060e-01,2.917720000000000000e+06
5.850000000000000000e+05,1.150993333333333313e+00,7.534666666666666179e-01,2.932640333333333489e+06
5.880000000000000000e+05,1.147899999999999920e+00,7.532333333333333103e-01,2.947720000000000000e+06
5.910000000000000000e+05,1.146146666666666647e+00,7.551999999999999824e-01,2.962877333333333489e+06
5.940000000000000000e+05,1.142063333333333430e+00,7.526333333333332654e-01,2.977646666666666511e+06
5.970000000000000000e+05,1.152696666666666703e+00,7.573333333333334139e-01,2.992011333333333489e+06
6.000000000000000000e+05,1.151129999999999987e+00,7.555999999999999384e-01,3.007329333333333489e+06
6.030000000000000000e+05,1.157229999999999981e+00,7.602000000000000979e-01,3.022428333333333489e+06
6.060000000000000000e+05,1.144153333333333356e+00,7.516333333333333755e-01,3.037528666666666511e+06
6.090000000000000000e+05,1.142726666666666668e+00,7.509000000000000119e-01,3.053261000000000000e+06
6.120000000000000000e+05,1.143939999999999957e+00,7.532333333333331993e-01,3.068503000000000000e+06
6.150000000000000000e+05,1.148553333333333315e+00,7.552333333333333121e-01,3.082865000000000000e+06
6.180000000000000000e+05,1.157133333333333347e+00,7.584333333333334037e-01,3.098769333333333489e+06
6.210000000000000000e+05,1.147646666666666704e+00,7.551333333333333231e-01,3.114158333333333489e+06
6.240000000000000000e+05,1.141856666666666742e+00,7.521666666666666501e-01,3.129410000000000000e+06
6.270000000000000000e+05,1.161240000000000050e+00,7.569333333333333469e-01,3.144257000000000000e+06
6.300000000000000000e+05,1.155640000000000001e+00,7.588333333333333597e-01,3.159274000000000000e+06
6.330000000000000000e+05,1.147586666666666533e+00,7.557000000000000384e-01,3.174204000000000000e+06
6.360000000000000000e+05,1.148409999999999931e+00,7.560333333333333350e-01,3.189133000000000000e+06
6.390000000000000000e+05,1.152030000000000109e+00,7.541333333333333222e-01,3.204220333333333489e+06
6.420000000000000000e+05,1.168946666666666800e+00,7.638666666666665828e-01,3.219753333333333489e+06
6.450000000000000000e+05,1.143449999999999855e+00,7.507333333333333636e-01,3.234925666666666511e+06
6.480000000000000000e+05,1.153170000000000028e+00,7.553666666666666307e-01,3.250034000000000000e+06
6.510000000000000000e+05,1.143966666666666576e+00,7.536999999999999256e-01,3.265486333333333489e+06
6.540000000000000000e+05,1.164039999999999964e+00,7.631333333333333302e-01,3.280498333333333489e+06
6.570000000000000000e+05,1.140523333333333333e+00,7.489666666666666694e-01,3.295622000000000000e+06
6.600000000000000000e+05,1.154516666666666636e+00,7.573666666666666325e-01,3.311269000000000000e+06
6.630000000000000000e+05,1.147199999999999998e+00,7.543666666666667409e-01,3.326717333333333489e+06
6.660000000000000000e+05,1.129433333333333289e+00,7.441333333333334243e-01,3.342047000000000000e+06
6.690000000000000000e+05,1.144580000000000153e+00,7.520999999999999908e-01,3.356597666666666511e+06
6.720000000000000000e+05,1.159389999999999921e+00,7.614000000000000767e-01,3.371743333333333489e+06
6.750000000000000000e+05,1.161689999999999889e+00,7.600333333333333385e-01,3.387377000000000000e+06
6.780000000000000000e+05,1.128256666666666685e+00,7.423666666666667302e-01,3.402460666666666511e+06
6.810000000000000000e+05,1.158820000000000183e+00,7.606666666666667131e-01,3.417076333333333489e+06
6.840000000000000000e+05,1.155413333333333403e+00,7.596666666666666012e-01,3.432530333333333489e+06
6.870000000000000000e+05,1.158870000000000067e+00,7.601666666666666572e-01,3.448136666666666511e+06
6.900000000000000000e+05,1.148199999999999887e+00,7.530999999999999917e-01,3.463177333333333489e+06
6.930000000000000000e+05,1.154526666666666479e+00,7.588333333333333597e-01,3.478424666666666511e+06
6.960000000000000000e+05,1.151773333333333094e+00,7.544999999999998375e-01,3.493839333333333489e+06
6.990000000000000000e+05,1.157466666666666644e+00,7.632666666666666488e-01,3.510506333333333489e+06
7.020000000000000000e+05,1.154973333333333407e+00,7.578333333333334698e-01,3.523963000000000000e+06
7.050000000000000000e+05,1.162893333333333556e+00,7.593666666666666343e-01,3.538969666666666511e+06
7.080000000000000000e+05,1.150703333333333411e+00,7.541666666666667629e-01,3.554628000000000000e+06
7.110000000000000000e+05,1.164863333333333362e+00,7.639666666666666828e-01,3.570146333333333489e+06
7.140000000000000000e+05,1.147623333333333440e+00,7.513999999999999568e-01,3.585072333333333489e+06
7.170000000000000000e+05,1.165323333333333267e+00,7.642666666666667608e-01,3.600221000000000000e+06
7.200000000000000000e+05,1.169776666666666687e+00,7.658999999999999142e-01,3.615613000000000000e+06
7.230000000000000000e+05,1.129223333333333246e+00,7.453333333333332922e-01,3.630966666666666511e+06
7.260000000000000000e+05,1.146253333333333346e+00,7.549000000000000155e-01,3.645919333333333489e+06
7.290000000000000000e+05,1.154120000000000035e+00,7.607666666666667021e-01,3.661070000000000000e+06
7.320000000000000000e+05,1.145173333333333376e+00,7.525333333333333874e-01,3.676551333333333489e+06
7.350000000000000000e+05,1.145669999999999966e+00,7.516333333333333755e-01,3.691974000000000000e+06
7.380000000000000000e+05,1.161506666666666687e+00,7.620999999999998886e-01,3.706798000000000000e+06
7.410000000000000000e+05,1.150383333333333313e+00,7.566333333333332689e-01,3.721569666666666511e+06
7.440000000000000000e+05,1.139873333333333294e+00,7.484999999999999432e-01,3.737278000000000000e+06
7.470000000000000000e+05,1.166369999999999907e+00,7.671333333333333337e-01,3.752607666666666511e+06
7.500000000000000000e+05,1.129446666666666710e+00,7.446666666666666989e-01,3.767232666666666511e+06
7.530000000000000000e+05,1.150433333333333197e+00,7.548333333333333561e-01,3.782485666666666511e+06
7.560000000000000000e+05,1.156839999999999868e+00,7.607666666666667021e-01,3.797881000000000000e+06
7.590000000000000000e+05,1.153129999999999988e+00,7.559666666666666757e-01,3.813101000000000000e+06
7.620000000000000000e+05,1.159599999999999964e+00,7.625333333333333963e-01,3.827652666666666511e+06
7.650000000000000000e+05,1.147516666666666518e+00,7.543333333333333002e-01,3.843003333333333489e+06
7.680000000000000000e+05,1.138216666666666654e+00,7.476333333333333719e-01,3.858221666666666511e+06
7.710000000000000000e+05,1.151669999999999972e+00,7.580333333333332257e-01,3.873681666666666511e+06
7.740000000000000000e+05,1.147303333333333564e+00,7.536333333333332662e-01,3.888473000000000000e+06
7.770000000000000000e+05,1.159029999999999783e+00,7.601999999999998758e-01,3.903558000000000000e+06
7.800000000000000000e+05,1.165219999999999922e+00,7.628000000000000336e-01,3.918977333333333489e+06
7.830000000000000000e+05,1.151043333333333196e+00,7.540666666666666629e-01,3.933703333333333489e+06
7.860000000000000000e+05,1.148269999999999902e+00,7.557000000000000384e-01,3.948430333333333489e+06
7.890000000000000000e+05,1.147453333333333214e+00,7.521333333333334314e-01,3.963759000000000000e+06
7.920000000000000000e+05,1.150266666666666771e+00,7.563666666666666316e-01,3.978862333333333489e+06
7.950000000000000000e+05,1.143559999999999910e+00,7.501999999999999780e-01,3.993982333333333489e+06
7.980000000000000000e+05,1.162873333333333203e+00,7.623666666666667480e-01,4.008602333333333489e+06
8.010000000000000000e+05,1.165866666666666829e+00,7.642000000000001014e-01,4.023828000000000000e+06
8.040000000000000000e+05,1.158013333333333561e+00,7.556333333333333790e-01,4.039248666666666511e+06
8.070000000000000000e+05,1.140003333333333257e+00,7.508666666666666822e-01,4.054809333333333489e+06
8.100000000000000000e+05,1.145149999999999890e+00,7.544666666666666188e-01,4.069348666666666511e+06
8.130000000000000000e+05,1.144039999999999946e+00,7.530999999999999917e-01,4.084851333333333489e+06
8.160000000000000000e+05,1.158696666666666486e+00,7.601000000000001089e-01,4.100289333333333489e+06
8.190000000000000000e+05,1.158826666666666672e+00,7.599666666666666792e-01,4.115488000000000000e+06
8.220000000000000000e+05,1.162553333333333327e+00,7.627333333333332632e-01,4.129868333333333489e+06
8.250000000000000000e+05,1.142583333333333284e+00,7.505000000000000560e-01,4.145339333333333489e+06
8.280000000000000000e+05,1.148430000000000062e+00,7.549666666666666748e-01,4.160890333333333489e+06
8.310000000000000000e+05,1.153853333333333397e+00,7.561333333333334350e-01,4.176166666666666511e+06
8.340000000000000000e+05,1.145396666666666619e+00,7.525000000000000577e-01,4.190741666666666511e+06
8.370000000000000000e+05,1.161130000000000217e+00,7.597999999999999199e-01,4.206143333333333023e+06
8.400000000000000000e+05,1.155556666666666565e+00,7.585666666666665003e-01,4.221505000000000000e+06
8.430000000000000000e+05,1.166680000000000161e+00,7.642000000000001014e-01,4.236327000000000000e+06
8.460000000000000000e+05,1.148743333333333227e+00,7.547000000000000375e-01,4.251089000000000000e+06
8.490000000000000000e+05,1.152779999999999916e+00,7.614000000000000767e-01,4.266210000000000000e+06
8.520000000000000000e+05,1.148579999999999934e+00,7.553666666666666307e-01,4.281550000000000000e+06
8.550000000000000000e+05,1.140130000000000088e+00,7.501333333333333186e-01,4.296859666666666977e+06
8.580000000000000000e+05,1.139310000000000045e+00,7.479000000000000092e-01,4.313138000000000000e+06
8.610000000000000000e+05,1.148283333333333323e+00,7.532999999999999696e-01,4.326983333333333023e+06
8.640000000000000000e+05,1.147876666666666656e+00,7.553333333333333011e-01,4.342211666666666977e+06
8.670000000000000000e+05,1.149153333333333471e+00,7.548333333333333561e-01,4.357591333333333023e+06
8.700000000000000000e+05,1.139929999999999888e+00,7.520333333333333314e-01,4.372349666666666977e+06
8.730000000000000000e+05,1.143526666666666580e+00,7.519666666666666721e-01,4.387492000000000000e+06
8.760000000000000000e+05,1.152786666666666626e+00,7.538666666666666849e-01,4.403107333333333023e+06
8.790000000000000000e+05,1.149909999999999988e+00,7.572666666666667545e-01,4.418621666666666977e+06
8.820000000000000000e+05,1.141733333333333489e+00,7.512333333333334195e-01,4.433823333333333023e+06
8.850000000000000000e+05,1.165126666666666644e+00,7.667333333333333778e-01,4.448896333333333023e+06
8.880000000000000000e+05,1.176386666666666692e+00,7.701999999999999957e-01,4.464074333333333023e+06
8.910000000000000000e+05,1.158726666666666683e+00,7.614666666666666250e-01,4.479791333333333023e+06
8.940000000000000000e+05,1.145780000000000021e+00,7.530333333333333323e-01,4.494609000000000000e+06
8.970000000000000000e+05,1.163693333333333246e+00,7.614666666666666250e-01,4.509319666666666977e+06
9.000000000000000000e+05,1.159016666666666584e+00,7.609333333333333504e-01,4.524699666666666977e+06
9.030000000000000000e+05,1.166453333333333342e+00,7.648333333333333650e-01,4.540146333333333023e+06
9.060000000000000000e+05,1.139789999999999859e+00,7.496333333333332627e-01,4.555504333333333023e+06
9.090000000000000000e+05,1.143589999999999884e+00,7.515999999999999348e-01,4.569862666666666977e+06
9.120000000000000000e+05,1.160590000000000011e+00,7.625333333333333963e-01,4.585281000000000000e+06
9.150000000000000000e+05,1.155476666666666707e+00,7.593333333333333046e-01,4.600585666666666977e+06
9.180000000000000000e+05,1.152430000000000065e+00,7.570666666666666655e-01,4.615840333333333023e+06
9.210000000000000000e+05,1.137373333333333347e+00,7.448666666666666769e-01,4.630751000000000000e+06
9.240000000000000000e+05,1.139336666666666664e+00,7.513333333333332975e-01,4.646314000000000000e+06
9.270000000000000000e+05,1.159783333333333388e+00,7.565333333333333909e-01,4.661552333333333023e+06
9.300000000000000000e+05,1.152723333333333322e+00,7.546666666666665968e-01,4.676873333333333023e+06
9.330000000000000000e+05,1.160993333333333322e+00,7.639999999999999014e-01,4.691651000000000000e+06
9.360000000000000000e+05,1.141863333333333230e+00,7.498999999999999000e-01,4.706513333333333023e+06
9.390000000000000000e+05,1.151023333333333509e+00,7.557000000000000384e-01,4.722253333333333023e+06
9.420000000000000000e+05,1.141773333333333307e+00,7.517666666666666941e-01,4.737872333333333023e+06
9.450000000000000000e+05,1.139803333333333279e+00,7.492333333333333067e-01,4.752878000000000000e+06
9.480000000000000000e+05,1.154486666666666661e+00,7.604333333333332945e-01,4.767288000000000000e+06
9.510000000000000000e+05,1.160066666666666579e+00,7.597999999999999199e-01,4.782566000000000000e+06
9.540000000000000000e+05,1.138246666666666629e+00,7.498000000000000220e-01,4.798114000000000000e+06
9.570000000000000000e+05,1.147080000000000100e+00,7.527333333333333654e-01,4.813444000000000000e+06
9.600000000000000000e+05,1.156536666666666546e+00,7.595666666666666123e-01,4.827941000000000000e+06
9.630000000000000000e+05,1.149670000000000192e+00,7.542666666666667519e-01,4.843321333333333023e+06
9.660000000000000000e+05,1.140490000000000004e+00,7.513666666666667382e-01,4.858491666666666977e+06
9.690000000000000000e+05,1.137889999999999846e+00,7.471333333333333160e-01,4.873546333333333023e+06
9.720000000000000000e+05,1.154516666666666636e+00,7.571999999999999842e-01,4.888148666666666977e+06
9.750000000000000000e+05,1.152599999999999847e+00,7.584333333333334037e-01,4.903164000000000000e+06
9.780000000000000000e+05,1.153179999999999872e+00,7.562333333333333130e-01,4.918720000000000000e+06
9.810000000000000000e+05,1.151270000000000016e+00,7.588333333333333597e-01,4.933742333333333023e+06
9.840000000000000000e+05,1.149516666666666742e+00,7.556666666666668197e-01,4.948641000000000000e+06
9.870000000000000000e+05,1.154466666666666752e+00,7.581333333333333258e-01,4.963857666666666977e+06
9.900000000000000000e+05,1.156716666666666837e+00,7.606666666666667131e-01,4.979415666666666977e+06
9.930000000000000000e+05,1.145199999999999996e+00,7.519666666666666721e-01,4.995267666666666977e+06
9.960000000000000000e+05,1.147536666666666649e+00,7.552666666666666417e-01,5.010511000000000000e+06
9.990000000000000000e+05,1.136063333333333425e+00,7.493999999999999551e-01,5.024997666666666977e+06
1.002000000000000000e+06,1.167913333333333581e+00,7.635666666666667268e-01,5.040693666666666977e+06
1.005000000000000000e+06,1.150566666666666515e+00,7.569666666666665655e-01,5.056245000000000000e+06
1.008000000000000000e+06,1.169159999999999977e+00,7.644666666666667387e-01,5.071694333333333023e+06
1.011000000000000000e+06,1.152139999999999942e+00,7.548000000000000265e-01,5.086319000000000000e+06
1.014000000000000000e+06,1.174503333333333233e+00,7.645666666666667277e-01,5.101406666666666977e+06
1.017000000000000000e+06,1.158326666666666727e+00,7.610666666666666691e-01,5.116861000000000000e+06
1.020000000000000000e+06,1.146010000000000195e+00,7.535999999999999366e-01,5.132395000000000000e+06
1.023000000000000000e+06,1.149806666666666644e+00,7.554666666666666197e-01,5.147610333333333023e+06
1.026000000000000000e+06,1.152796666666666470e+00,7.555999999999999384e-01,5.162004666666666977e+06
1.029000000000000000e+06,1.143843333333333545e+00,7.500000000000000000e-01,5.177392666666666977e+06
1.032000000000000000e+06,1.148233333333333217e+00,7.550999999999999934e-01,5.192887333333333023e+06
1.035000000000000000e+06,1.138626666666666898e+00,7.475666666666667126e-01,5.208009333333333023e+06
1.038000000000000000e+06,1.142073333333333274e+00,7.480999999999999872e-01,5.222550666666666977e+06
1.041000000000000000e+06,1.147913333333333341e+00,7.552666666666666417e-01,5.237639666666666977e+06
1.044000000000000000e+06,1.134923333333333284e+00,7.466333333333333711e-01,5.252767000000000000e+06
1.047000000000000000e+06,1.131863333333333443e+00,7.466333333333333711e-01,5.269680333333333023e+06
1.050000000000000000e+06,1.153100000000000014e+00,7.592333333333333156e-01,5.283025333333333023e+06
1.053000000000000000e+06,1.148516666666666852e+00,7.561333333333334350e-01,5.297760000000000000e+06
1.056000000000000000e+06,1.156873333333333420e+00,7.595000000000000639e-01,5.313380333333333023e+06
1.059000000000000000e+06,1.146373333333333244e+00,7.567666666666666986e-01,5.328760000000000000e+06
1.062000000000000000e+06,1.145903333333333274e+00,7.541000000000001036e-01,5.344589666666666977e+06
1.065000000000000000e+06,1.160389999999999810e+00,7.627333333333332632e-01,5.359602000000000000e+06
1.068000000000000000e+06,1.139493333333333469e+00,7.501999999999999780e-01,5.374928000000000000e+06
1.071000000000000000e+06,1.140676666666666561e+00,7.490333333333333288e-01,5.390075666666666977e+06
1.074000000000000000e+06,1.162376666666666614e+00,7.601666666666666572e-01,5.405158333333333023e+06
1.077000000000000000e+06,1.149676666666666458e+00,7.528333333333332433e-01,5.420548000000000000e+06
1.080000000000000000e+06,1.145726666666666782e+00,7.538000000000000256e-01,5.435311333333333023e+06
1.083000000000000000e+06,1.161599999999999966e+00,7.625000000000000666e-01,5.450785000000000000e+06
1.086000000000000000e+06,1.157796666666666807e+00,7.581999999999999851e-01,5.466598000000000000e+06
1.089000000000000000e+06,1.160663333333333602e+00,7.603333333333334165e-01,5.481391000000000000e+06
1.092000000000000000e+06,1.137103333333333355e+00,7.483999999999998431e-01,5.495962333333333023e+06
1.095000000000000000e+06,1.150610000000000133e+00,7.543333333333333002e-01,5.511080000000000000e+06
1.098000000000000000e+06,1.171353333333333246e+00,7.655333333333332879e-01,5.526682000000000000e+06
1.101000000000000000e+06,1.146796666666666686e+00,7.522000000000000908e-01,5.541801666666666977e+06
1.104000000000000000e+06,1.153520000000000101e+00,7.591333333333333266e-01,5.556998000000000000e+06
1.107000000000000000e+06,1.180556666666666699e+00,7.720333333333333492e-01,5.571618000000000000e+06
1.110000000000000000e+06,1.171110000000000095e+00,7.649000000000000243e-01,5.587012333333333023e+06
1.113000000000000000e+06,1.167263333333333319e+00,7.623666666666667480e-01,5.602208666666666977e+06
1.116000000000000000e+06,1.155586666666666540e+00,7.600666666666665572e-01,5.617538000000000000e+06
1.119000000000000000e+06,1.150610000000000133e+00,7.567333333333333689e-01,5.632724666666666977e+06
1.122000000000000000e+06,1.163070000000000048e+00,7.643666666666666387e-01,5.647270666666666977e+06
1.125000000000000000e+06,1.157596666666666607e+00,7.588666666666666893e-01,5.662619333333333023e+06
1.128000000000000000e+06,1.137830000000000119e+00,7.472666666666666346e-01,5.677977000000000000e+06
1.131000000000000000e+06,1.152976666666666761e+00,7.557999999999999163e-01,5.693141333333333023e+06
1.134000000000000000e+06,1.146633333333333171e+00,7.529666666666666730e-01,5.708479000000000000e+06
1.137000000000000000e+06,1.156923333333333304e+00,7.553666666666666307e-01,5.722869000000000000e+06
1.140000000000000000e+06,1.155033333333333356e+00,7.607000000000000428e-01,5.738101333333333023e+06
1.143000000000000000e+06,1.166906666666666537e+00,7.649333333333334650e-01,5.753345333333333023e+06
1.146000000000000000e+06,1.160436666666666783e+00,7.595333333333332826e-01,5.768774000000000000e+06
1.149000000000000000e+06,1.171023333333333305e+00,7.669333333333333558e-01,5.783484666666666977e+06
1.152000000000000000e+06,1.156556666666666677e+00,7.545333333333333892e-01,5.798727000000000000e+06
1.155000000000000000e+06,1.173626666666666596e+00,7.698999999999999178e-01,5.814405666666666977e+06
1.158000000000000000e+06,1.155226666666666846e+00,7.597000000000000419e-01,5.829905000000000000e+06
1.161000000000000000e+06,1.168250000000000011e+00,7.668666666666666965e-01,5.845072000000000000e+06
1.164000000000000000e+06,1.150036666666666596e+00,7.568666666666666876e-01,5.859626000000000000e+06
1.167000000000000000e+06,1.147586666666666755e+00,7.524999999999999467e-01,5.874784333333333023e+06
1.170000000000000000e+06,1.144543333333333246e+00,7.530999999999999917e-01,5.889794000000000000e+06
1.173000000000000000e+06,1.146539999999999893e+00,7.519000000000000128e-01,5.905386000000000000e+06
1.176000000000000000e+06,1.145219999999999905e+00,7.493999999999999551e-01,5.920524333333333023e+06
1.179000000000000000e+06,1.144060000000000077e+00,7.515333333333332755e-01,5.934824666666666977e+06
1.182000000000000000e+06,1.149450000000000083e+00,7.541666666666667629e-01,5.950193666666666977e+06
1.185000000000000000e+06,1.144833333333333369e+00,7.535999999999999366e-01,5.965370000000000000e+06
1.188000000000000000e+06,1.161283333333333445e+00,7.613333333333333064e-01,5.980512333333333023e+06
1.191000000000000000e+06,1.149063333333333325e+00,7.562666666666665316e-01,5.995762333333333023e+06
1.194000000000000000e+06,1.135836666666666606e+00,7.484000000000000652e-01,6.010360666666666977e+06
1.197000000000000000e+06,1.150710000000000122e+00,7.589000000000000190e-01,6.025424333333333023e+06
1.200000000000000000e+06,1.143853333333333389e+00,7.511666666666666492e-01,6.040737000000000000e+06
1.203000000000000000e+06,1.150963333333333338e+00,7.541999999999999815e-01,6.055972333333333023e+06
1.206000000000000000e+06,1.151916666666666700e+00,7.577333333333333698e-01,6.071096666666666977e+06
1.209000000000000000e+06,1.155606666666666671e+00,7.595000000000000639e-01,6.085548666666666977e+06
1.212000000000000000e+06,1.140776666666666550e+00,7.501333333333333186e-01,6.101127000000000000e+06
1.215000000000000000e+06,1.153216666666666557e+00,7.587000000000000410e-01,6.116611333333333023e+06
1.218000000000000000e+06,1.151753333333333407e+00,7.554333333333334011e-01,6.131875000000000000e+06
1.221000000000000000e+06,1.158766666666666723e+00,7.583999999999999631e-01,6.146911000000000000e+06
1.224000000000000000e+06,1.150760000000000005e+00,7.559666666666666757e-01,6.161374333333333023e+06
1.227000000000000000e+06,1.139936666666666598e+00,7.479333333333334499e-01,6.176961333333333023e+06
1.230000000000000000e+06,1.149299999999999988e+00,7.560333333333333350e-01,6.192380666666666977e+06
1.233000000000000000e+06,1.150123333333333386e+00,7.562333333333333130e-01,6.207802333333333023e+06
1.236000000000000000e+06,1.149569999999999981e+00,7.567333333333333689e-01,6.223050666666666977e+06
1.239000000000000000e+06,1.154063333333333441e+00,7.582666666666666444e-01,6.237686333333333023e+06
1.242000000000000000e+06,1.151406666666666689e+00,7.572333333333333139e-01,6.253150000000000000e+06
1.245000000000000000e+06,1.146043333333333303e+00,7.545666666666667188e-01,6.268274666666666977e+06
1.248000000000000000e+06,1.178153333333333386e+00,7.706333333333333924e-01,6.283888000000000000e+06
1.251000000000000000e+06,1.157556666666666567e+00,7.603333333333334165e-01,6.299365333333333023e+06
1.254000000000000000e+06,1.157350000000000101e+00,7.588666666666665783e-01,6.313765666666666977e+06
1.257000000000000000e+06,1.154836666666666511e+00,7.559333333333334570e-01,6.328759333333333023e+06
1.260000000000000000e+06,1.147933333333333250e+00,7.561333333333332130e-01,6.344032666666666977e+06
1.263000000000000000e+06,1.138379999999999947e+00,7.486000000000000432e-01,6.359519000000000000e+06
1.266000000000000000e+06,1.156520000000000215e+00,7.584333333333334037e-01,6.374926333333333023e+06
1.269000000000000000e+06,1.154789999999999983e+00,7.588666666666666893e-01,6.389584000000000000e+06
1.272000000000000000e+06,1.130123333333333369e+00,7.433999999999999497e-01,6.404253666666666977e+06
1.275000000000000000e+06,1.165556666666666574e+00,7.657333333333333769e-01,6.419766333333333023e+06
1.278000000000000000e+06,1.161046666666666782e+00,7.607333333333331504e-01,6.437469000000000000e+06
1.281000000000000000e+06,1.148270000000000124e+00,7.556666666666665977e-01,6.450710000000000000e+06
1.284000000000000000e+06,1.145726666666666782e+00,7.534333333333332883e-01,6.466050333333333023e+06
1.287000000000000000e+06,1.152173333333333272e+00,7.566666666666667096e-01,6.480708333333333023e+06
1.290000000000000000e+06,1.143636666666666635e+00,7.515999999999999348e-01,6.496028333333333023e+06
1.293000000000000000e+06,1.153590000000000115e+00,7.590333333333333377e-01,6.511217333333333023e+06


==> data/protein/rbf-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.400803333333333178e+00,1.007933333333333348e+00,3.659666666666666515e+03
3.000000000000000000e+03,1.592053333333333320e+00,8.317333333333333245e-01,1.690900000000000000e+04
6.000000000000000000e+03,1.880589999999999984e+00,8.017333333333334089e-01,3.033300000000000000e+04
9.000000000000000000e+03,1.848780000000000312e+00,7.558000000000001384e-01,4.428033333333333576e+04
1.200000000000000000e+04,1.790773333333333328e+00,7.308000000000000052e-01,5.793200000000000000e+04
1.500000000000000000e+04,1.102146666666666608e+00,7.235666666666666913e-01,7.144933333333332848e+04
1.800000000000000000e+04,1.091739999999999933e+00,7.132666666666667155e-01,8.544433333333332848e+04
2.100000000000000000e+04,1.069133333333333491e+00,7.023666666666666947e-01,9.874366666666667152e+04
2.400000000000000000e+04,1.097593333333333421e+00,7.178666666666666529e-01,1.123080000000000000e+05
2.700000000000000000e+04,1.090183333333333282e+00,7.138333333333332087e-01,1.258486666666666715e+05
3.000000000000000000e+04,1.084106666666666774e+00,7.077333333333334364e-01,1.392960000000000000e+05
3.300000000000000000e+04,1.087063333333333270e+00,7.095666666666667899e-01,1.527773333333333430e+05
3.600000000000000000e+04,1.073033333333333283e+00,6.993000000000000327e-01,1.664910000000000000e+05
3.900000000000000000e+04,1.098190000000000000e+00,7.143666666666667053e-01,1.795966666666666570e+05
4.200000000000000000e+04,1.094339999999999868e+00,7.118000000000000993e-01,1.931560000000000000e+05
4.500000000000000000e+04,1.064629999999999965e+00,6.930333333333332790e-01,2.065843333333333430e+05
4.800000000000000000e+04,1.071139999999999981e+00,6.957333333333334258e-01,2.199930000000000000e+05
5.100000000000000000e+04,1.049763333333333160e+00,6.859333333333333949e-01,2.341133333333333430e+05
5.400000000000000000e+04,1.057470000000000132e+00,6.894333333333332314e-01,2.476263333333333430e+05
5.700000000000000000e+04,1.060079999999999911e+00,6.904333333333333433e-01,2.612496666666666570e+05
6.000000000000000000e+04,1.070983333333333398e+00,6.972999999999999199e-01,2.747590000000000000e+05
6.300000000000000000e+04,1.075700000000000101e+00,6.989999999999999547e-01,2.886560000000000000e+05
6.600000000000000000e+04,1.070006666666666773e+00,6.962000000000000410e-01,3.016753333333333139e+05
6.900000000000000000e+04,1.071376666666666644e+00,6.955000000000000071e-01,3.150550000000000000e+05
7.200000000000000000e+04,1.091196666666666593e+00,7.066000000000000059e-01,3.284396666666666861e+05
7.500000000000000000e+04,1.038946666666666685e+00,6.774333333333334428e-01,3.420973333333333139e+05
7.800000000000000000e+04,1.051966666666666717e+00,6.834999999999999964e-01,3.555670000000000000e+05
8.100000000000000000e+04,1.031789999999999985e+00,6.721333333333333604e-01,3.691646666666666861e+05
8.400000000000000000e+04,1.052816666666666734e+00,6.844999999999999973e-01,3.824810000000000000e+05
8.700000000000000000e+04,1.057256666666666511e+00,6.886999999999999789e-01,3.958993333333333139e+05
9.000000000000000000e+04,1.039179999999999993e+00,6.792333333333333556e-01,4.093316666666666861e+05
9.300000000000000000e+04,1.059053333333333180e+00,6.897333333333333094e-01,4.236583333333333139e+05
9.600000000000000000e+04,1.024729999999999919e+00,6.712000000000001299e-01,4.367806666666666861e+05
9.900000000000000000e+04,1.031846666666666579e+00,6.707999999999999519e-01,4.501496666666666861e+05
1.020000000000000000e+05,1.050443333333333173e+00,6.840999999999999304e-01,4.637816666666666861e+05
1.050000000000000000e+05,1.033846666666666581e+00,6.740333333333333732e-01,4.776700000000000000e+05
1.080000000000000000e+05,1.073499999999999899e+00,6.949666666666666215e-01,4.920663333333333139e+05
1.110000000000000000e+05,1.026693333333333458e+00,6.733333333333333393e-01,5.075940000000000000e+05
1.140000000000000000e+05,1.044079999999999897e+00,6.803333333333334565e-01,5.222760000000000000e+05
1.170000000000000000e+05,1.078490000000000171e+00,6.943000000000000282e-01,5.360880000000000000e+05
1.200000000000000000e+05,1.055409999999999959e+00,6.880333333333332746e-01,5.500853333333333721e+05
1.230000000000000000e+05,1.010853333333333381e+00,6.619333333333332625e-01,5.644566666666666279e+05
1.260000000000000000e+05,1.043849999999999945e+00,6.797666666666666302e-01,5.780766666666666279e+05
1.290000000000000000e+05,1.046640000000000015e+00,6.810666666666667091e-01,5.921903333333333721e+05
1.320000000000000000e+05,1.055520000000000014e+00,6.841666666666667007e-01,6.061396666666666279e+05
1.350000000000000000e+05,1.062006666666666765e+00,6.842333333333332490e-01,6.195286666666666279e+05
1.380000000000000000e+05,1.026700000000000168e+00,6.679333333333333789e-01,6.332496666666666279e+05
1.410000000000000000e+05,1.023993333333333311e+00,6.685333333333333128e-01,6.467270000000000000e+05
1.440000000000000000e+05,1.025299999999999878e+00,6.674333333333333229e-01,6.602210000000000000e+05
1.470000000000000000e+05,1.023126666666666518e+00,6.680333333333332568e-01,6.736520000000000000e+05
1.500000000000000000e+05,1.026763333333333472e+00,6.655333333333333101e-01,6.871823333333333721e+05
1.530000000000000000e+05,1.043753333333333311e+00,6.769999999999999352e-01,7.006613333333333721e+05
1.560000000000000000e+05,1.036576666666666702e+00,6.762666666666667936e-01,7.142296666666666279e+05
1.590000000000000000e+05,1.050296666666666656e+00,6.806999999999999718e-01,7.276470000000000000e+05
1.620000000000000000e+05,1.069353333333333156e+00,6.957333333333334258e-01,7.414563333333333721e+05
1.650000000000000000e+05,1.033036666666666603e+00,6.752666666666667927e-01,7.548663333333333721e+05
1.680000000000000000e+05,1.054663333333333286e+00,6.852666666666666906e-01,7.681930000000000000e+05
1.710000000000000000e+05,1.091963333333333175e+00,7.004666666666666819e-01,7.814673333333333721e+05
1.740000000000000000e+05,1.061003333333333298e+00,6.855999999999999872e-01,7.957466666666666279e+05
1.770000000000000000e+05,1.078123333333333322e+00,6.919666666666666188e-01,8.087893333333333721e+05
1.800000000000000000e+05,1.032686666666666531e+00,6.733333333333333393e-01,8.221840000000000000e+05
1.830000000000000000e+05,1.031973333333333187e+00,6.726999999999999647e-01,8.356646666666666279e+05
1.860000000000000000e+05,1.078856666666666797e+00,6.993999999999999106e-01,8.488570000000000000e+05
1.890000000000000000e+05,1.091406666666666636e+00,7.004333333333332412e-01,8.624166666666666279e+05
1.920000000000000000e+05,1.080016666666666625e+00,6.958666666666667444e-01,8.757793333333333721e+05
1.950000000000000000e+05,1.096706666666666719e+00,7.043333333333333668e-01,8.894103333333333721e+05
1.980000000000000000e+05,1.062316666666666798e+00,6.850333333333332719e-01,9.026500000000000000e+05
2.010000000000000000e+05,1.070053333333333301e+00,6.897333333333333094e-01,9.162576666666666279e+05
2.040000000000000000e+05,1.114309999999999912e+00,7.140333333333334087e-01,9.298100000000000000e+05
2.070000000000000000e+05,1.081429999999999891e+00,6.953666666666666885e-01,9.433066666666666279e+05
2.100000000000000000e+05,1.079790000000000028e+00,6.965333333333333377e-01,9.564660000000000000e+05
2.130000000000000000e+05,1.084699999999999998e+00,6.974333333333332385e-01,9.706760000000000000e+05
2.160000000000000000e+05,1.110696666666666665e+00,7.078666666666667551e-01,9.840380000000000000e+05
2.190000000000000000e+05,1.066693333333333271e+00,6.857666666666665245e-01,9.973836666666666279e+05
2.220000000000000000e+05,1.105599999999999916e+00,7.036333333333333329e-01,1.010889000000000000e+06
2.250000000000000000e+05,1.047339999999999938e+00,6.793000000000000149e-01,1.024267333333333372e+06
2.280000000000000000e+05,1.102196666666666713e+00,7.068999999999999728e-01,1.038443666666666628e+06
2.310000000000000000e+05,1.093593333333333417e+00,7.028333333333334210e-01,1.051758666666666744e+06
2.340000000000000000e+05,1.083403333333333274e+00,6.993999999999999106e-01,1.065697000000000000e+06
2.370000000000000000e+05,1.132390000000000008e+00,7.181333333333334012e-01,1.078854000000000000e+06
2.400000000000000000e+05,1.072316666666666585e+00,6.871333333333334847e-01,1.092579000000000000e+06
2.430000000000000000e+05,1.108693333333333308e+00,7.075999999999998957e-01,1.105864666666666744e+06
2.460000000000000000e+05,1.098826666666666618e+00,7.007333333333333192e-01,1.119220666666666744e+06
2.490000000000000000e+05,1.053423333333333378e+00,6.819333333333332803e-01,1.132518000000000000e+06
2.520000000000000000e+05,1.084123333333333328e+00,6.934000000000000163e-01,1.146495666666666744e+06
2.550000000000000000e+05,1.064493333333333291e+00,6.837666666666666337e-01,1.159950333333333256e+06
2.580000000000000000e+05,1.092393333333333549e+00,7.059000000000000830e-01,1.173409666666666744e+06
2.610000000000000000e+05,1.063539999999999930e+00,6.842333333333332490e-01,1.186716000000000000e+06
2.640000000000000000e+05,1.099423333333333419e+00,7.028333333333333099e-01,1.200209666666666744e+06
2.670000000000000000e+05,1.104596666666666671e+00,7.038333333333333108e-01,1.213474333333333256e+06
2.700000000000000000e+05,1.105036666666666667e+00,6.988666666666666361e-01,1.226956666666666744e+06
2.730000000000000000e+05,1.116526666666666667e+00,7.101333333333332831e-01,1.239805000000000000e+06
2.760000000000000000e+05,1.083836666666666559e+00,6.962000000000000410e-01,1.253482333333333256e+06
2.790000000000000000e+05,1.074039999999999884e+00,6.910333333333333883e-01,1.267380000000000000e+06
2.820000000000000000e+05,1.092109999999999914e+00,7.011333333333333862e-01,1.280452333333333256e+06
2.850000000000000000e+05,1.055416666666666670e+00,6.795333333333332115e-01,1.293916666666666744e+06
2.880000000000000000e+05,1.040656666666666785e+00,6.747333333333332961e-01,1.307472666666666744e+06
2.910000000000000000e+05,1.076926666666666810e+00,6.866333333333333178e-01,1.321124666666666744e+06
2.940000000000000000e+05,1.030220000000000136e+00,6.666333333333333000e-01,1.334602666666666744e+06
2.970000000000000000e+05,1.072923333333333451e+00,6.878999999999999559e-01,1.347416333333333256e+06
3.000000000000000000e+05,1.064329999999999998e+00,6.851333333333333719e-01,1.360963000000000000e+06
3.030000000000000000e+05,1.034026666666666650e+00,6.687999999999999501e-01,1.374321000000000000e+06
3.060000000000000000e+05,1.066480000000000095e+00,6.852333333333332499e-01,1.387718333333333256e+06
3.090000000000000000e+05,1.080863333333333287e+00,6.862000000000000322e-01,1.400878333333333256e+06
3.120000000000000000e+05,1.039616666666666633e+00,6.736666666666666359e-01,1.414280666666666744e+06
3.150000000000000000e+05,1.077426666666666533e+00,6.885333333333333306e-01,1.427833666666666744e+06
3.180000000000000000e+05,1.071846666666666614e+00,6.905666666666666620e-01,1.441527333333333256e+06
3.210000000000000000e+05,1.042496666666666627e+00,6.742000000000000215e-01,1.454658333333333256e+06
3.240000000000000000e+05,1.028306666666666702e+00,6.629999999999999227e-01,1.467777666666666744e+06
3.270000000000000000e+05,1.074219999999999953e+00,6.876333333333333186e-01,1.481308333333333256e+06
3.300000000000000000e+05,1.018710000000000226e+00,6.580000000000000293e-01,1.494710666666666744e+06
3.330000000000000000e+05,1.064073333333333427e+00,6.839333333333333931e-01,1.508035000000000000e+06
3.360000000000000000e+05,1.040343333333333398e+00,6.735333333333333172e-01,1.521696000000000000e+06
3.390000000000000000e+05,1.065626666666666722e+00,6.882000000000000339e-01,1.535054333333333256e+06
3.420000000000000000e+05,1.031379999999999963e+00,6.701333333333332476e-01,1.548327000000000000e+06
3.450000000000000000e+05,1.054353333333333254e+00,6.769999999999999352e-01,1.561796666666666744e+06
3.480000000000000000e+05,1.048686666666666767e+00,6.730333333333332613e-01,1.575246333333333256e+06
3.510000000000000000e+05,1.055879999999999930e+00,6.793666666666666742e-01,1.588655333333333256e+06
3.540000000000000000e+05,1.037993333333333323e+00,6.690333333333332577e-01,1.601982333333333256e+06
3.570000000000000000e+05,1.030926666666666547e+00,6.665333333333333110e-01,1.615106333333333256e+06
3.600000000000000000e+05,1.063903333333333423e+00,6.878333333333332966e-01,1.628391333333333256e+06
3.630000000000000000e+05,1.059739999999999904e+00,6.784333333333333327e-01,1.641980333333333256e+06
3.660000000000000000e+05,1.062959999999999905e+00,6.811666666666665870e-01,1.655218333333333256e+06
3.690000000000000000e+05,1.056613333333333404e+00,6.794999999999999929e-01,1.669216000000000000e+06
3.720000000000000000e+05,1.061509999999999954e+00,6.849333333333333940e-01,1.682529333333333256e+06
3.750000000000000000e+05,1.081236666666666624e+00,6.922666666666666968e-01,1.695971333333333256e+06
3.780000000000000000e+05,1.030243333333333178e+00,6.656666666666666288e-01,1.708748333333333256e+06
3.810000000000000000e+05,1.075459999999999861e+00,6.861333333333332618e-01,1.722258000000000000e+06
3.840000000000000000e+05,1.047173333333333511e+00,6.724333333333333274e-01,1.735301666666666744e+06
3.870000000000000000e+05,1.027936666666666499e+00,6.653999999999999915e-01,1.748806666666666744e+06
3.900000000000000000e+05,1.034360000000000168e+00,6.679333333333333789e-01,1.761997333333333256e+06
3.930000000000000000e+05,1.054923333333333213e+00,6.784000000000000030e-01,1.775245666666666744e+06
3.960000000000000000e+05,1.024046666666666772e+00,6.638000000000000567e-01,1.788748000000000000e+06
3.990000000000000000e+05,1.036173333333333391e+00,6.700666666666666993e-01,1.801948000000000000e+06
4.020000000000000000e+05,1.045166666666666577e+00,6.710333333333333705e-01,1.815142000000000000e+06
4.050000000000000000e+05,1.064170000000000060e+00,6.816333333333334243e-01,1.828183000000000000e+06
4.080000000000000000e+05,1.052763333333333273e+00,6.770666666666667055e-01,1.841876666666666744e+06
4.110000000000000000e+05,1.039173333333333282e+00,6.703999999999998849e-01,1.855148000000000000e+06
4.140000000000000000e+05,1.056696666666666617e+00,6.804000000000000048e-01,1.868438666666666744e+06
4.170000000000000000e+05,1.053449999999999998e+00,6.793666666666666742e-01,1.881854666666666744e+06
4.200000000000000000e+05,1.087066666666666626e+00,6.908333333333332993e-01,1.895129000000000000e+06
4.230000000000000000e+05,1.079380000000000006e+00,6.871000000000000441e-01,1.908474000000000000e+06
4.260000000000000000e+05,1.085523333333333396e+00,6.929333333333334011e-01,1.921677666666666744e+06
4.290000000000000000e+05,1.083830000000000071e+00,6.932000000000000384e-01,1.934872666666666744e+06
4.320000000000000000e+05,1.048803333333333310e+00,6.754333333333333300e-01,1.948279333333333256e+06
4.350000000000000000e+05,1.064933333333333287e+00,6.832666666666665778e-01,1.961581000000000000e+06
4.380000000000000000e+05,1.065193333333333436e+00,6.815999999999999837e-01,1.974500000000000000e+06
4.410000000000000000e+05,1.091453333333333164e+00,6.916999999999999815e-01,1.987511000000000000e+06
4.440000000000000000e+05,1.037746666666666817e+00,6.731333333333333613e-01,2.000566333333333256e+06
4.470000000000000000e+05,1.047129999999999894e+00,6.736333333333331952e-01,2.014073000000000000e+06
4.500000000000000000e+05,1.087223333333333208e+00,6.903999999999999027e-01,2.027603333333333256e+06
4.530000000000000000e+05,1.036159999999999970e+00,6.667333333333332890e-01,2.040952333333333256e+06
4.560000000000000000e+05,1.094820000000000126e+00,6.989333333333332954e-01,2.054330666666666744e+06
4.590000000000000000e+05,1.042326666666666624e+00,6.716999999999999638e-01,2.067503000000000000e+06
4.620000000000000000e+05,1.070706666666666473e+00,6.815999999999999837e-01,2.080756666666666744e+06
4.650000000000000000e+05,1.064876666666666694e+00,6.833666666666666778e-01,2.094078666666666744e+06
4.680000000000000000e+05,1.071716666666666651e+00,6.840333333333332710e-01,2.107309000000000000e+06
4.710000000000000000e+05,1.054063333333333352e+00,6.761666666666666936e-01,2.121308333333333489e+06
4.740000000000000000e+05,1.064676666666666494e+00,6.815000000000001057e-01,2.133995000000000000e+06
4.770000000000000000e+05,1.070456666666666612e+00,6.807999999999999607e-01,2.147338000000000000e+06
4.800000000000000000e+05,1.044009999999999883e+00,6.747999999999999554e-01,2.160818333333333489e+06
4.830000000000000000e+05,1.063773333333333460e+00,6.801666666666665861e-01,2.174595000000000000e+06
4.860000000000000000e+05,1.085023333333333229e+00,6.910666666666666069e-01,2.187530666666666511e+06
4.890000000000000000e+05,1.038210000000000077e+00,6.733999999999999986e-01,2.200897000000000000e+06
4.920000000000000000e+05,1.056006666666666538e+00,6.781333333333333657e-01,2.214196666666666511e+06
4.950000000000000000e+05,1.082153333333333523e+00,6.882333333333332526e-01,2.227273000000000000e+06
4.980000000000000000e+05,1.065553333333333352e+00,6.787666666666666293e-01,2.240496333333333489e+06
5.010000000000000000e+05,1.070363333333333333e+00,6.819666666666664989e-01,2.253928666666666511e+06
5.040000000000000000e+05,1.040156666666666618e+00,6.689333333333333798e-01,2.267394666666666511e+06
5.070000000000000000e+05,1.068763333333333287e+00,6.850666666666666016e-01,2.280609000000000000e+06
5.100000000000000000e+05,1.066940000000000000e+00,6.834666666666667778e-01,2.293871333333333489e+06
5.130000000000000000e+05,1.084413333333333229e+00,6.955666666666666664e-01,2.307516666666666511e+06
5.160000000000000000e+05,1.084933333333333527e+00,6.907333333333333103e-01,2.320975666666666511e+06
5.190000000000000000e+05,1.039663333333333384e+00,6.704999999999999849e-01,2.333988333333333489e+06
5.220000000000000000e+05,1.050046666666666573e+00,6.751666666666666927e-01,2.347460333333333489e+06
5.250000000000000000e+05,1.067819999999999991e+00,6.806333333333333124e-01,2.360681000000000000e+06
5.280000000000000000e+05,1.093909999999999938e+00,6.974666666666666792e-01,2.374001666666666511e+06
5.310000000000000000e+05,1.066733333333333311e+00,6.831666666666666998e-01,2.387424333333333489e+06
5.340000000000000000e+05,1.062283333333333246e+00,6.764333333333333309e-01,2.400696000000000000e+06
5.370000000000000000e+05,1.087590000000000057e+00,6.892333333333332535e-01,2.413901000000000000e+06
5.400000000000000000e+05,1.083353333333333390e+00,6.913666666666666849e-01,2.426785000000000000e+06
5.430000000000000000e+05,1.068013333333333259e+00,6.824333333333333362e-01,2.440119333333333489e+06
5.460000000000000000e+05,1.047853333333333525e+00,6.733666666666667799e-01,2.452878333333333489e+06
5.490000000000000000e+05,1.065409999999999968e+00,6.821000000000000396e-01,2.466295333333333489e+06
5.520000000000000000e+05,1.033806666666666763e+00,6.684000000000001052e-01,2.479533333333333489e+06
5.550000000000000000e+05,1.066433333333333344e+00,6.814333333333332243e-01,2.492877666666666511e+06
5.580000000000000000e+05,1.055880000000000152e+00,6.790333333333332666e-01,2.506757333333333489e+06
5.610000000000000000e+05,1.048563333333333292e+00,6.787333333333332996e-01,2.519794666666666511e+06
5.640000000000000000e+05,1.088716666666666555e+00,6.954666666666667885e-01,2.532855666666666511e+06
5.670000000000000000e+05,1.052006666666666534e+00,6.741999999999999105e-01,2.546238000000000000e+06
5.700000000000000000e+05,1.032416666666666760e+00,6.659666666666667068e-01,2.559538333333333489e+06
5.730000000000000000e+05,1.043080000000000007e+00,6.737999999999999545e-01,2.572749666666666511e+06
5.760000000000000000e+05,1.053866666666666729e+00,6.800333333333333785e-01,2.586216666666666511e+06
5.790000000000000000e+05,1.040846666666666698e+00,6.758999999999999453e-01,2.599340000000000000e+06
5.820000000000000000e+05,1.020240000000000036e+00,6.601000000000000201e-01,2.612554666666666511e+06
5.850000000000000000e+05,1.042096666666666671e+00,6.695000000000000950e-01,2.625762333333333489e+06
5.880000000000000000e+05,1.077190000000000092e+00,6.840999999999999304e-01,2.639358666666666511e+06
5.910000000000000000e+05,1.050656666666666572e+00,6.777000000000000801e-01,2.653453666666666511e+06
5.940000000000000000e+05,1.046273333333333388e+00,6.758333333333333970e-01,2.666341333333333489e+06
5.970000000000000000e+05,1.032386666666666564e+00,6.680999999999999162e-01,2.679423000000000000e+06
6.000000000000000000e+05,1.037326666666666730e+00,6.699000000000000510e-01,2.692540666666666511e+06
6.030000000000000000e+05,1.056289999999999951e+00,6.785999999999999810e-01,2.705741666666666511e+06
6.060000000000000000e+05,1.050723333333333231e+00,6.750666666666665927e-01,2.718671666666666511e+06
6.090000000000000000e+05,1.028110000000000079e+00,6.663666666666666627e-01,2.731866000000000000e+06
6.120000000000000000e+05,1.055013333333333359e+00,6.773333333333333428e-01,2.745310666666666511e+06
6.150000000000000000e+05,1.038523333333333243e+00,6.714999999999999858e-01,2.758858000000000000e+06
6.180000000000000000e+05,1.070573333333333377e+00,6.838666666666667338e-01,2.772007000000000000e+06
6.210000000000000000e+05,1.058216666666666805e+00,6.790666666666665963e-01,2.785293666666666511e+06
6.240000000000000000e+05,1.014063333333333317e+00,6.608666666666666023e-01,2.798618000000000000e+06
6.270000000000000000e+05,1.050980000000000025e+00,6.733666666666667799e-01,2.811908333333333489e+06
6.300000000000000000e+05,1.028696666666666593e+00,6.645666666666666389e-01,2.825490666666666511e+06
6.330000000000000000e+05,1.063806666666666567e+00,6.834333333333333371e-01,2.838999000000000000e+06
6.360000000000000000e+05,1.018126666666666624e+00,6.624333333333333185e-01,2.852425333333333489e+06
6.390000000000000000e+05,1.033830000000000027e+00,6.640000000000000346e-01,2.865452333333333489e+06
6.420000000000000000e+05,1.041543333333333266e+00,6.691666666666667984e-01,2.878998333333333489e+06
6.450000000000000000e+05,1.015126666666666511e+00,6.592666666666665565e-01,2.892173666666666511e+06
6.480000000000000000e+05,1.066570000000000018e+00,6.796666666666667522e-01,2.905466666666666511e+06
6.510000000000000000e+05,1.056446666666666756e+00,6.785666666666667624e-01,2.918660333333333489e+06
6.540000000000000000e+05,1.025813333333333466e+00,6.640333333333333643e-01,2.931844000000000000e+06
6.570000000000000000e+05,1.040716666666666734e+00,6.726666666666666350e-01,2.945003333333333489e+06
6.600000000000000000e+05,1.045399999999999885e+00,6.762333333333332419e-01,2.958593000000000000e+06
6.630000000000000000e+05,1.047989999999999977e+00,6.784666666666666623e-01,2.971640000000000000e+06
6.660000000000000000e+05,1.055779999999999941e+00,6.783333333333333437e-01,2.985005333333333489e+06
6.690000000000000000e+05,1.055509999999999948e+00,6.765999999999999792e-01,2.998100000000000000e+06
6.720000000000000000e+05,1.042076666666666540e+00,6.730999999999999206e-01,3.011281666666666511e+06
6.750000000000000000e+05,1.020029999999999992e+00,6.580666666666665776e-01,3.024422333333333489e+06
6.780000000000000000e+05,1.056753333333333211e+00,6.810666666666667091e-01,3.037370666666666511e+06
6.810000000000000000e+05,1.039653333333333318e+00,6.693333333333333357e-01,3.050602666666666511e+06
6.840000000000000000e+05,1.057313333333333327e+00,6.777999999999999581e-01,3.063820333333333489e+06
6.870000000000000000e+05,1.062030000000000030e+00,6.769333333333333869e-01,3.076960000000000000e+06
6.900000000000000000e+05,1.049919999999999964e+00,6.723666666666666680e-01,3.089930666666666511e+06
6.930000000000000000e+05,1.048406666666666487e+00,6.742666666666666808e-01,3.103399666666666511e+06
6.960000000000000000e+05,1.037363333333333193e+00,6.671333333333332449e-01,3.117234333333333489e+06
6.990000000000000000e+05,1.060986666666666745e+00,6.836999999999999744e-01,3.130741000000000000e+06
7.020000000000000000e+05,1.029290000000000038e+00,6.627999999999999448e-01,3.143688000000000000e+06
7.050000000000000000e+05,1.018696666666666806e+00,6.579000000000000403e-01,3.157237333333333489e+06
7.080000000000000000e+05,1.027649999999999952e+00,6.604666666666666464e-01,3.170592333333333489e+06
7.110000000000000000e+05,1.042223333333333279e+00,6.685666666666666424e-01,3.183681333333333489e+06
7.140000000000000000e+05,1.025470000000000104e+00,6.613333333333333286e-01,3.196962666666666511e+06
7.170000000000000000e+05,1.012546666666666484e+00,6.578333333333333810e-01,3.210263333333333489e+06
7.200000000000000000e+05,1.054319999999999924e+00,6.775666666666667615e-01,3.223610666666666511e+06
7.230000000000000000e+05,1.033229999999999871e+00,6.701666666666666883e-01,3.236774666666666511e+06
7.260000000000000000e+05,1.042219999999999924e+00,6.741666666666666918e-01,3.250295333333333489e+06
7.290000000000000000e+05,1.033753333333333302e+00,6.688666666666667204e-01,3.263303000000000000e+06
7.320000000000000000e+05,1.021190000000000042e+00,6.590666666666665785e-01,3.276713333333333489e+06
7.350000000000000000e+05,1.023519999999999985e+00,6.632000000000000117e-01,3.291360333333333489e+06
7.380000000000000000e+05,1.001216666666666644e+00,6.495666666666667366e-01,3.303560666666666511e+06
7.410000000000000000e+05,1.023363333333333403e+00,6.636333333333332973e-01,3.317307000000000000e+06
7.440000000000000000e+05,1.017733333333333379e+00,6.572333333333333361e-01,3.330577333333333489e+06
7.470000000000000000e+05,1.040779999999999816e+00,6.690666666666666984e-01,3.344268333333333489e+06
7.500000000000000000e+05,1.021516666666666628e+00,6.620666666666666922e-01,3.357176333333333489e+06
7.530000000000000000e+05,1.009486666666666643e+00,6.546666666666666190e-01,3.370296666666666511e+06
7.560000000000000000e+05,1.031066666666666576e+00,6.637666666666666160e-01,3.383190666666666511e+06
7.590000000000000000e+05,1.036476666666666713e+00,6.682000000000000162e-01,3.396705666666666511e+06
7.620000000000000000e+05,1.013023333333333387e+00,6.563666666666666538e-01,3.409457333333333489e+06
7.650000000000000000e+05,1.024656666666666549e+00,6.618333333333333846e-01,3.423086666666666511e+06
7.680000000000000000e+05,1.027970000000000050e+00,6.643333333333333313e-01,3.436696000000000000e+06
7.710000000000000000e+05,1.039639999999999898e+00,6.701333333333333586e-01,3.450219000000000000e+06
7.740000000000000000e+05,1.044486666666666563e+00,6.713666666666666671e-01,3.463419000000000000e+06
7.770000000000000000e+05,1.025396666666666734e+00,6.622000000000000108e-01,3.476922000000000000e+06
7.800000000000000000e+05,1.006146666666666745e+00,6.499000000000000332e-01,3.490334000000000000e+06
7.830000000000000000e+05,1.026296666666666635e+00,6.616666666666666252e-01,3.503674333333333489e+06
7.860000000000000000e+05,1.059036666666666626e+00,6.804000000000000048e-01,3.517216666666666511e+06
7.890000000000000000e+05,1.044143333333333423e+00,6.688666666666667204e-01,3.530143000000000000e+06
7.920000000000000000e+05,1.029933333333333145e+00,6.641333333333333533e-01,3.543691333333333489e+06
7.950000000000000000e+05,1.000469999999999970e+00,6.487666666666666027e-01,3.556995333333333489e+06
7.980000000000000000e+05,1.013713333333333244e+00,6.546999999999999487e-01,3.570448000000000000e+06
8.010000000000000000e+05,1.042103333333333381e+00,6.679333333333333789e-01,3.583246000000000000e+06
8.040000000000000000e+05,1.026666666666666616e+00,6.587999999999999412e-01,3.596670666666666511e+06
8.070000000000000000e+05,9.809633333333334093e-01,6.382666666666666488e-01,3.610209666666666511e+06
8.100000000000000000e+05,1.016346666666666732e+00,6.604999999999999760e-01,3.623472000000000000e+06
8.130000000000000000e+05,9.893366666666665310e-01,6.464666666666666339e-01,3.636832666666666511e+06
8.160000000000000000e+05,1.010443333333333360e+00,6.546666666666666190e-01,3.650092333333333489e+06
8.190000000000000000e+05,1.039823333333333322e+00,6.692666666666666764e-01,3.663363666666666511e+06
8.220000000000000000e+05,1.034249999999999892e+00,6.636000000000000787e-01,3.676596666666666511e+06
8.250000000000000000e+05,1.052923333333333211e+00,6.732666666666666799e-01,3.689788666666666511e+06
8.280000000000000000e+05,9.988500000000000156e-01,6.498666666666667036e-01,3.703066333333333489e+06
8.310000000000000000e+05,1.044310000000000072e+00,6.684666666666666535e-01,3.716290666666666511e+06
8.340000000000000000e+05,1.009263333333333179e+00,6.550666666666666860e-01,3.729640666666666511e+06
8.370000000000000000e+05,1.039869999999999850e+00,6.697999999999999510e-01,3.742895333333333489e+06
8.400000000000000000e+05,1.048329999999999984e+00,6.711666666666666892e-01,3.756479333333333489e+06
8.430000000000000000e+05,1.046746666666666714e+00,6.712666666666665671e-01,3.769530666666666511e+06
8.460000000000000000e+05,1.051139999999999963e+00,6.775000000000001021e-01,3.782857666666666511e+06
8.490000000000000000e+05,1.015583333333333504e+00,6.595999999999999641e-01,3.796613333333333489e+06
8.520000000000000000e+05,1.039563333333333395e+00,6.690333333333332577e-01,3.809722000000000000e+06
8.550000000000000000e+05,1.038856666666666762e+00,6.707666666666666222e-01,3.823236666666666511e+06
8.580000000000000000e+05,1.052250000000000130e+00,6.730333333333332613e-01,3.836383666666666511e+06
8.610000000000000000e+05,1.022490000000000121e+00,6.580000000000000293e-01,3.849305666666666511e+06
8.640000000000000000e+05,1.062823333333333231e+00,6.782000000000000250e-01,3.862581666666666511e+06
8.670000000000000000e+05,1.078776666666666717e+00,6.878999999999999559e-01,3.875634666666666511e+06
8.700000000000000000e+05,1.035460000000000047e+00,6.704999999999999849e-01,3.888710000000000000e+06
8.730000000000000000e+05,1.059919999999999973e+00,6.801666666666666972e-01,3.902198000000000000e+06
8.760000000000000000e+05,1.060209999999999875e+00,6.749999999999999334e-01,3.915374333333333489e+06
8.790000000000000000e+05,1.049466666666666770e+00,6.716000000000000858e-01,3.929042333333333489e+06
8.820000000000000000e+05,1.054733333333333301e+00,6.764333333333333309e-01,3.941995333333333489e+06
8.850000000000000000e+05,1.061029999999999918e+00,6.810666666666667091e-01,3.955119000000000000e+06
8.880000000000000000e+05,1.041809999999999903e+00,6.691333333333333577e-01,3.968537000000000000e+06
8.910000000000000000e+05,1.010523333333333218e+00,6.559333333333333682e-01,3.981729666666666511e+06
8.940000000000000000e+05,1.066356666666666619e+00,6.774666666666666615e-01,3.995137000000000000e+06
8.970000000000000000e+05,1.034236666666666693e+00,6.660000000000000364e-01,4.008440333333333489e+06
9.000000000000000000e+05,1.056269999999999820e+00,6.742333333333333512e-01,4.021742333333333489e+06
9.030000000000000000e+05,1.072986666666666755e+00,6.862333333333333618e-01,4.035036333333333489e+06
9.060000000000000000e+05,1.073286666666666722e+00,6.849333333333333940e-01,4.048649333333333489e+06
9.090000000000000000e+05,1.064286666666666603e+00,6.772666666666666835e-01,4.063505666666666511e+06
9.120000000000000000e+05,1.037993333333333323e+00,6.691333333333333577e-01,4.075307333333333489e+06
9.150000000000000000e+05,1.042589999999999906e+00,6.694666666666666544e-01,4.088522666666666511e+06
9.180000000000000000e+05,1.056406666666666716e+00,6.761333333333333639e-01,4.102072000000000000e+06
9.210000000000000000e+05,1.035796666666666699e+00,6.673000000000000043e-01,4.115158000000000000e+06
9.240000000000000000e+05,1.038033333333333363e+00,6.695999999999999730e-01,4.129173000000000000e+06
9.270000000000000000e+05,1.057933333333333392e+00,6.744666666666666588e-01,4.142077666666666511e+06
9.300000000000000000e+05,1.043800000000000061e+00,6.729333333333333833e-01,4.155069333333333489e+06
9.330000000000000000e+05,1.047989999999999977e+00,6.722333333333333494e-01,4.168632666666666511e+06
9.360000000000000000e+05,1.054030000000000022e+00,6.743000000000000105e-01,4.182090000000000000e+06
9.390000000000000000e+05,1.052363333333333317e+00,6.768999999999999462e-01,4.195047333333333023e+06
9.420000000000000000e+05,1.027876666666666550e+00,6.629666666666667041e-01,4.208495333333333023e+06
9.450000000000000000e+05,1.040729999999999933e+00,6.691000000000001391e-01,4.221602666666666977e+06
9.480000000000000000e+05,1.045689999999999786e+00,6.725333333333333163e-01,4.234794000000000000e+06
9.510000000000000000e+05,1.046126666666666649e+00,6.741000000000000325e-01,4.247966333333333023e+06
9.540000000000000000e+05,1.059593333333333387e+00,6.741999999999999105e-01,4.261529666666666977e+06
9.570000000000000000e+05,1.068206666666666749e+00,6.800000000000000488e-01,4.274982666666666977e+06
9.600000000000000000e+05,1.046393333333333286e+00,6.714666666666667671e-01,4.287913333333333023e+06
9.630000000000000000e+05,1.042376666666666729e+00,6.696333333333334137e-01,4.301314000000000000e+06
9.660000000000000000e+05,1.043686666666666651e+00,6.690333333333332577e-01,4.314657000000000000e+06
9.690000000000000000e+05,1.044556666666666578e+00,6.718999999999999417e-01,4.327777333333333023e+06
9.720000000000000000e+05,1.034000000000000030e+00,6.633333333333334414e-01,4.341101666666666977e+06
9.750000000000000000e+05,1.047343333333333293e+00,6.745666666666666478e-01,4.354617666666666977e+06
9.780000000000000000e+05,1.055130000000000123e+00,6.740333333333333732e-01,4.368003333333333023e+06
9.810000000000000000e+05,1.070383333333333242e+00,6.865999999999999881e-01,4.381168000000000000e+06
9.840000000000000000e+05,1.020893333333333430e+00,6.602333333333333387e-01,4.394537666666666977e+06
9.870000000000000000e+05,1.048556666666666803e+00,6.773333333333333428e-01,4.407963333333333023e+06
9.900000000000000000e+05,1.027506666666666790e+00,6.637333333333332863e-01,4.421079666666666977e+06
9.930000000000000000e+05,1.014406666666666679e+00,6.545333333333333004e-01,4.434233333333333023e+06
9.960000000000000000e+05,1.031656666666666666e+00,6.689000000000001611e-01,4.447638666666666977e+06
9.990000000000000000e+05,1.028206666666666713e+00,6.631000000000000227e-01,4.460959333333333023e+06
1.002000000000000000e+06,1.032613333333333161e+00,6.661000000000000254e-01,4.474396333333333023e+06
1.005000000000000000e+06,1.073309999999999986e+00,6.847333333333333050e-01,4.487742000000000000e+06
1.008000000000000000e+06,1.007313333333333505e+00,6.524333333333333096e-01,4.501036666666666977e+06
1.011000000000000000e+06,1.069963333333333599e+00,6.800000000000000488e-01,4.514416333333333023e+06
1.014000000000000000e+06,1.070070000000000077e+00,6.783666666666666734e-01,4.527520666666666977e+06
1.017000000000000000e+06,1.038353333333333461e+00,6.696333333333331916e-01,4.540939666666666977e+06
1.020000000000000000e+06,1.039193333333333191e+00,6.705999999999999739e-01,4.554333333333333023e+06
1.023000000000000000e+06,1.031576666666666808e+00,6.652666666666666728e-01,4.567856666666666977e+06
1.026000000000000000e+06,1.026070000000000038e+00,6.609333333333332616e-01,4.581241000000000000e+06
1.029000000000000000e+06,1.042313333333333203e+00,6.705333333333333146e-01,4.594398000000000000e+06
1.032000000000000000e+06,1.050633333333333308e+00,6.743666666666666698e-01,4.607704000000000000e+06
1.035000000000000000e+06,1.055970000000000075e+00,6.760999999999999233e-01,4.620881000000000000e+06
1.038000000000000000e+06,1.069073333333333542e+00,6.815333333333333243e-01,4.634712666666666977e+06
1.041000000000000000e+06,1.037916666666666599e+00,6.686333333333333018e-01,4.647634666666666977e+06
1.044000000000000000e+06,1.044993333333333219e+00,6.731000000000001426e-01,4.661217666666666977e+06
1.047000000000000000e+06,1.050993333333333224e+00,6.765333333333334309e-01,4.674403000000000000e+06
1.050000000000000000e+06,1.034033333333333360e+00,6.645333333333334203e-01,4.687730666666666977e+06
1.053000000000000000e+06,1.039823333333333322e+00,6.709333333333334926e-01,4.700549666666666977e+06
1.056000000000000000e+06,1.031023333333333181e+00,6.652000000000000135e-01,4.713907333333333023e+06
1.059000000000000000e+06,1.045733333333333404e+00,6.764999999999999902e-01,4.727612666666666977e+06
1.062000000000000000e+06,1.058793333333333253e+00,6.811333333333333684e-01,4.741089000000000000e+06
1.065000000000000000e+06,1.078509999999999858e+00,6.894666666666666721e-01,4.753905000000000000e+06
1.068000000000000000e+06,1.027366666666666539e+00,6.640666666666666940e-01,4.766957000000000000e+06
1.071000000000000000e+06,1.043833333333333391e+00,6.731666666666665799e-01,4.780202000000000000e+06
1.074000000000000000e+06,1.064083333333333270e+00,6.804999999999999938e-01,4.793776333333333023e+06
1.077000000000000000e+06,1.060873333333333335e+00,6.786666666666665293e-01,4.806996666666666977e+06
1.080000000000000000e+06,1.045023333333333193e+00,6.719333333333333824e-01,4.820558000000000000e+06
1.083000000000000000e+06,1.057673333333333465e+00,6.781666666666666954e-01,4.833866333333333023e+06
1.086000000000000000e+06,1.023290000000000033e+00,6.611000000000001320e-01,4.846886333333333023e+06
1.089000000000000000e+06,1.031959999999999988e+00,6.631666666666666821e-01,4.860568333333333023e+06
1.092000000000000000e+06,1.039849999999999941e+00,6.692999999999998950e-01,4.874323000000000000e+06
1.095000000000000000e+06,1.053306666666666613e+00,6.745999999999999774e-01,4.887508000000000000e+06
1.098000000000000000e+06,1.055960000000000010e+00,6.790666666666665963e-01,4.900794333333333023e+06
1.101000000000000000e+06,1.049453333333333349e+00,6.714666666666667671e-01,4.914313000000000000e+06
1.104000000000000000e+06,1.037776666666666792e+00,6.656333333333334101e-01,4.927041000000000000e+06
1.107000000000000000e+06,1.054786666666666539e+00,6.736000000000000876e-01,4.940605666666666977e+06
1.110000000000000000e+06,1.075906666666666567e+00,6.845666666666666567e-01,4.954089666666666977e+06
1.113000000000000000e+06,1.076783333333333204e+00,6.844000000000001194e-01,4.967606666666666977e+06
1.116000000000000000e+06,1.036493333333333267e+00,6.690000000000000391e-01,4.980985333333333023e+06
1.119000000000000000e+06,1.049736666666666762e+00,6.739000000000000545e-01,4.994487666666666977e+06
1.122000000000000000e+06,1.041823333333333546e+00,6.684999999999999831e-01,5.009131000000000000e+06
1.125000000000000000e+06,1.058546666666666747e+00,6.768666666666667275e-01,5.021298000000000000e+06
1.128000000000000000e+06,1.057330000000000103e+00,6.738666666666667249e-01,5.034313000000000000e+06
1.131000000000000000e+06,1.013419999999999987e+00,6.545666666666666300e-01,5.047122333333333023e+06
1.134000000000000000e+06,1.035789999999999988e+00,6.644666666666667609e-01,5.060397666666666977e+06
1.137000000000000000e+06,1.056183333333333252e+00,6.738333333333331732e-01,5.073597333333333023e+06
1.140000000000000000e+06,1.042939999999999978e+00,6.743666666666667808e-01,5.087332000000000000e+06
1.143000000000000000e+06,1.058370000000000033e+00,6.758333333333332860e-01,5.100068333333333023e+06
1.146000000000000000e+06,1.015399999999999858e+00,6.542999999999999927e-01,5.113293666666666977e+06
1.149000000000000000e+06,1.044923333333333426e+00,6.729999999999999316e-01,5.126521333333333023e+06
1.152000000000000000e+06,1.036676666666666691e+00,6.652000000000000135e-01,5.140072333333333023e+06
1.155000000000000000e+06,1.059153333333333391e+00,6.797333333333334116e-01,5.153541666666666977e+06
1.158000000000000000e+06,1.038963333333333239e+00,6.710666666666668112e-01,5.166283000000000000e+06
1.161000000000000000e+06,1.060606666666666698e+00,6.766999999999999682e-01,5.179863000000000000e+06
1.164000000000000000e+06,1.025309999999999944e+00,6.603333333333333277e-01,5.193198666666666977e+06
1.167000000000000000e+06,1.072500000000000009e+00,6.846666666666667567e-01,5.206829666666666977e+06
1.170000000000000000e+06,1.053419999999999801e+00,6.766666666666667496e-01,5.220140000000000000e+06
1.173000000000000000e+06,1.040306666666666713e+00,6.688333333333332797e-01,5.233649333333333023e+06
1.176000000000000000e+06,1.065076666666666894e+00,6.802000000000001378e-01,5.246813000000000000e+06
1.179000000000000000e+06,1.073736666666666784e+00,6.845999999999999863e-01,5.259993000000000000e+06
1.182000000000000000e+06,1.030259999999999954e+00,6.616000000000000769e-01,5.273730000000000000e+06
1.185000000000000000e+06,1.018756666666666755e+00,6.605666666666666353e-01,5.287284666666666977e+06
1.188000000000000000e+06,1.053026666666666555e+00,6.730999999999999206e-01,5.300305666666666977e+06
1.191000000000000000e+06,1.024049999999999905e+00,6.643666666666666609e-01,5.313393000000000000e+06
1.194000000000000000e+06,1.032916666666666705e+00,6.695999999999999730e-01,5.326786666666666977e+06
1.197000000000000000e+06,1.056969999999999965e+00,6.787000000000000810e-01,5.339863000000000000e+06
1.200000000000000000e+06,1.040583333333333416e+00,6.701666666666666883e-01,5.352735000000000000e+06
1.203000000000000000e+06,1.072969999999999979e+00,6.842000000000000304e-01,5.366209666666666977e+06
1.206000000000000000e+06,1.019549999999999956e+00,6.611666666666665693e-01,5.379534000000000000e+06
1.209000000000000000e+06,1.038656666666666784e+00,6.700333333333334807e-01,5.392685666666666977e+06
1.212000000000000000e+06,1.020073333333333387e+00,6.615000000000000879e-01,5.405762333333333023e+06
1.215000000000000000e+06,1.016603333333333303e+00,6.599333333333333718e-01,5.419303666666666977e+06
1.218000000000000000e+06,1.049876666666666791e+00,6.695333333333334247e-01,5.432734666666666977e+06
1.221000000000000000e+06,1.049366666666666559e+00,6.694666666666666544e-01,5.445764333333333023e+06
1.224000000000000000e+06,1.043213333333333326e+00,6.713666666666666671e-01,5.458727000000000000e+06
1.227000000000000000e+06,1.047020000000000062e+00,6.735000000000000986e-01,5.471761333333333023e+06
1.230000000000000000e+06,1.059110000000000218e+00,6.781666666666666954e-01,5.484466000000000000e+06
1.233000000000000000e+06,1.046776666666666467e+00,6.732999999999998986e-01,5.499099666666666977e+06
1.236000000000000000e+06,1.046916666666666718e+00,6.724333333333332163e-01,5.512977666666666977e+06
1.239000000000000000e+06,1.047960000000000003e+00,6.709333333333334926e-01,5.527944333333333023e+06
1.242000000000000000e+06,1.015700000000000047e+00,6.560333333333333572e-01,5.542379333333333023e+06
1.245000000000000000e+06,1.055916666666666615e+00,6.751999999999999114e-01,5.556913666666666977e+06
1.248000000000000000e+06,1.043780000000000152e+00,6.714666666666667671e-01,5.571228333333333023e+06
1.251000000000000000e+06,1.021393333333333375e+00,6.592333333333333378e-01,5.585961666666666977e+06
1.254000000000000000e+06,1.053983333333333272e+00,6.786333333333333107e-01,5.600078666666666977e+06
1.257000000000000000e+06,1.014770000000000172e+00,6.544666666666666410e-01,5.614392333333333023e+06
1.260000000000000000e+06,1.046393333333333286e+00,6.704999999999999849e-01,5.629348000000000000e+06
1.263000000000000000e+06,1.036316666666666775e+00,6.685333333333333128e-01,5.643615000000000000e+06
1.266000000000000000e+06,1.042799999999999949e+00,6.692999999999998950e-01,5.658222000000000000e+06
1.269000000000000000e+06,9.888566666666666061e-01,6.435666666666666202e-01,5.672690000000000000e+06
1.272000000000000000e+06,1.022883333333333367e+00,6.594999999999999751e-01,5.687337666666666977e+06
1.275000000000000000e+06,1.044249999999999901e+00,6.703000000000001180e-01,5.701477666666666977e+06
1.278000000000000000e+06,1.034313333333333418e+00,6.678333333333332789e-01,5.716109666666666977e+06
1.281000000000000000e+06,1.032669999999999977e+00,6.655333333333334211e-01,5.730066000000000000e+06
1.284000000000000000e+06,1.036983333333333368e+00,6.712666666666665671e-01,5.744424000000000000e+06
1.287000000000000000e+06,1.043373333333333264e+00,6.724333333333333274e-01,5.758505000000000000e+06
1.290000000000000000e+06,1.044383333333333441e+00,6.717666666666666231e-01,5.772994666666666977e+06
1.293000000000000000e+06,1.027296666666666747e+00,6.618000000000000549e-01,5.787182666666666977e+06
1.296000000000000000e+06,1.028549999999999853e+00,6.633999999999999897e-01,5.801811000000000000e+06
1.299000000000000000e+06,1.052503333333333346e+00,6.745000000000000995e-01,5.817099000000000000e+06
1.302000000000000000e+06,1.063013333333333366e+00,6.811000000000001497e-01,5.831486333333333023e+06
1.305000000000000000e+06,1.016883333333333361e+00,6.571666666666666767e-01,5.846002000000000000e+06
1.308000000000000000e+06,1.031830000000000025e+00,6.662333333333333441e-01,5.860402333333333023e+06
1.311000000000000000e+06,1.033806666666666763e+00,6.665333333333333110e-01,5.874359000000000000e+06
1.314000000000000000e+06,1.043760000000000021e+00,6.690999999999999170e-01,5.888699000000000000e+06
1.317000000000000000e+06,1.027993333333333315e+00,6.628666666666666041e-01,5.903557666666666977e+06
1.320000000000000000e+06,1.042706666666666671e+00,6.712666666666667892e-01,5.917826000000000000e+06
1.323000000000000000e+06,1.048356666666666825e+00,6.723666666666666680e-01,5.932010666666666977e+06
1.326000000000000000e+06,1.049223333333333397e+00,6.739000000000000545e-01,5.947038333333333023e+06
1.329000000000000000e+06,1.052393333333333514e+00,6.754666666666665487e-01,5.961380333333333023e+06
1.332000000000000000e+06,1.046336666666666693e+00,6.690333333333332577e-01,5.976459666666666977e+06
1.335000000000000000e+06,1.034123333333333283e+00,6.652666666666666728e-01,5.990434000000000000e+06
1.338000000000000000e+06,1.036839999999999984e+00,6.683999999999999941e-01,6.004968000000000000e+06
1.341000000000000000e+06,1.021286666666666676e+00,6.598000000000000531e-01,6.019367000000000000e+06
1.344000000000000000e+06,1.008639999999999981e+00,6.517666666666667163e-01,6.033865333333333023e+06
1.347000000000000000e+06,1.047749999999999959e+00,6.742000000000000215e-01,6.048139333333333023e+06
1.350000000000000000e+06,1.049683333333333302e+00,6.751999999999999114e-01,6.062768000000000000e+06
1.353000000000000000e+06,1.023496666666666721e+00,6.598999999999999311e-01,6.076729333333333023e+06
1.356000000000000000e+06,1.017340000000000133e+00,6.548666666666665970e-01,6.091569000000000000e+06
1.359000000000000000e+06,1.045616666666666639e+00,6.734666666666666579e-01,6.106036000000000000e+06
1.362000000000000000e+06,1.059796666666666498e+00,6.799333333333333895e-01,6.120225333333333023e+06
1.365000000000000000e+06,1.018536666666666646e+00,6.579666666666666996e-01,6.134918333333333023e+06
1.368000000000000000e+06,1.030366666666666653e+00,6.669333333333332670e-01,6.149604333333333023e+06
1.371000000000000000e+06,1.005036666666666578e+00,6.492666666666666586e-01,6.163746000000000000e+06
1.374000000000000000e+06,1.029490000000000016e+00,6.623333333333333295e-01,6.177585000000000000e+06
1.377000000000000000e+06,1.018336666666666668e+00,6.614666666666666472e-01,6.192207333333333023e+06
1.380000000000000000e+06,1.059273333333333289e+00,6.760333333333332639e-01,6.207777333333333023e+06
1.383000000000000000e+06,1.023713333333333253e+00,6.567999999999999394e-01,6.220837000000000000e+06
1.386000000000000000e+06,1.074089999999999989e+00,6.857666666666665245e-01,6.235657666666666977e+06
1.389000000000000000e+06,1.015126666666666733e+00,6.554666666666667529e-01,6.249797333333333023e+06
1.392000000000000000e+06,1.060053333333333292e+00,6.751666666666666927e-01,6.264593666666666977e+06
1.395000000000000000e+06,1.055449999999999999e+00,6.718000000000000638e-01,6.279053000000000000e+06
1.398000000000000000e+06,1.027186666666666692e+00,6.621666666666666812e-01,6.293700333333333023e+06
1.401000000000000000e+06,1.034766666666666834e+00,6.686666666666667425e-01,6.307810000000000000e+06
1.404000000000000000e+06,1.045600000000000085e+00,6.699333333333332696e-01,6.322839000000000000e+06
1.407000000000000000e+06,1.014533333333333287e+00,6.554666666666667529e-01,6.336783000000000000e+06
1.410000000000000000e+06,1.046243333333333414e+00,6.708666666666666112e-01,6.351197000000000000e+06
1.413000000000000000e+06,1.070826666666666815e+00,6.806999999999999718e-01,6.365589333333333023e+06
1.416000000000000000e+06,1.054516666666666547e+00,6.792666666666665742e-01,6.379994000000000000e+06
1.419000000000000000e+06,1.049556666666666693e+00,6.739666666666667139e-01,6.394571000000000000e+06
1.422000000000000000e+06,1.042930000000000135e+00,6.735000000000000986e-01,6.409137000000000000e+06
1.425000000000000000e+06,1.021029999999999882e+00,6.591666666666666785e-01,6.423564666666666977e+06
1.428000000000000000e+06,1.041203333333333481e+00,6.661333333333333551e-01,6.438643333333333023e+06
1.431000000000000000e+06,1.025519999999999987e+00,6.605333333333334167e-01,6.453032333333333023e+06
1.434000000000000000e+06,1.033926666666666661e+00,6.643999999999999906e-01,6.467588666666666977e+06
1.437000000000000000e+06,9.978866666666666996e-01,6.469666666666666899e-01,6.482324333333333023e+06
1.440000000000000000e+06,1.013589999999999991e+00,6.554666666666667529e-01,6.496457000000000000e+06
1.443000000000000000e+06,1.023606666666666554e+00,6.601666666666666794e-01,6.510946000000000000e+06
1.446000000000000000e+06,1.023043333333333527e+00,6.629000000000000448e-01,6.524996666666666977e+06
1.449000000000000000e+06,1.036323333333333485e+00,6.678000000000000602e-01,6.539259333333333023e+06
1.452000000000000000e+06,1.024363333333333292e+00,6.619999999999999218e-01,6.553613333333333023e+06
1.455000000000000000e+06,1.046583333333333421e+00,6.745666666666666478e-01,6.568321666666666977e+06
1.458000000000000000e+06,1.027590000000000003e+00,6.652333333333333432e-01,6.582945666666666977e+06


==> data/protein/rbf-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.397750000000000048e+00,1.006166666666666654e+00,5.041000000000000000e+03
3.000000000000000000e+03,1.526520000000000321e+00,8.480666666666666353e-01,2.524066666666666788e+04
6.000000000000000000e+03,1.844713333333333649e+00,8.071666666666666989e-01,4.535200000000000000e+04
9.000000000000000000e+03,1.940749999999999753e+00,7.877333333333332854e-01,6.498000000000000000e+04
1.200000000000000000e+04,1.931236666666666713e+00,7.668333333333333668e-01,8.556133333333332848e+04
1.500000000000000000e+04,1.142540000000000111e+00,7.526333333333332654e-01,1.051640000000000000e+05
1.800000000000000000e+04,1.136066666666666558e+00,7.436666666666665870e-01,1.257043333333333285e+05
2.100000000000000000e+04,1.122359999999999802e+00,7.384666666666667156e-01,1.464093333333333430e+05
2.400000000000000000e+04,1.096353333333333291e+00,7.189999999999999725e-01,1.662046666666666570e+05
2.700000000000000000e+04,1.102680000000000105e+00,7.228999999999999870e-01,1.865220000000000000e+05
3.000000000000000000e+04,1.089136666666666642e+00,7.121333333333333959e-01,2.066513333333333430e+05
3.300000000000000000e+04,1.101706666666666612e+00,7.204666666666666996e-01,2.272396666666666570e+05
3.600000000000000000e+04,1.080056666666666665e+00,7.070333333333332915e-01,2.475133333333333430e+05
3.900000000000000000e+04,1.078980000000000050e+00,7.060333333333334016e-01,2.682603333333333139e+05
4.200000000000000000e+04,1.110586666666666611e+00,7.237666666666666693e-01,2.881186666666666861e+05
4.500000000000000000e+04,1.089426666666666543e+00,7.096333333333334492e-01,3.088593333333333139e+05
4.800000000000000000e+04,1.119119999999999893e+00,7.233333333333332726e-01,3.288790000000000000e+05
5.100000000000000000e+04,1.071966666666666734e+00,7.021000000000000574e-01,3.491733333333333139e+05
5.400000000000000000e+04,1.077239999999999975e+00,7.014666666666666828e-01,3.695690000000000000e+05
5.700000000000000000e+04,1.061949999999999950e+00,6.945000000000000062e-01,3.899026666666666861e+05
6.000000000000000000e+04,1.087259999999999893e+00,7.081666666666667220e-01,4.108983333333333139e+05
6.300000000000000000e+04,1.092936666666666667e+00,7.102333333333333831e-01,4.303746666666666861e+05
6.600000000000000000e+04,1.055093333333333439e+00,6.883333333333333526e-01,4.505783333333333139e+05
6.900000000000000000e+04,1.033173333333333277e+00,6.765999999999999792e-01,4.707183333333333139e+05
7.200000000000000000e+04,1.051279999999999992e+00,6.868333333333334068e-01,4.907663333333333139e+05
7.500000000000000000e+04,1.041789999999999994e+00,6.818333333333334023e-01,5.106993333333333139e+05
7.800000000000000000e+04,1.044056666666666633e+00,6.784666666666666623e-01,5.306056666666666279e+05
8.100000000000000000e+04,1.044033333333333369e+00,6.778333333333333988e-01,5.507576666666666279e+05
8.400000000000000000e+04,1.062710000000000043e+00,6.894000000000000128e-01,5.711803333333333721e+05
8.700000000000000000e+04,1.076166666666666716e+00,6.998333333333333073e-01,5.926480000000000000e+05
9.000000000000000000e+04,1.078326666666666656e+00,6.994000000000001327e-01,6.119406666666666279e+05
9.300000000000000000e+04,1.076840000000000019e+00,6.975000000000001199e-01,6.321006666666666279e+05
9.600000000000000000e+04,1.086123333333333330e+00,7.022666666666665947e-01,6.521253333333333721e+05
9.900000000000000000e+04,1.070009999999999906e+00,6.911000000000000476e-01,6.723990000000000000e+05
1.020000000000000000e+05,1.085460000000000091e+00,7.030333333333333989e-01,6.925806666666666279e+05
1.050000000000000000e+05,1.088943333333333374e+00,7.001000000000000556e-01,7.129766666666666279e+05
1.080000000000000000e+05,1.062593333333333279e+00,6.893666666666665721e-01,7.331403333333333721e+05
1.110000000000000000e+05,1.059430000000000094e+00,6.902666666666666950e-01,7.532160000000000000e+05
1.140000000000000000e+05,1.067803333333333216e+00,6.909666666666666179e-01,7.731363333333333721e+05
1.170000000000000000e+05,1.065970000000000084e+00,6.850666666666667126e-01,7.939766666666666279e+05
1.200000000000000000e+05,1.056173333333333408e+00,6.863333333333333508e-01,8.147980000000000000e+05
1.230000000000000000e+05,1.068086666666666629e+00,6.933000000000001384e-01,8.343423333333333721e+05
1.260000000000000000e+05,1.082300000000000040e+00,6.986999999999999877e-01,8.545953333333333721e+05
1.290000000000000000e+05,1.065773333333333239e+00,6.908999999999999586e-01,8.749636666666666279e+05
1.320000000000000000e+05,1.085480000000000222e+00,6.998000000000000886e-01,8.950236666666666279e+05
1.350000000000000000e+05,1.075960000000000027e+00,6.906666666666666510e-01,9.154943333333333721e+05
1.380000000000000000e+05,1.080259999999999998e+00,6.960000000000000631e-01,9.357793333333333721e+05
1.410000000000000000e+05,1.046996666666666576e+00,6.810333333333332684e-01,9.560766666666666279e+05
1.440000000000000000e+05,1.053856666666666664e+00,6.816999999999998616e-01,9.761503333333333721e+05
1.470000000000000000e+05,1.077509999999999968e+00,6.939333333333334020e-01,9.964620000000000000e+05
1.500000000000000000e+05,1.072196666666666465e+00,6.854333333333332279e-01,1.016482000000000000e+06
1.530000000000000000e+05,1.063483333333333336e+00,6.867666666666666364e-01,1.036946666666666628e+06
1.560000000000000000e+05,1.073690000000000033e+00,6.925333333333333341e-01,1.057261333333333256e+06
1.590000000000000000e+05,1.066996666666666593e+00,6.886333333333333195e-01,1.078111666666666744e+06
1.620000000000000000e+05,1.069626666666666504e+00,6.926666666666667638e-01,1.097487000000000000e+06
1.650000000000000000e+05,1.077183333333333382e+00,6.952333333333333698e-01,1.117715666666666744e+06
1.680000000000000000e+05,1.062226666666666652e+00,6.872666666666668034e-01,1.138122666666666744e+06
1.710000000000000000e+05,1.062973333333333326e+00,6.864999999999999991e-01,1.158065666666666744e+06
1.740000000000000000e+05,1.057883333333333287e+00,6.821000000000000396e-01,1.178309333333333256e+06
1.770000000000000000e+05,1.087446666666666673e+00,6.939000000000000723e-01,1.198655000000000000e+06
1.800000000000000000e+05,1.052863333333333484e+00,6.838333333333332931e-01,1.218508666666666744e+06
1.830000000000000000e+05,1.075553333333333361e+00,6.934666666666666757e-01,1.238603000000000000e+06
1.860000000000000000e+05,1.080806666666666693e+00,6.971666666666666012e-01,1.258897666666666744e+06
1.890000000000000000e+05,1.071060000000000123e+00,6.907333333333333103e-01,1.278826333333333256e+06
1.920000000000000000e+05,1.060756666666666570e+00,6.820666666666667100e-01,1.299021000000000000e+06
1.950000000000000000e+05,1.051420000000000021e+00,6.822000000000000286e-01,1.319010333333333256e+06
1.980000000000000000e+05,1.055276666666666641e+00,6.819666666666667210e-01,1.339172000000000000e+06
2.010000000000000000e+05,1.062673333333333359e+00,6.850333333333332719e-01,1.359465333333333256e+06
2.040000000000000000e+05,1.078229999999999800e+00,6.951000000000000512e-01,1.380010666666666744e+06
2.070000000000000000e+05,1.088936666666666886e+00,6.994666666666665700e-01,1.401194333333333256e+06
2.100000000000000000e+05,1.083603333333333252e+00,6.980666666666666131e-01,1.420613333333333256e+06
2.130000000000000000e+05,1.072160000000000224e+00,6.910333333333333883e-01,1.440635666666666744e+06
2.160000000000000000e+05,1.086023333333333341e+00,6.978333333333331945e-01,1.460834000000000000e+06
2.190000000000000000e+05,1.060633333333333317e+00,6.833666666666666778e-01,1.481152666666666744e+06
2.220000000000000000e+05,1.088563333333333327e+00,6.979666666666667352e-01,1.501428000000000000e+06
2.250000000000000000e+05,1.049730000000000052e+00,6.807333333333334124e-01,1.521911000000000000e+06
2.280000000000000000e+05,1.070490000000000164e+00,6.882999999999999119e-01,1.542173666666666744e+06
2.310000000000000000e+05,1.054300000000000015e+00,6.816666666666666430e-01,1.562360666666666744e+06
2.340000000000000000e+05,1.059663333333333179e+00,6.835666666666666558e-01,1.582914666666666744e+06
2.370000000000000000e+05,1.057629999999999848e+00,6.827666666666667439e-01,1.602531333333333256e+06
2.400000000000000000e+05,1.071963333333333379e+00,6.859666666666667245e-01,1.622544333333333256e+06
2.430000000000000000e+05,1.044850000000000056e+00,6.754666666666665487e-01,1.642884666666666744e+06
2.460000000000000000e+05,1.081356666666666744e+00,6.909333333333332883e-01,1.662891333333333256e+06
2.490000000000000000e+05,1.080003333333333204e+00,6.945666666666666655e-01,1.682858333333333256e+06
2.520000000000000000e+05,1.067826666666666702e+00,6.876999999999999780e-01,1.703158666666666744e+06
2.550000000000000000e+05,1.088916666666666755e+00,6.962666666666667004e-01,1.724059333333333256e+06
2.580000000000000000e+05,1.099370000000000180e+00,7.074333333333333584e-01,1.744077666666666744e+06
2.610000000000000000e+05,1.092333333333333378e+00,6.956666666666665444e-01,1.765676666666666744e+06
2.640000000000000000e+05,1.050393333333333290e+00,6.801666666666666972e-01,1.784493333333333256e+06
2.670000000000000000e+05,1.071856666666666680e+00,6.895000000000001128e-01,1.804453666666666744e+06
2.700000000000000000e+05,1.038446666666666518e+00,6.690999999999999170e-01,1.824828000000000000e+06
2.730000000000000000e+05,1.080596666666666650e+00,6.957333333333334258e-01,1.844790333333333256e+06
2.760000000000000000e+05,1.094686666666666808e+00,7.008999999999999675e-01,1.864821666666666744e+06
2.790000000000000000e+05,1.068279999999999896e+00,6.886333333333333195e-01,1.884911333333333256e+06
2.820000000000000000e+05,1.070656666666666590e+00,6.897999999999999687e-01,1.905426666666666744e+06
2.850000000000000000e+05,1.078983333333333405e+00,6.929999999999999494e-01,1.925490333333333256e+06
2.880000000000000000e+05,1.084013333333333273e+00,6.970000000000000639e-01,1.945957000000000000e+06
2.910000000000000000e+05,1.062266666666666692e+00,6.805333333333333234e-01,1.966337000000000000e+06
2.940000000000000000e+05,1.102763333333333318e+00,7.082666666666667110e-01,1.986331000000000000e+06
2.970000000000000000e+05,1.073963333333333381e+00,6.931666666666668197e-01,2.006382666666666744e+06
3.000000000000000000e+05,1.059730000000000061e+00,6.851666666666668126e-01,2.026483333333333256e+06
3.030000000000000000e+05,1.102989999999999915e+00,7.061333333333333906e-01,2.046816333333333256e+06
3.060000000000000000e+05,1.104136666666666544e+00,7.035666666666666735e-01,2.067004666666666744e+06
3.090000000000000000e+05,1.110466666666666491e+00,7.040333333333332888e-01,2.087171333333333256e+06
3.120000000000000000e+05,1.044300000000000006e+00,6.794666666666665522e-01,2.107644666666666511e+06
3.150000000000000000e+05,1.081960000000000033e+00,6.903333333333333544e-01,2.127845000000000000e+06
3.180000000000000000e+05,1.081650000000000000e+00,6.991999999999999327e-01,2.147956000000000000e+06
3.210000000000000000e+05,1.061166666666666591e+00,6.831000000000000405e-01,2.168334000000000000e+06
3.240000000000000000e+05,1.095523333333333404e+00,6.963666666666666893e-01,2.187905000000000000e+06
3.270000000000000000e+05,1.089476666666666649e+00,6.970666666666666123e-01,2.207940333333333489e+06
3.300000000000000000e+05,1.100549999999999917e+00,7.023999999999999133e-01,2.228964666666666511e+06
3.330000000000000000e+05,1.094666666666666677e+00,6.989999999999999547e-01,2.247900000000000000e+06
3.360000000000000000e+05,1.068740000000000023e+00,6.895333333333333314e-01,2.268067333333333489e+06
3.390000000000000000e+05,1.062173333333333192e+00,6.892999999999999128e-01,2.288122000000000000e+06
3.420000000000000000e+05,1.076880000000000059e+00,6.948999999999999622e-01,2.308346000000000000e+06
3.450000000000000000e+05,1.080836666666666668e+00,6.905666666666666620e-01,2.328354333333333489e+06
3.480000000000000000e+05,1.079640000000000155e+00,6.919666666666666188e-01,2.348741666666666511e+06
3.510000000000000000e+05,1.081050000000000066e+00,6.924333333333333451e-01,2.368634000000000000e+06
3.540000000000000000e+05,1.089453333333333163e+00,6.944333333333333469e-01,2.388812666666666511e+06
3.570000000000000000e+05,1.072829999999999950e+00,6.850666666666667126e-01,2.408729666666666511e+06
3.600000000000000000e+05,1.074519999999999920e+00,6.948999999999999622e-01,2.428771666666666511e+06
3.630000000000000000e+05,1.110140000000000127e+00,7.038333333333333108e-01,2.448569000000000000e+06
3.660000000000000000e+05,1.061160000000000103e+00,6.793999999999998929e-01,2.468558000000000000e+06
3.690000000000000000e+05,1.100199999999999845e+00,7.054666666666666863e-01,2.489137666666666511e+06
3.720000000000000000e+05,1.070659999999999945e+00,6.906666666666666510e-01,2.508833000000000000e+06
3.750000000000000000e+05,1.077480000000000215e+00,6.906333333333333213e-01,2.528384666666666511e+06
3.780000000000000000e+05,1.071360000000000090e+00,6.891666666666665941e-01,2.548674666666666511e+06
3.810000000000000000e+05,1.080276666666666552e+00,6.924333333333333451e-01,2.568428000000000000e+06
3.840000000000000000e+05,1.111180000000000057e+00,7.043333333333333668e-01,2.588370666666666511e+06
3.870000000000000000e+05,1.083660000000000068e+00,6.962666666666667004e-01,2.607918000000000000e+06
3.900000000000000000e+05,1.083453333333333379e+00,6.920000000000000595e-01,2.627841666666666511e+06
3.930000000000000000e+05,1.079353333333333387e+00,6.934999999999998943e-01,2.647371000000000000e+06
3.960000000000000000e+05,1.083879999999999955e+00,6.955333333333334478e-01,2.667422666666666511e+06
3.990000000000000000e+05,1.068106666666666760e+00,6.889666666666666162e-01,2.686999666666666511e+06
4.020000000000000000e+05,1.080526666666666635e+00,6.907999999999999696e-01,2.706712000000000000e+06
4.050000000000000000e+05,1.103469999999999951e+00,7.040999999999999481e-01,2.726857666666666511e+06
4.080000000000000000e+05,1.086249999999999938e+00,6.964333333333332376e-01,2.746523000000000000e+06
4.110000000000000000e+05,1.066489999999999938e+00,6.830333333333333812e-01,2.767474666666666511e+06
4.140000000000000000e+05,1.073783333333333312e+00,6.913000000000000256e-01,2.785866000000000000e+06
4.170000000000000000e+05,1.064513333333333422e+00,6.862333333333333618e-01,2.805547333333333489e+06
4.200000000000000000e+05,1.077396666666666780e+00,6.893666666666667941e-01,2.825691000000000000e+06
4.230000000000000000e+05,1.072540000000000049e+00,6.897999999999999687e-01,2.845516000000000000e+06
4.260000000000000000e+05,1.082923333333333460e+00,6.916333333333333222e-01,2.865249000000000000e+06
4.290000000000000000e+05,1.123146666666666738e+00,7.124333333333332519e-01,2.885144000000000000e+06
4.320000000000000000e+05,1.089930000000000065e+00,6.967666666666666453e-01,2.904992333333333489e+06
4.350000000000000000e+05,1.079006666666666669e+00,6.911999999999999256e-01,2.924750666666666511e+06
4.380000000000000000e+05,1.065986666666666638e+00,6.848666666666666236e-01,2.944900000000000000e+06
4.410000000000000000e+05,1.088503333333333378e+00,6.918999999999999595e-01,2.964490333333333489e+06
4.440000000000000000e+05,1.034970000000000168e+00,6.726666666666666350e-01,2.984475333333333489e+06
4.470000000000000000e+05,1.069426666666666748e+00,6.836666666666665337e-01,3.004564666666666511e+06
4.500000000000000000e+05,1.091726666666666512e+00,6.968333333333333046e-01,3.024549000000000000e+06
4.530000000000000000e+05,1.104829999999999979e+00,7.023333333333332540e-01,3.044654333333333489e+06
4.560000000000000000e+05,1.060073333333333201e+00,6.830666666666665998e-01,3.064580000000000000e+06
4.590000000000000000e+05,1.041900000000000048e+00,6.730666666666665909e-01,3.084314000000000000e+06
4.620000000000000000e+05,1.061443333333333294e+00,6.789333333333334997e-01,3.104110666666666511e+06
4.650000000000000000e+05,1.081096666666666595e+00,6.928999999999999604e-01,3.124039000000000000e+06
4.680000000000000000e+05,1.063176666666666437e+00,6.837666666666666337e-01,3.143495666666666511e+06
4.710000000000000000e+05,1.074529999999999985e+00,6.870333333333332737e-01,3.163276666666666511e+06
4.740000000000000000e+05,1.058630000000000182e+00,6.811666666666665870e-01,3.183120333333333489e+06
4.770000000000000000e+05,1.072940000000000005e+00,6.877666666666666373e-01,3.202825000000000000e+06
4.800000000000000000e+05,1.048636666666666661e+00,6.749000000000000554e-01,3.223096666666666511e+06
4.830000000000000000e+05,1.055213333333333336e+00,6.793999999999998929e-01,3.242720000000000000e+06
4.860000000000000000e+05,1.074123333333333319e+00,6.894333333333334535e-01,3.262151666666666511e+06
4.890000000000000000e+05,1.056829999999999936e+00,6.829000000000000625e-01,3.282091666666666511e+06
4.920000000000000000e+05,1.080083333333333506e+00,6.927333333333333121e-01,3.302207333333333489e+06
4.950000000000000000e+05,1.058810000000000029e+00,6.765999999999999792e-01,3.321314000000000000e+06
4.980000000000000000e+05,1.115189999999999904e+00,7.031999999999999362e-01,3.340988666666666511e+06
5.010000000000000000e+05,1.085653333333333359e+00,6.942000000000000393e-01,3.360808666666666511e+06
5.040000000000000000e+05,1.037566666666666748e+00,6.679000000000000492e-01,3.380787666666666511e+06
5.070000000000000000e+05,1.071050000000000058e+00,6.844000000000000083e-01,3.400512000000000000e+06
5.100000000000000000e+05,1.065549999999999997e+00,6.810333333333332684e-01,3.422173666666666511e+06
5.130000000000000000e+05,1.084833333333333316e+00,6.955666666666666664e-01,3.440705000000000000e+06
5.160000000000000000e+05,1.069026666666666792e+00,6.793000000000000149e-01,3.460798000000000000e+06
5.190000000000000000e+05,1.042443333333333388e+00,6.745666666666666478e-01,3.480375666666666511e+06
5.220000000000000000e+05,1.076680000000000081e+00,6.891333333333332645e-01,3.500166000000000000e+06
5.250000000000000000e+05,1.053973333333333207e+00,6.773666666666665614e-01,3.519893333333333489e+06
5.280000000000000000e+05,1.073590000000000044e+00,6.876000000000001000e-01,3.539748333333333489e+06
5.310000000000000000e+05,1.074076666666666791e+00,6.897000000000000908e-01,3.559384000000000000e+06
5.340000000000000000e+05,1.140673333333333206e+00,7.092666666666667119e-01,3.579181666666666511e+06
5.370000000000000000e+05,1.087026666666666586e+00,6.906666666666666510e-01,3.599573000000000000e+06
5.400000000000000000e+05,1.056400000000000006e+00,6.752666666666665707e-01,3.619164666666666511e+06
5.430000000000000000e+05,1.082040000000000113e+00,6.879666666666666153e-01,3.639078000000000000e+06
5.460000000000000000e+05,1.095643333333333302e+00,6.928000000000000824e-01,3.659108000000000000e+06
5.490000000000000000e+05,1.052646666666666730e+00,6.796000000000000929e-01,3.678969666666666511e+06
5.520000000000000000e+05,1.062016666666666831e+00,6.806333333333333124e-01,3.698639000000000000e+06
5.550000000000000000e+05,1.065656666666666696e+00,6.804000000000000048e-01,3.718984666666666511e+06
5.580000000000000000e+05,1.060943333333333349e+00,6.810000000000000497e-01,3.738546333333333489e+06
5.610000000000000000e+05,1.059763333333333390e+00,6.822666666666666879e-01,3.758375333333333489e+06
5.640000000000000000e+05,1.042496666666666627e+00,6.728999999999999426e-01,3.777947000000000000e+06
5.670000000000000000e+05,1.054453333333333243e+00,6.775000000000001021e-01,3.797633666666666511e+06
5.700000000000000000e+05,1.046943333333333337e+00,6.723666666666666680e-01,3.817559333333333489e+06
5.730000000000000000e+05,1.044033333333333369e+00,6.729666666666666019e-01,3.837427666666666511e+06
5.760000000000000000e+05,1.061286666666666711e+00,6.795666666666666522e-01,3.857110666666666511e+06
5.790000000000000000e+05,1.019399999999999862e+00,6.629666666666665931e-01,3.877444000000000000e+06
5.820000000000000000e+05,1.088549999999999907e+00,6.955000000000000071e-01,3.896466333333333489e+06
5.850000000000000000e+05,1.018966666666666576e+00,6.609333333333333727e-01,3.915853666666666511e+06
5.880000000000000000e+05,1.044476666666666498e+00,6.725333333333333163e-01,3.935482333333333489e+06
5.910000000000000000e+05,1.064183333333333481e+00,6.859000000000000652e-01,3.955412333333333489e+06
5.940000000000000000e+05,1.041179999999999994e+00,6.727333333333334053e-01,3.975142333333333489e+06
5.970000000000000000e+05,1.074316666666666586e+00,6.918666666666667409e-01,3.995339666666666511e+06
6.000000000000000000e+05,1.079360000000000097e+00,6.924000000000000155e-01,4.014930000000000000e+06
6.030000000000000000e+05,1.064176666666666771e+00,6.854999999999998872e-01,4.034829000000000000e+06
6.060000000000000000e+05,1.059150000000000036e+00,6.795666666666666522e-01,4.054374333333333489e+06
6.090000000000000000e+05,1.068440000000000056e+00,6.863000000000000211e-01,4.073969333333333489e+06
6.120000000000000000e+05,1.071169999999999956e+00,6.892666666666666941e-01,4.093922000000000000e+06
6.150000000000000000e+05,1.061383333333333345e+00,6.834333333333333371e-01,4.113676666666666511e+06
6.180000000000000000e+05,1.061366666666666569e+00,6.768999999999999462e-01,4.133769333333333489e+06
6.210000000000000000e+05,1.104436666666666511e+00,7.035333333333332329e-01,4.153653666666666511e+06
6.240000000000000000e+05,1.072153333333333292e+00,6.913666666666666849e-01,4.173602000000000000e+06
6.270000000000000000e+05,1.033476666666666599e+00,6.659333333333333771e-01,4.195234666666666977e+06
6.300000000000000000e+05,1.043830000000000036e+00,6.709333333333332705e-01,4.213263333333333023e+06
6.330000000000000000e+05,1.044689999999999896e+00,6.723666666666666680e-01,4.233297000000000000e+06
6.360000000000000000e+05,1.063726666666666709e+00,6.853333333333333499e-01,4.253340000000000000e+06
6.390000000000000000e+05,1.061213333333333564e+00,6.792666666666665742e-01,4.273015000000000000e+06
6.420000000000000000e+05,1.043510000000000160e+00,6.711666666666666892e-01,4.292989333333333023e+06
6.450000000000000000e+05,1.049083333333333146e+00,6.798666666666667302e-01,4.312700000000000000e+06
6.480000000000000000e+05,1.081683333333333330e+00,6.895666666666665501e-01,4.332612666666666977e+06
6.510000000000000000e+05,1.054740000000000011e+00,6.801000000000000378e-01,4.352487666666666977e+06
6.540000000000000000e+05,1.060986666666666745e+00,6.813666666666667870e-01,4.372234333333333023e+06
6.570000000000000000e+05,1.069603333333333461e+00,6.882666666666666933e-01,4.392378333333333023e+06
6.600000000000000000e+05,1.065439999999999943e+00,6.830000000000001625e-01,4.412612000000000000e+06
6.630000000000000000e+05,1.039296666666666757e+00,6.722666666666666790e-01,4.432483333333333023e+06
6.660000000000000000e+05,1.074146666666666583e+00,6.895666666666665501e-01,4.452365000000000000e+06
6.690000000000000000e+05,1.093466666666666809e+00,6.964000000000000190e-01,4.472325333333333023e+06
6.720000000000000000e+05,1.069450000000000012e+00,6.864333333333334508e-01,4.492282333333333023e+06
6.750000000000000000e+05,1.066336666666666710e+00,6.809333333333333904e-01,4.512089666666666977e+06
6.780000000000000000e+05,1.030150000000000121e+00,6.687333333333332908e-01,4.532269333333333023e+06
6.810000000000000000e+05,1.073083333333333389e+00,6.868666666666666254e-01,4.552264000000000000e+06
6.840000000000000000e+05,1.067436666666666589e+00,6.817333333333333023e-01,4.572239333333333023e+06
6.870000000000000000e+05,1.061296666666666555e+00,6.789999999999999369e-01,4.592133333333333023e+06
6.900000000000000000e+05,1.074170000000000069e+00,6.847666666666666346e-01,4.612143666666666977e+06
6.930000000000000000e+05,1.067650000000000210e+00,6.860666666666667135e-01,4.631917000000000000e+06
6.960000000000000000e+05,1.046206666666666729e+00,6.727666666666666240e-01,4.651579333333333023e+06
6.990000000000000000e+05,1.068176666666666774e+00,6.894999999999998908e-01,4.671939666666666977e+06
7.020000000000000000e+05,1.066529999999999978e+00,6.817666666666667430e-01,4.691798333333333023e+06
7.050000000000000000e+05,1.054496666666666860e+00,6.765333333333333199e-01,4.712106333333333023e+06
7.080000000000000000e+05,1.084383333333333255e+00,6.886333333333333195e-01,4.732036666666666977e+06
7.110000000000000000e+05,1.075173333333333314e+00,6.882666666666666933e-01,4.751975333333333023e+06
7.140000000000000000e+05,1.041703333333333426e+00,6.686999999999999611e-01,4.771758000000000000e+06
7.170000000000000000e+05,1.075139999999999985e+00,6.891666666666665941e-01,4.791533666666666977e+06
7.200000000000000000e+05,1.053950000000000164e+00,6.763333333333333419e-01,4.811433333333333023e+06
7.230000000000000000e+05,1.072910000000000030e+00,6.902666666666665840e-01,4.831378666666666977e+06
7.260000000000000000e+05,1.041613333333333280e+00,6.722000000000000197e-01,4.851016000000000000e+06
7.290000000000000000e+05,1.048250000000000126e+00,6.754999999999999893e-01,4.870852333333333023e+06
7.320000000000000000e+05,1.070603333333333351e+00,6.840666666666667117e-01,4.890660333333333023e+06
7.350000000000000000e+05,1.045866666666666722e+00,6.754000000000001114e-01,4.910514000000000000e+06
7.380000000000000000e+05,1.042010000000000103e+00,6.730666666666667020e-01,4.930448333333333023e+06
7.410000000000000000e+05,1.027693333333333348e+00,6.671000000000000263e-01,4.950530000000000000e+06
7.440000000000000000e+05,1.075809999999999933e+00,6.874666666666665593e-01,4.970248333333333023e+06
7.470000000000000000e+05,1.052329999999999988e+00,6.748666666666666147e-01,4.990353000000000000e+06
7.500000000000000000e+05,1.041656666666666675e+00,6.727333333333334053e-01,5.010139666666666977e+06
7.530000000000000000e+05,1.086520000000000152e+00,6.923666666666665748e-01,5.030013000000000000e+06
7.560000000000000000e+05,1.065086666666666737e+00,6.802666666666666861e-01,5.049792666666666977e+06
7.590000000000000000e+05,1.062453333333333472e+00,6.847666666666666346e-01,5.069679333333333023e+06
7.620000000000000000e+05,1.041896666666666693e+00,6.718000000000000638e-01,5.089517333333333023e+06
7.650000000000000000e+05,1.041930000000000023e+00,6.708333333333333925e-01,5.109334333333333023e+06
7.680000000000000000e+05,1.045086666666666497e+00,6.727666666666666240e-01,5.129213666666666977e+06
7.710000000000000000e+05,1.034516666666666751e+00,6.716333333333333044e-01,5.150464666666666977e+06
7.740000000000000000e+05,1.039080000000000004e+00,6.711666666666666892e-01,5.168361000000000000e+06
7.770000000000000000e+05,1.047283333333333344e+00,6.729333333333333833e-01,5.188443000000000000e+06
7.800000000000000000e+05,1.034363333333333301e+00,6.664333333333333220e-01,5.208297333333333023e+06
7.830000000000000000e+05,1.072163333333333357e+00,6.849999999999999423e-01,5.228437000000000000e+06
7.860000000000000000e+05,1.024633333333333285e+00,6.627666666666666151e-01,5.248445666666666977e+06
7.890000000000000000e+05,1.083066666666666622e+00,6.874333333333333407e-01,5.268327333333333023e+06
7.920000000000000000e+05,1.096523333333333294e+00,6.993666666666666920e-01,5.287844333333333023e+06
7.950000000000000000e+05,1.056623333333333248e+00,6.772999999999999021e-01,5.308075000000000000e+06
7.980000000000000000e+05,1.064873333333333116e+00,6.822666666666666879e-01,5.327788000000000000e+06
8.010000000000000000e+05,1.052190000000000181e+00,6.737666666666667359e-01,5.347307666666666977e+06
8.040000000000000000e+05,1.073736666666666784e+00,6.815333333333333243e-01,5.367708333333333023e+06
8.070000000000000000e+05,1.042836666666666634e+00,6.730000000000000426e-01,5.387487666666666977e+06
8.100000000000000000e+05,1.008780000000000010e+00,6.577333333333333920e-01,5.407681000000000000e+06
8.130000000000000000e+05,1.039213333333333322e+00,6.727333333333334053e-01,5.427667333333333023e+06
8.160000000000000000e+05,1.055256666666666732e+00,6.774333333333334428e-01,5.447723666666666977e+06
8.190000000000000000e+05,1.062176666666666769e+00,6.786999999999999700e-01,5.467551333333333023e+06
8.220000000000000000e+05,1.084826666666666606e+00,6.881333333333333746e-01,5.487506666666666977e+06
8.250000000000000000e+05,1.024089999999999945e+00,6.625333333333333075e-01,5.507322333333333023e+06
8.280000000000000000e+05,1.036410000000000053e+00,6.696666666666666323e-01,5.527499666666666977e+06
8.310000000000000000e+05,1.045813333333333484e+00,6.732000000000000206e-01,5.547399666666666977e+06
8.340000000000000000e+05,1.073606666666666598e+00,6.863000000000000211e-01,5.567920333333333023e+06
8.370000000000000000e+05,1.066723333333333246e+00,6.812333333333334684e-01,5.588037333333333023e+06
8.400000000000000000e+05,1.069926666666666693e+00,6.821333333333333693e-01,5.607726333333333023e+06
8.430000000000000000e+05,1.061480000000000201e+00,6.773666666666667835e-01,5.627596000000000000e+06
8.460000000000000000e+05,1.046706666666666896e+00,6.741000000000000325e-01,5.647270000000000000e+06
8.490000000000000000e+05,1.038129999999999997e+00,6.723999999999999977e-01,5.667143000000000000e+06
8.520000000000000000e+05,1.056149999999999922e+00,6.777666666666667394e-01,5.687278333333333023e+06
8.550000000000000000e+05,1.067409999999999970e+00,6.809333333333333904e-01,5.707166333333333023e+06
8.580000000000000000e+05,1.053120000000000056e+00,6.734333333333332172e-01,5.727492666666666977e+06
8.610000000000000000e+05,1.050583333333333202e+00,6.762000000000000233e-01,5.747631333333333023e+06
8.640000000000000000e+05,1.072146666666666581e+00,6.845333333333333270e-01,5.767362333333333023e+06
8.670000000000000000e+05,1.045586666666666664e+00,6.692666666666666764e-01,5.787404000000000000e+06
8.700000000000000000e+05,1.027716666666666612e+00,6.669333333333332670e-01,5.807657666666666977e+06
8.730000000000000000e+05,1.036860000000000115e+00,6.684666666666666535e-01,5.827098666666666977e+06
8.760000000000000000e+05,1.023723333333333319e+00,6.591333333333334599e-01,5.847288000000000000e+06
8.790000000000000000e+05,1.042106666666666515e+00,6.681000000000000272e-01,5.867122000000000000e+06
8.820000000000000000e+05,1.031730000000000036e+00,6.629999999999999227e-01,5.886869333333333023e+06
8.850000000000000000e+05,1.022046666666666548e+00,6.640000000000000346e-01,5.906784000000000000e+06
8.880000000000000000e+05,1.074736666666666673e+00,6.888999999999999568e-01,5.926644666666666977e+06
8.910000000000000000e+05,1.031633333333333402e+00,6.684666666666666535e-01,5.946349666666666977e+06
8.940000000000000000e+05,1.058443333333333181e+00,6.753000000000000114e-01,5.966301333333333023e+06
8.970000000000000000e+05,1.049253333333333371e+00,6.743999999999999995e-01,5.986166000000000000e+06
9.000000000000000000e+05,1.057313333333333327e+00,6.751666666666666927e-01,6.005667666666666977e+06
9.030000000000000000e+05,1.069546666666666868e+00,6.804999999999999938e-01,6.025872666666666977e+06
9.060000000000000000e+05,1.055239999999999956e+00,6.782666666666666844e-01,6.045503000000000000e+06
9.090000000000000000e+05,1.068956666666666555e+00,6.827000000000000846e-01,6.065425666666666977e+06
9.120000000000000000e+05,1.049106666666666632e+00,6.768666666666666165e-01,6.085633666666666977e+06
9.150000000000000000e+05,1.046766666666666623e+00,6.725666666666666460e-01,6.105042333333333023e+06
9.180000000000000000e+05,1.040756666666666774e+00,6.659333333333333771e-01,6.125358000000000000e+06
9.210000000000000000e+05,1.026799999999999935e+00,6.632666666666665600e-01,6.145290666666666977e+06
9.240000000000000000e+05,1.018036666666666701e+00,6.601666666666665684e-01,6.164780000000000000e+06
9.270000000000000000e+05,1.085286666666666733e+00,6.847666666666666346e-01,6.185025000000000000e+06
9.300000000000000000e+05,1.059186666666666499e+00,6.801333333333333675e-01,6.204989000000000000e+06
9.330000000000000000e+05,1.033970000000000056e+00,6.662000000000000144e-01,6.225115333333333023e+06
9.360000000000000000e+05,1.060660000000000158e+00,6.755666666666666487e-01,6.245934333333333023e+06
9.390000000000000000e+05,1.086346666666666572e+00,6.935666666666667757e-01,6.265857666666666977e+06
9.420000000000000000e+05,1.046310000000000073e+00,6.718333333333332824e-01,6.287785000000000000e+06
9.450000000000000000e+05,1.072009999999999907e+00,6.859333333333332838e-01,6.305233000000000000e+06
9.480000000000000000e+05,1.042823333333333435e+00,6.739000000000000545e-01,6.325042333333333023e+06
9.510000000000000000e+05,1.054573333333333363e+00,6.768333333333332869e-01,6.344701000000000000e+06
9.540000000000000000e+05,1.036283333333333445e+00,6.655666666666666398e-01,6.364726666666666977e+06
9.570000000000000000e+05,1.054756666666666787e+00,6.707666666666666222e-01,6.384552333333333023e+06
9.600000000000000000e+05,1.060889999999999889e+00,6.754666666666667707e-01,6.404842333333333023e+06
9.630000000000000000e+05,1.044993333333333441e+00,6.739333333333332732e-01,6.424667000000000000e+06
9.660000000000000000e+05,1.023609999999999909e+00,6.619000000000000439e-01,6.444310000000000000e+06
9.690000000000000000e+05,1.035546666666666837e+00,6.687333333333334018e-01,6.463854000000000000e+06
9.720000000000000000e+05,1.086636666666666473e+00,6.899999999999999467e-01,6.483879000000000000e+06
9.750000000000000000e+05,1.059946666666666815e+00,6.785999999999999810e-01,6.503539333333333023e+06
9.780000000000000000e+05,1.026469999999999994e+00,6.614666666666666472e-01,6.523586333333333023e+06
9.810000000000000000e+05,1.041680000000000161e+00,6.742333333333333512e-01,6.543699000000000000e+06
9.840000000000000000e+05,1.024123333333333496e+00,6.619999999999999218e-01,6.564133000000000000e+06
9.870000000000000000e+05,1.052836666666666643e+00,6.791000000000000369e-01,6.583850666666666977e+06
9.900000000000000000e+05,1.020786666666666731e+00,6.587999999999999412e-01,6.603770333333333023e+06
9.930000000000000000e+05,1.058236666666666714e+00,6.811666666666665870e-01,6.623489666666666977e+06
9.960000000000000000e+05,1.030213333333333203e+00,6.652666666666666728e-01,6.643285000000000000e+06
9.990000000000000000e+05,1.046663333333333279e+00,6.716666666666667451e-01,6.663115000000000000e+06
1.002000000000000000e+06,1.051946666666666585e+00,6.765999999999999792e-01,6.682979000000000000e+06
1.005000000000000000e+06,1.086056666666666670e+00,6.882000000000000339e-01,6.702851000000000000e+06
1.008000000000000000e+06,1.037253333333333360e+00,6.673000000000000043e-01,6.723140333333333023e+06
1.011000000000000000e+06,1.071029999999999927e+00,6.819666666666667210e-01,6.743339666666666977e+06
1.014000000000000000e+06,1.094413333333333460e+00,6.921666666666665968e-01,6.763137333333333023e+06
1.017000000000000000e+06,1.035830000000000028e+00,6.677666666666667306e-01,6.783457000000000000e+06
1.020000000000000000e+06,1.051543333333333274e+00,6.754333333333333300e-01,6.803186333333333023e+06
1.023000000000000000e+06,1.039943333333333442e+00,6.704666666666666552e-01,6.823133666666666977e+06
1.026000000000000000e+06,1.040993333333333437e+00,6.672666666666665636e-01,6.843309666666666977e+06
1.029000000000000000e+06,1.026666666666666616e+00,6.613333333333333286e-01,6.862911333333333023e+06
1.032000000000000000e+06,1.038263333333333316e+00,6.683000000000000052e-01,6.883161333333333023e+06
1.035000000000000000e+06,1.058896666666666597e+00,6.794666666666667743e-01,6.903110000000000000e+06
1.038000000000000000e+06,1.028413333333333179e+00,6.640333333333333643e-01,6.923057666666666977e+06
1.041000000000000000e+06,1.010543333333333349e+00,6.550999999999999046e-01,6.943039000000000000e+06
1.044000000000000000e+06,1.029746666666666810e+00,6.659999999999999254e-01,6.962614333333333023e+06
1.047000000000000000e+06,1.017726666666666668e+00,6.597333333333333938e-01,6.982869000000000000e+06


==> data/spam/arc1-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,7.035033333333333694e-01,6.309999999999998943e-01,8.936666666666666288e+02
5.000000000000000000e+03,1.763766666666666538e-01,7.296666666666666579e-02,1.656500000000000000e+04
1.000000000000000000e+04,1.765566666666666951e-01,6.813333333333333741e-02,3.237800000000000000e+04
1.500000000000000000e+04,1.571333333333333193e-01,5.833333333333332732e-02,4.883900000000000000e+04
2.000000000000000000e+04,1.627900000000000180e-01,5.833333333333332732e-02,6.531266666666666424e+04
2.500000000000000000e+04,1.567266666666666808e-01,5.349999999999999201e-02,8.176533333333332848e+04
3.000000000000000000e+04,1.502266666666666473e-01,4.866666666666666363e-02,9.807233333333332848e+04
3.500000000000000000e+04,1.554333333333333400e-01,5.349999999999999201e-02,1.146113333333333285e+05
4.000000000000000000e+04,1.554200000000000026e-01,5.833333333333332732e-02,1.307786666666666715e+05
4.500000000000000000e+04,1.600000000000000033e-01,5.349999999999999201e-02,1.471983333333333430e+05
5.000000000000000000e+04,1.556099999999999983e-01,5.349999999999999201e-02,1.636260000000000000e+05
5.500000000000000000e+04,1.516633333333333444e-01,5.349999999999999201e-02,1.801380000000000000e+05
6.000000000000000000e+04,1.535900000000000043e-01,5.349999999999999201e-02,1.964396666666666570e+05
6.500000000000000000e+04,1.555866666666666787e-01,4.866666666666666363e-02,2.130110000000000000e+05
7.000000000000000000e+04,1.584299999999999875e-01,5.833333333333332732e-02,2.291413333333333430e+05
7.500000000000000000e+04,1.513566666666666671e-01,5.349999999999999201e-02,2.454130000000000000e+05
8.000000000000000000e+04,1.551166666666666527e-01,5.833333333333332732e-02,2.616626666666666570e+05
8.500000000000000000e+04,1.571966666666666512e-01,4.376666666666666899e-02,2.779040000000000000e+05
9.000000000000000000e+04,1.566500000000000115e-01,4.859999999999999737e-02,2.942106666666666861e+05
9.500000000000000000e+04,1.570999999999999897e-01,5.349999999999999201e-02,3.104850000000000000e+05
1.000000000000000000e+05,1.578133333333333332e-01,5.833333333333332732e-02,3.267693333333333139e+05
1.050000000000000000e+05,1.558333333333333237e-01,5.833333333333332732e-02,3.432080000000000000e+05
1.100000000000000000e+05,1.561433333333333284e-01,4.866666666666666363e-02,3.594010000000000000e+05
1.150000000000000000e+05,1.508166666666666822e-01,5.349999999999999201e-02,3.756336666666666861e+05
1.200000000000000000e+05,1.554233333333333300e-01,5.349999999999999201e-02,3.919883333333333139e+05
1.250000000000000000e+05,1.559300000000000130e-01,5.349999999999999895e-02,4.082230000000000000e+05
1.300000000000000000e+05,1.503133333333333266e-01,4.866666666666666363e-02,4.245510000000000000e+05
1.350000000000000000e+05,1.557066666666666876e-01,5.833333333333332732e-02,4.406886666666666861e+05
1.400000000000000000e+05,1.581499999999999850e-01,4.866666666666666363e-02,4.568463333333333139e+05
1.450000000000000000e+05,1.567833333333333579e-01,4.866666666666666363e-02,4.731223333333333139e+05
1.500000000000000000e+05,1.644500000000000128e-01,5.349999999999999895e-02,4.895506666666666861e+05
1.550000000000000000e+05,1.530400000000000094e-01,4.376666666666666899e-02,5.054490000000000000e+05
1.600000000000000000e+05,1.534533333333333305e-01,5.349999999999999201e-02,5.216620000000000000e+05
1.650000000000000000e+05,1.543833333333333169e-01,4.860000000000000431e-02,5.378840000000000000e+05
1.700000000000000000e+05,1.553799999999999903e-01,4.859999999999999737e-02,5.541630000000000000e+05
1.750000000000000000e+05,1.564433333333333509e-01,5.343333333333333268e-02,5.703283333333333721e+05
1.800000000000000000e+05,1.558466666666666611e-01,4.376666666666666899e-02,5.865736666666666279e+05
1.850000000000000000e+05,1.565166666666666651e-01,5.349999999999999201e-02,6.029813333333333721e+05
1.900000000000000000e+05,1.601166666666666571e-01,5.833333333333332732e-02,6.190356666666666279e+05
1.950000000000000000e+05,1.550899999999999779e-01,4.866666666666666363e-02,6.352713333333333721e+05
2.000000000000000000e+05,1.564633333333333154e-01,4.866666666666666363e-02,6.515753333333333721e+05
2.050000000000000000e+05,1.607633333333333414e-01,4.860000000000000431e-02,6.681303333333333721e+05
2.100000000000000000e+05,1.552800000000000014e-01,5.349999999999999201e-02,6.839216666666666279e+05
2.150000000000000000e+05,1.515333333333333254e-01,5.833333333333332732e-02,7.002063333333333721e+05
2.200000000000000000e+05,1.521699999999999997e-01,4.376666666666666899e-02,7.164010000000000000e+05
2.250000000000000000e+05,1.607366666666666666e-01,4.866666666666666363e-02,7.326526666666666279e+05
2.300000000000000000e+05,1.538466666666666594e-01,5.833333333333332732e-02,7.488996666666666279e+05
2.350000000000000000e+05,1.553533333333333433e-01,5.833333333333332732e-02,7.652320000000000000e+05
2.400000000000000000e+05,1.520866666666666756e-01,5.349999999999999201e-02,7.814656666666666279e+05
2.450000000000000000e+05,1.556966666666666776e-01,5.343333333333333268e-02,7.978410000000000000e+05
2.500000000000000000e+05,1.575133333333333663e-01,4.866666666666666363e-02,8.139053333333333721e+05
2.550000000000000000e+05,1.577000000000000068e-01,5.349999999999999201e-02,8.300120000000000000e+05
2.600000000000000000e+05,1.596899999999999986e-01,5.349999999999999895e-02,8.463116666666666279e+05
2.650000000000000000e+05,1.543500000000000150e-01,5.833333333333332732e-02,8.625920000000000000e+05
2.700000000000000000e+05,1.552633333333333365e-01,5.349999999999999201e-02,8.788296666666666279e+05
2.750000000000000000e+05,1.522666666666666613e-01,5.349999999999999201e-02,8.953346666666666279e+05
2.800000000000000000e+05,1.564066666666666661e-01,5.833333333333332732e-02,9.112710000000000000e+05
2.850000000000000000e+05,1.536233333333333340e-01,4.860000000000000431e-02,9.274850000000000000e+05
2.900000000000000000e+05,1.564433333333333509e-01,4.859999999999999737e-02,9.436840000000000000e+05
2.950000000000000000e+05,1.593099999999999794e-01,4.376666666666666899e-02,9.598896666666666279e+05
3.000000000000000000e+05,1.513866666666666694e-01,5.349999999999999201e-02,9.760436666666666279e+05
3.050000000000000000e+05,1.563066666666666771e-01,4.376666666666666899e-02,9.923616666666666279e+05
3.100000000000000000e+05,1.581466666666666576e-01,5.833333333333332732e-02,1.008591000000000000e+06
3.150000000000000000e+05,1.530500000000000194e-01,4.860000000000000431e-02,1.024897000000000000e+06
3.200000000000000000e+05,1.529133333333333455e-01,4.860000000000000431e-02,1.041236000000000000e+06
3.250000000000000000e+05,1.543100000000000027e-01,4.376666666666666899e-02,1.057613333333333256e+06
3.300000000000000000e+05,1.546533333333333371e-01,4.376666666666666899e-02,1.073668666666666744e+06
3.350000000000000000e+05,1.518466666666666576e-01,4.860000000000000431e-02,1.089847000000000000e+06
3.400000000000000000e+05,1.626266666666666694e-01,5.349999999999999201e-02,1.106087333333333256e+06
3.450000000000000000e+05,1.531800000000000106e-01,4.860000000000000431e-02,1.122321333333333256e+06
3.500000000000000000e+05,1.548233333333333128e-01,5.349999999999999201e-02,1.138432666666666744e+06
3.550000000000000000e+05,1.535433333333333372e-01,4.859999999999999737e-02,1.155089666666666744e+06
3.600000000000000000e+05,1.551933333333333220e-01,4.860000000000000431e-02,1.170929666666666744e+06
3.650000000000000000e+05,1.546366666666666723e-01,5.349999999999999895e-02,1.187180333333333256e+06
3.700000000000000000e+05,1.538733333333333342e-01,4.866666666666666363e-02,1.203477666666666744e+06
3.750000000000000000e+05,1.575266666666666759e-01,4.860000000000000431e-02,1.219674000000000000e+06
3.800000000000000000e+05,1.505300000000000249e-01,4.376666666666666899e-02,1.235854000000000000e+06
3.850000000000000000e+05,1.521366666666666700e-01,4.866666666666666363e-02,1.251972333333333256e+06
3.900000000000000000e+05,1.536899999999999933e-01,4.866666666666666363e-02,1.268184333333333256e+06
3.950000000000000000e+05,1.523866666666666703e-01,4.866666666666666363e-02,1.284282000000000000e+06
4.000000000000000000e+05,1.536100000000000243e-01,4.376666666666666899e-02,1.300553333333333256e+06
4.050000000000000000e+05,1.524633333333333396e-01,5.349999999999999201e-02,1.316764333333333256e+06
4.100000000000000000e+05,1.532233333333333503e-01,4.376666666666666899e-02,1.332900333333333256e+06
4.150000000000000000e+05,1.608166666666666911e-01,4.860000000000000431e-02,1.349236333333333256e+06
4.200000000000000000e+05,1.552966666666666662e-01,5.349999999999999201e-02,1.365117333333333256e+06
4.250000000000000000e+05,1.563266666666666416e-01,5.349999999999999201e-02,1.381309000000000000e+06
4.300000000000000000e+05,1.510299999999999976e-01,4.866666666666666363e-02,1.397457333333333256e+06
4.350000000000000000e+05,1.528300000000000214e-01,4.376666666666666899e-02,1.413589666666666744e+06
4.400000000000000000e+05,1.465466666666666584e-01,4.866666666666666363e-02,1.429671333333333256e+06
4.450000000000000000e+05,1.550133333333333641e-01,5.349999999999999201e-02,1.445892000000000000e+06
4.500000000000000000e+05,1.497233333333333194e-01,5.349999999999999895e-02,1.462142000000000000e+06
4.550000000000000000e+05,1.552666666666666639e-01,5.349999999999999201e-02,1.478632000000000000e+06
4.600000000000000000e+05,1.591200000000000114e-01,5.349999999999999201e-02,1.494347000000000000e+06
4.650000000000000000e+05,1.534166666666666456e-01,4.866666666666666363e-02,1.510582333333333256e+06
4.700000000000000000e+05,1.544733333333333236e-01,5.349999999999999201e-02,1.526738000000000000e+06
4.750000000000000000e+05,1.528933333333333255e-01,5.349999999999999895e-02,1.542918000000000000e+06
4.800000000000000000e+05,1.520366666666666811e-01,5.833333333333332732e-02,1.559093333333333256e+06
4.850000000000000000e+05,1.551299999999999901e-01,4.376666666666666899e-02,1.575248666666666744e+06
4.900000000000000000e+05,1.505833333333333190e-01,4.859999999999999737e-02,1.591390000000000000e+06
4.950000000000000000e+05,1.532133333333333403e-01,4.866666666666666363e-02,1.607470666666666744e+06
5.000000000000000000e+05,1.520633333333333281e-01,4.376666666666666899e-02,1.623543333333333256e+06
5.050000000000000000e+05,1.509133333333333438e-01,5.343333333333333268e-02,1.639615333333333256e+06
5.100000000000000000e+05,1.523666666666666503e-01,5.349999999999999201e-02,1.655725666666666744e+06
5.150000000000000000e+05,1.538733333333333342e-01,5.349999999999999201e-02,1.671909333333333256e+06
5.200000000000000000e+05,1.575899999999999801e-01,4.860000000000000431e-02,1.688072333333333256e+06
5.250000000000000000e+05,1.527033333333333298e-01,5.349999999999999201e-02,1.704176333333333256e+06
5.300000000000000000e+05,1.497733333333333416e-01,5.349999999999999201e-02,1.720664000000000000e+06
5.350000000000000000e+05,1.517666666666666886e-01,5.349999999999999201e-02,1.736535000000000000e+06
5.400000000000000000e+05,1.521000000000000130e-01,4.859999999999999737e-02,1.752681333333333256e+06
5.450000000000000000e+05,1.514133333333333165e-01,4.866666666666666363e-02,1.768749666666666744e+06
5.500000000000000000e+05,1.543099999999999750e-01,4.866666666666666363e-02,1.784836333333333256e+06
5.550000000000000000e+05,1.517499999999999960e-01,4.859999999999999737e-02,1.800942666666666744e+06
5.600000000000000000e+05,1.531033333333333413e-01,4.866666666666666363e-02,1.817010666666666744e+06
5.650000000000000000e+05,1.535633333333333017e-01,5.349999999999999201e-02,1.833173000000000000e+06
5.700000000000000000e+05,1.552533333333333265e-01,4.860000000000000431e-02,1.849390000000000000e+06
5.750000000000000000e+05,1.547233333333333238e-01,5.349999999999999201e-02,1.866051000000000000e+06
5.800000000000000000e+05,1.504833333333333301e-01,5.349999999999999201e-02,1.881672333333333256e+06
5.850000000000000000e+05,1.541133333333333244e-01,4.376666666666666899e-02,1.897781333333333256e+06
5.900000000000000000e+05,1.487033333333333263e-01,5.349999999999999201e-02,1.913931000000000000e+06
5.950000000000000000e+05,1.551166666666666805e-01,4.376666666666666899e-02,1.930119666666666744e+06
6.000000000000000000e+05,1.509166666666666712e-01,4.866666666666666363e-02,1.946292666666666744e+06
6.050000000000000000e+05,1.542533333333333256e-01,5.349999999999999201e-02,1.962290333333333256e+06
6.100000000000000000e+05,1.501466666666666783e-01,5.349999999999999201e-02,1.978460333333333256e+06
6.150000000000000000e+05,1.555866666666666787e-01,5.349999999999999201e-02,1.994595000000000000e+06
6.200000000000000000e+05,1.522533333333333239e-01,5.349999999999999201e-02,2.010762666666666744e+06
6.250000000000000000e+05,1.530733333333333113e-01,4.376666666666666899e-02,2.026950666666666744e+06
6.300000000000000000e+05,1.525600000000000012e-01,4.859999999999999737e-02,2.043011000000000000e+06
6.350000000000000000e+05,1.537899999999999823e-01,5.833333333333332732e-02,2.059105000000000000e+06
6.400000000000000000e+05,1.520666666666666833e-01,5.833333333333332732e-02,2.075157000000000000e+06
6.450000000000000000e+05,1.558533333333333160e-01,5.349999999999999201e-02,2.091257666666666744e+06
6.500000000000000000e+05,1.498533333333333384e-01,4.859999999999999737e-02,2.107481333333333489e+06
6.550000000000000000e+05,1.501233333333333586e-01,4.866666666666666363e-02,2.123588333333333489e+06
6.600000000000000000e+05,1.509433333333333183e-01,4.866666666666666363e-02,2.139820666666666511e+06
6.650000000000000000e+05,1.543233333333333401e-01,5.833333333333332732e-02,2.156165000000000000e+06
6.700000000000000000e+05,1.489533333333333542e-01,4.859999999999999737e-02,2.171991333333333489e+06
6.750000000000000000e+05,1.537399999999999878e-01,5.349999999999999895e-02,2.188112000000000000e+06
6.800000000000000000e+05,1.577433333333333465e-01,5.349999999999999201e-02,2.204188333333333489e+06
6.850000000000000000e+05,1.558533333333333437e-01,4.866666666666666363e-02,2.220357666666666511e+06
6.900000000000000000e+05,1.532333333333333325e-01,5.349999999999999201e-02,2.236515333333333489e+06
6.950000000000000000e+05,1.543066666666666753e-01,5.349999999999999201e-02,2.252668333333333489e+06
7.000000000000000000e+05,1.513766666666666871e-01,5.833333333333332732e-02,2.268812000000000000e+06
7.050000000000000000e+05,1.502000000000000002e-01,5.343333333333333268e-02,2.285065666666666511e+06
7.100000000000000000e+05,1.512033333333333285e-01,4.859999999999999737e-02,2.301179333333333489e+06
7.150000000000000000e+05,1.510266666666666702e-01,4.866666666666666363e-02,2.317269666666666511e+06
7.200000000000000000e+05,1.507566666666666777e-01,5.349999999999999895e-02,2.333347666666666511e+06
7.250000000000000000e+05,1.502299999999999747e-01,5.349999999999999201e-02,2.350108666666666511e+06
7.300000000000000000e+05,1.562000000000000055e-01,4.859999999999999737e-02,2.365664666666666511e+06
7.350000000000000000e+05,1.533400000000000041e-01,4.866666666666666363e-02,2.381920666666666511e+06
7.400000000000000000e+05,1.504833333333333301e-01,4.866666666666666363e-02,2.398017333333333489e+06
7.450000000000000000e+05,1.558566666666666711e-01,4.866666666666666363e-02,2.414177666666666511e+06
7.500000000000000000e+05,1.532099999999999851e-01,5.349999999999999201e-02,2.430268666666666511e+06
7.550000000000000000e+05,1.489933333333333387e-01,4.866666666666666363e-02,2.446345666666666511e+06
7.600000000000000000e+05,1.540300000000000002e-01,5.349999999999999201e-02,2.462465333333333489e+06
7.650000000000000000e+05,1.543133333333333301e-01,5.349999999999999201e-02,2.478616666666666511e+06
7.700000000000000000e+05,1.520033333333333236e-01,4.376666666666666899e-02,2.494744000000000000e+06
7.750000000000000000e+05,1.548166666666666857e-01,5.349999999999999201e-02,2.510841333333333489e+06
7.800000000000000000e+05,1.502766666666666695e-01,4.859999999999999737e-02,2.527036333333333489e+06
7.850000000000000000e+05,1.502400000000000124e-01,4.859999999999999737e-02,2.543150333333333489e+06
7.900000000000000000e+05,1.481966666666666710e-01,4.859999999999999737e-02,2.559230666666666511e+06
7.950000000000000000e+05,1.547633333333333361e-01,4.860000000000000431e-02,2.575284333333333489e+06
8.000000000000000000e+05,1.535033333333333527e-01,4.866666666666666363e-02,2.591523000000000000e+06
8.050000000000000000e+05,1.502933333333333066e-01,5.349999999999999201e-02,2.607660333333333489e+06
8.100000000000000000e+05,1.525333333333333263e-01,4.376666666666666899e-02,2.623762666666666511e+06
8.150000000000000000e+05,1.571266666666666645e-01,4.376666666666666899e-02,2.639859666666666511e+06
8.200000000000000000e+05,1.512499999999999956e-01,5.349999999999999201e-02,2.656025000000000000e+06
8.250000000000000000e+05,1.502300000000000024e-01,4.376666666666666899e-02,2.672235333333333489e+06
8.300000000000000000e+05,1.522599999999999787e-01,4.866666666666666363e-02,2.688260666666666511e+06
8.350000000000000000e+05,1.559333333333333405e-01,4.866666666666666363e-02,2.704626666666666511e+06
8.400000000000000000e+05,1.511399999999999688e-01,4.859999999999999737e-02,2.720375333333333489e+06
8.450000000000000000e+05,1.488766666666666572e-01,4.859999999999999737e-02,2.736435333333333489e+06
8.500000000000000000e+05,1.516966666666666741e-01,5.349999999999999201e-02,2.752572666666666511e+06
8.550000000000000000e+05,1.531433333333333258e-01,4.376666666666666899e-02,2.768751333333333489e+06
8.600000000000000000e+05,1.544866666666666610e-01,4.866666666666666363e-02,2.784963666666666511e+06
8.650000000000000000e+05,1.556466666666666554e-01,5.349999999999999201e-02,2.801024333333333489e+06
8.700000000000000000e+05,1.558566666666666711e-01,5.349999999999999201e-02,2.817173333333333489e+06
8.750000000000000000e+05,1.526633333333333453e-01,5.349999999999999201e-02,2.833147666666666511e+06
8.800000000000000000e+05,1.546466666666666823e-01,5.349999999999999201e-02,2.849290666666666511e+06
8.850000000000000000e+05,1.487733333333333408e-01,5.833333333333332732e-02,2.865256333333333489e+06
8.900000000000000000e+05,1.507433333333333403e-01,5.833333333333332732e-02,2.881551000000000000e+06
8.950000000000000000e+05,1.526733333333333553e-01,4.376666666666666899e-02,2.897674333333333489e+06
9.000000000000000000e+05,1.520099999999999785e-01,4.859999999999999737e-02,2.914394000000000000e+06
9.050000000000000000e+05,1.546833333333333116e-01,4.859999999999999737e-02,2.929918000000000000e+06
9.100000000000000000e+05,1.501933333333333176e-01,4.866666666666666363e-02,2.946013000000000000e+06
9.150000000000000000e+05,1.525466666666666637e-01,5.349999999999999201e-02,2.961944666666666511e+06
9.200000000000000000e+05,1.502100000000000102e-01,4.866666666666666363e-02,2.978083000000000000e+06
9.250000000000000000e+05,1.566666666666666485e-01,4.866666666666666363e-02,2.994178666666666511e+06
9.300000000000000000e+05,1.556933333333333502e-01,4.866666666666666363e-02,3.010229666666666511e+06
9.350000000000000000e+05,1.569500000000000062e-01,5.349999999999999201e-02,3.026315666666666511e+06
9.400000000000000000e+05,1.545166666666666633e-01,5.349999999999999201e-02,3.042496666666666511e+06
9.450000000000000000e+05,1.520966666666666578e-01,4.866666666666666363e-02,3.058706000000000000e+06
9.500000000000000000e+05,1.532666666666666899e-01,4.376666666666666899e-02,3.074689666666666511e+06
9.550000000000000000e+05,1.534199999999999731e-01,4.866666666666666363e-02,3.090780000000000000e+06
9.600000000000000000e+05,1.510133333333333050e-01,4.376666666666666899e-02,3.106879666666666511e+06
9.650000000000000000e+05,1.549633333333333418e-01,4.376666666666666899e-02,3.122983000000000000e+06
9.700000000000000000e+05,1.520033333333333514e-01,4.376666666666666899e-02,3.139165000000000000e+06
9.750000000000000000e+05,1.540566666666666473e-01,5.349999999999999201e-02,3.155256333333333489e+06
9.800000000000000000e+05,1.557133333333333425e-01,4.866666666666666363e-02,3.171322000000000000e+06
9.850000000000000000e+05,1.528866666666666707e-01,5.833333333333332732e-02,3.187554666666666511e+06
9.900000000000000000e+05,1.519766666666666766e-01,4.859999999999999737e-02,3.203518333333333489e+06
9.950000000000000000e+05,1.566400000000000015e-01,4.866666666666666363e-02,3.219596333333333489e+06
1.000000000000000000e+06,1.520966666666666856e-01,4.859999999999999737e-02,3.235650333333333489e+06
1.005000000000000000e+06,1.515066666666666784e-01,4.376666666666666899e-02,3.251688000000000000e+06
1.010000000000000000e+06,1.527300000000000046e-01,4.866666666666666363e-02,3.267764000000000000e+06
1.015000000000000000e+06,1.537866666666666549e-01,5.349999999999999201e-02,3.283740333333333489e+06
1.020000000000000000e+06,1.514999999999999958e-01,5.349999999999999201e-02,3.299987333333333489e+06
1.025000000000000000e+06,1.490500000000000158e-01,4.859999999999999737e-02,3.316048000000000000e+06
1.030000000000000000e+06,1.535566666666666746e-01,5.349999999999999201e-02,3.332298000000000000e+06
1.035000000000000000e+06,1.554166666666666752e-01,4.860000000000000431e-02,3.348780000000000000e+06
1.040000000000000000e+06,1.533533333333333415e-01,4.376666666666666899e-02,3.364643000000000000e+06
1.045000000000000000e+06,1.585799999999999987e-01,4.866666666666666363e-02,3.380816666666666511e+06
1.050000000000000000e+06,1.514233333333333265e-01,4.376666666666666899e-02,3.396984666666666511e+06
1.055000000000000000e+06,1.526500000000000079e-01,4.859999999999999737e-02,3.413117000000000000e+06
1.060000000000000000e+06,1.529999999999999971e-01,4.859999999999999737e-02,3.429330333333333489e+06
1.065000000000000000e+06,1.502999999999999892e-01,4.376666666666666899e-02,3.445407666666666511e+06
1.070000000000000000e+06,1.510033333333333505e-01,4.866666666666666363e-02,3.461623333333333489e+06
1.075000000000000000e+06,1.510566666666666724e-01,4.376666666666666899e-02,3.477681333333333489e+06
1.080000000000000000e+06,1.529766666666666775e-01,4.859999999999999737e-02,3.493777333333333489e+06
1.085000000000000000e+06,1.494933333333333392e-01,4.376666666666666899e-02,3.509990666666666511e+06


==> data/spam/arc1-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.919966666666667043e-01,4.613000000000000433e-01,1.096666666666666742e+03
5.000000000000000000e+03,1.761000000000000065e-01,5.833333333333332732e-02,2.034266666666666788e+04
1.000000000000000000e+04,1.621999999999999831e-01,5.846666666666666679e-02,3.980266666666666424e+04
1.500000000000000000e+04,1.616466666666666885e-01,5.833333333333332732e-02,5.937633333333333576e+04
2.000000000000000000e+04,1.675033333333333374e-01,6.800000000000000488e-02,7.863766666666667152e+04
2.500000000000000000e+04,1.623400000000000121e-01,6.316666666666666263e-02,9.814966666666667152e+04
3.000000000000000000e+04,1.624166666666666536e-01,5.833333333333332732e-02,1.170906666666666715e+05
3.500000000000000000e+04,1.610733333333333184e-01,5.826666666666666800e-02,1.360806666666666570e+05
4.000000000000000000e+04,1.659166666666666845e-01,4.859999999999999737e-02,1.553856666666666570e+05
4.500000000000000000e+04,1.629066666666666718e-01,4.859999999999999737e-02,1.744060000000000000e+05
5.000000000000000000e+04,1.583299999999999985e-01,5.343333333333333268e-02,1.936700000000000000e+05
5.500000000000000000e+04,1.616966666666666830e-01,4.859999999999999737e-02,2.128843333333333430e+05
6.000000000000000000e+04,1.544966666666666433e-01,4.859999999999999737e-02,2.316486666666666570e+05
6.500000000000000000e+04,1.637166666666666492e-01,4.376666666666666899e-02,2.506486666666666570e+05
7.000000000000000000e+04,1.600000000000000033e-01,4.376666666666666899e-02,2.699533333333333139e+05
7.500000000000000000e+04,1.626766666666666639e-01,4.866666666666666363e-02,2.889343333333333139e+05
8.000000000000000000e+04,1.607666666666666411e-01,5.349999999999999201e-02,3.082516666666666861e+05
8.500000000000000000e+04,1.542933333333333101e-01,4.860000000000000431e-02,3.278610000000000000e+05
9.000000000000000000e+04,1.591933333333333256e-01,4.866666666666666363e-02,3.466030000000000000e+05
9.500000000000000000e+04,1.625066666666666604e-01,4.866666666666666363e-02,3.657546666666666861e+05
1.000000000000000000e+05,1.562800000000000022e-01,4.866666666666666363e-02,3.849323333333333139e+05
1.050000000000000000e+05,1.572666666666666657e-01,5.349999999999999201e-02,4.039270000000000000e+05
1.100000000000000000e+05,1.550366666666666837e-01,5.349999999999999895e-02,4.230823333333333139e+05
1.150000000000000000e+05,1.565900000000000070e-01,5.349999999999999201e-02,4.421400000000000000e+05
1.200000000000000000e+05,1.664700000000000069e-01,5.349999999999999895e-02,4.614376666666666861e+05
1.250000000000000000e+05,1.590133333333333399e-01,5.833333333333332732e-02,4.810163333333333139e+05
1.300000000000000000e+05,1.521633333333333171e-01,5.349999999999999895e-02,4.997706666666666861e+05
1.350000000000000000e+05,1.613966666666666605e-01,4.859999999999999737e-02,5.189826666666666861e+05
1.400000000000000000e+05,1.565399999999999847e-01,5.349999999999999201e-02,5.381953333333333721e+05
1.450000000000000000e+05,1.631566666666666443e-01,4.866666666666666363e-02,5.573223333333333721e+05
1.500000000000000000e+05,1.607833333333333337e-01,5.349999999999999895e-02,5.764936666666666279e+05
1.550000000000000000e+05,1.547199999999999964e-01,5.833333333333332732e-02,5.957253333333333721e+05
1.600000000000000000e+05,1.583266666666666711e-01,5.833333333333332732e-02,6.148563333333333721e+05
1.650000000000000000e+05,1.604233333333333344e-01,4.866666666666666363e-02,6.341650000000000000e+05
1.700000000000000000e+05,1.607099999999999917e-01,4.866666666666666363e-02,6.538660000000000000e+05
1.750000000000000000e+05,1.571166666666666545e-01,4.860000000000000431e-02,6.725690000000000000e+05
1.800000000000000000e+05,1.576466666666666849e-01,5.833333333333332732e-02,6.916783333333333721e+05
1.850000000000000000e+05,1.577000000000000068e-01,4.866666666666666363e-02,7.108466666666666279e+05
1.900000000000000000e+05,1.593233333333333446e-01,4.859999999999999737e-02,7.300563333333333721e+05
1.950000000000000000e+05,1.666800000000000226e-01,4.866666666666666363e-02,7.493346666666666279e+05
2.000000000000000000e+05,1.571733333333333316e-01,4.866666666666666363e-02,7.683536666666666279e+05
2.050000000000000000e+05,1.658500000000000252e-01,5.349999999999999895e-02,7.876523333333333721e+05
2.100000000000000000e+05,1.555233333333333468e-01,5.349999999999999201e-02,8.069090000000000000e+05
2.150000000000000000e+05,1.542633333333333356e-01,5.349999999999999201e-02,8.260920000000000000e+05
2.200000000000000000e+05,1.536133333333333517e-01,4.866666666666666363e-02,8.452746666666666279e+05
2.250000000000000000e+05,1.543466666666666598e-01,4.866666666666666363e-02,8.643636666666666279e+05
2.300000000000000000e+05,1.589166666666666783e-01,4.866666666666666363e-02,8.838380000000000000e+05
2.350000000000000000e+05,1.632766666666666533e-01,5.833333333333332732e-02,9.025370000000000000e+05
2.400000000000000000e+05,1.601833333333333442e-01,4.866666666666666363e-02,9.215160000000000000e+05
2.450000000000000000e+05,1.620000000000000051e-01,4.866666666666666363e-02,9.404573333333333721e+05
2.500000000000000000e+05,1.635433333333333461e-01,4.866666666666666363e-02,9.594923333333333721e+05
2.550000000000000000e+05,1.581666666666666776e-01,4.866666666666666363e-02,9.786710000000000000e+05
2.600000000000000000e+05,1.569633333333333436e-01,5.349999999999999201e-02,9.976526666666666279e+05
2.650000000000000000e+05,1.519033333333333347e-01,5.343333333333333268e-02,1.016574000000000000e+06
2.700000000000000000e+05,1.603066666666666806e-01,5.349999999999999895e-02,1.035491666666666628e+06
2.750000000000000000e+05,1.583299999999999985e-01,5.833333333333332732e-02,1.054243666666666744e+06
2.800000000000000000e+05,1.598700000000000121e-01,4.859999999999999737e-02,1.073086333333333256e+06
2.850000000000000000e+05,1.594533333333333358e-01,5.833333333333332732e-02,1.091949000000000000e+06
2.900000000000000000e+05,1.632233333333333591e-01,4.866666666666666363e-02,1.110606333333333256e+06
2.950000000000000000e+05,1.615600000000000092e-01,4.866666666666666363e-02,1.130184333333333256e+06
3.000000000000000000e+05,1.565733333333333421e-01,4.866666666666666363e-02,1.148411666666666744e+06
3.050000000000000000e+05,1.555633333333333312e-01,6.323333333333333584e-02,1.167454000000000000e+06
3.100000000000000000e+05,1.568266666666666698e-01,5.349999999999999201e-02,1.186477000000000000e+06
3.150000000000000000e+05,1.568466666666666620e-01,4.866666666666666363e-02,1.205294000000000000e+06
3.200000000000000000e+05,1.582899999999999863e-01,5.343333333333333268e-02,1.224095333333333256e+06
3.250000000000000000e+05,1.595899999999999819e-01,5.349999999999999201e-02,1.243024666666666744e+06
3.300000000000000000e+05,1.579166666666666496e-01,5.833333333333332732e-02,1.261738000000000000e+06
3.350000000000000000e+05,1.636599999999999999e-01,4.866666666666666363e-02,1.280581666666666744e+06
3.400000000000000000e+05,1.570933333333333348e-01,4.866666666666666363e-02,1.299609333333333256e+06
3.450000000000000000e+05,1.547233333333333238e-01,4.866666666666666363e-02,1.318278000000000000e+06
3.500000000000000000e+05,1.582833333333333314e-01,5.349999999999999201e-02,1.337197333333333256e+06
3.550000000000000000e+05,1.570099999999999829e-01,4.859999999999999737e-02,1.356058000000000000e+06
3.600000000000000000e+05,1.577166666666666717e-01,4.376666666666666899e-02,1.375216666666666744e+06
3.650000000000000000e+05,1.580799999999999983e-01,4.866666666666666363e-02,1.393985666666666744e+06
3.700000000000000000e+05,1.573466666666666625e-01,4.866666666666666363e-02,1.412898000000000000e+06
3.750000000000000000e+05,1.593366666666666542e-01,4.866666666666666363e-02,1.431703000000000000e+06
3.800000000000000000e+05,1.557566666666666821e-01,5.833333333333332732e-02,1.451322666666666744e+06
3.850000000000000000e+05,1.622233333333333305e-01,5.349999999999999895e-02,1.469433333333333256e+06
3.900000000000000000e+05,1.551099999999999979e-01,5.349999999999999201e-02,1.488338666666666744e+06
3.950000000000000000e+05,1.525933333333333308e-01,4.860000000000000431e-02,1.507248333333333256e+06
4.000000000000000000e+05,1.601966666666666539e-01,5.833333333333332732e-02,1.526154333333333256e+06
4.050000000000000000e+05,1.587633333333333396e-01,4.866666666666666363e-02,1.545138333333333256e+06
4.100000000000000000e+05,1.558966666666666834e-01,5.349999999999999201e-02,1.564004333333333256e+06
4.150000000000000000e+05,1.551666666666666750e-01,4.866666666666666363e-02,1.582840666666666744e+06
4.200000000000000000e+05,1.571433333333333016e-01,5.349999999999999201e-02,1.601779666666666744e+06
4.250000000000000000e+05,1.571266666666666645e-01,5.349999999999999201e-02,1.620661000000000000e+06
4.300000000000000000e+05,1.533799999999999886e-01,5.349999999999999201e-02,1.639483000000000000e+06
4.350000000000000000e+05,1.564933333333333454e-01,5.833333333333332732e-02,1.658541000000000000e+06
4.400000000000000000e+05,1.591700000000000059e-01,5.349999999999999895e-02,1.677561666666666744e+06
4.450000000000000000e+05,1.576966666666666794e-01,5.349999999999999201e-02,1.696504333333333256e+06
4.500000000000000000e+05,1.545966666666666600e-01,5.349999999999999895e-02,1.715322333333333256e+06
4.550000000000000000e+05,1.556233333333333357e-01,5.349999999999999895e-02,1.734103000000000000e+06
4.600000000000000000e+05,1.561133333333333262e-01,4.866666666666666363e-02,1.753037000000000000e+06
4.650000000000000000e+05,1.513633333333333220e-01,5.349999999999999201e-02,1.771757666666666744e+06
4.700000000000000000e+05,1.613166666666666638e-01,4.866666666666666363e-02,1.790502666666666744e+06
4.750000000000000000e+05,1.529433333333333200e-01,4.866666666666666363e-02,1.809286000000000000e+06
4.800000000000000000e+05,1.542633333333333356e-01,4.860000000000000431e-02,1.828915000000000000e+06
4.850000000000000000e+05,1.568866666666666465e-01,4.866666666666666363e-02,1.847104333333333256e+06
4.900000000000000000e+05,1.511000000000000121e-01,5.349999999999999201e-02,1.865906666666666744e+06
4.950000000000000000e+05,1.538533333333333142e-01,5.349999999999999201e-02,1.884888666666666744e+06
5.000000000000000000e+05,1.609133333333333249e-01,4.860000000000000431e-02,1.903831666666666744e+06
5.050000000000000000e+05,1.548833333333333451e-01,5.349999999999999201e-02,1.922588000000000000e+06
5.100000000000000000e+05,1.558566666666666711e-01,5.349999999999999201e-02,1.941347666666666744e+06
5.150000000000000000e+05,1.595866666666666545e-01,5.349999999999999201e-02,1.960318333333333256e+06
5.200000000000000000e+05,1.566999999999999782e-01,4.860000000000000431e-02,1.979245666666666744e+06
5.250000000000000000e+05,1.537800000000000000e-01,4.860000000000000431e-02,1.998379000000000000e+06
5.300000000000000000e+05,1.588633333333333286e-01,4.866666666666666363e-02,2.017209333333333256e+06
5.350000000000000000e+05,1.562300000000000078e-01,4.860000000000000431e-02,2.035974333333333256e+06
5.400000000000000000e+05,1.578233333333333155e-01,4.866666666666666363e-02,2.054700000000000000e+06
5.450000000000000000e+05,1.591366666666666763e-01,4.866666666666666363e-02,2.073624333333333256e+06
5.500000000000000000e+05,1.571966666666666790e-01,4.866666666666666363e-02,2.092592000000000000e+06
5.550000000000000000e+05,1.616933333333333556e-01,4.866666666666666363e-02,2.111503000000000000e+06
5.600000000000000000e+05,1.595600000000000074e-01,5.349999999999999201e-02,2.130515666666666511e+06
5.650000000000000000e+05,1.588666666666666838e-01,4.859999999999999737e-02,2.149381333333333489e+06
5.700000000000000000e+05,1.527399999999999869e-01,4.376666666666666899e-02,2.168158000000000000e+06
5.750000000000000000e+05,1.586833333333333151e-01,5.349999999999999201e-02,2.187057333333333489e+06
5.800000000000000000e+05,1.541633333333333189e-01,4.866666666666666363e-02,2.206014666666666511e+06
5.850000000000000000e+05,1.547199999999999964e-01,4.866666666666666363e-02,2.225029666666666511e+06
5.900000000000000000e+05,1.551466666666666827e-01,5.349999999999999201e-02,2.243929333333333489e+06
5.950000000000000000e+05,1.566433333333333289e-01,5.349999999999999201e-02,2.263863666666666511e+06
6.000000000000000000e+05,1.546333333333333449e-01,4.859999999999999737e-02,2.281835666666666511e+06
6.050000000000000000e+05,1.595399999999999874e-01,5.349999999999999895e-02,2.300632333333333489e+06
6.100000000000000000e+05,1.541200000000000070e-01,4.866666666666666363e-02,2.319600666666666511e+06
6.150000000000000000e+05,1.548033333333333206e-01,5.349999999999999201e-02,2.338551333333333489e+06
6.200000000000000000e+05,1.525400000000000089e-01,5.349999999999999201e-02,2.357330666666666511e+06
6.250000000000000000e+05,1.559333333333333405e-01,4.866666666666666363e-02,2.376254000000000000e+06
6.300000000000000000e+05,1.580899999999999805e-01,5.349999999999999201e-02,2.395145666666666511e+06
6.350000000000000000e+05,1.582766666666666766e-01,4.866666666666666363e-02,2.414132000000000000e+06
6.400000000000000000e+05,1.557166666666666421e-01,5.343333333333333268e-02,2.433021333333333489e+06
6.450000000000000000e+05,1.556366666666666732e-01,4.859999999999999737e-02,2.451969666666666511e+06
6.500000000000000000e+05,1.572633333333333383e-01,5.349999999999999201e-02,2.470753333333333489e+06
6.550000000000000000e+05,1.599566666666666637e-01,4.866666666666666363e-02,2.489500666666666511e+06
6.600000000000000000e+05,1.578866666666666474e-01,4.859999999999999737e-02,2.508374333333333489e+06
6.650000000000000000e+05,1.545166666666666633e-01,4.866666666666666363e-02,2.527163000000000000e+06
6.700000000000000000e+05,1.595566666666666800e-01,5.349999999999999201e-02,2.546098000000000000e+06
6.750000000000000000e+05,1.546566666666666645e-01,4.376666666666666899e-02,2.565010000000000000e+06
6.800000000000000000e+05,1.510733333333333372e-01,4.859999999999999737e-02,2.583869666666666511e+06
6.850000000000000000e+05,1.549266666666666570e-01,5.833333333333332732e-02,2.602531333333333489e+06
6.900000000000000000e+05,1.547899999999999832e-01,4.866666666666666363e-02,2.621252666666666511e+06
6.950000000000000000e+05,1.586566666666666681e-01,4.859999999999999737e-02,2.640057333333333489e+06
7.000000000000000000e+05,1.535333333333333272e-01,4.866666666666666363e-02,2.658993000000000000e+06
7.050000000000000000e+05,1.562033333333333329e-01,5.356666666666667215e-02,2.678009666666666511e+06
7.100000000000000000e+05,1.565700000000000147e-01,4.859999999999999737e-02,2.696808666666666511e+06
7.150000000000000000e+05,1.550166666666666637e-01,4.376666666666666899e-02,2.715670333333333489e+06
7.200000000000000000e+05,1.516899999999999915e-01,5.833333333333332732e-02,2.734559333333333489e+06
7.250000000000000000e+05,1.534733333333333505e-01,5.349999999999999201e-02,2.753232333333333489e+06
7.300000000000000000e+05,1.564733333333333531e-01,4.859999999999999737e-02,2.772248666666666511e+06
7.350000000000000000e+05,1.532866666666666544e-01,4.859999999999999737e-02,2.791222666666666511e+06
7.400000000000000000e+05,1.561066666666666714e-01,5.349999999999999201e-02,2.811213666666666511e+06
7.450000000000000000e+05,1.494333333333333347e-01,4.859999999999999737e-02,2.829021333333333489e+06
7.500000000000000000e+05,1.534133333333333182e-01,4.866666666666666363e-02,2.847956333333333489e+06
7.550000000000000000e+05,1.565033333333333276e-01,4.866666666666666363e-02,2.866698000000000000e+06
7.600000000000000000e+05,1.549366666666666947e-01,5.349999999999999201e-02,2.885624333333333489e+06
7.650000000000000000e+05,1.577033333333333343e-01,5.343333333333333268e-02,2.904541666666666511e+06
7.700000000000000000e+05,1.598399999999999821e-01,5.349999999999999201e-02,2.923335000000000000e+06
7.750000000000000000e+05,1.572766666666666757e-01,4.866666666666666363e-02,2.942199333333333489e+06
7.800000000000000000e+05,1.555600000000000038e-01,4.866666666666666363e-02,2.961103666666666511e+06
7.850000000000000000e+05,1.561700000000000033e-01,5.349999999999999201e-02,2.980076666666666511e+06
7.900000000000000000e+05,1.538833333333333442e-01,4.866666666666666363e-02,2.998851333333333489e+06
7.950000000000000000e+05,1.593066666666666797e-01,4.859999999999999737e-02,3.017867333333333489e+06
8.000000000000000000e+05,1.556899999999999951e-01,4.866666666666666363e-02,3.036867333333333489e+06
8.050000000000000000e+05,1.562500000000000000e-01,4.866666666666666363e-02,3.055701666666666511e+06
8.100000000000000000e+05,1.552066666666666872e-01,5.349999999999999201e-02,3.074744666666666511e+06
8.150000000000000000e+05,1.550933333333333330e-01,5.349999999999999201e-02,3.093722666666666511e+06
8.200000000000000000e+05,1.491500000000000048e-01,4.376666666666666899e-02,3.112761666666666511e+06
8.250000000000000000e+05,1.555766666666666687e-01,4.859999999999999737e-02,3.131502666666666511e+06
8.300000000000000000e+05,1.550133333333333363e-01,4.866666666666666363e-02,3.150304000000000000e+06
8.350000000000000000e+05,1.558233333333333415e-01,4.866666666666666363e-02,3.169319666666666511e+06
8.400000000000000000e+05,1.589533333333333076e-01,4.866666666666666363e-02,3.188206666666666511e+06
8.450000000000000000e+05,1.551433333333333275e-01,5.349999999999999895e-02,3.207102333333333489e+06
8.500000000000000000e+05,1.581633333333333225e-01,5.349999999999999201e-02,3.226118000000000000e+06
8.550000000000000000e+05,1.495233333333333414e-01,5.349999999999999201e-02,3.245033000000000000e+06
8.600000000000000000e+05,1.555733333333333412e-01,4.866666666666666363e-02,3.263798666666666511e+06
8.650000000000000000e+05,1.574666666666666714e-01,4.866666666666666363e-02,3.282688666666666511e+06
8.700000000000000000e+05,1.526966666666666750e-01,4.859999999999999737e-02,3.301601333333333489e+06
8.750000000000000000e+05,1.563199999999999867e-01,4.859999999999999737e-02,3.320566333333333489e+06
8.800000000000000000e+05,1.557666666666666644e-01,4.859999999999999737e-02,3.339387333333333489e+06
8.850000000000000000e+05,1.560699999999999865e-01,5.349999999999999201e-02,3.358145333333333489e+06
8.900000000000000000e+05,1.535466666666666369e-01,4.376666666666666899e-02,3.377197666666666511e+06
8.950000000000000000e+05,1.582833333333333314e-01,5.349999999999999201e-02,3.395989666666666511e+06
9.000000000000000000e+05,1.499566666666666548e-01,4.859999999999999737e-02,3.415024333333333489e+06
9.050000000000000000e+05,1.549366666666666670e-01,4.866666666666666363e-02,3.433805333333333489e+06
9.100000000000000000e+05,1.523666666666666503e-01,4.859999999999999737e-02,3.453991333333333489e+06
9.150000000000000000e+05,1.586966666666666803e-01,5.349999999999999201e-02,3.471519333333333489e+06
9.200000000000000000e+05,1.538566666666666694e-01,4.866666666666666363e-02,3.490341666666666511e+06
9.250000000000000000e+05,1.536099999999999965e-01,4.376666666666666899e-02,3.509457000000000000e+06
9.300000000000000000e+05,1.551666666666666750e-01,4.859999999999999737e-02,3.528273333333333489e+06


==> data/spam/arc1-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.877699999999999925e-01,3.447666666666666657e-01,9.853333333333333712e+02
5.000000000000000000e+03,1.812266666666666470e-01,6.806666666666666421e-02,1.501800000000000000e+04
1.000000000000000000e+04,1.780899999999999983e-01,5.840000000000000052e-02,2.983200000000000000e+04
1.500000000000000000e+04,1.461233333333332995e-01,5.349999999999999895e-02,4.728733333333333576e+04
2.000000000000000000e+04,1.400099999999999956e-01,4.860000000000000431e-02,6.602700000000000000e+04
2.500000000000000000e+04,1.375833333333333353e-01,5.349999999999999895e-02,8.520133333333332848e+04
3.000000000000000000e+04,1.297800000000000065e-01,3.886666666666666742e-02,1.038846666666666715e+05
3.500000000000000000e+04,1.384266666666666701e-01,4.866666666666666363e-02,1.228496666666666715e+05
4.000000000000000000e+04,1.340900000000000147e-01,4.866666666666666363e-02,1.416796666666666570e+05
4.500000000000000000e+04,1.321933333333333294e-01,4.376666666666666899e-02,1.606433333333333430e+05
5.000000000000000000e+04,1.331733333333333380e-01,4.376666666666666899e-02,1.796113333333333430e+05
5.500000000000000000e+04,1.295100000000000140e-01,4.866666666666666363e-02,1.985796666666666570e+05
6.000000000000000000e+04,1.269699999999999995e-01,4.866666666666666363e-02,2.171990000000000000e+05
6.500000000000000000e+04,1.294933333333333214e-01,4.873333333333332990e-02,2.360680000000000000e+05
7.000000000000000000e+04,1.378700000000000203e-01,3.396666666666666584e-02,2.549540000000000000e+05
7.500000000000000000e+04,1.285266666666666502e-01,3.403333333333333210e-02,2.737926666666666861e+05
8.000000000000000000e+04,1.253100000000000047e-01,2.913333333333333400e-02,2.925836666666666861e+05
8.500000000000000000e+04,1.275000000000000022e-01,3.893333333333333368e-02,3.114986666666666861e+05
9.000000000000000000e+04,1.278666666666666563e-01,3.403333333333333210e-02,3.305470000000000000e+05
9.500000000000000000e+04,1.240933333333333333e-01,3.403333333333333210e-02,3.492620000000000000e+05
1.000000000000000000e+05,1.318166666666666653e-01,3.893333333333333368e-02,3.681366666666666861e+05
1.050000000000000000e+05,1.337666666666666726e-01,4.873333333333332990e-02,3.869593333333333139e+05
1.100000000000000000e+05,1.275933333333333364e-01,2.913333333333333400e-02,4.055496666666666861e+05
1.150000000000000000e+05,1.266966666666666519e-01,3.403333333333333210e-02,4.267090000000000000e+05
1.200000000000000000e+05,1.359599999999999975e-01,4.369999999999999579e-02,4.470396666666666861e+05
1.250000000000000000e+05,1.297733333333333239e-01,2.913333333333333400e-02,4.673436666666666861e+05
1.300000000000000000e+05,1.250766666666666693e-01,3.403333333333333210e-02,4.880143333333333139e+05
1.350000000000000000e+05,1.310166666666666702e-01,3.403333333333333210e-02,5.080940000000000000e+05
1.400000000000000000e+05,1.322833333333333361e-01,4.376666666666666899e-02,5.282790000000000000e+05
1.450000000000000000e+05,1.288600000000000023e-01,3.403333333333333210e-02,5.486656666666666279e+05
1.500000000000000000e+05,1.317699999999999982e-01,3.403333333333333210e-02,5.689810000000000000e+05
1.550000000000000000e+05,1.313900000000000068e-01,3.403333333333333210e-02,5.892263333333333721e+05
1.600000000000000000e+05,1.298799999999999955e-01,3.403333333333333210e-02,6.096093333333333721e+05
1.650000000000000000e+05,1.309333333333333182e-01,2.913333333333333400e-02,6.297813333333333721e+05
1.700000000000000000e+05,1.302799999999999792e-01,3.403333333333333210e-02,6.499860000000000000e+05
1.750000000000000000e+05,1.306333333333333235e-01,3.893333333333333368e-02,6.709713333333333721e+05
1.800000000000000000e+05,1.269599999999999895e-01,3.403333333333333210e-02,6.914373333333333721e+05
1.850000000000000000e+05,1.245500000000000079e-01,3.403333333333333210e-02,7.118053333333333721e+05
1.900000000000000000e+05,1.392966666666666520e-01,4.369999999999999579e-02,7.318816666666666279e+05
1.950000000000000000e+05,1.352066666666666694e-01,3.403333333333333210e-02,7.522290000000000000e+05
2.000000000000000000e+05,1.367033333333333156e-01,4.383333333333333526e-02,7.725193333333333721e+05
2.050000000000000000e+05,1.336766666666666659e-01,3.403333333333333210e-02,7.927380000000000000e+05
2.100000000000000000e+05,1.299799999999999844e-01,3.403333333333333210e-02,8.128473333333333721e+05
2.150000000000000000e+05,1.263600000000000001e-01,3.396666666666666584e-02,8.328706666666666279e+05
2.200000000000000000e+05,1.328333333333333310e-01,3.893333333333333368e-02,8.530283333333333721e+05
2.250000000000000000e+05,1.317099999999999937e-01,4.383333333333333526e-02,8.732013333333333721e+05
2.300000000000000000e+05,1.270666666666666611e-01,3.893333333333333368e-02,8.932653333333333721e+05
2.350000000000000000e+05,1.286566666666666692e-01,3.403333333333333210e-02,9.141776666666666279e+05
2.400000000000000000e+05,1.332766666666666822e-01,3.403333333333333210e-02,9.343620000000000000e+05
2.450000000000000000e+05,1.308566666666666489e-01,3.403333333333333210e-02,9.544453333333333721e+05
2.500000000000000000e+05,1.358399999999999885e-01,4.383333333333333526e-02,9.741866666666666279e+05
2.550000000000000000e+05,1.314266666666666639e-01,2.913333333333333400e-02,9.941893333333333721e+05
2.600000000000000000e+05,1.260433333333333128e-01,2.913333333333333400e-02,1.013981333333333372e+06
2.650000000000000000e+05,1.372033333333333438e-01,4.369999999999999579e-02,1.033884666666666628e+06
2.700000000000000000e+05,1.394199999999999884e-01,4.369999999999999579e-02,1.053889333333333256e+06
2.750000000000000000e+05,1.256433333333333291e-01,3.403333333333333210e-02,1.073883333333333256e+06
2.800000000000000000e+05,1.322500000000000064e-01,3.886666666666666742e-02,1.093916666666666744e+06
2.850000000000000000e+05,1.286899999999999988e-01,4.383333333333333526e-02,1.113869000000000000e+06
2.900000000000000000e+05,1.268166666666666609e-01,3.893333333333333368e-02,1.133803666666666744e+06
2.950000000000000000e+05,1.287800000000000056e-01,3.403333333333333210e-02,1.153847333333333256e+06
3.000000000000000000e+05,1.266866666666666419e-01,3.396666666666666584e-02,1.174587666666666744e+06
3.050000000000000000e+05,1.295566666666666811e-01,3.396666666666666584e-02,1.194395333333333256e+06
3.100000000000000000e+05,1.388833333333333309e-01,3.886666666666666742e-02,1.214530000000000000e+06
3.150000000000000000e+05,1.269533333333333347e-01,2.913333333333333400e-02,1.234769333333333256e+06
3.200000000000000000e+05,1.337066666666666681e-01,3.403333333333333210e-02,1.254752666666666744e+06
3.250000000000000000e+05,1.329033333333333455e-01,2.913333333333333400e-02,1.274384333333333256e+06
3.300000000000000000e+05,1.318200000000000205e-01,4.866666666666666363e-02,1.294261333333333256e+06
3.350000000000000000e+05,1.295500000000000262e-01,2.913333333333333400e-02,1.314401666666666744e+06
3.400000000000000000e+05,1.335900000000000143e-01,4.866666666666666363e-02,1.334390000000000000e+06
3.450000000000000000e+05,1.275266666666666493e-01,3.886666666666666742e-02,1.354367333333333256e+06
3.500000000000000000e+05,1.347533333333333361e-01,3.403333333333333210e-02,1.374241666666666744e+06
3.550000000000000000e+05,1.313799999999999968e-01,3.893333333333333368e-02,1.394152333333333256e+06
3.600000000000000000e+05,1.367899999999999949e-01,4.866666666666666363e-02,1.414263666666666744e+06
3.650000000000000000e+05,1.339366666666666761e-01,3.886666666666666742e-02,1.434265666666666744e+06
3.700000000000000000e+05,1.296366666666666501e-01,3.886666666666666742e-02,1.454291000000000000e+06
3.750000000000000000e+05,1.300099999999999867e-01,2.913333333333333400e-02,1.474272000000000000e+06
3.800000000000000000e+05,1.335466666666666746e-01,3.403333333333333210e-02,1.494199666666666744e+06
3.850000000000000000e+05,1.270433333333333137e-01,3.403333333333333210e-02,1.514062333333333256e+06
3.900000000000000000e+05,1.303400000000000114e-01,3.403333333333333210e-02,1.534109000000000000e+06
3.950000000000000000e+05,1.269566666666666621e-01,3.403333333333333210e-02,1.554102333333333256e+06
4.000000000000000000e+05,1.275433333333333419e-01,2.913333333333333400e-02,1.574081000000000000e+06
4.050000000000000000e+05,1.296733333333333349e-01,3.403333333333333210e-02,1.594079333333333256e+06
4.100000000000000000e+05,1.344066666666666743e-01,4.369999999999999579e-02,1.614235333333333256e+06
4.150000000000000000e+05,1.361366666666666558e-01,3.403333333333333210e-02,1.634351000000000000e+06
4.200000000000000000e+05,1.352333333333333165e-01,3.403333333333333210e-02,1.654039666666666744e+06
4.250000000000000000e+05,1.341733333333333389e-01,3.403333333333333210e-02,1.674529000000000000e+06
4.300000000000000000e+05,1.287833333333333330e-01,2.913333333333333400e-02,1.694391333333333256e+06
4.350000000000000000e+05,1.299500000000000099e-01,3.886666666666666742e-02,1.714329666666666744e+06
4.400000000000000000e+05,1.340599999999999847e-01,3.886666666666666742e-02,1.734313333333333256e+06
4.450000000000000000e+05,1.320166666666666710e-01,3.886666666666666742e-02,1.754168666666666744e+06
4.500000000000000000e+05,1.350699999999999956e-01,3.886666666666666742e-02,1.774089333333333256e+06
4.550000000000000000e+05,1.379733333333333367e-01,4.369999999999999579e-02,1.794085000000000000e+06
4.600000000000000000e+05,1.332333333333333425e-01,3.403333333333333210e-02,1.814061333333333256e+06
4.650000000000000000e+05,1.348100000000000132e-01,3.403333333333333210e-02,1.833940333333333256e+06
4.700000000000000000e+05,1.331966666666666577e-01,3.403333333333333210e-02,1.853942000000000000e+06
4.750000000000000000e+05,1.403399999999999925e-01,4.866666666666666363e-02,1.873914000000000000e+06
4.800000000000000000e+05,1.332099999999999951e-01,3.396666666666666584e-02,1.893942333333333256e+06
4.850000000000000000e+05,1.351766666666666394e-01,3.886666666666666742e-02,1.914377666666666744e+06
4.900000000000000000e+05,1.347333333333333438e-01,3.403333333333333210e-02,1.934358000000000000e+06
4.950000000000000000e+05,1.336566666666666736e-01,3.893333333333333368e-02,1.954493666666666744e+06
5.000000000000000000e+05,1.393900000000000139e-01,4.859999999999999737e-02,1.974613000000000000e+06
5.050000000000000000e+05,1.368699999999999917e-01,3.403333333333333210e-02,1.994587333333333256e+06
5.100000000000000000e+05,1.340766666666666773e-01,3.396666666666666584e-02,2.014556333333333256e+06
5.150000000000000000e+05,1.371033333333333271e-01,2.913333333333333400e-02,2.034683000000000000e+06
5.200000000000000000e+05,1.378933333333333400e-01,2.913333333333333400e-02,2.054653000000000000e+06
5.250000000000000000e+05,1.318466666666666676e-01,3.886666666666666742e-02,2.074848000000000000e+06
5.300000000000000000e+05,1.290733333333333455e-01,4.376666666666666899e-02,2.095437666666666744e+06
5.350000000000000000e+05,1.354899999999999993e-01,2.913333333333333400e-02,2.114871000000000000e+06
5.400000000000000000e+05,1.273900000000000032e-01,3.403333333333333210e-02,2.134890666666666511e+06
5.450000000000000000e+05,1.381833333333333247e-01,4.860000000000000431e-02,2.155777666666666511e+06
5.500000000000000000e+05,1.405266666666666608e-01,3.403333333333333210e-02,2.175788000000000000e+06
5.550000000000000000e+05,1.356600000000000028e-01,3.893333333333333368e-02,2.195807333333333489e+06
5.600000000000000000e+05,1.405966666666666753e-01,4.363333333333333647e-02,2.215890333333333489e+06
5.650000000000000000e+05,1.326866666666666472e-01,3.886666666666666742e-02,2.235937000000000000e+06
5.700000000000000000e+05,1.349133333333333296e-01,3.886666666666666742e-02,2.256142000000000000e+06
5.750000000000000000e+05,1.406966666666666643e-01,4.376666666666666899e-02,2.276193666666666511e+06
5.800000000000000000e+05,1.337166666666666504e-01,2.913333333333333400e-02,2.296195000000000000e+06
5.850000000000000000e+05,1.363733333333333186e-01,3.403333333333333210e-02,2.316242666666666511e+06
5.900000000000000000e+05,1.334166666666666556e-01,3.403333333333333210e-02,2.336277000000000000e+06
5.950000000000000000e+05,1.360966666666666713e-01,3.396666666666666584e-02,2.356326333333333489e+06
6.000000000000000000e+05,1.371799999999999964e-01,3.403333333333333210e-02,2.376313666666666511e+06
6.050000000000000000e+05,1.365600000000000147e-01,2.913333333333333400e-02,2.397100000000000000e+06
6.100000000000000000e+05,1.370733333333333526e-01,4.363333333333333647e-02,2.417282666666666511e+06
6.150000000000000000e+05,1.358633333333333360e-01,3.886666666666666742e-02,2.437301666666666511e+06
6.200000000000000000e+05,1.361900000000000055e-01,4.376666666666666899e-02,2.457332000000000000e+06
6.250000000000000000e+05,1.407533333333333136e-01,3.886666666666666742e-02,2.477403666666666511e+06
6.300000000000000000e+05,1.373933333333333395e-01,2.913333333333333400e-02,2.497416666666666511e+06
6.350000000000000000e+05,1.386266666666666481e-01,3.403333333333333210e-02,2.517442666666666511e+06
6.400000000000000000e+05,1.350166666666666737e-01,3.886666666666666742e-02,2.537480333333333489e+06
6.450000000000000000e+05,1.389499999999999902e-01,3.886666666666666742e-02,2.557448666666666511e+06
6.500000000000000000e+05,1.330266666666666542e-01,2.913333333333333400e-02,2.577511666666666511e+06
6.550000000000000000e+05,1.387400000000000022e-01,3.403333333333333210e-02,2.597577000000000000e+06
6.600000000000000000e+05,1.363233333333333241e-01,4.369999999999999579e-02,2.617960333333333489e+06
6.650000000000000000e+05,1.332733333333333270e-01,4.383333333333333526e-02,2.638358666666666511e+06
6.700000000000000000e+05,1.353000000000000036e-01,3.403333333333333210e-02,2.659030333333333489e+06
6.750000000000000000e+05,1.364633333333333531e-01,4.376666666666666899e-02,2.678490000000000000e+06
6.800000000000000000e+05,1.377333333333333465e-01,4.376666666666666899e-02,2.698675333333333489e+06
6.850000000000000000e+05,1.345399999999999929e-01,2.913333333333333400e-02,2.718734666666666511e+06
6.900000000000000000e+05,1.380466666666666786e-01,3.403333333333333210e-02,2.738809666666666511e+06
6.950000000000000000e+05,1.405399999999999983e-01,3.893333333333333368e-02,2.758891333333333489e+06
7.000000000000000000e+05,1.369766666666666632e-01,3.886666666666666742e-02,2.778873000000000000e+06
7.050000000000000000e+05,1.442199999999999871e-01,4.853333333333333804e-02,2.798831000000000000e+06
7.100000000000000000e+05,1.407633333333333236e-01,3.886666666666666742e-02,2.818902000000000000e+06
7.150000000000000000e+05,1.381333333333333302e-01,3.396666666666666584e-02,2.838944000000000000e+06
7.200000000000000000e+05,1.343899999999999817e-01,3.396666666666666584e-02,2.859100333333333489e+06
7.250000000000000000e+05,1.304433333333333278e-01,3.403333333333333210e-02,2.879652000000000000e+06
7.300000000000000000e+05,1.386100000000000110e-01,4.866666666666666363e-02,2.899743666666666511e+06
7.350000000000000000e+05,1.330666666666666664e-01,3.403333333333333210e-02,2.919699333333333489e+06
7.400000000000000000e+05,1.370800000000000074e-01,3.886666666666666742e-02,2.939783333333333489e+06
7.450000000000000000e+05,1.338300000000000045e-01,3.403333333333333210e-02,2.959853333333333489e+06
7.500000000000000000e+05,1.329466666666666574e-01,3.403333333333333210e-02,2.980012000000000000e+06
7.550000000000000000e+05,1.397000000000000186e-01,4.383333333333333526e-02,2.999869333333333489e+06
7.600000000000000000e+05,1.383999999999999952e-01,3.403333333333333210e-02,3.019872333333333489e+06
7.650000000000000000e+05,1.395033333333333403e-01,3.396666666666666584e-02,3.039844666666666511e+06
7.700000000000000000e+05,1.404800000000000215e-01,3.403333333333333210e-02,3.059772000000000000e+06
7.750000000000000000e+05,1.355500000000000038e-01,4.376666666666666899e-02,3.079924333333333489e+06
7.800000000000000000e+05,1.353133333333333133e-01,3.886666666666666742e-02,3.099818000000000000e+06
7.850000000000000000e+05,1.347233333333333338e-01,4.866666666666666363e-02,3.120408333333333489e+06
7.900000000000000000e+05,1.330966666666666687e-01,2.913333333333333400e-02,3.140506000000000000e+06
7.950000000000000000e+05,1.360733333333333517e-01,3.403333333333333210e-02,3.160654666666666511e+06
8.000000000000000000e+05,1.378666666666666929e-01,3.403333333333333210e-02,3.180657666666666511e+06
8.050000000000000000e+05,1.398833333333333317e-01,3.886666666666666742e-02,3.200830333333333489e+06
8.100000000000000000e+05,1.371300000000000019e-01,4.860000000000000431e-02,3.220774333333333489e+06
8.150000000000000000e+05,1.362333333333333174e-01,3.403333333333333210e-02,3.240653000000000000e+06


==> data/spam/arc1-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.947366666666666690e-01,5.971000000000000751e-01,1.263000000000000000e+03
5.000000000000000000e+03,1.838300000000000212e-01,6.800000000000000488e-02,2.222766666666666788e+04
1.000000000000000000e+04,1.791099999999999914e-01,5.356666666666667215e-02,4.455066666666666424e+04
1.500000000000000000e+04,1.441966666666666674e-01,4.860000000000000431e-02,7.040100000000000000e+04
2.000000000000000000e+04,1.451733333333333487e-01,3.886666666666666742e-02,9.909833333333332848e+04
2.500000000000000000e+04,1.417866666666666442e-01,5.833333333333332732e-02,1.273963333333333285e+05
3.000000000000000000e+04,1.428133333333333199e-01,4.376666666666666899e-02,1.556180000000000000e+05
3.500000000000000000e+04,1.384066666666666778e-01,4.866666666666666363e-02,1.827870000000000000e+05
4.000000000000000000e+04,1.456099999999999894e-01,4.866666666666666363e-02,2.103820000000000000e+05
4.500000000000000000e+04,1.424700000000000133e-01,4.383333333333333526e-02,2.379606666666666570e+05
5.000000000000000000e+04,1.423966666666666714e-01,4.376666666666666899e-02,2.655390000000000000e+05
5.500000000000000000e+04,1.426966666666666661e-01,4.860000000000000431e-02,2.934476666666666861e+05
6.000000000000000000e+04,1.443266666666666864e-01,5.349999999999999895e-02,3.208493333333333139e+05
6.500000000000000000e+04,1.398300000000000098e-01,4.383333333333333526e-02,3.489720000000000000e+05
7.000000000000000000e+04,1.461000000000000076e-01,5.840000000000000746e-02,3.768556666666666861e+05
7.500000000000000000e+04,1.432433333333333336e-01,3.893333333333333368e-02,4.051143333333333139e+05
8.000000000000000000e+04,1.449266666666666759e-01,4.376666666666666899e-02,4.325303333333333139e+05
8.500000000000000000e+04,1.438166666666666760e-01,4.866666666666666363e-02,4.604533333333333139e+05
9.000000000000000000e+04,1.461933333333333418e-01,5.349999999999999201e-02,4.874086666666666861e+05
9.500000000000000000e+04,1.420433333333333270e-01,4.866666666666666363e-02,5.148253333333333139e+05
1.000000000000000000e+05,1.449333333333333307e-01,3.899999999999999994e-02,5.421773333333333721e+05
1.050000000000000000e+05,1.395333333333333148e-01,4.376666666666666899e-02,5.697733333333333721e+05
1.100000000000000000e+05,1.407866666666666711e-01,5.349999999999999201e-02,5.972756666666666279e+05
1.150000000000000000e+05,1.392266666666666375e-01,4.376666666666666899e-02,6.254166666666666279e+05
1.200000000000000000e+05,1.351066666666666805e-01,4.376666666666666899e-02,6.529000000000000000e+05
1.250000000000000000e+05,1.320199999999999985e-01,3.409999999999999837e-02,6.823140000000000000e+05
1.300000000000000000e+05,1.431666666666666643e-01,4.369999999999999579e-02,7.093480000000000000e+05
1.350000000000000000e+05,1.411300000000000054e-01,4.383333333333333526e-02,7.367743333333333721e+05
1.400000000000000000e+05,1.391533333333333233e-01,3.409999999999999837e-02,7.641963333333333721e+05
1.450000000000000000e+05,1.376133333333333375e-01,4.376666666666666899e-02,7.914893333333333721e+05
1.500000000000000000e+05,1.360633333333333417e-01,4.383333333333333526e-02,8.190210000000000000e+05
1.550000000000000000e+05,1.394199999999999884e-01,4.383333333333333526e-02,8.464170000000000000e+05
1.600000000000000000e+05,1.434466666666666668e-01,4.376666666666666899e-02,8.740270000000000000e+05
1.650000000000000000e+05,1.279333333333333433e-01,3.409999999999999837e-02,9.016206666666666279e+05
1.700000000000000000e+05,1.351233333333333453e-01,4.860000000000000431e-02,9.301576666666666279e+05
1.750000000000000000e+05,1.389666666666666828e-01,3.899999999999999994e-02,9.590976666666666279e+05
1.800000000000000000e+05,1.416800000000000004e-01,3.409999999999999837e-02,9.860746666666666279e+05
1.850000000000000000e+05,1.376000000000000278e-01,3.893333333333333368e-02,1.013538666666666628e+06
1.900000000000000000e+05,1.468533333333333357e-01,4.390000000000000152e-02,1.041145333333333372e+06
1.950000000000000000e+05,1.421133333333333415e-01,3.899999999999999994e-02,1.068674333333333256e+06
2.000000000000000000e+05,1.381633333333333324e-01,3.893333333333333368e-02,1.095903666666666744e+06
2.050000000000000000e+05,1.352566666666666639e-01,3.409999999999999837e-02,1.123272666666666744e+06
2.100000000000000000e+05,1.349100000000000021e-01,4.383333333333333526e-02,1.150722000000000000e+06
2.150000000000000000e+05,1.426666666666666639e-01,5.356666666666667215e-02,1.178049333333333256e+06
2.200000000000000000e+05,1.360900000000000165e-01,4.383333333333333526e-02,1.207030333333333256e+06
2.250000000000000000e+05,1.501333333333333409e-01,6.336666666666666836e-02,1.235133000000000000e+06
2.300000000000000000e+05,1.375766666666666804e-01,3.409999999999999837e-02,1.263281666666666744e+06
2.350000000000000000e+05,1.382466666666666566e-01,4.866666666666666363e-02,1.290418000000000000e+06
2.400000000000000000e+05,1.311200000000000143e-01,3.893333333333333368e-02,1.318004333333333256e+06
2.450000000000000000e+05,1.360833333333333339e-01,3.893333333333333368e-02,1.345484333333333256e+06
2.500000000000000000e+05,1.305199999999999971e-01,3.899999999999999994e-02,1.373047000000000000e+06
2.550000000000000000e+05,1.286633333333333240e-01,4.376666666666666899e-02,1.400560666666666744e+06
2.600000000000000000e+05,1.330233333333333545e-01,3.893333333333333368e-02,1.428254666666666744e+06
2.650000000000000000e+05,1.340166666666666728e-01,3.893333333333333368e-02,1.455761333333333256e+06
2.700000000000000000e+05,1.302966666666666440e-01,3.416666666666666463e-02,1.484329000000000000e+06
2.750000000000000000e+05,1.291200000000000125e-01,3.409999999999999837e-02,1.512388666666666744e+06
2.800000000000000000e+05,1.394700000000000106e-01,4.376666666666666899e-02,1.539811333333333256e+06
2.850000000000000000e+05,1.393299999999999816e-01,4.383333333333333526e-02,1.567284000000000000e+06
2.900000000000000000e+05,1.367799999999999849e-01,4.383333333333333526e-02,1.595784666666666744e+06
2.950000000000000000e+05,1.307433333333333503e-01,3.899999999999999994e-02,1.622545333333333256e+06
3.000000000000000000e+05,1.375166666666666482e-01,3.893333333333333368e-02,1.649991333333333256e+06
3.050000000000000000e+05,1.297500000000000042e-01,3.893333333333333368e-02,1.677563000000000000e+06
3.100000000000000000e+05,1.333733333333333437e-01,3.893333333333333368e-02,1.705055333333333256e+06
3.150000000000000000e+05,1.372433333333333560e-01,4.873333333333332990e-02,1.732395000000000000e+06
3.200000000000000000e+05,1.328999999999999904e-01,3.409999999999999837e-02,1.760081666666666744e+06
3.250000000000000000e+05,1.414366666666666550e-01,4.376666666666666899e-02,1.788887666666666744e+06
3.300000000000000000e+05,1.355733333333333512e-01,3.893333333333333368e-02,1.816310333333333256e+06
3.350000000000000000e+05,1.325400000000000189e-01,4.383333333333333526e-02,1.843839333333333256e+06
3.400000000000000000e+05,1.305399999999999894e-01,3.893333333333333368e-02,1.871322000000000000e+06
3.450000000000000000e+05,1.317433333333333234e-01,3.893333333333333368e-02,1.898979333333333256e+06
3.500000000000000000e+05,1.326866666666666472e-01,3.893333333333333368e-02,1.926320666666666744e+06
3.550000000000000000e+05,1.304933333333333501e-01,4.383333333333333526e-02,1.953971666666666744e+06
3.600000000000000000e+05,1.322000000000000119e-01,4.383333333333333526e-02,1.981416666666666744e+06
3.650000000000000000e+05,1.321099999999999774e-01,4.376666666666666899e-02,2.009514666666666744e+06
3.700000000000000000e+05,1.258766666666666645e-01,3.893333333333333368e-02,2.036904666666666744e+06
3.750000000000000000e+05,1.353433333333333433e-01,3.893333333333333368e-02,2.066575666666666744e+06
3.800000000000000000e+05,1.286166666666666569e-01,3.409999999999999837e-02,2.093250333333333256e+06
3.850000000000000000e+05,1.285499999999999976e-01,3.409999999999999837e-02,2.120742666666666511e+06
3.900000000000000000e+05,1.355566666666666586e-01,4.383333333333333526e-02,2.148263000000000000e+06
3.950000000000000000e+05,1.303800000000000237e-01,3.893333333333332674e-02,2.175732666666666511e+06
4.000000000000000000e+05,1.348300000000000054e-01,3.409999999999999837e-02,2.203319666666666511e+06
4.050000000000000000e+05,1.333999999999999908e-01,3.893333333333333368e-02,2.231047000000000000e+06
4.100000000000000000e+05,1.360066666666666924e-01,5.840000000000000052e-02,2.258548666666666511e+06
4.150000000000000000e+05,1.336666666666666836e-01,3.899999999999999994e-02,2.286719000000000000e+06
4.200000000000000000e+05,1.384933333333333294e-01,3.403333333333333210e-02,2.314426666666666511e+06
4.250000000000000000e+05,1.456133333333333446e-01,4.860000000000000431e-02,2.343257333333333489e+06
4.300000000000000000e+05,1.259300000000000141e-01,4.866666666666666363e-02,2.370597333333333489e+06
4.350000000000000000e+05,1.261933333333333518e-01,3.899999999999999994e-02,2.398145666666666511e+06
4.400000000000000000e+05,1.354400000000000048e-01,5.349999999999999201e-02,2.425401000000000000e+06
4.450000000000000000e+05,1.303999999999999881e-01,3.893333333333333368e-02,2.453192666666666511e+06
4.500000000000000000e+05,1.282100000000000184e-01,3.893333333333333368e-02,2.480497000000000000e+06
4.550000000000000000e+05,1.278266666666666718e-01,3.893333333333333368e-02,2.508257666666666511e+06
4.600000000000000000e+05,1.362766666666666848e-01,4.376666666666666899e-02,2.536076333333333489e+06
4.650000000000000000e+05,1.288366666666666827e-01,3.893333333333333368e-02,2.563685333333333489e+06
4.700000000000000000e+05,1.409233333333333171e-01,4.866666666666666363e-02,2.591200333333333489e+06
4.750000000000000000e+05,1.369233333333333413e-01,3.893333333333333368e-02,2.620696333333333489e+06
4.800000000000000000e+05,1.346966666666666590e-01,3.893333333333333368e-02,2.647257666666666511e+06
4.850000000000000000e+05,1.309800000000000131e-01,3.899999999999999994e-02,2.674276666666666511e+06
4.900000000000000000e+05,1.363399999999999890e-01,4.866666666666666363e-02,2.701705000000000000e+06
4.950000000000000000e+05,1.327233333333333321e-01,4.383333333333333526e-02,2.728989000000000000e+06
5.000000000000000000e+05,1.326600000000000001e-01,3.893333333333333368e-02,2.756166333333333489e+06
5.050000000000000000e+05,1.341766666666666663e-01,4.866666666666666363e-02,2.783230000000000000e+06
5.100000000000000000e+05,1.317666666666666708e-01,3.893333333333333368e-02,2.811108000000000000e+06
5.150000000000000000e+05,1.314066666666666716e-01,3.893333333333333368e-02,2.838302666666666511e+06
5.200000000000000000e+05,1.395533333333333348e-01,4.376666666666666899e-02,2.865571666666666511e+06
5.250000000000000000e+05,1.249533333333333190e-01,3.409999999999999837e-02,2.893258666666666511e+06
5.300000000000000000e+05,1.300499999999999989e-01,4.376666666666666899e-02,2.920474000000000000e+06
5.350000000000000000e+05,1.320300000000000085e-01,3.899999999999999994e-02,2.947649333333333489e+06
5.400000000000000000e+05,1.343933333333333369e-01,3.893333333333333368e-02,2.975000666666666511e+06
5.450000000000000000e+05,1.349599999999999966e-01,3.893333333333333368e-02,3.002156666666666511e+06
5.500000000000000000e+05,1.349200000000000121e-01,3.893333333333333368e-02,3.029340333333333489e+06
5.550000000000000000e+05,1.418966666666666709e-01,4.873333333333332990e-02,3.056588000000000000e+06
5.600000000000000000e+05,1.315633333333333377e-01,3.893333333333333368e-02,3.084617333333333489e+06
5.650000000000000000e+05,1.406066666666666576e-01,5.349999999999999201e-02,3.111901000000000000e+06
5.700000000000000000e+05,1.379299999999999971e-01,3.893333333333333368e-02,3.139588666666666511e+06
5.750000000000000000e+05,1.345899999999999874e-01,3.906666666666666621e-02,3.167092333333333489e+06
5.800000000000000000e+05,1.296066666666666756e-01,3.893333333333333368e-02,3.194174666666666511e+06
5.850000000000000000e+05,1.332200000000000051e-01,3.893333333333333368e-02,3.221616666666666511e+06
5.900000000000000000e+05,1.303133333333333643e-01,3.899999999999999994e-02,3.249737666666666511e+06
5.950000000000000000e+05,1.283866666666666767e-01,3.893333333333333368e-02,3.275818333333333489e+06
6.000000000000000000e+05,1.313433333333333397e-01,3.893333333333333368e-02,3.303056666666666511e+06
6.050000000000000000e+05,1.467266666666666719e-01,5.356666666666667215e-02,3.330238000000000000e+06
6.100000000000000000e+05,1.298933333333333329e-01,3.409999999999999837e-02,3.358187333333333489e+06
6.150000000000000000e+05,1.330633333333333390e-01,3.893333333333333368e-02,3.385498000000000000e+06
6.200000000000000000e+05,1.351866666666666772e-01,4.383333333333333526e-02,3.413411333333333489e+06
6.250000000000000000e+05,1.360999999999999988e-01,4.383333333333333526e-02,3.441058666666666511e+06
6.300000000000000000e+05,1.249299999999999994e-01,4.376666666666666899e-02,3.468212333333333489e+06
6.350000000000000000e+05,1.313966666666666616e-01,3.893333333333332674e-02,3.495715000000000000e+06


==> data/spam/arc1-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.919733333333333292e-01,4.754999999999999782e-01,8.916666666666666288e+02
5.000000000000000000e+03,1.456199999999999994e-01,5.356666666666667215e-02,1.613466666666666606e+04
1.000000000000000000e+04,1.322066666666666668e-01,4.866666666666666363e-02,3.175633333333333212e+04
1.500000000000000000e+04,1.422100000000000031e-01,3.899999999999999994e-02,4.768666666666666424e+04
2.000000000000000000e+04,1.527066666666666572e-01,4.376666666666666899e-02,6.321833333333333576e+04
2.500000000000000000e+04,1.437199999999999867e-01,2.920000000000000026e-02,7.879700000000000000e+04
3.000000000000000000e+04,1.490100000000000036e-01,4.383333333333333526e-02,9.446300000000000000e+04
3.500000000000000000e+04,1.850399999999999823e-01,4.376666666666666899e-02,1.103986666666666715e+05
4.000000000000000000e+04,1.510900000000000021e-01,4.376666666666666899e-02,1.257700000000000000e+05
4.500000000000000000e+04,2.054000000000000270e-01,5.349999999999999895e-02,1.414680000000000000e+05
5.000000000000000000e+04,2.293866666666666554e-01,4.383333333333333526e-02,1.571646666666666570e+05
5.500000000000000000e+04,2.245300000000000074e-01,4.383333333333333526e-02,1.727893333333333430e+05
6.000000000000000000e+04,1.758499999999999786e-01,4.860000000000000431e-02,1.909390000000000000e+05
6.500000000000000000e+04,1.850633333333333297e-01,3.409999999999999837e-02,2.092256666666666570e+05
7.000000000000000000e+04,2.217066666666666352e-01,4.376666666666666899e-02,2.276160000000000000e+05
7.500000000000000000e+04,1.933533333333333493e-01,4.383333333333333526e-02,2.456483333333333430e+05
8.000000000000000000e+04,1.999466666666666337e-01,5.846666666666666679e-02,2.637743333333333139e+05
8.500000000000000000e+04,2.308300000000000074e-01,4.376666666666666899e-02,2.819416666666666861e+05
9.000000000000000000e+04,1.850466666666666649e-01,4.383333333333333526e-02,3.003510000000000000e+05
9.500000000000000000e+04,2.023099999999999898e-01,3.893333333333332674e-02,3.183333333333333139e+05
1.000000000000000000e+05,1.930199999999999971e-01,4.873333333333332990e-02,3.366283333333333139e+05
1.050000000000000000e+05,1.953466666666666685e-01,4.376666666666666899e-02,3.551986666666666861e+05
1.100000000000000000e+05,2.567233333333333589e-01,4.866666666666666363e-02,3.733670000000000000e+05
1.150000000000000000e+05,2.257900000000000185e-01,5.833333333333332732e-02,3.917153333333333139e+05
1.200000000000000000e+05,2.177733333333333465e-01,4.866666666666667057e-02,4.106740000000000000e+05
1.250000000000000000e+05,2.442533333333333223e-01,4.866666666666667057e-02,4.290556666666666861e+05
1.300000000000000000e+05,2.001066666666666549e-01,3.893333333333333368e-02,4.473300000000000000e+05
1.350000000000000000e+05,2.805433333333333112e-01,5.356666666666667215e-02,4.657356666666666861e+05
1.400000000000000000e+05,2.430000000000000215e-01,5.349999999999999895e-02,4.839273333333333139e+05
1.450000000000000000e+05,2.236233333333333129e-01,5.356666666666667215e-02,5.022420000000000000e+05
1.500000000000000000e+05,2.342533333333333412e-01,5.833333333333332732e-02,5.204510000000000000e+05
1.550000000000000000e+05,2.757799999999999696e-01,5.349999999999999201e-02,5.390603333333333721e+05
1.600000000000000000e+05,3.000766666666667137e-01,5.349999999999999895e-02,5.571723333333333721e+05
1.650000000000000000e+05,2.956199999999999939e-01,5.349999999999999201e-02,5.754833333333333721e+05
1.700000000000000000e+05,2.548599999999999755e-01,5.356666666666667215e-02,5.938620000000000000e+05
1.750000000000000000e+05,2.379700000000000149e-01,4.866666666666666363e-02,6.121416666666666279e+05
1.800000000000000000e+05,2.914766666666666617e-01,5.833333333333332732e-02,6.310310000000000000e+05
1.850000000000000000e+05,2.438499999999999834e-01,6.323333333333333584e-02,6.491460000000000000e+05
1.900000000000000000e+05,2.212266666666666826e-01,5.343333333333333268e-02,6.670800000000000000e+05
1.950000000000000000e+05,3.073633333333333773e-01,4.859999999999999737e-02,6.851690000000000000e+05
2.000000000000000000e+05,2.556599999999999984e-01,4.853333333333333804e-02,7.029670000000000000e+05
2.050000000000000000e+05,2.804699999999999971e-01,5.833333333333332732e-02,7.211770000000000000e+05
2.100000000000000000e+05,2.490333333333333288e-01,4.859999999999999737e-02,7.390393333333333721e+05
2.150000000000000000e+05,2.521366666666666756e-01,4.383333333333333526e-02,7.573463333333333721e+05
2.200000000000000000e+05,2.293199999999999683e-01,4.866666666666666363e-02,7.748743333333333721e+05
2.250000000000000000e+05,2.370933333333332949e-01,5.833333333333332732e-02,7.928246666666666279e+05
2.300000000000000000e+05,2.381333333333333357e-01,4.866666666666666363e-02,8.108133333333333721e+05
2.350000000000000000e+05,2.565100000000000158e-01,5.349999999999999201e-02,8.286690000000000000e+05
2.400000000000000000e+05,2.730666666666666242e-01,5.833333333333332732e-02,8.469523333333333721e+05
2.450000000000000000e+05,2.981800000000000561e-01,4.859999999999999737e-02,8.647610000000000000e+05
2.500000000000000000e+05,2.860233333333333516e-01,5.349999999999999895e-02,8.828436666666666279e+05
2.550000000000000000e+05,2.208200000000000163e-01,5.349999999999999201e-02,9.008313333333333721e+05
2.600000000000000000e+05,3.110266666666666735e-01,4.866666666666666363e-02,9.185380000000000000e+05
2.650000000000000000e+05,2.655399999999999983e-01,6.316666666666666263e-02,9.364246666666666279e+05
2.700000000000000000e+05,2.615466666666666495e-01,6.800000000000000488e-02,9.543840000000000000e+05
2.750000000000000000e+05,3.107400000000000162e-01,5.833333333333332732e-02,9.723580000000000000e+05
2.800000000000000000e+05,3.064399999999999902e-01,5.349999999999999201e-02,9.901846666666666279e+05
2.850000000000000000e+05,3.068133333333333268e-01,5.826666666666666800e-02,1.008318333333333372e+06
2.900000000000000000e+05,2.337066666666666459e-01,5.343333333333333268e-02,1.025772666666666628e+06
2.950000000000000000e+05,3.371866666666666901e-01,5.840000000000000052e-02,1.043661666666666628e+06
3.000000000000000000e+05,2.917000000000000148e-01,5.349999999999999201e-02,1.061942000000000000e+06
3.050000000000000000e+05,2.314433333333333342e-01,5.349999999999999201e-02,1.079913333333333256e+06
3.100000000000000000e+05,2.206266666666666654e-01,4.860000000000000431e-02,1.097818000000000000e+06
3.150000000000000000e+05,2.980166666666666520e-01,4.376666666666666899e-02,1.115715000000000000e+06
3.200000000000000000e+05,2.836333333333333484e-01,5.349999999999999895e-02,1.133577000000000000e+06
3.250000000000000000e+05,2.686466666666667003e-01,4.859999999999999737e-02,1.151369000000000000e+06
3.300000000000000000e+05,3.203933333333333078e-01,5.343333333333333268e-02,1.169408000000000000e+06
3.350000000000000000e+05,2.843233333333333168e-01,6.316666666666666263e-02,1.187186000000000000e+06
3.400000000000000000e+05,2.448333333333333195e-01,4.853333333333333804e-02,1.205105666666666744e+06
3.450000000000000000e+05,2.858766666666667233e-01,6.800000000000000488e-02,1.222959666666666744e+06
3.500000000000000000e+05,2.894499999999999851e-01,5.833333333333332732e-02,1.240972666666666744e+06
3.550000000000000000e+05,3.025433333333333308e-01,5.826666666666666106e-02,1.258881666666666744e+06
3.600000000000000000e+05,3.377600000000000047e-01,5.349999999999999201e-02,1.276818666666666744e+06
3.650000000000000000e+05,3.163800000000000501e-01,4.866666666666666363e-02,1.294949666666666744e+06
3.700000000000000000e+05,2.614566666666666706e-01,5.349999999999999201e-02,1.313157333333333256e+06
3.750000000000000000e+05,2.462033333333333296e-01,5.343333333333333268e-02,1.330664000000000000e+06
3.800000000000000000e+05,2.188200000000000145e-01,4.860000000000000431e-02,1.348512333333333256e+06
3.850000000000000000e+05,2.597300000000000164e-01,4.376666666666666899e-02,1.366301000000000000e+06
3.900000000000000000e+05,3.832500000000000351e-01,5.356666666666667215e-02,1.384186333333333256e+06
3.950000000000000000e+05,2.522333333333333094e-01,5.826666666666666106e-02,1.402123333333333256e+06
4.000000000000000000e+05,3.153699999999999837e-01,5.833333333333332732e-02,1.420093666666666744e+06
4.050000000000000000e+05,2.989133333333333087e-01,5.343333333333333268e-02,1.438054666666666744e+06
4.100000000000000000e+05,3.013633333333333719e-01,5.826666666666666106e-02,1.455897666666666744e+06
4.150000000000000000e+05,2.412699999999999845e-01,4.866666666666666363e-02,1.473794333333333256e+06
4.200000000000000000e+05,2.302066666666666706e-01,5.349999999999999895e-02,1.491700666666666744e+06
4.250000000000000000e+05,3.173066666666666813e-01,5.343333333333333268e-02,1.510708666666666744e+06
4.300000000000000000e+05,4.083166666666666611e-01,4.860000000000000431e-02,1.528291000000000000e+06
4.350000000000000000e+05,3.373999999999999777e-01,4.376666666666666899e-02,1.546244333333333256e+06
4.400000000000000000e+05,2.523533333333333184e-01,4.860000000000000431e-02,1.564144000000000000e+06
4.450000000000000000e+05,2.732166666666666632e-01,5.356666666666667215e-02,1.582048666666666744e+06
4.500000000000000000e+05,3.052099999999999813e-01,5.349999999999999895e-02,1.599678666666666744e+06
4.550000000000000000e+05,2.175733333333333130e-01,5.349999999999999895e-02,1.617460666666666744e+06
4.600000000000000000e+05,2.814233333333333031e-01,4.376666666666666899e-02,1.635337666666666744e+06
4.650000000000000000e+05,2.698499999999999788e-01,5.349999999999999201e-02,1.653249000000000000e+06
4.700000000000000000e+05,2.991800000000000015e-01,4.860000000000000431e-02,1.671110000000000000e+06
4.750000000000000000e+05,3.421266666666666900e-01,6.323333333333332196e-02,1.689445333333333256e+06
4.800000000000000000e+05,2.695899999999999963e-01,4.866666666666666363e-02,1.706845333333333256e+06
4.850000000000000000e+05,2.798366666666666780e-01,5.356666666666667215e-02,1.725509000000000000e+06
4.900000000000000000e+05,2.527733333333333499e-01,5.343333333333333268e-02,1.743451333333333256e+06
4.950000000000000000e+05,3.048666666666666747e-01,7.773333333333333484e-02,1.761380666666666744e+06
5.000000000000000000e+05,3.900300000000000433e-01,5.840000000000000746e-02,1.779054666666666744e+06
5.050000000000000000e+05,2.651633333333333620e-01,4.866666666666666363e-02,1.796948666666666744e+06
5.100000000000000000e+05,2.940999999999999726e-01,6.323333333333332196e-02,1.814763000000000000e+06
5.150000000000000000e+05,2.618199999999999972e-01,5.826666666666666106e-02,1.832576666666666744e+06
5.200000000000000000e+05,2.374833333333333518e-01,5.833333333333332732e-02,1.850483333333333256e+06
5.250000000000000000e+05,2.770099999999999785e-01,5.343333333333333268e-02,1.868474000000000000e+06
5.300000000000000000e+05,2.980533333333333368e-01,5.826666666666666106e-02,1.886516000000000000e+06
5.350000000000000000e+05,3.698533333333333672e-01,4.376666666666666899e-02,1.904326000000000000e+06
5.400000000000000000e+05,2.677033333333333487e-01,4.376666666666666899e-02,1.922079666666666744e+06
5.450000000000000000e+05,2.653699999999999948e-01,5.840000000000000746e-02,1.940960666666666744e+06
5.500000000000000000e+05,3.111533333333333373e-01,5.349999999999999895e-02,1.958658666666666744e+06
5.550000000000000000e+05,3.009866666666666801e-01,5.833333333333332732e-02,1.976605666666666744e+06
5.600000000000000000e+05,2.977600000000000247e-01,5.343333333333333268e-02,1.994575333333333256e+06
5.650000000000000000e+05,2.904933333333333256e-01,4.860000000000000431e-02,2.012601000000000000e+06
5.700000000000000000e+05,3.299699999999999855e-01,5.349999999999999201e-02,2.030449000000000000e+06
5.750000000000000000e+05,3.202599999999999891e-01,5.833333333333332732e-02,2.048445000000000000e+06
5.800000000000000000e+05,3.330433333333333024e-01,5.826666666666666106e-02,2.066249666666666744e+06
5.850000000000000000e+05,2.952333333333333476e-01,4.866666666666666363e-02,2.084197666666666744e+06
5.900000000000000000e+05,3.994833333333333569e-01,5.343333333333333268e-02,2.102064666666666511e+06
5.950000000000000000e+05,3.384999999999999676e-01,4.860000000000000431e-02,2.119963000000000000e+06
6.000000000000000000e+05,3.597300000000000497e-01,5.349999999999999895e-02,2.138570000000000000e+06
6.050000000000000000e+05,3.619900000000000340e-01,5.343333333333333268e-02,2.156230666666666511e+06
6.100000000000000000e+05,3.240533333333333044e-01,5.349999999999999895e-02,2.174192000000000000e+06
6.150000000000000000e+05,3.007533333333333170e-01,5.840000000000000746e-02,2.192073333333333489e+06
6.200000000000000000e+05,3.162699999999999956e-01,5.343333333333333268e-02,2.210115000000000000e+06
6.250000000000000000e+05,3.207899999999999641e-01,5.349999999999999895e-02,2.227939000000000000e+06
6.300000000000000000e+05,3.468533333333334023e-01,6.323333333333332196e-02,2.245729666666666511e+06
6.350000000000000000e+05,2.592833333333333656e-01,5.343333333333333268e-02,2.263711333333333489e+06
6.400000000000000000e+05,2.879033333333333444e-01,4.860000000000000431e-02,2.281581666666666511e+06
6.450000000000000000e+05,2.889633333333333498e-01,4.866666666666666363e-02,2.299494333333333489e+06
6.500000000000000000e+05,2.704900000000000082e-01,5.833333333333332732e-02,2.317610333333333489e+06
6.550000000000000000e+05,2.869466666666666832e-01,5.349999999999999895e-02,2.335501333333333489e+06
6.600000000000000000e+05,3.247866666666666680e-01,4.866666666666666363e-02,2.354200000000000000e+06
6.650000000000000000e+05,2.914733333333333065e-01,4.383333333333333526e-02,2.372139333333333489e+06
6.700000000000000000e+05,3.322299999999999698e-01,5.826666666666666106e-02,2.389975333333333489e+06
6.750000000000000000e+05,2.834633333333333449e-01,5.343333333333333268e-02,2.407945000000000000e+06
6.800000000000000000e+05,2.923466666666666991e-01,4.860000000000000431e-02,2.425997000000000000e+06
6.850000000000000000e+05,2.655066666666666686e-01,6.316666666666666263e-02,2.443919000000000000e+06
6.900000000000000000e+05,2.964733333333333665e-01,5.833333333333332732e-02,2.462198333333333489e+06
6.950000000000000000e+05,2.214333333333333431e-01,3.886666666666666742e-02,2.479906000000000000e+06
7.000000000000000000e+05,2.796733333333333849e-01,4.866666666666666363e-02,2.497812666666666511e+06
7.050000000000000000e+05,2.660566666666666635e-01,3.893333333333333368e-02,2.515767000000000000e+06
7.100000000000000000e+05,3.848233333333332951e-01,6.316666666666666263e-02,2.533763000000000000e+06
7.150000000000000000e+05,2.757966666666666899e-01,5.833333333333332732e-02,2.551897000000000000e+06
7.200000000000000000e+05,2.606499999999999928e-01,5.833333333333332732e-02,2.570153666666666511e+06
7.250000000000000000e+05,2.472433333333333427e-01,4.376666666666666899e-02,2.588226333333333489e+06
7.300000000000000000e+05,2.378066666666666384e-01,4.866666666666666363e-02,2.606232000000000000e+06
7.350000000000000000e+05,2.333833333333333593e-01,5.349999999999999895e-02,2.624090666666666511e+06
7.400000000000000000e+05,2.266899999999999749e-01,6.310000000000000331e-02,2.642133333333333489e+06
7.450000000000000000e+05,2.903866666666666263e-01,5.349999999999999895e-02,2.660111666666666511e+06
7.500000000000000000e+05,2.751100000000000212e-01,4.376666666666666899e-02,2.677982333333333489e+06
7.550000000000000000e+05,2.952233333333333376e-01,4.860000000000000431e-02,2.696617333333333489e+06
7.600000000000000000e+05,2.788766666666666616e-01,4.860000000000000431e-02,2.713955666666666511e+06
7.650000000000000000e+05,2.109900000000000109e-01,4.376666666666666899e-02,2.731841666666666511e+06
7.700000000000000000e+05,2.481533333333333369e-01,5.343333333333333268e-02,2.749832333333333489e+06
7.750000000000000000e+05,2.723233333333333062e-01,5.349999999999999895e-02,2.767639000000000000e+06
7.800000000000000000e+05,2.741233333333333300e-01,5.833333333333332732e-02,2.786604666666666511e+06
7.850000000000000000e+05,3.061200000000000032e-01,5.349999999999999895e-02,2.804482333333333489e+06
7.900000000000000000e+05,2.537133333333333463e-01,3.893333333333333368e-02,2.822439333333333489e+06
7.950000000000000000e+05,3.203533333333333233e-01,5.826666666666666106e-02,2.840503333333333489e+06
8.000000000000000000e+05,3.111233333333333628e-01,4.376666666666666899e-02,2.858351666666666511e+06
8.050000000000000000e+05,2.334833333333333483e-01,3.893333333333333368e-02,2.876308666666666511e+06
8.100000000000000000e+05,2.645666666666666722e-01,5.349999999999999895e-02,2.894388666666666511e+06
8.150000000000000000e+05,3.373800000000000132e-01,4.866666666666666363e-02,2.912421000000000000e+06
8.200000000000000000e+05,2.651433333333333420e-01,5.356666666666667215e-02,2.930133000000000000e+06


==> data/spam/arc1-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.876200000000000090e-01,3.787333333333333663e-01,1.303333333333333258e+03
5.000000000000000000e+03,1.406900000000000095e-01,4.880000000000000310e-02,3.042033333333333212e+04
1.000000000000000000e+04,1.529966666666666697e-01,7.303333333333333899e-02,5.890900000000000000e+04
1.500000000000000000e+04,1.878666666666666540e-01,7.296666666666666579e-02,8.906466666666667152e+04
2.000000000000000000e+04,1.955766666666666487e-01,5.356666666666667215e-02,1.188600000000000000e+05
2.500000000000000000e+04,1.812433333333333396e-01,3.906666666666666621e-02,1.477140000000000000e+05
3.000000000000000000e+04,1.669933333333333270e-01,5.363333333333333841e-02,1.769203333333333430e+05
3.500000000000000000e+04,1.907600000000000129e-01,3.899999999999999994e-02,2.066853333333333430e+05
4.000000000000000000e+04,1.515633333333333277e-01,4.866666666666667057e-02,2.358376666666666570e+05
4.500000000000000000e+04,1.993800000000000017e-01,5.363333333333333147e-02,2.656370000000000000e+05
5.000000000000000000e+04,1.736499999999999988e-01,4.389999999999999458e-02,2.942356666666666861e+05
5.500000000000000000e+04,1.655100000000000182e-01,4.873333333333332990e-02,3.241046666666666861e+05
6.000000000000000000e+04,2.053533333333333599e-01,5.363333333333333841e-02,3.534663333333333139e+05
6.500000000000000000e+04,2.347233333333333116e-01,5.363333333333333147e-02,3.834130000000000000e+05
7.000000000000000000e+04,2.098299999999999887e-01,5.363333333333333841e-02,4.128820000000000000e+05
7.500000000000000000e+04,2.130933333333333290e-01,4.880000000000000310e-02,4.428706666666666861e+05
8.000000000000000000e+04,2.113800000000000123e-01,5.363333333333333841e-02,4.721910000000000000e+05
8.500000000000000000e+04,2.473999999999999810e-01,4.873333333333332990e-02,5.016283333333333139e+05
9.000000000000000000e+04,2.731633333333333691e-01,5.363333333333333841e-02,5.309253333333333721e+05
9.500000000000000000e+04,2.255266666666666531e-01,5.846666666666666679e-02,5.601490000000000000e+05
1.000000000000000000e+05,2.253266666666666751e-01,4.873333333333332990e-02,5.899960000000000000e+05
1.050000000000000000e+05,2.366933333333333389e-01,5.846666666666666679e-02,6.192123333333333721e+05
1.100000000000000000e+05,2.740033333333333210e-01,5.846666666666666679e-02,6.491110000000000000e+05
1.150000000000000000e+05,2.407299999999999995e-01,5.363333333333333841e-02,6.790310000000000000e+05
1.200000000000000000e+05,2.553833333333333511e-01,5.356666666666667215e-02,7.079343333333333721e+05
1.250000000000000000e+05,2.325366666666666970e-01,5.840000000000000746e-02,7.376420000000000000e+05
1.300000000000000000e+05,2.184066666666666656e-01,4.383333333333333526e-02,7.671940000000000000e+05
1.350000000000000000e+05,2.397533333333333461e-01,5.846666666666666679e-02,7.964870000000000000e+05
1.400000000000000000e+05,2.745633333333333259e-01,5.356666666666667215e-02,8.257416666666666279e+05
1.450000000000000000e+05,1.992066666666666708e-01,4.873333333333332990e-02,8.555393333333333721e+05
1.500000000000000000e+05,2.406966666666666976e-01,4.873333333333332990e-02,8.848330000000000000e+05
1.550000000000000000e+05,1.960399999999999920e-01,4.873333333333332990e-02,9.144586666666666279e+05
1.600000000000000000e+05,2.437899999999999789e-01,5.840000000000000746e-02,9.452796666666666279e+05
1.650000000000000000e+05,2.300233333333333297e-01,4.866666666666666363e-02,9.741580000000000000e+05
1.700000000000000000e+05,2.180233333333333190e-01,4.873333333333332990e-02,1.003736666666666628e+06
1.750000000000000000e+05,2.295599999999999863e-01,5.846666666666666679e-02,1.033960666666666628e+06
1.800000000000000000e+05,2.954333333333333811e-01,4.873333333333332990e-02,1.063444333333333256e+06
1.850000000000000000e+05,3.154266666666666885e-01,5.356666666666667215e-02,1.093172000000000000e+06
1.900000000000000000e+05,2.974766666666666670e-01,5.349999999999999895e-02,1.123439333333333256e+06
1.950000000000000000e+05,2.728800000000000114e-01,5.846666666666666679e-02,1.152938666666666744e+06
2.000000000000000000e+05,2.350633333333333186e-01,5.840000000000000746e-02,1.182526000000000000e+06
2.050000000000000000e+05,2.719699999999999895e-01,4.873333333333332990e-02,1.212458333333333256e+06
2.100000000000000000e+05,2.543400000000000105e-01,6.330000000000000904e-02,1.241735666666666744e+06
2.150000000000000000e+05,2.678233333333333577e-01,5.846666666666666679e-02,1.271676000000000000e+06
2.200000000000000000e+05,2.435733333333333361e-01,5.840000000000000052e-02,1.301054666666666744e+06
2.250000000000000000e+05,2.058966666666666445e-01,4.873333333333332990e-02,1.330633666666666744e+06
2.300000000000000000e+05,2.486399999999999999e-01,5.356666666666667215e-02,1.360133666666666744e+06
2.350000000000000000e+05,2.694633333333333325e-01,5.846666666666666679e-02,1.390110000000000000e+06
2.400000000000000000e+05,2.490966666666666607e-01,5.356666666666667215e-02,1.419377000000000000e+06
2.450000000000000000e+05,2.650700000000000278e-01,5.356666666666667215e-02,1.448731000000000000e+06
2.500000000000000000e+05,2.665899999999999936e-01,5.846666666666666679e-02,1.478131666666666744e+06
2.550000000000000000e+05,3.196033333333332949e-01,5.840000000000000746e-02,1.508230000000000000e+06
2.600000000000000000e+05,2.394533333333333236e-01,4.873333333333332990e-02,1.537774333333333256e+06
2.650000000000000000e+05,2.484633333333333416e-01,5.356666666666667215e-02,1.567727333333333256e+06
2.700000000000000000e+05,2.292266666666666897e-01,6.813333333333333741e-02,1.597009333333333256e+06
2.750000000000000000e+05,2.289499999999999869e-01,4.873333333333332990e-02,1.626373666666666744e+06
2.800000000000000000e+05,2.491833333333333400e-01,6.813333333333333741e-02,1.655917666666666744e+06
2.850000000000000000e+05,2.985900000000000221e-01,6.813333333333333741e-02,1.685991000000000000e+06
2.900000000000000000e+05,2.000600000000000156e-01,5.840000000000000746e-02,1.714631666666666744e+06
2.950000000000000000e+05,2.503799999999999915e-01,5.349999999999999201e-02,1.743935666666666744e+06
3.000000000000000000e+05,2.707533333333333458e-01,4.383333333333333526e-02,1.773633666666666744e+06
3.050000000000000000e+05,2.687433333333333341e-01,5.846666666666666679e-02,1.802668666666666744e+06
3.100000000000000000e+05,2.901299999999999990e-01,5.840000000000000052e-02,1.832717666666666744e+06
3.150000000000000000e+05,2.967699999999999783e-01,5.846666666666666679e-02,1.861925333333333256e+06
3.200000000000000000e+05,3.318533333333333335e-01,5.840000000000000746e-02,1.891151666666666744e+06
3.250000000000000000e+05,2.317299999999999915e-01,4.873333333333332990e-02,1.921130666666666744e+06
3.300000000000000000e+05,2.637200000000000100e-01,6.323333333333332196e-02,1.950312000000000000e+06
3.350000000000000000e+05,2.565200000000000258e-01,5.363333333333333147e-02,1.979493666666666744e+06
3.400000000000000000e+05,3.022533333333333183e-01,6.330000000000000904e-02,2.008659666666666744e+06
3.450000000000000000e+05,2.310933333333332895e-01,6.330000000000000904e-02,2.038263000000000000e+06
3.500000000000000000e+05,3.103199999999999847e-01,5.840000000000000746e-02,2.067421666666666744e+06
3.550000000000000000e+05,2.852566666666666584e-01,6.813333333333333741e-02,2.097345333333333489e+06
3.600000000000000000e+05,2.562499999999999778e-01,5.846666666666666679e-02,2.126659000000000000e+06
3.650000000000000000e+05,2.782899999999999818e-01,5.363333333333333147e-02,2.156919000000000000e+06
3.700000000000000000e+05,2.246733333333333638e-01,5.846666666666666679e-02,2.185874333333333489e+06
3.750000000000000000e+05,2.542400000000000215e-01,6.330000000000000904e-02,2.215059000000000000e+06
3.800000000000000000e+05,2.660766666666666835e-01,5.846666666666666679e-02,2.244235666666666511e+06
3.850000000000000000e+05,2.413133333333333519e-01,5.363333333333333147e-02,2.273401666666666511e+06
3.900000000000000000e+05,2.465299999999999991e-01,5.846666666666666679e-02,2.302722666666666511e+06
3.950000000000000000e+05,2.773833333333333151e-01,6.336666666666666836e-02,2.332313333333333489e+06
4.000000000000000000e+05,2.486666666666666747e-01,5.356666666666667215e-02,2.361826000000000000e+06
4.050000000000000000e+05,2.243066666666666542e-01,5.356666666666667215e-02,2.391074333333333489e+06
4.100000000000000000e+05,2.839799999999999547e-01,6.813333333333333741e-02,2.419920666666666511e+06
4.150000000000000000e+05,2.858966666666666878e-01,5.356666666666667215e-02,2.449298666666666511e+06
4.200000000000000000e+05,2.411533333333333307e-01,6.330000000000000904e-02,2.478449333333333489e+06
4.250000000000000000e+05,2.858866666666666778e-01,5.356666666666667215e-02,2.507205333333333489e+06
4.300000000000000000e+05,1.939899999999999958e-01,5.846666666666666679e-02,2.536024000000000000e+06
4.350000000000000000e+05,2.172633333333333361e-01,6.813333333333333741e-02,2.564873333333333489e+06
4.400000000000000000e+05,2.478166666666666573e-01,5.356666666666667215e-02,2.593941000000000000e+06
4.450000000000000000e+05,2.364233333333333464e-01,6.330000000000000904e-02,2.623540666666666511e+06
4.500000000000000000e+05,2.279866666666666430e-01,6.330000000000000904e-02,2.652392000000000000e+06
4.550000000000000000e+05,2.545966666666666378e-01,5.846666666666666679e-02,2.681112333333333489e+06
4.600000000000000000e+05,3.043233333333333346e-01,4.873333333333332990e-02,2.711261000000000000e+06
4.650000000000000000e+05,2.380600000000000216e-01,5.846666666666666679e-02,2.739303000000000000e+06
4.700000000000000000e+05,2.011366666666666581e-01,5.356666666666667215e-02,2.768362000000000000e+06
4.750000000000000000e+05,2.458733333333333604e-01,5.356666666666667215e-02,2.797143000000000000e+06
4.800000000000000000e+05,2.665033333333333143e-01,6.330000000000000904e-02,2.826378333333333489e+06
4.850000000000000000e+05,1.923799999999999955e-01,4.880000000000000310e-02,2.856575333333333489e+06
4.900000000000000000e+05,2.084433333333333138e-01,6.813333333333333741e-02,2.885489000000000000e+06
4.950000000000000000e+05,1.896299999999999930e-01,6.806666666666666421e-02,2.913964666666666511e+06
5.000000000000000000e+05,2.670866666666666389e-01,6.813333333333333741e-02,2.942524333333333489e+06
5.050000000000000000e+05,3.084399999999999920e-01,5.363333333333333147e-02,2.971380333333333489e+06
5.100000000000000000e+05,2.378066666666666384e-01,4.873333333333332990e-02,2.999902333333333489e+06
5.150000000000000000e+05,2.623666666666666925e-01,5.363333333333333841e-02,3.028232000000000000e+06
5.200000000000000000e+05,3.130633333333333046e-01,5.356666666666667215e-02,3.056420000000000000e+06
5.250000000000000000e+05,2.206266666666666654e-01,4.389999999999999458e-02,3.084761000000000000e+06
5.300000000000000000e+05,2.559833333333332850e-01,6.330000000000000904e-02,3.113410333333333489e+06
5.350000000000000000e+05,2.138500000000000123e-01,5.846666666666666679e-02,3.142316000000000000e+06
5.400000000000000000e+05,2.136966666666666459e-01,4.866666666666666363e-02,3.170628000000000000e+06
5.450000000000000000e+05,2.385399999999999743e-01,5.363333333333333841e-02,3.198946666666666511e+06
5.500000000000000000e+05,2.070233333333333370e-01,4.880000000000000310e-02,3.227028333333333489e+06
5.550000000000000000e+05,2.450566666666666726e-01,5.846666666666666679e-02,3.255823333333333489e+06
5.600000000000000000e+05,1.925666666666666638e-01,4.383333333333333526e-02,3.283963000000000000e+06
5.650000000000000000e+05,2.000300000000000133e-01,6.330000000000000904e-02,3.312095333333333489e+06
5.700000000000000000e+05,3.008666666666666711e-01,6.330000000000000904e-02,3.340333666666666511e+06
5.750000000000000000e+05,2.029800000000000215e-01,5.363333333333333147e-02,3.368407666666666511e+06
5.800000000000000000e+05,2.302600000000000202e-01,5.846666666666666679e-02,3.399428000000000000e+06
5.850000000000000000e+05,2.698733333333333539e-01,6.813333333333333741e-02,3.426546000000000000e+06
5.900000000000000000e+05,2.378633333333333155e-01,5.846666666666666679e-02,3.455062333333333489e+06
5.950000000000000000e+05,2.437266666666666470e-01,5.363333333333333841e-02,3.483440000000000000e+06
6.000000000000000000e+05,2.301366666666666561e-01,6.323333333333332196e-02,3.512403000000000000e+06
6.050000000000000000e+05,2.850400000000000156e-01,5.846666666666666679e-02,3.540564000000000000e+06


==> data/spam/back-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.443733333333333535e-01,3.433333333333332682e-01,2.092133333333333212e+04
2.000000000000000000e+00,6.492066666666667096e-01,3.633333333333332860e-01,4.728766666666666424e+04
4.000000000000000000e+00,6.596466666666667145e-01,3.666666666666666963e-01,7.325500000000000000e+04
6.000000000000000000e+00,6.598233333333333173e-01,3.666666666666666963e-01,9.943166666666667152e+04
8.000000000000000000e+00,6.598233333333333173e-01,3.666666666666666963e-01,1.254110000000000000e+05
1.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.515340000000000000e+05
1.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.775640000000000000e+05
1.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.035873333333333430e+05
1.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.295560000000000000e+05
1.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.556673333333333430e+05
2.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.816446666666666861e+05
2.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.077396666666666861e+05
2.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.337543333333333139e+05
2.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.599080000000000000e+05
2.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.859206666666666861e+05
3.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.119780000000000000e+05
3.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.380736666666666861e+05
3.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.642796666666666861e+05
3.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.902993333333333139e+05
3.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.164256666666666861e+05
4.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.423900000000000000e+05
4.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.685000000000000000e+05
4.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.945536666666666279e+05
4.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.207586666666666279e+05
4.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.468113333333333721e+05
5.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.729376666666666279e+05
5.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.989826666666666279e+05
5.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.251460000000000000e+05
5.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.511510000000000000e+05
5.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.772550000000000000e+05
6.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.032520000000000000e+05
6.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.292246666666666279e+05
6.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.551456666666666279e+05
6.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.813403333333333721e+05
6.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.072463333333333721e+05
7.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.334053333333333721e+05
7.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.593196666666666279e+05
7.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.854560000000000000e+05
7.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.011705000000000000e+06
7.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.037930666666666628e+06
8.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.063992666666666744e+06
8.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.090103333333333256e+06
8.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.116100333333333256e+06
8.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.142392333333333256e+06
8.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.168376000000000000e+06
9.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.194590333333333256e+06
9.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.220679333333333256e+06
9.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.246866000000000000e+06
9.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.272946666666666744e+06
9.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.299195333333333256e+06
1.000000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.325200666666666744e+06
1.020000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.351437666666666744e+06
1.040000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.377447333333333256e+06
1.060000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.403605000000000000e+06
1.080000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.429756666666666744e+06
1.100000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.455863666666666744e+06
1.120000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.481740000000000000e+06
1.140000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.507859333333333256e+06
1.160000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.533918000000000000e+06
1.180000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.560192666666666744e+06
1.200000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.586248666666666744e+06
1.220000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.612425333333333256e+06
1.240000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.638523000000000000e+06
1.260000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.664524666666666744e+06
1.280000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.690559333333333256e+06
1.300000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.716655666666666744e+06
1.320000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.742608666666666744e+06
1.340000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.768817666666666744e+06
1.360000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.794767333333333256e+06
1.380000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.820896333333333256e+06
1.400000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.846963666666666744e+06
1.420000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.873089000000000000e+06
1.440000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.899019333333333256e+06
1.460000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.925098333333333256e+06
1.480000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.951183000000000000e+06
1.500000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.977269333333333256e+06
1.520000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.003191333333333256e+06
1.540000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.029360333333333256e+06
1.560000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.055284666666666744e+06
1.580000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.081521333333333256e+06
1.600000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.107574000000000000e+06
1.620000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.133633000000000000e+06
1.640000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.159696000000000000e+06
1.660000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.185885333333333489e+06
1.680000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.211779666666666511e+06
1.700000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.237893333333333489e+06
1.720000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.264022333333333489e+06
1.740000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.290179666666666511e+06
1.760000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.316231333333333489e+06
1.780000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.342313666666666511e+06
1.800000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.368234000000000000e+06
1.820000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.394402000000000000e+06
1.840000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.420436333333333489e+06
1.860000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.446428666666666511e+06
1.880000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.472336666666666511e+06
1.900000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.498372333333333489e+06
1.920000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.524320666666666511e+06
1.940000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.550410333333333489e+06
1.960000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.576419000000000000e+06
1.980000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.602512000000000000e+06
2.000000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.628539333333333489e+06
2.020000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.654707666666666511e+06
2.040000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.680731000000000000e+06
2.060000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.706956666666666511e+06
2.080000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.732951666666666511e+06
2.100000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.758949000000000000e+06
2.120000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.784950333333333489e+06
2.140000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.810973000000000000e+06
2.160000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.836998000000000000e+06
2.180000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.863031666666666511e+06
2.200000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.888990000000000000e+06
2.220000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.915126333333333489e+06
2.240000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.941203666666666511e+06
2.260000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.967430000000000000e+06
2.280000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.993558000000000000e+06
2.300000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.019519000000000000e+06
2.320000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.045425666666666511e+06
2.340000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.071455000000000000e+06
2.360000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.097362000000000000e+06
2.380000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.123397000000000000e+06
2.400000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.149387000000000000e+06
2.420000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.175415666666666511e+06
2.440000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.201367333333333489e+06
2.460000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.227390333333333489e+06
2.480000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.253392000000000000e+06
2.500000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.279358666666666511e+06
2.520000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.305184333333333489e+06
2.540000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.331304000000000000e+06
2.560000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.357140666666666511e+06
2.580000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.383186666666666511e+06
2.600000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.409109000000000000e+06
2.620000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.435201666666666511e+06
2.640000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.461276666666666511e+06
2.660000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.487257000000000000e+06
2.680000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.513350666666666511e+06
2.700000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.539358666666666511e+06
2.720000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.565376666666666511e+06
2.740000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.591433333333333489e+06
2.760000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.617290666666666511e+06


==> data/spam/back-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.596166666666666289e-01,3.666666666666666963e-01,3.168333333333333212e+04
2.000000000000000000e+00,6.598566666666666469e-01,3.666666666666666963e-01,7.122000000000000000e+04
4.000000000000000000e+00,6.598066666666667635e-01,3.666666666666666963e-01,1.105490000000000000e+05
6.000000000000000000e+00,6.598199999999999621e-01,3.666666666666666963e-01,1.499186666666666570e+05
8.000000000000000000e+00,6.598199999999999621e-01,3.666666666666666963e-01,1.892510000000000000e+05
1.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.287790000000000000e+05
1.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,2.681273333333333139e+05
1.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.074823333333333139e+05
1.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.467266666666666861e+05
1.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,3.860956666666666861e+05
2.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.254993333333333139e+05
2.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,4.649443333333333139e+05
2.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.041186666666666861e+05
2.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.435100000000000000e+05
2.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,5.827406666666666279e+05
3.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.222936666666666279e+05
3.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,6.616640000000000000e+05
3.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.010913333333333721e+05
3.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.404390000000000000e+05
3.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,7.800050000000000000e+05
4.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.192630000000000000e+05
4.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.587833333333333721e+05
4.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,8.981200000000000000e+05
4.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.376890000000000000e+05
4.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,9.768380000000000000e+05
5.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.016255666666666628e+06
5.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.055342333333333256e+06
5.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.094687000000000000e+06
5.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.133955000000000000e+06
5.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.173240333333333256e+06
6.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.212388666666666744e+06
6.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.251903000000000000e+06
6.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.291150333333333256e+06
6.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.330644333333333256e+06
6.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.369690666666666744e+06
7.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.409019000000000000e+06
7.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.448238666666666744e+06
7.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.487700666666666744e+06
7.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.527030000000000000e+06
7.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.566334333333333256e+06
8.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.605606000000000000e+06
8.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.645104000000000000e+06
8.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.684398333333333256e+06
8.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.723946333333333256e+06
8.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.763200333333333256e+06
9.000000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.802710000000000000e+06
9.200000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.842030666666666744e+06
9.400000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.881376333333333256e+06
9.600000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.920624000000000000e+06
9.800000000000000000e+01,6.598199999999999621e-01,3.666666666666666963e-01,1.960045000000000000e+06
1.000000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,1.999323666666666744e+06
1.020000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.038893666666666744e+06
1.040000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.078177666666666744e+06
1.060000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.117656333333333489e+06
1.080000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.156938666666666511e+06
1.100000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.196363000000000000e+06
1.120000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.235448333333333489e+06
1.140000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.274713666666666511e+06
1.160000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.313770333333333489e+06
1.180000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.353145000000000000e+06
1.200000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.392386000000000000e+06
1.220000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.431747666666666511e+06
1.240000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.471026333333333489e+06
1.260000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.510297000000000000e+06
1.280000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.549651666666666511e+06
1.300000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.589204666666666511e+06
1.320000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.628600000000000000e+06
1.340000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.668037666666666511e+06
1.360000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.707175333333333489e+06
1.380000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.746769666666666511e+06
1.400000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.786013333333333489e+06
1.420000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.825606333333333489e+06
1.440000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.864762000000000000e+06
1.460000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.903968666666666511e+06
1.480000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.943364666666666511e+06
1.500000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,2.982894000000000000e+06
1.520000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.022106666666666511e+06
1.540000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.061641333333333489e+06
1.560000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.100981333333333489e+06
1.580000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.140398333333333489e+06
1.600000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.179638666666666511e+06
1.620000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.218990666666666511e+06
1.640000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.258233333333333489e+06
1.660000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.297647333333333489e+06
1.680000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.337084666666666511e+06
1.700000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.376623000000000000e+06
1.720000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.415916666666666511e+06
1.740000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.455440333333333489e+06
1.760000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.494979666666666511e+06
1.780000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.534487000000000000e+06
1.800000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.573693000000000000e+06
1.820000000000000000e+02,6.598199999999999621e-01,3.666666666666666963e-01,3.613053000000000000e+06


==> data/spam/dnn-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,4.862560000000000215e+00,3.499000000000000443e-01,5.223333333333333712e+02
4.000000000000000000e+03,1.688566666666666549e-01,6.813333333333333741e-02,6.265666666666666970e+03
8.000000000000000000e+03,1.529899999999999871e-01,6.330000000000000904e-02,1.244100000000000000e+04
1.200000000000000000e+04,1.468000000000000138e-01,5.833333333333332732e-02,1.878933333333333212e+04
1.600000000000000000e+04,1.426599999999999813e-01,5.840000000000000746e-02,2.515500000000000000e+04
2.000000000000000000e+04,1.265699999999999881e-01,5.349999999999999201e-02,3.139633333333333212e+04
2.400000000000000000e+04,1.450033333333333452e-01,6.330000000000000904e-02,3.778733333333333576e+04
2.800000000000000000e+04,1.338600000000000068e-01,4.866666666666666363e-02,4.430166666666666424e+04
3.200000000000000000e+04,1.380766666666666531e-01,5.356666666666667215e-02,5.066900000000000000e+04
3.600000000000000000e+04,1.267399999999999916e-01,5.840000000000000052e-02,5.688800000000000000e+04
4.000000000000000000e+04,1.185266666666666691e-01,5.840000000000000052e-02,6.325566666666666424e+04
4.400000000000000000e+04,1.293266666666666731e-01,5.356666666666667215e-02,6.970100000000000000e+04
4.800000000000000000e+04,1.441800000000000026e-01,4.866666666666666363e-02,7.609900000000000000e+04
5.200000000000000000e+04,1.492766666666666686e-01,5.356666666666667215e-02,8.263700000000000000e+04
5.600000000000000000e+04,1.727066666666666750e-01,4.873333333333332990e-02,8.906933333333332848e+04
6.000000000000000000e+04,1.660466666666666757e-01,5.356666666666667215e-02,9.544066666666667152e+04
6.400000000000000000e+04,1.197333333333333444e-01,5.356666666666667215e-02,1.018916666666666715e+05
6.800000000000000000e+04,1.853366666666666773e-01,5.840000000000000052e-02,1.083533333333333285e+05
7.200000000000000000e+04,1.891033333333333177e-01,5.356666666666667215e-02,1.147776666666666715e+05
7.600000000000000000e+04,1.473833333333333384e-01,4.873333333333332990e-02,1.211183333333333285e+05
8.000000000000000000e+04,1.405766666666666553e-01,4.873333333333332990e-02,1.274843333333333285e+05
8.400000000000000000e+04,1.683099999999999874e-01,5.356666666666667215e-02,1.339046666666666570e+05
8.800000000000000000e+04,1.908199999999999896e-01,5.356666666666667215e-02,1.402590000000000000e+05
9.200000000000000000e+04,1.683433333333333171e-01,5.356666666666667215e-02,1.466460000000000000e+05
9.600000000000000000e+04,1.695533333333333337e-01,5.356666666666667215e-02,1.539586666666666570e+05
1.000000000000000000e+05,1.403299999999999825e-01,5.356666666666667215e-02,1.603013333333333430e+05
1.040000000000000000e+05,2.409499999999999975e-01,5.356666666666667215e-02,1.666506666666666570e+05
1.080000000000000000e+05,2.049966666666666881e-01,5.356666666666667215e-02,1.729250000000000000e+05
1.120000000000000000e+05,2.667466666666666320e-01,4.873333333333332990e-02,1.795250000000000000e+05
1.160000000000000000e+05,2.338666666666666671e-01,4.383333333333333526e-02,1.858380000000000000e+05
1.200000000000000000e+05,2.390699999999999770e-01,5.356666666666667215e-02,1.921070000000000000e+05
1.240000000000000000e+05,2.264599999999999946e-01,5.840000000000000052e-02,1.986076666666666570e+05
1.280000000000000000e+05,2.515099999999999558e-01,5.356666666666667215e-02,2.051313333333333430e+05
1.320000000000000000e+05,2.409466666666666423e-01,4.873333333333332990e-02,2.115896666666666570e+05
1.360000000000000000e+05,2.802633333333333643e-01,5.356666666666667215e-02,2.180983333333333430e+05
1.400000000000000000e+05,2.848666666666666569e-01,4.866666666666666363e-02,2.246696666666666570e+05
1.440000000000000000e+05,2.333100000000000174e-01,5.356666666666667215e-02,2.311046666666666570e+05
1.480000000000000000e+05,2.733533333333333371e-01,5.356666666666667215e-02,2.375290000000000000e+05
1.520000000000000000e+05,3.051266666666666572e-01,5.356666666666667215e-02,2.439430000000000000e+05
1.560000000000000000e+05,2.848533333333333473e-01,4.383333333333333526e-02,2.503020000000000000e+05
1.600000000000000000e+05,2.641766666666666707e-01,5.356666666666667215e-02,2.568476666666666570e+05
1.640000000000000000e+05,2.602266666666666617e-01,4.383333333333333526e-02,2.632623333333333139e+05
1.680000000000000000e+05,2.568300000000000027e-01,5.840000000000000052e-02,2.696256666666666861e+05
1.720000000000000000e+05,2.877566666666666606e-01,4.866666666666666363e-02,2.761746666666666861e+05
1.760000000000000000e+05,2.659666666666666290e-01,5.846666666666666679e-02,2.826780000000000000e+05
1.800000000000000000e+05,3.108166666666666855e-01,5.356666666666667215e-02,2.891983333333333139e+05
1.840000000000000000e+05,3.560800000000000076e-01,5.356666666666667215e-02,2.954500000000000000e+05
1.880000000000000000e+05,3.087000000000000299e-01,5.356666666666667215e-02,3.016650000000000000e+05
1.920000000000000000e+05,4.032000000000000028e-01,5.363333333333333147e-02,3.080103333333333139e+05
1.960000000000000000e+05,3.295299999999999896e-01,4.873333333333332990e-02,3.143590000000000000e+05
2.000000000000000000e+05,3.317666666666666542e-01,4.383333333333333526e-02,3.208246666666666861e+05
2.040000000000000000e+05,3.910366666666666990e-01,4.383333333333333526e-02,3.271180000000000000e+05
2.080000000000000000e+05,3.499300000000000188e-01,5.356666666666667215e-02,3.335030000000000000e+05
2.120000000000000000e+05,3.239366666666666505e-01,5.356666666666667215e-02,3.399433333333333139e+05
2.160000000000000000e+05,4.601466666666667038e-01,5.356666666666667215e-02,3.463320000000000000e+05
2.200000000000000000e+05,4.636633333333333162e-01,4.866666666666666363e-02,3.528923333333333139e+05
2.240000000000000000e+05,3.963333333333333708e-01,6.336666666666666836e-02,3.591713333333333139e+05
2.280000000000000000e+05,4.222333333333332939e-01,5.356666666666667215e-02,3.653420000000000000e+05
2.320000000000000000e+05,5.006199999999999539e-01,5.356666666666667215e-02,3.716486666666666861e+05
2.360000000000000000e+05,5.124800000000000466e-01,4.866666666666666363e-02,3.786203333333333139e+05
2.400000000000000000e+05,4.723466666666666924e-01,5.356666666666667215e-02,3.849190000000000000e+05
2.440000000000000000e+05,4.501833333333333242e-01,4.866666666666666363e-02,3.914223333333333139e+05
2.480000000000000000e+05,4.426733333333333076e-01,4.873333333333332990e-02,3.976880000000000000e+05
2.520000000000000000e+05,5.103900000000000103e-01,5.356666666666667215e-02,4.039276666666666861e+05
2.560000000000000000e+05,4.536466666666667535e-01,4.383333333333333526e-02,4.101470000000000000e+05
2.600000000000000000e+05,4.432266666666667132e-01,4.866666666666666363e-02,4.163476666666666861e+05
2.640000000000000000e+05,5.136233333333334317e-01,4.866666666666666363e-02,4.222476666666666861e+05
2.680000000000000000e+05,4.159533333333333416e-01,5.356666666666667215e-02,4.283913333333333139e+05
2.720000000000000000e+05,4.574266666666667036e-01,4.866666666666666363e-02,4.345063333333333139e+05
2.760000000000000000e+05,4.673933333333333273e-01,5.356666666666667215e-02,4.408163333333333139e+05
2.800000000000000000e+05,5.115299999999999292e-01,4.866666666666666363e-02,4.468073333333333139e+05
2.840000000000000000e+05,4.230433333333333823e-01,5.840000000000000052e-02,4.530830000000000000e+05
2.880000000000000000e+05,4.712466666666667581e-01,4.866666666666666363e-02,4.591803333333333139e+05
2.920000000000000000e+05,5.512966666666666571e-01,5.356666666666667215e-02,4.653596666666666861e+05
2.960000000000000000e+05,5.704133333333333278e-01,5.356666666666667215e-02,4.714130000000000000e+05
3.000000000000000000e+05,4.643900000000000250e-01,4.873333333333332990e-02,4.776400000000000000e+05
3.040000000000000000e+05,5.829933333333333634e-01,4.866666666666666363e-02,4.839113333333333139e+05
3.080000000000000000e+05,6.304499999999999549e-01,4.383333333333333526e-02,4.898456666666666861e+05
3.120000000000000000e+05,4.905066666666666464e-01,4.873333333333332990e-02,4.960690000000000000e+05
3.160000000000000000e+05,5.335766666666665881e-01,5.356666666666667215e-02,5.022736666666666861e+05
3.200000000000000000e+05,4.465233333333333832e-01,4.866666666666666363e-02,5.086103333333333139e+05
3.240000000000000000e+05,5.042233333333333567e-01,4.866666666666666363e-02,5.149356666666666861e+05
3.280000000000000000e+05,4.728333333333332722e-01,5.356666666666667215e-02,5.211300000000000000e+05
3.320000000000000000e+05,4.715366666666665485e-01,4.873333333333332990e-02,5.271840000000000000e+05
3.360000000000000000e+05,6.106199999999999406e-01,4.866666666666666363e-02,5.334943333333333721e+05
3.400000000000000000e+05,6.836900000000000199e-01,4.866666666666666363e-02,5.397370000000000000e+05
3.440000000000000000e+05,5.895200000000000440e-01,4.866666666666666363e-02,5.459570000000000000e+05
3.480000000000000000e+05,5.819100000000000383e-01,4.866666666666666363e-02,5.520676666666666279e+05
3.520000000000000000e+05,6.405199999999999783e-01,4.866666666666666363e-02,5.581950000000000000e+05
3.560000000000000000e+05,6.495966666666666001e-01,4.383333333333333526e-02,5.645193333333333721e+05
3.600000000000000000e+05,6.256300000000000194e-01,4.866666666666666363e-02,5.705236666666666279e+05
3.640000000000000000e+05,6.430400000000000560e-01,3.893333333333332674e-02,5.766363333333333721e+05
3.680000000000000000e+05,6.798366666666666447e-01,3.893333333333332674e-02,5.828406666666666279e+05
3.720000000000000000e+05,6.511333333333332307e-01,4.383333333333333526e-02,5.899003333333333721e+05
3.760000000000000000e+05,6.745733333333333581e-01,4.866666666666666363e-02,5.962236666666666279e+05
3.800000000000000000e+05,6.692566666666666109e-01,5.356666666666667215e-02,6.027210000000000000e+05
3.840000000000000000e+05,5.939033333333333387e-01,4.383333333333333526e-02,6.090400000000000000e+05
3.880000000000000000e+05,6.298166666666666913e-01,4.383333333333333526e-02,6.151453333333333721e+05
3.920000000000000000e+05,5.700533333333333008e-01,4.866666666666666363e-02,6.216233333333333721e+05
3.960000000000000000e+05,6.147700000000000387e-01,4.383333333333333526e-02,6.277993333333333721e+05
4.000000000000000000e+05,6.199866666666666859e-01,3.899999999999999994e-02,6.342626666666666279e+05
4.040000000000000000e+05,7.414066666666666583e-01,4.383333333333333526e-02,6.402183333333333721e+05
4.080000000000000000e+05,5.522533333333333738e-01,3.899999999999999994e-02,6.464276666666666279e+05
4.120000000000000000e+05,6.712133333333333285e-01,4.866666666666666363e-02,6.528946666666666279e+05
4.160000000000000000e+05,6.120966666666667333e-01,4.383333333333333526e-02,6.590856666666666279e+05
4.200000000000000000e+05,6.407333333333332659e-01,4.866666666666666363e-02,6.653770000000000000e+05
4.240000000000000000e+05,5.799666666666666304e-01,4.383333333333333526e-02,6.715490000000000000e+05
4.280000000000000000e+05,7.314533333333333998e-01,4.383333333333333526e-02,6.778753333333333721e+05
4.320000000000000000e+05,7.125833333333333464e-01,4.873333333333332990e-02,6.840906666666666279e+05
4.360000000000000000e+05,5.549966666666666937e-01,4.390000000000000152e-02,6.904670000000000000e+05
4.400000000000000000e+05,6.204899999999999860e-01,3.899999999999999994e-02,6.966010000000000000e+05
4.440000000000000000e+05,6.294600000000000195e-01,4.873333333333332990e-02,7.027030000000000000e+05
4.480000000000000000e+05,6.491366666666666951e-01,4.383333333333333526e-02,7.089070000000000000e+05
4.520000000000000000e+05,6.979600000000000248e-01,4.866666666666666363e-02,7.150053333333333721e+05
4.560000000000000000e+05,6.628366666666666296e-01,4.866666666666666363e-02,7.212603333333333721e+05
4.600000000000000000e+05,6.777766666666665829e-01,5.349999999999999201e-02,7.275383333333333721e+05
4.640000000000000000e+05,6.937400000000000233e-01,5.363333333333333147e-02,7.337733333333333721e+05
4.680000000000000000e+05,6.328633333333333333e-01,4.383333333333333526e-02,7.397886666666666279e+05
4.720000000000000000e+05,6.249833333333333352e-01,4.383333333333333526e-02,7.459816666666666279e+05
4.760000000000000000e+05,6.964166666666665728e-01,4.873333333333332990e-02,7.520000000000000000e+05
4.800000000000000000e+05,7.053899999999999615e-01,4.383333333333333526e-02,7.582420000000000000e+05
4.840000000000000000e+05,5.940566666666665663e-01,3.899999999999999994e-02,7.643803333333333721e+05
4.880000000000000000e+05,6.615000000000000879e-01,4.866666666666666363e-02,7.706046666666666279e+05
4.920000000000000000e+05,6.714433333333333920e-01,4.383333333333333526e-02,7.771400000000000000e+05
4.960000000000000000e+05,6.934833333333333405e-01,4.383333333333333526e-02,7.832300000000000000e+05
5.000000000000000000e+05,8.416233333333332789e-01,3.893333333333332674e-02,7.890990000000000000e+05
5.040000000000000000e+05,7.502633333333333931e-01,4.390000000000000152e-02,7.952083333333333721e+05
5.080000000000000000e+05,6.297133333333333471e-01,4.866666666666666363e-02,8.024586666666666279e+05
5.120000000000000000e+05,7.947299999999999365e-01,4.866666666666666363e-02,8.085416666666666279e+05
5.160000000000000000e+05,6.042533333333333090e-01,3.409999999999999837e-02,8.148626666666666279e+05
5.200000000000000000e+05,7.483366666666667610e-01,4.383333333333333526e-02,8.208636666666666279e+05
5.240000000000000000e+05,7.509333333333333416e-01,4.383333333333333526e-02,8.270236666666666279e+05
5.280000000000000000e+05,6.796333333333333115e-01,3.409999999999999837e-02,8.332403333333333721e+05
5.320000000000000000e+05,7.786933333333333485e-01,5.356666666666667215e-02,8.395880000000000000e+05
5.360000000000000000e+05,7.639833333333333476e-01,4.376666666666666899e-02,8.459766666666666279e+05
5.400000000000000000e+05,7.153166666666667117e-01,4.873333333333332990e-02,8.521406666666666279e+05
5.440000000000000000e+05,7.369300000000000850e-01,4.866666666666666363e-02,8.583846666666666279e+05
5.480000000000000000e+05,6.616333333333334066e-01,3.899999999999999994e-02,8.646523333333333721e+05
5.520000000000000000e+05,7.937366666666667570e-01,4.376666666666666899e-02,8.706643333333333721e+05
5.560000000000000000e+05,8.256533333333332392e-01,4.376666666666666899e-02,8.768760000000000000e+05
5.600000000000000000e+05,9.417333333333334222e-01,5.363333333333333147e-02,8.828700000000000000e+05
5.640000000000000000e+05,6.457733333333334214e-01,4.383333333333333526e-02,8.889000000000000000e+05
5.680000000000000000e+05,7.374600000000000044e-01,3.893333333333333368e-02,8.950340000000000000e+05
5.720000000000000000e+05,8.682166666666665256e-01,3.893333333333332674e-02,9.009923333333333721e+05
5.760000000000000000e+05,6.439499999999999114e-01,4.383333333333333526e-02,9.072083333333333721e+05
5.800000000000000000e+05,6.913033333333333808e-01,3.409999999999999837e-02,9.134403333333333721e+05
5.840000000000000000e+05,9.157133333333332681e-01,4.873333333333332990e-02,9.194730000000000000e+05
5.880000000000000000e+05,7.661099999999999577e-01,4.866666666666666363e-02,9.257790000000000000e+05
5.920000000000000000e+05,6.721699999999999342e-01,3.899999999999999994e-02,9.319330000000000000e+05
5.960000000000000000e+05,7.712666666666666559e-01,4.383333333333333526e-02,9.383803333333333721e+05
6.000000000000000000e+05,9.517766666666666042e-01,4.383333333333333526e-02,9.444860000000000000e+05
6.040000000000000000e+05,8.974499999999999700e-01,4.866666666666666363e-02,9.508730000000000000e+05
6.080000000000000000e+05,8.774699999999998612e-01,4.866666666666666363e-02,9.567976666666666279e+05
6.120000000000000000e+05,9.573600000000000998e-01,4.383333333333333526e-02,9.629940000000000000e+05
6.160000000000000000e+05,1.072246666666666792e+00,4.383333333333333526e-02,9.691260000000000000e+05
6.200000000000000000e+05,1.055439999999999934e+00,4.866666666666666363e-02,9.752560000000000000e+05
6.240000000000000000e+05,1.014083333333333226e+00,4.383333333333333526e-02,9.812963333333333721e+05
6.280000000000000000e+05,9.406199999999999006e-01,4.383333333333333526e-02,9.875473333333333721e+05
6.320000000000000000e+05,9.969833333333332215e-01,4.383333333333333526e-02,9.936566666666666279e+05
6.360000000000000000e+05,1.106866666666666665e+00,4.383333333333333526e-02,9.994613333333333721e+05
6.400000000000000000e+05,9.989999999999999991e-01,3.893333333333332674e-02,1.005593666666666628e+06
6.440000000000000000e+05,9.959133333333335392e-01,4.383333333333333526e-02,1.012617666666666628e+06
6.480000000000000000e+05,7.963299999999998713e-01,4.376666666666666899e-02,1.019059000000000000e+06
6.520000000000000000e+05,1.130719999999999947e+00,5.356666666666667215e-02,1.024967000000000000e+06
6.560000000000000000e+05,1.020696666666666585e+00,4.866666666666666363e-02,1.031117666666666628e+06
6.600000000000000000e+05,9.773433333333332307e-01,4.383333333333333526e-02,1.037284000000000000e+06
6.640000000000000000e+05,9.513666666666665828e-01,4.383333333333333526e-02,1.043454666666666628e+06
6.680000000000000000e+05,1.060769999999999991e+00,4.866666666666666363e-02,1.049765666666666744e+06
6.720000000000000000e+05,8.970433333333333037e-01,3.893333333333332674e-02,1.055841666666666744e+06
6.760000000000000000e+05,9.361099999999998866e-01,4.873333333333332990e-02,1.062126333333333256e+06
6.800000000000000000e+05,7.763599999999999390e-01,4.390000000000000152e-02,1.068306000000000000e+06
6.840000000000000000e+05,9.743600000000000039e-01,4.866666666666666363e-02,1.074582333333333256e+06
6.880000000000000000e+05,9.004499999999998616e-01,4.866666666666666363e-02,1.080576333333333256e+06
6.920000000000000000e+05,8.177833333333331955e-01,4.866666666666666363e-02,1.087078000000000000e+06
6.960000000000000000e+05,1.127700000000000147e+00,4.383333333333333526e-02,1.093139333333333256e+06
7.000000000000000000e+05,9.404799999999999827e-01,4.376666666666666899e-02,1.099259000000000000e+06
7.040000000000000000e+05,1.020806666666666640e+00,3.409999999999999837e-02,1.105104333333333256e+06
7.080000000000000000e+05,1.076039999999999885e+00,4.376666666666666899e-02,1.111247666666666744e+06
7.120000000000000000e+05,9.324066666666667169e-01,4.383333333333333526e-02,1.117597333333333256e+06
7.160000000000000000e+05,7.159800000000000608e-01,3.409999999999999837e-02,1.123810333333333256e+06
7.200000000000000000e+05,8.423933333333334383e-01,3.893333333333332674e-02,1.129842000000000000e+06
7.240000000000000000e+05,7.922500000000000098e-01,3.893333333333332674e-02,1.136038333333333256e+06
7.280000000000000000e+05,8.347633333333334127e-01,4.866666666666666363e-02,1.142151000000000000e+06
7.320000000000000000e+05,8.496266666666666412e-01,4.383333333333333526e-02,1.147923666666666744e+06
7.360000000000000000e+05,1.047770000000000090e+00,4.376666666666666899e-02,1.154027666666666744e+06
7.400000000000000000e+05,9.432599999999998763e-01,4.860000000000000431e-02,1.159961000000000000e+06
7.440000000000000000e+05,8.764233333333333320e-01,4.376666666666666899e-02,1.166155666666666744e+06
7.480000000000000000e+05,8.952566666666665895e-01,4.859999999999999737e-02,1.172206000000000000e+06
7.520000000000000000e+05,9.354999999999998872e-01,4.376666666666666899e-02,1.178170000000000000e+06
7.560000000000000000e+05,9.376133333333332986e-01,4.376666666666666899e-02,1.184171333333333256e+06
7.600000000000000000e+05,8.677466666666667772e-01,4.376666666666666899e-02,1.190131000000000000e+06
7.640000000000000000e+05,7.740666666666666806e-01,4.376666666666666899e-02,1.196157666666666744e+06
7.680000000000000000e+05,9.632300000000001416e-01,4.376666666666666899e-02,1.202157000000000000e+06
7.720000000000000000e+05,9.694666666666668098e-01,3.893333333333332674e-02,1.208339333333333256e+06
7.760000000000000000e+05,7.877833333333331689e-01,3.893333333333332674e-02,1.215186666666666744e+06
7.800000000000000000e+05,8.593799999999999217e-01,3.893333333333332674e-02,1.221459000000000000e+06
7.840000000000000000e+05,9.419800000000000395e-01,4.376666666666666899e-02,1.227342333333333256e+06
7.880000000000000000e+05,1.061560000000000059e+00,4.376666666666666899e-02,1.233672666666666744e+06
7.920000000000000000e+05,1.094950000000000090e+00,4.376666666666666899e-02,1.239969666666666744e+06
7.960000000000000000e+05,9.121800000000001019e-01,3.893333333333332674e-02,1.246366666666666744e+06
8.000000000000000000e+05,1.010883333333333356e+00,3.893333333333332674e-02,1.252752000000000000e+06
8.040000000000000000e+05,8.531000000000000805e-01,4.376666666666666899e-02,1.258801000000000000e+06
8.080000000000000000e+05,9.692866666666667408e-01,3.893333333333332674e-02,1.265163666666666744e+06
8.120000000000000000e+05,9.022899999999999254e-01,4.376666666666666899e-02,1.271478000000000000e+06
8.160000000000000000e+05,1.110683333333333467e+00,4.376666666666666899e-02,1.277552333333333256e+06
8.200000000000000000e+05,8.988866666666667227e-01,4.376666666666666899e-02,1.283983000000000000e+06
8.240000000000000000e+05,8.142866666666667141e-01,3.893333333333332674e-02,1.290037000000000000e+06
8.280000000000000000e+05,9.829133333333333056e-01,3.893333333333332674e-02,1.296298666666666744e+06
8.320000000000000000e+05,8.805999999999999384e-01,3.893333333333333368e-02,1.302387333333333256e+06
8.360000000000000000e+05,8.576033333333333841e-01,3.893333333333332674e-02,1.308661000000000000e+06
8.400000000000000000e+05,8.570366666666666688e-01,3.893333333333332674e-02,1.314918333333333256e+06
8.440000000000000000e+05,9.704433333333333245e-01,3.893333333333332674e-02,1.321184666666666744e+06
8.480000000000000000e+05,1.083736666666666792e+00,3.409999999999999837e-02,1.327212333333333256e+06
8.520000000000000000e+05,1.118233333333333190e+00,3.893333333333332674e-02,1.333276333333333256e+06
8.560000000000000000e+05,1.238986666666666681e+00,4.376666666666666899e-02,1.339302333333333256e+06
8.600000000000000000e+05,1.028796666666666804e+00,4.376666666666666899e-02,1.345488666666666744e+06
8.640000000000000000e+05,1.150363333333333404e+00,4.383333333333333526e-02,1.351681000000000000e+06
8.680000000000000000e+05,6.981566666666666476e-01,3.409999999999999837e-02,1.357977000000000000e+06
8.720000000000000000e+05,7.811466666666667669e-01,4.376666666666666899e-02,1.364168666666666744e+06
8.760000000000000000e+05,6.844966666666666422e-01,4.376666666666666899e-02,1.370550666666666744e+06
8.800000000000000000e+05,1.005816666666666803e+00,4.383333333333333526e-02,1.376817333333333256e+06
8.840000000000000000e+05,9.904266666666666774e-01,4.866666666666666363e-02,1.382685333333333256e+06
8.880000000000000000e+05,7.663966666666666150e-01,4.383333333333333526e-02,1.388902333333333256e+06
8.920000000000000000e+05,8.369966666666668331e-01,3.893333333333332674e-02,1.394863000000000000e+06
8.960000000000000000e+05,1.007526666666666681e+00,3.893333333333332674e-02,1.401042000000000000e+06
9.000000000000000000e+05,1.016083333333333227e+00,4.376666666666666899e-02,1.406949000000000000e+06
9.040000000000000000e+05,1.199883333333333413e+00,4.376666666666666899e-02,1.413931000000000000e+06
9.080000000000000000e+05,1.047103333333333497e+00,4.383333333333333526e-02,1.420129333333333256e+06
9.120000000000000000e+05,9.138333333333331643e-01,4.383333333333333526e-02,1.426214000000000000e+06
9.160000000000000000e+05,9.625133333333333319e-01,3.893333333333332674e-02,1.432447333333333256e+06
9.200000000000000000e+05,1.331246666666666689e+00,3.403333333333333210e-02,1.438569666666666744e+06
9.240000000000000000e+05,1.220220000000000082e+00,3.893333333333332674e-02,1.444880333333333256e+06
9.280000000000000000e+05,1.083420000000000050e+00,3.893333333333333368e-02,1.451223333333333256e+06
9.320000000000000000e+05,1.020810000000000217e+00,4.376666666666666899e-02,1.457373666666666744e+06
9.360000000000000000e+05,1.245346666666666824e+00,4.376666666666666899e-02,1.463332666666666744e+06
9.400000000000000000e+05,1.128933333333333344e+00,4.866666666666666363e-02,1.469722333333333256e+06
9.440000000000000000e+05,1.243986666666666574e+00,3.403333333333333210e-02,1.475608333333333256e+06
9.480000000000000000e+05,1.283200000000000118e+00,4.866666666666666363e-02,1.481497666666666744e+06
9.520000000000000000e+05,1.125406666666666666e+00,4.866666666666666363e-02,1.487561666666666744e+06
9.560000000000000000e+05,1.015013333333333323e+00,3.893333333333332674e-02,1.493705333333333256e+06
9.600000000000000000e+05,1.415396666666666858e+00,4.383333333333333526e-02,1.499796000000000000e+06
9.640000000000000000e+05,1.045286666666666697e+00,4.376666666666666899e-02,1.505824000000000000e+06
9.680000000000000000e+05,9.116399999999998949e-01,4.383333333333333526e-02,1.511883666666666744e+06
9.720000000000000000e+05,1.144943333333333202e+00,4.866666666666666363e-02,1.518075000000000000e+06
9.760000000000000000e+05,1.111100000000000199e+00,4.866666666666666363e-02,1.524223666666666744e+06
9.800000000000000000e+05,1.254733333333333256e+00,3.886666666666666742e-02,1.530223333333333256e+06
9.840000000000000000e+05,1.289276666666666626e+00,3.409999999999999837e-02,1.536470666666666744e+06
9.880000000000000000e+05,1.202763333333333406e+00,4.866666666666666363e-02,1.542493000000000000e+06
9.920000000000000000e+05,1.195513333333333206e+00,4.866666666666666363e-02,1.548708666666666744e+06
9.960000000000000000e+05,1.108806666666666496e+00,3.893333333333332674e-02,1.554921666666666744e+06
1.000000000000000000e+06,1.307080000000000020e+00,3.893333333333332674e-02,1.561280666666666744e+06
1.004000000000000000e+06,1.209723333333333262e+00,4.866666666666666363e-02,1.567626000000000000e+06
1.008000000000000000e+06,1.153113333333333212e+00,3.893333333333332674e-02,1.573588000000000000e+06
1.012000000000000000e+06,1.008563333333333478e+00,3.893333333333332674e-02,1.579703666666666744e+06
1.016000000000000000e+06,1.322026666666666683e+00,3.893333333333332674e-02,1.585887333333333256e+06
1.020000000000000000e+06,1.150943333333333429e+00,4.866666666666666363e-02,1.591788666666666744e+06
1.024000000000000000e+06,1.109273333333333333e+00,3.893333333333332674e-02,1.597590333333333256e+06
1.028000000000000000e+06,8.950066666666667281e-01,4.376666666666666899e-02,1.603552666666666744e+06
1.032000000000000000e+06,1.411066666666666691e+00,4.383333333333333526e-02,1.610448333333333256e+06
1.036000000000000000e+06,1.334336666666666504e+00,4.873333333333332990e-02,1.616422333333333256e+06
1.040000000000000000e+06,1.255009999999999959e+00,3.893333333333332674e-02,1.622256000000000000e+06
1.044000000000000000e+06,1.153713333333333368e+00,4.383333333333333526e-02,1.628367333333333256e+06
1.048000000000000000e+06,1.015443333333333475e+00,3.403333333333333210e-02,1.634443000000000000e+06
1.052000000000000000e+06,1.114363333333333372e+00,4.376666666666666899e-02,1.640345666666666744e+06
1.056000000000000000e+06,9.303933333333332945e-01,4.376666666666666899e-02,1.646582333333333256e+06
1.060000000000000000e+06,1.044676666666666920e+00,3.886666666666666742e-02,1.652621333333333256e+06
1.064000000000000000e+06,1.104260000000000019e+00,4.866666666666666363e-02,1.658754333333333256e+06
1.068000000000000000e+06,1.194963333333333599e+00,3.886666666666666742e-02,1.664669666666666744e+06
1.072000000000000000e+06,1.281266666666666554e+00,3.893333333333332674e-02,1.670804000000000000e+06
1.076000000000000000e+06,1.140719999999999956e+00,4.866666666666666363e-02,1.676840666666666744e+06
1.080000000000000000e+06,1.325823333333333354e+00,4.376666666666666899e-02,1.682940666666666744e+06
1.084000000000000000e+06,1.409150000000000125e+00,3.893333333333332674e-02,1.689018666666666744e+06
1.088000000000000000e+06,1.296553333333333224e+00,3.403333333333333210e-02,1.695151000000000000e+06
1.092000000000000000e+06,1.153683333333333394e+00,4.383333333333333526e-02,1.701071333333333256e+06
1.096000000000000000e+06,1.110066666666666757e+00,3.886666666666666742e-02,1.707067666666666744e+06
1.100000000000000000e+06,1.137716666666666709e+00,3.403333333333333210e-02,1.712961666666666744e+06
1.104000000000000000e+06,1.161980000000000013e+00,3.893333333333332674e-02,1.719249333333333256e+06
1.108000000000000000e+06,1.407593333333333474e+00,3.403333333333333210e-02,1.725381666666666744e+06
1.112000000000000000e+06,1.355656666666666732e+00,4.376666666666666899e-02,1.731273000000000000e+06
1.116000000000000000e+06,1.314276666666666760e+00,3.403333333333333210e-02,1.737406666666666744e+06
1.120000000000000000e+06,1.158530000000000060e+00,4.376666666666666899e-02,1.743530333333333256e+06
1.124000000000000000e+06,1.327420000000000044e+00,3.893333333333332674e-02,1.749725666666666744e+06
1.128000000000000000e+06,1.175883333333333391e+00,3.893333333333332674e-02,1.755852666666666744e+06
1.132000000000000000e+06,1.355036666666666889e+00,3.893333333333332674e-02,1.761954666666666744e+06
1.136000000000000000e+06,9.694600000000000994e-01,4.383333333333333526e-02,1.767976666666666744e+06
1.140000000000000000e+06,1.183380000000000098e+00,3.893333333333332674e-02,1.774019333333333256e+06
1.144000000000000000e+06,1.419799999999999729e+00,3.893333333333332674e-02,1.780210000000000000e+06
1.148000000000000000e+06,1.526826666666666332e+00,3.893333333333332674e-02,1.785970000000000000e+06
1.152000000000000000e+06,1.528106666666666946e+00,3.893333333333332674e-02,1.792011666666666744e+06
1.156000000000000000e+06,1.249136666666666562e+00,3.893333333333332674e-02,1.798365666666666744e+06
1.160000000000000000e+06,1.496029999999999971e+00,3.893333333333332674e-02,1.804591666666666744e+06
1.164000000000000000e+06,1.186316666666666686e+00,4.866666666666666363e-02,1.810585000000000000e+06
1.168000000000000000e+06,1.341609999999999969e+00,4.383333333333333526e-02,1.816702333333333256e+06
1.172000000000000000e+06,1.192226666666666768e+00,3.886666666666666742e-02,1.823077666666666744e+06
1.176000000000000000e+06,1.202756666666666696e+00,3.403333333333333210e-02,1.829074000000000000e+06
1.180000000000000000e+06,1.204846666666666621e+00,4.376666666666666899e-02,1.835233666666666744e+06
1.184000000000000000e+06,1.240456666666666763e+00,4.376666666666666899e-02,1.841304000000000000e+06
1.188000000000000000e+06,1.419773333333333332e+00,4.376666666666666899e-02,1.847571666666666744e+06
1.192000000000000000e+06,1.513296666666666512e+00,3.403333333333333210e-02,1.853586666666666744e+06
1.196000000000000000e+06,1.410326666666666506e+00,4.376666666666666899e-02,1.859615666666666744e+06
1.200000000000000000e+06,1.148063333333333214e+00,4.376666666666666899e-02,1.865735333333333256e+06
1.204000000000000000e+06,1.279673333333333440e+00,4.376666666666666899e-02,1.871698333333333256e+06
1.208000000000000000e+06,1.398599999999999843e+00,3.893333333333332674e-02,1.877795333333333256e+06
1.212000000000000000e+06,1.155796666666666583e+00,3.403333333333333210e-02,1.883994333333333256e+06
1.216000000000000000e+06,1.383013333333333206e+00,4.376666666666666899e-02,1.890101000000000000e+06
1.220000000000000000e+06,1.492696666666666561e+00,3.893333333333332674e-02,1.896281666666666744e+06
1.224000000000000000e+06,1.295633333333333193e+00,3.893333333333332674e-02,1.902253333333333256e+06
1.228000000000000000e+06,1.154509999999999925e+00,3.893333333333332674e-02,1.908483333333333256e+06
1.232000000000000000e+06,1.413913333333333355e+00,3.893333333333332674e-02,1.914428666666666744e+06
1.236000000000000000e+06,1.371026666666666616e+00,3.893333333333332674e-02,1.920561000000000000e+06
1.240000000000000000e+06,1.560789999999999900e+00,3.893333333333332674e-02,1.926677333333333256e+06
1.244000000000000000e+06,1.718773333333333264e+00,4.383333333333333526e-02,1.932608000000000000e+06
1.248000000000000000e+06,1.713686666666666580e+00,3.893333333333332674e-02,1.938775000000000000e+06
1.252000000000000000e+06,1.417943333333333333e+00,4.376666666666666899e-02,1.944998333333333256e+06
1.256000000000000000e+06,1.559719999999999773e+00,4.873333333333332990e-02,1.950986666666666744e+06
1.260000000000000000e+06,1.627839999999999954e+00,4.383333333333333526e-02,1.957159000000000000e+06
1.264000000000000000e+06,1.462226666666666786e+00,4.383333333333333526e-02,1.963533333333333256e+06
1.268000000000000000e+06,1.831636666666666580e+00,4.383333333333333526e-02,1.969431333333333256e+06
1.272000000000000000e+06,1.272609999999999797e+00,4.376666666666666899e-02,1.975430000000000000e+06
1.276000000000000000e+06,1.406069999999999709e+00,3.893333333333332674e-02,1.982011000000000000e+06
1.280000000000000000e+06,1.525113333333333321e+00,3.893333333333332674e-02,1.988125333333333256e+06
1.284000000000000000e+06,1.196966666666666734e+00,3.893333333333332674e-02,1.993872000000000000e+06
1.288000000000000000e+06,1.487949999999999884e+00,3.893333333333332674e-02,2.000010000000000000e+06
1.292000000000000000e+06,1.588776666666666282e+00,3.893333333333332674e-02,2.005957666666666744e+06
1.296000000000000000e+06,1.511673333333333424e+00,4.866666666666666363e-02,2.012145333333333256e+06
1.300000000000000000e+06,1.538193333333333301e+00,4.383333333333333526e-02,2.018548000000000000e+06
1.304000000000000000e+06,1.734646666666666670e+00,4.376666666666666899e-02,2.024413666666666744e+06
1.308000000000000000e+06,1.837323333333333197e+00,4.376666666666666899e-02,2.030294666666666744e+06
1.312000000000000000e+06,1.547589999999999799e+00,3.893333333333332674e-02,2.036322000000000000e+06
1.316000000000000000e+06,1.376116666666666655e+00,4.866666666666666363e-02,2.042308333333333256e+06
1.320000000000000000e+06,1.837609999999999966e+00,3.893333333333332674e-02,2.048339000000000000e+06
1.324000000000000000e+06,1.603506666666666414e+00,4.376666666666666899e-02,2.054362333333333256e+06
1.328000000000000000e+06,1.582403333333333384e+00,4.383333333333333526e-02,2.060441000000000000e+06
1.332000000000000000e+06,1.642793333333333328e+00,4.866666666666666363e-02,2.066666666666666744e+06
1.336000000000000000e+06,1.983966666666666656e+00,4.383333333333333526e-02,2.072826333333333256e+06
1.340000000000000000e+06,1.596353333333333291e+00,4.866666666666666363e-02,2.078920333333333256e+06
1.344000000000000000e+06,1.702113333333333367e+00,4.383333333333333526e-02,2.085102000000000000e+06
1.348000000000000000e+06,1.672776666666666801e+00,4.866666666666666363e-02,2.091342000000000000e+06
1.352000000000000000e+06,1.786419999999999897e+00,5.363333333333333147e-02,2.097674333333333489e+06
1.356000000000000000e+06,1.448583333333333334e+00,5.363333333333333147e-02,2.103877333333333489e+06
1.360000000000000000e+06,2.086090000000000000e+00,4.873333333333332990e-02,2.109855000000000000e+06
1.364000000000000000e+06,1.944973333333333221e+00,4.873333333333332990e-02,2.116111666666666511e+06
1.368000000000000000e+06,1.997619999999999729e+00,4.383333333333333526e-02,2.122064333333333489e+06
1.372000000000000000e+06,1.689583333333333215e+00,4.873333333333332990e-02,2.128184000000000000e+06
1.376000000000000000e+06,1.601373333333333315e+00,5.356666666666667215e-02,2.134228000000000000e+06
1.380000000000000000e+06,1.787910000000000110e+00,5.356666666666667215e-02,2.140076333333333489e+06
1.384000000000000000e+06,1.645296666666666630e+00,4.866666666666666363e-02,2.146337666666666511e+06
1.388000000000000000e+06,1.641276666666666939e+00,5.356666666666667215e-02,2.152236666666666511e+06
1.392000000000000000e+06,1.333486666666666709e+00,4.383333333333333526e-02,2.158226000000000000e+06
1.396000000000000000e+06,1.636889999999999956e+00,4.383333333333333526e-02,2.164761333333333489e+06
1.400000000000000000e+06,1.501473333333333438e+00,4.383333333333333526e-02,2.170823666666666511e+06
1.404000000000000000e+06,1.859396666666666809e+00,4.866666666666666363e-02,2.176941666666666511e+06
1.408000000000000000e+06,2.115123333333333466e+00,4.383333333333333526e-02,2.183111333333333489e+06
1.412000000000000000e+06,1.898963333333333336e+00,4.866666666666666363e-02,2.189169333333333489e+06
1.416000000000000000e+06,1.874806666666666510e+00,5.356666666666667215e-02,2.195232333333333489e+06
1.420000000000000000e+06,1.699546666666666539e+00,4.866666666666666363e-02,2.201366666666666511e+06
1.424000000000000000e+06,1.847126666666666361e+00,4.383333333333333526e-02,2.207715666666666511e+06
1.428000000000000000e+06,1.753886666666666594e+00,4.383333333333333526e-02,2.214090000000000000e+06
1.432000000000000000e+06,1.970336666666666625e+00,4.383333333333333526e-02,2.220134666666666511e+06
1.436000000000000000e+06,1.812953333333333417e+00,4.383333333333333526e-02,2.226005000000000000e+06
1.440000000000000000e+06,1.727740000000000054e+00,4.383333333333333526e-02,2.232077000000000000e+06
1.444000000000000000e+06,1.486553333333333171e+00,4.383333333333333526e-02,2.237832333333333489e+06
1.448000000000000000e+06,1.778916666666666702e+00,4.383333333333333526e-02,2.244015666666666511e+06
1.452000000000000000e+06,2.040596666666666614e+00,4.866666666666666363e-02,2.250216000000000000e+06
1.456000000000000000e+06,1.791746666666666599e+00,4.383333333333333526e-02,2.256441666666666511e+06
1.460000000000000000e+06,2.104183333333333294e+00,4.383333333333333526e-02,2.262658000000000000e+06
1.464000000000000000e+06,1.943606666666666927e+00,4.383333333333333526e-02,2.268565666666666511e+06
1.468000000000000000e+06,1.726950000000000207e+00,4.383333333333333526e-02,2.274743666666666511e+06
1.472000000000000000e+06,1.975710000000000077e+00,4.383333333333333526e-02,2.280920666666666511e+06
1.476000000000000000e+06,1.827899999999999858e+00,4.866666666666666363e-02,2.287196000000000000e+06
1.480000000000000000e+06,1.764443333333333142e+00,4.383333333333333526e-02,2.293372666666666511e+06
1.484000000000000000e+06,1.932906666666666773e+00,4.383333333333333526e-02,2.299374000000000000e+06
1.488000000000000000e+06,1.701219999999999954e+00,4.383333333333333526e-02,2.305582333333333489e+06
1.492000000000000000e+06,1.902916666666666812e+00,4.866666666666666363e-02,2.311437000000000000e+06
1.496000000000000000e+06,1.776950000000000029e+00,4.383333333333333526e-02,2.317452666666666511e+06
1.500000000000000000e+06,1.795193333333333419e+00,4.383333333333333526e-02,2.323453333333333489e+06
1.504000000000000000e+06,1.886186666666666900e+00,4.383333333333333526e-02,2.329593666666666511e+06
1.508000000000000000e+06,1.546680000000000055e+00,4.383333333333333526e-02,2.335536000000000000e+06
1.512000000000000000e+06,1.990570000000000173e+00,4.383333333333333526e-02,2.341802666666666511e+06
1.516000000000000000e+06,2.050253333333333483e+00,4.383333333333333526e-02,2.348163666666666511e+06
1.520000000000000000e+06,1.765033333333333232e+00,4.383333333333333526e-02,2.354238333333333489e+06
1.524000000000000000e+06,1.832939999999999792e+00,4.383333333333333526e-02,2.360087666666666511e+06
1.528000000000000000e+06,1.747680000000000122e+00,4.383333333333333526e-02,2.366454000000000000e+06
1.532000000000000000e+06,1.793763333333333376e+00,4.383333333333333526e-02,2.372438000000000000e+06
1.536000000000000000e+06,1.945630000000000193e+00,4.383333333333333526e-02,2.378633333333333489e+06
1.540000000000000000e+06,2.014883333333333582e+00,4.383333333333333526e-02,2.384603000000000000e+06
1.544000000000000000e+06,1.978390000000000093e+00,4.383333333333333526e-02,2.390855666666666511e+06
1.548000000000000000e+06,1.782886666666666509e+00,4.383333333333333526e-02,2.396900666666666511e+06
1.552000000000000000e+06,1.738696666666666557e+00,4.383333333333333526e-02,2.403065000000000000e+06
1.556000000000000000e+06,1.747379999999999933e+00,4.383333333333333526e-02,2.409182666666666511e+06
1.560000000000000000e+06,1.674769999999999870e+00,4.873333333333332990e-02,2.415231333333333489e+06
1.564000000000000000e+06,1.870100000000000096e+00,4.383333333333333526e-02,2.421226666666666511e+06
1.568000000000000000e+06,1.839023333333333232e+00,4.383333333333333526e-02,2.427088333333333489e+06
1.572000000000000000e+06,2.037326666666666508e+00,4.383333333333333526e-02,2.432851000000000000e+06
1.576000000000000000e+06,1.680813333333333270e+00,4.866666666666666363e-02,2.439454333333333489e+06
1.580000000000000000e+06,1.789766666666666728e+00,4.866666666666666363e-02,2.444889333333333489e+06
1.584000000000000000e+06,1.616893333333333294e+00,4.866666666666666363e-02,2.451467666666666511e+06
1.588000000000000000e+06,1.542496666666666627e+00,4.383333333333333526e-02,2.457226666666666511e+06
1.592000000000000000e+06,2.176970000000000294e+00,4.383333333333333526e-02,2.463479000000000000e+06
1.596000000000000000e+06,1.777409999999999934e+00,4.873333333333332990e-02,2.469679000000000000e+06
1.600000000000000000e+06,1.991576666666666773e+00,5.363333333333333147e-02,2.475983000000000000e+06
1.604000000000000000e+06,2.146640000000000104e+00,4.866666666666666363e-02,2.482059333333333489e+06
1.608000000000000000e+06,2.391946666666666665e+00,4.873333333333332990e-02,2.488043000000000000e+06
1.612000000000000000e+06,2.433656666666666801e+00,4.866666666666666363e-02,2.494376333333333489e+06
1.616000000000000000e+06,2.244630000000000347e+00,4.873333333333332990e-02,2.500380333333333489e+06
1.620000000000000000e+06,2.120690000000000186e+00,4.383333333333333526e-02,2.506527333333333489e+06
1.624000000000000000e+06,2.443130000000000024e+00,4.383333333333333526e-02,2.513078000000000000e+06
1.628000000000000000e+06,2.482503333333333284e+00,5.349999999999999895e-02,2.519324333333333489e+06
1.632000000000000000e+06,1.880656666666666865e+00,4.383333333333333526e-02,2.525408000000000000e+06
1.636000000000000000e+06,2.041956666666666642e+00,4.383333333333333526e-02,2.531203666666666511e+06
1.640000000000000000e+06,2.137433333333333518e+00,4.383333333333333526e-02,2.537293000000000000e+06
1.644000000000000000e+06,2.076920000000000321e+00,4.383333333333333526e-02,2.543380333333333489e+06
1.648000000000000000e+06,2.185373333333333168e+00,4.873333333333332990e-02,2.549672666666666511e+06
1.652000000000000000e+06,2.177779999999999827e+00,4.383333333333333526e-02,2.555670000000000000e+06
1.656000000000000000e+06,1.731510000000000105e+00,4.383333333333333526e-02,2.561621000000000000e+06
1.660000000000000000e+06,1.982310000000000016e+00,4.866666666666666363e-02,2.567647666666666511e+06
1.664000000000000000e+06,1.691376666666666750e+00,5.349999999999999201e-02,2.573829333333333489e+06
1.668000000000000000e+06,1.893456666666666566e+00,4.866666666666666363e-02,2.579972333333333489e+06
1.672000000000000000e+06,1.926690000000000014e+00,4.383333333333333526e-02,2.586067666666666511e+06
1.676000000000000000e+06,2.205069999999999641e+00,4.383333333333333526e-02,2.592439666666666511e+06
1.680000000000000000e+06,2.228516666666666701e+00,4.383333333333333526e-02,2.598620000000000000e+06
1.684000000000000000e+06,1.904256666666666709e+00,4.383333333333333526e-02,2.604646666666666511e+06
1.688000000000000000e+06,2.055873333333333441e+00,4.873333333333332990e-02,2.610780000000000000e+06
1.692000000000000000e+06,1.584193333333333342e+00,4.383333333333333526e-02,2.616692000000000000e+06
1.696000000000000000e+06,1.601253333333333195e+00,5.356666666666667215e-02,2.622874333333333489e+06
1.700000000000000000e+06,1.567486666666666695e+00,4.383333333333333526e-02,2.629058666666666511e+06
1.704000000000000000e+06,2.002953333333333585e+00,4.873333333333332990e-02,2.635047333333333489e+06
1.708000000000000000e+06,2.040393333333333725e+00,4.383333333333333526e-02,2.641291000000000000e+06
1.712000000000000000e+06,2.103326666666666789e+00,4.866666666666666363e-02,2.647336666666666511e+06
1.716000000000000000e+06,1.968406666666666638e+00,4.866666666666666363e-02,2.653477666666666511e+06
1.720000000000000000e+06,1.507779999999999676e+00,4.383333333333333526e-02,2.659449333333333489e+06
1.724000000000000000e+06,1.883670000000000178e+00,4.866666666666666363e-02,2.665699000000000000e+06
1.728000000000000000e+06,2.054819999999999869e+00,4.383333333333333526e-02,2.671669666666666511e+06
1.732000000000000000e+06,1.981336666666666746e+00,4.383333333333333526e-02,2.677896000000000000e+06
1.736000000000000000e+06,2.164350000000000218e+00,4.383333333333333526e-02,2.684004333333333489e+06
1.740000000000000000e+06,2.105239999999999778e+00,4.383333333333333526e-02,2.690314666666666511e+06
1.744000000000000000e+06,2.319436666666666369e+00,4.383333333333333526e-02,2.697006333333333489e+06
1.748000000000000000e+06,1.957223333333333315e+00,4.383333333333333526e-02,2.703097000000000000e+06
1.752000000000000000e+06,2.573560000000000070e+00,5.363333333333333147e-02,2.709418666666666511e+06
1.756000000000000000e+06,2.269826666666666437e+00,4.873333333333332990e-02,2.715380333333333489e+06
1.760000000000000000e+06,2.355286666666666751e+00,4.383333333333333526e-02,2.721573000000000000e+06
1.764000000000000000e+06,2.279703333333333415e+00,4.383333333333333526e-02,2.727961000000000000e+06
1.768000000000000000e+06,2.142083333333333339e+00,4.866666666666666363e-02,2.734149333333333489e+06
1.772000000000000000e+06,1.998013333333333419e+00,4.383333333333333526e-02,2.740130333333333489e+06
1.776000000000000000e+06,2.411203333333333365e+00,4.383333333333333526e-02,2.746203000000000000e+06
1.780000000000000000e+06,2.249613333333333021e+00,4.383333333333333526e-02,2.752218666666666511e+06
1.784000000000000000e+06,1.998143333333333160e+00,4.383333333333333526e-02,2.758204333333333489e+06
1.788000000000000000e+06,1.819570000000000354e+00,4.383333333333333526e-02,2.764546000000000000e+06
1.792000000000000000e+06,2.047140000000000182e+00,4.866666666666666363e-02,2.770672000000000000e+06
1.796000000000000000e+06,1.709440000000000071e+00,4.383333333333333526e-02,2.776967333333333489e+06
1.800000000000000000e+06,1.778679999999999817e+00,4.383333333333333526e-02,2.783244000000000000e+06
1.804000000000000000e+06,1.927203333333333601e+00,4.866666666666666363e-02,2.789329333333333489e+06
1.808000000000000000e+06,1.629050000000000109e+00,4.866666666666666363e-02,2.795414000000000000e+06
1.812000000000000000e+06,2.089253333333333185e+00,4.383333333333333526e-02,2.801609000000000000e+06
1.816000000000000000e+06,1.605443333333333555e+00,4.866666666666667057e-02,2.807496666666666511e+06
1.820000000000000000e+06,2.040979999999999794e+00,4.383333333333333526e-02,2.813524000000000000e+06
1.824000000000000000e+06,2.371799999999999908e+00,4.383333333333333526e-02,2.819501000000000000e+06
1.828000000000000000e+06,2.373413333333333153e+00,4.866666666666666363e-02,2.825730333333333489e+06
1.832000000000000000e+06,2.052326666666666632e+00,4.383333333333333526e-02,2.832026333333333489e+06
1.836000000000000000e+06,2.309629999999999850e+00,4.383333333333333526e-02,2.837808000000000000e+06
1.840000000000000000e+06,2.420596666666666508e+00,4.383333333333333526e-02,2.844108000000000000e+06
1.844000000000000000e+06,1.996010000000000062e+00,4.383333333333333526e-02,2.850140000000000000e+06
1.848000000000000000e+06,2.153980000000000228e+00,4.383333333333333526e-02,2.856328333333333489e+06
1.852000000000000000e+06,2.043386666666666684e+00,4.383333333333333526e-02,2.862479333333333489e+06
1.856000000000000000e+06,1.924639999999999906e+00,4.383333333333333526e-02,2.869031333333333489e+06
1.860000000000000000e+06,2.175213333333333221e+00,4.383333333333333526e-02,2.875215000000000000e+06
1.864000000000000000e+06,2.189373333333333616e+00,4.383333333333333526e-02,2.881182000000000000e+06
1.868000000000000000e+06,2.102746666666666542e+00,4.383333333333333526e-02,2.887538666666666511e+06
1.872000000000000000e+06,2.196136666666666848e+00,4.866666666666666363e-02,2.893769333333333489e+06
1.876000000000000000e+06,2.215359999999999996e+00,4.383333333333333526e-02,2.900184000000000000e+06
1.880000000000000000e+06,1.997589999999999755e+00,4.383333333333333526e-02,2.906325666666666511e+06
1.884000000000000000e+06,2.024956666666666738e+00,4.383333333333333526e-02,2.912601666666666511e+06
1.888000000000000000e+06,1.981923333333333259e+00,4.383333333333333526e-02,2.918724000000000000e+06
1.892000000000000000e+06,2.718763333333333421e+00,4.866666666666666363e-02,2.925033000000000000e+06
1.896000000000000000e+06,2.549633333333332974e+00,4.383333333333333526e-02,2.931074000000000000e+06
1.900000000000000000e+06,1.831750000000000211e+00,4.383333333333333526e-02,2.936958333333333489e+06
1.904000000000000000e+06,2.706893333333333374e+00,4.383333333333333526e-02,2.942878000000000000e+06
1.908000000000000000e+06,2.557236666666666824e+00,4.866666666666666363e-02,2.949159666666666511e+06
1.912000000000000000e+06,2.050030000000000019e+00,4.383333333333333526e-02,2.955372666666666511e+06
1.916000000000000000e+06,1.995329999999999826e+00,4.383333333333333526e-02,2.961619000000000000e+06
1.920000000000000000e+06,2.249429999999999819e+00,4.383333333333333526e-02,2.967629333333333489e+06
1.924000000000000000e+06,1.660706666666666775e+00,4.383333333333333526e-02,2.973825333333333489e+06
1.928000000000000000e+06,1.972779999999999978e+00,4.383333333333333526e-02,2.979890666666666511e+06
1.932000000000000000e+06,2.313803333333333434e+00,4.383333333333333526e-02,2.986059666666666511e+06
1.936000000000000000e+06,2.135646666666666693e+00,4.383333333333333526e-02,2.991985666666666511e+06
1.940000000000000000e+06,2.454906666666666570e+00,4.383333333333333526e-02,2.997966333333333489e+06
1.944000000000000000e+06,2.402176666666667071e+00,4.383333333333333526e-02,3.004163333333333489e+06
1.948000000000000000e+06,2.858540000000000081e+00,4.383333333333333526e-02,3.010365666666666511e+06
1.952000000000000000e+06,2.492276666666666696e+00,4.383333333333333526e-02,3.016593000000000000e+06
1.956000000000000000e+06,2.375476666666666237e+00,4.383333333333333526e-02,3.022813000000000000e+06
1.960000000000000000e+06,2.369689999999999852e+00,4.383333333333333526e-02,3.029084333333333489e+06
1.964000000000000000e+06,2.415963333333333463e+00,4.866666666666666363e-02,3.035395000000000000e+06
1.968000000000000000e+06,2.147529999999999717e+00,4.383333333333333526e-02,3.041802666666666511e+06
1.972000000000000000e+06,2.670579999999999732e+00,4.383333333333333526e-02,3.047485333333333489e+06
1.976000000000000000e+06,2.765836666666666943e+00,4.383333333333333526e-02,3.053654333333333489e+06
1.980000000000000000e+06,1.970786666666666909e+00,4.383333333333333526e-02,3.059162000000000000e+06
1.984000000000000000e+06,2.260623333333333651e+00,4.383333333333333526e-02,3.065334333333333489e+06
1.988000000000000000e+06,2.299613333333333287e+00,4.383333333333333526e-02,3.071596000000000000e+06
1.992000000000000000e+06,2.370586666666666620e+00,4.383333333333333526e-02,3.077683333333333489e+06
1.996000000000000000e+06,2.387500000000000178e+00,4.383333333333333526e-02,3.083767333333333489e+06
2.000000000000000000e+06,3.629923333333333613e+00,4.383333333333333526e-02,3.089973000000000000e+06
2.004000000000000000e+06,3.457513333333332994e+00,4.383333333333333526e-02,3.096278333333333489e+06
2.008000000000000000e+06,2.274850000000000261e+00,4.383333333333333526e-02,3.102392000000000000e+06
2.012000000000000000e+06,1.853299999999999947e+00,4.866666666666666363e-02,3.108451666666666511e+06
2.016000000000000000e+06,2.519899999999999807e+00,4.383333333333333526e-02,3.114759666666666511e+06
2.020000000000000000e+06,1.970433333333333259e+00,4.873333333333332990e-02,3.120801666666666511e+06
2.024000000000000000e+06,2.243563333333333354e+00,4.383333333333333526e-02,3.126821666666666511e+06
2.028000000000000000e+06,2.231503333333333394e+00,4.383333333333333526e-02,3.133187333333333489e+06
2.032000000000000000e+06,2.225746666666666318e+00,4.383333333333333526e-02,3.138800000000000000e+06
2.036000000000000000e+06,3.270956666666666734e+00,4.866666666666666363e-02,3.144996333333333489e+06
2.040000000000000000e+06,2.571096666666666586e+00,4.383333333333333526e-02,3.151174666666666511e+06
2.044000000000000000e+06,2.511480000000000157e+00,4.383333333333333526e-02,3.157267000000000000e+06
2.048000000000000000e+06,2.081909999999999705e+00,4.383333333333333526e-02,3.163402000000000000e+06
2.052000000000000000e+06,1.994813333333333105e+00,4.866666666666666363e-02,3.169539333333333489e+06
2.056000000000000000e+06,2.541206666666666614e+00,4.383333333333333526e-02,3.175598333333333489e+06
2.060000000000000000e+06,2.611906666666666599e+00,4.383333333333333526e-02,3.181644333333333489e+06
2.064000000000000000e+06,2.701913333333333611e+00,4.383333333333333526e-02,3.187917666666666511e+06
2.068000000000000000e+06,3.173753333333333426e+00,4.383333333333333526e-02,3.193874666666666511e+06
2.072000000000000000e+06,2.675520000000000120e+00,4.383333333333333526e-02,3.200323333333333489e+06
2.076000000000000000e+06,2.544046666666666567e+00,4.873333333333332990e-02,3.206591333333333489e+06
2.080000000000000000e+06,2.456886666666666663e+00,4.866666666666666363e-02,3.212754000000000000e+06
2.084000000000000000e+06,2.832500000000000018e+00,4.383333333333333526e-02,3.219028333333333489e+06
2.088000000000000000e+06,2.517650000000000166e+00,4.383333333333333526e-02,3.224910666666666511e+06
2.092000000000000000e+06,2.043603333333333438e+00,4.866666666666666363e-02,3.231004666666666511e+06
2.096000000000000000e+06,2.229136666666666766e+00,4.383333333333333526e-02,3.237159666666666511e+06
2.100000000000000000e+06,2.004106666666666481e+00,4.383333333333333526e-02,3.243329666666666511e+06
2.104000000000000000e+06,2.354946666666666744e+00,4.866666666666666363e-02,3.249558666666666511e+06
2.108000000000000000e+06,1.852926666666666611e+00,4.383333333333333526e-02,3.255630000000000000e+06
2.112000000000000000e+06,2.156846666666667023e+00,4.866666666666666363e-02,3.262029333333333489e+06
2.116000000000000000e+06,2.130606666666666538e+00,4.383333333333333526e-02,3.268153000000000000e+06
2.120000000000000000e+06,1.931176666666666542e+00,4.873333333333332990e-02,3.274599333333333489e+06
2.124000000000000000e+06,2.528770000000000184e+00,4.383333333333333526e-02,3.280671000000000000e+06
2.128000000000000000e+06,2.277223333333333599e+00,4.383333333333333526e-02,3.286662666666666511e+06
2.132000000000000000e+06,2.114780000000000104e+00,4.383333333333333526e-02,3.292711000000000000e+06
2.136000000000000000e+06,3.038520000000000110e+00,4.383333333333333526e-02,3.298691000000000000e+06
2.140000000000000000e+06,2.475193333333332912e+00,4.383333333333333526e-02,3.305090666666666511e+06
2.144000000000000000e+06,2.440399999999999903e+00,4.866666666666666363e-02,3.311237666666666511e+06
2.148000000000000000e+06,2.331233333333333491e+00,5.846666666666666679e-02,3.317308000000000000e+06
2.152000000000000000e+06,2.320546666666666535e+00,4.383333333333333526e-02,3.323348000000000000e+06
2.156000000000000000e+06,2.176216666666666910e+00,4.383333333333333526e-02,3.329767333333333489e+06
2.160000000000000000e+06,2.519846666666666568e+00,4.383333333333333526e-02,3.335919666666666511e+06
2.164000000000000000e+06,1.986783333333333124e+00,4.383333333333333526e-02,3.342206333333333489e+06
2.168000000000000000e+06,2.075506666666667055e+00,4.383333333333333526e-02,3.348183666666666511e+06
2.172000000000000000e+06,1.892006666666666836e+00,4.383333333333333526e-02,3.354172000000000000e+06
2.176000000000000000e+06,1.894880000000000342e+00,4.383333333333333526e-02,3.360581333333333489e+06
2.180000000000000000e+06,1.821133333333333715e+00,4.866666666666666363e-02,3.366739333333333489e+06
2.184000000000000000e+06,1.990156666666666574e+00,4.383333333333333526e-02,3.373087000000000000e+06
2.188000000000000000e+06,2.332800000000000207e+00,4.866666666666666363e-02,3.379342000000000000e+06
2.192000000000000000e+06,2.285679999999999712e+00,4.866666666666666363e-02,3.385789666666666511e+06
2.196000000000000000e+06,2.488586666666666503e+00,4.383333333333333526e-02,3.391739666666666511e+06
2.200000000000000000e+06,2.408539999999999903e+00,4.383333333333333526e-02,3.397856666666666511e+06
2.204000000000000000e+06,2.391710000000000225e+00,4.383333333333333526e-02,3.404174000000000000e+06
2.208000000000000000e+06,2.506273333333333131e+00,4.866666666666666363e-02,3.410366000000000000e+06


==> data/spam/dnn-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.250079000000000029e+01,4.660666666666666846e-01,4.223333333333333144e+02
4.000000000000000000e+03,1.604600000000000193e-01,5.349999999999999895e-02,7.473333333333333030e+03
8.000000000000000000e+03,1.466466666666666752e-01,7.303333333333333899e-02,1.481400000000000000e+04
1.200000000000000000e+04,1.340900000000000147e-01,4.376666666666666899e-02,2.237800000000000000e+04
1.600000000000000000e+04,1.167099999999999943e-01,4.376666666666666899e-02,2.980933333333333212e+04
2.000000000000000000e+04,1.040100000000000052e-01,2.920000000000000373e-02,3.748033333333333576e+04
2.400000000000000000e+04,1.039833333333333304e-01,3.416666666666666463e-02,4.463133333333333576e+04
2.800000000000000000e+04,1.160133333333333433e-01,3.409999999999999837e-02,5.204433333333333576e+04
3.200000000000000000e+04,1.099766666666666670e-01,3.893333333333332674e-02,5.912700000000000000e+04
3.600000000000000000e+04,1.254033333333333111e-01,4.383333333333333526e-02,6.652666666666667152e+04
4.000000000000000000e+04,1.080600000000000033e-01,2.926666666666666652e-02,7.357900000000000000e+04
4.400000000000000000e+04,9.992666666666667752e-02,2.933333333333333279e-02,8.053166666666667152e+04
4.800000000000000000e+04,1.039533333333333420e-01,3.416666666666666463e-02,8.790300000000000000e+04
5.200000000000000000e+04,1.079366666666666669e-01,3.409999999999999837e-02,9.510066666666667152e+04
5.600000000000000000e+04,1.294933333333333214e-01,3.899999999999999994e-02,1.024630000000000000e+05
6.000000000000000000e+04,9.533333333333333937e-02,3.409999999999999837e-02,1.094466666666666715e+05
6.400000000000000000e+04,1.146800000000000042e-01,2.920000000000000026e-02,1.164556666666666715e+05
6.800000000000000000e+04,1.218100000000000155e-01,3.893333333333332674e-02,1.237406666666666715e+05
7.200000000000000000e+04,1.558933333333333282e-01,3.893333333333332674e-02,1.308933333333333285e+05
7.600000000000000000e+04,1.308433333333333393e-01,3.409999999999999837e-02,1.382290000000000000e+05
8.000000000000000000e+04,9.536333333333334161e-02,2.926666666666666652e-02,1.456153333333333430e+05
8.400000000000000000e+04,1.025533333333333297e-01,2.920000000000000026e-02,1.526096666666666570e+05
8.800000000000000000e+04,1.240899999999999920e-01,2.920000000000000026e-02,1.598410000000000000e+05
9.200000000000000000e+04,1.359200000000000130e-01,3.409999999999999837e-02,1.671910000000000000e+05
9.600000000000000000e+04,1.234633333333333277e-01,3.409999999999999837e-02,1.741180000000000000e+05
1.000000000000000000e+05,1.235433333333333383e-01,2.920000000000000026e-02,1.813996666666666570e+05
1.040000000000000000e+05,1.088999999999999968e-01,2.926666666666666652e-02,1.886820000000000000e+05
1.080000000000000000e+05,9.486333333333334117e-02,2.926666666666666652e-02,1.956966666666666570e+05
1.120000000000000000e+05,1.834600000000000397e-01,3.899999999999999994e-02,2.024826666666666570e+05
1.160000000000000000e+05,1.509066666666666612e-01,2.920000000000000026e-02,2.094000000000000000e+05
1.200000000000000000e+05,1.625600000000000100e-01,3.409999999999999837e-02,2.165516666666666570e+05
1.240000000000000000e+05,1.715866666666666651e-01,3.899999999999999994e-02,2.236560000000000000e+05
1.280000000000000000e+05,1.797933333333333328e-01,3.409999999999999837e-02,2.304923333333333430e+05
1.320000000000000000e+05,2.033700000000000230e-01,3.893333333333332674e-02,2.376613333333333430e+05
1.360000000000000000e+05,2.112866666666666504e-01,4.383333333333333526e-02,2.443043333333333430e+05
1.400000000000000000e+05,3.298000000000000376e-01,3.409999999999999837e-02,2.511153333333333430e+05
1.440000000000000000e+05,2.757233333333333203e-01,3.409999999999999837e-02,2.581266666666666570e+05
1.480000000000000000e+05,1.208500000000000130e-01,3.409999999999999837e-02,2.652866666666666861e+05
1.520000000000000000e+05,2.278733333333333444e-01,2.920000000000000026e-02,2.721350000000000000e+05
1.560000000000000000e+05,3.015133333333333554e-01,3.409999999999999837e-02,2.790760000000000000e+05
1.600000000000000000e+05,3.237899999999999667e-01,3.899999999999999994e-02,2.859036666666666861e+05
1.640000000000000000e+05,2.928400000000000447e-01,3.409999999999999837e-02,2.925646666666666861e+05
1.680000000000000000e+05,2.927533333333333099e-01,3.409999999999999837e-02,2.994460000000000000e+05
1.720000000000000000e+05,2.329433333333333633e-01,3.409999999999999837e-02,3.065080000000000000e+05
1.760000000000000000e+05,1.517366666666666586e-01,3.409999999999999837e-02,3.136803333333333139e+05
1.800000000000000000e+05,3.043000000000000149e-01,3.409999999999999837e-02,3.207993333333333139e+05
1.840000000000000000e+05,2.997433333333333061e-01,3.409999999999999837e-02,3.283713333333333139e+05
1.880000000000000000e+05,2.981033333333333313e-01,3.409999999999999837e-02,3.348496666666666861e+05
1.920000000000000000e+05,2.509799999999999809e-01,3.409999999999999837e-02,3.417130000000000000e+05
1.960000000000000000e+05,2.324933333333333296e-01,3.893333333333332674e-02,3.483663333333333139e+05
2.000000000000000000e+05,1.658233333333333226e-01,3.409999999999999837e-02,3.562083333333333139e+05
2.040000000000000000e+05,3.337499999999999911e-01,3.893333333333332674e-02,3.630183333333333139e+05
2.080000000000000000e+05,3.294799999999999951e-01,2.920000000000000026e-02,3.697046666666666861e+05
2.120000000000000000e+05,2.308699999999999919e-01,3.403333333333333210e-02,3.764960000000000000e+05
2.160000000000000000e+05,2.132533333333333225e-01,3.409999999999999837e-02,3.832396666666666861e+05
2.200000000000000000e+05,4.178533333333333544e-01,2.920000000000000026e-02,3.900856666666666861e+05
2.240000000000000000e+05,4.160100000000000464e-01,3.409999999999999837e-02,3.969736666666666861e+05
2.280000000000000000e+05,3.434466666666666779e-01,3.409999999999999837e-02,4.038986666666666861e+05
2.320000000000000000e+05,2.095133333333333292e-01,3.409999999999999837e-02,4.109633333333333139e+05
2.360000000000000000e+05,4.332533333333333236e-01,2.920000000000000026e-02,4.176436666666666861e+05
2.400000000000000000e+05,3.494633333333332925e-01,3.409999999999999837e-02,4.245773333333333139e+05
2.440000000000000000e+05,3.424366666666666670e-01,3.409999999999999837e-02,4.316896666666666861e+05
2.480000000000000000e+05,4.016733333333333822e-01,3.899999999999999994e-02,4.389380000000000000e+05
2.520000000000000000e+05,4.721333333333333493e-01,3.403333333333333210e-02,4.456283333333333139e+05
2.560000000000000000e+05,4.071133333333333826e-01,3.409999999999999837e-02,4.523366666666666861e+05
2.600000000000000000e+05,2.311333333333333018e-01,3.899999999999999994e-02,4.591633333333333139e+05
2.640000000000000000e+05,3.948433333333332684e-01,2.920000000000000026e-02,4.662016666666666861e+05
2.680000000000000000e+05,2.814633333333333431e-01,3.409999999999999837e-02,4.733986666666666861e+05
2.720000000000000000e+05,4.653033333333333466e-01,3.409999999999999837e-02,4.806273333333333139e+05
2.760000000000000000e+05,1.775400000000000034e-01,3.409999999999999837e-02,4.877260000000000000e+05
2.800000000000000000e+05,3.693299999999999916e-01,3.409999999999999837e-02,4.947716666666666861e+05
2.840000000000000000e+05,4.370566666666667044e-01,3.409999999999999837e-02,5.017593333333333139e+05
2.880000000000000000e+05,4.768233333333333768e-01,3.403333333333333210e-02,5.087760000000000000e+05
2.920000000000000000e+05,3.042699999999999849e-01,3.409999999999999837e-02,5.157726666666666861e+05
2.960000000000000000e+05,3.391266666666666318e-01,3.403333333333333210e-02,5.226880000000000000e+05
3.000000000000000000e+05,2.875033333333333330e-01,2.926666666666666652e-02,5.296270000000000000e+05
3.040000000000000000e+05,4.829666666666667107e-01,3.409999999999999837e-02,5.366526666666666279e+05
3.080000000000000000e+05,3.952266666666666151e-01,2.926666666666666652e-02,5.436546666666666279e+05
3.120000000000000000e+05,4.939833333333333854e-01,2.920000000000000026e-02,5.504940000000000000e+05
3.160000000000000000e+05,4.223099999999999632e-01,3.893333333333332674e-02,5.580120000000000000e+05
3.200000000000000000e+05,4.156166666666666898e-01,3.409999999999999837e-02,5.649416666666666279e+05
3.240000000000000000e+05,3.417399999999999882e-01,2.920000000000000026e-02,5.724393333333333721e+05
3.280000000000000000e+05,2.183766666666666634e-01,3.409999999999999837e-02,5.791643333333333721e+05
3.320000000000000000e+05,3.791433333333333322e-01,2.920000000000000026e-02,5.860963333333333721e+05
3.360000000000000000e+05,6.387399999999999745e-01,3.409999999999999837e-02,5.930816666666666279e+05
3.400000000000000000e+05,6.044866666666666166e-01,2.920000000000000026e-02,6.000196666666666279e+05
3.440000000000000000e+05,6.397599999999999953e-01,3.409999999999999837e-02,6.071146666666666279e+05
3.480000000000000000e+05,1.890166666666666939e-01,3.899999999999999994e-02,6.138863333333333721e+05
3.520000000000000000e+05,4.248700000000000254e-01,3.409999999999999837e-02,6.207066666666666279e+05
3.560000000000000000e+05,2.485433333333333383e-01,3.409999999999999837e-02,6.276430000000000000e+05
3.600000000000000000e+05,3.282599999999999962e-01,3.409999999999999837e-02,6.346370000000000000e+05
3.640000000000000000e+05,7.437533333333333774e-01,3.409999999999999837e-02,6.417606666666666279e+05
3.680000000000000000e+05,5.974499999999999256e-01,3.409999999999999837e-02,6.486606666666666279e+05
3.720000000000000000e+05,6.760133333333332439e-01,2.920000000000000026e-02,6.557076666666666279e+05
3.760000000000000000e+05,4.670900000000000052e-01,3.409999999999999837e-02,6.627206666666666279e+05
3.800000000000000000e+05,5.229933333333333101e-01,2.920000000000000026e-02,6.698900000000000000e+05
3.840000000000000000e+05,5.874699999999999367e-01,3.893333333333332674e-02,6.767976666666666279e+05
3.880000000000000000e+05,8.287166666666667680e-01,4.383333333333333526e-02,6.838286666666666279e+05
3.920000000000000000e+05,1.345979999999999954e+00,3.409999999999999837e-02,6.909966666666666279e+05
3.960000000000000000e+05,1.146680000000000144e+00,3.403333333333333210e-02,6.979150000000000000e+05
4.000000000000000000e+05,1.058726666666666816e+00,3.403333333333333210e-02,7.048540000000000000e+05
4.040000000000000000e+05,7.920933333333334270e-01,3.409999999999999837e-02,7.116610000000000000e+05
4.080000000000000000e+05,9.237766666666665794e-01,2.920000000000000026e-02,7.189230000000000000e+05
4.120000000000000000e+05,8.652199999999999891e-01,3.403333333333333210e-02,7.263746666666666279e+05
4.160000000000000000e+05,1.528079999999999883e+00,2.920000000000000026e-02,7.334146666666666279e+05
4.200000000000000000e+05,1.124090000000000034e+00,2.920000000000000026e-02,7.402223333333333721e+05
4.240000000000000000e+05,1.455613333333333204e+00,2.920000000000000026e-02,7.475756666666666279e+05
4.280000000000000000e+05,1.212090000000000112e+00,2.920000000000000026e-02,7.546380000000000000e+05
4.320000000000000000e+05,1.096120000000000205e+00,2.920000000000000026e-02,7.615320000000000000e+05
4.360000000000000000e+05,1.227663333333333329e+00,2.920000000000000026e-02,7.686960000000000000e+05
4.400000000000000000e+05,1.304483333333333217e+00,3.893333333333332674e-02,7.754136666666666279e+05
4.440000000000000000e+05,1.115456666666666541e+00,3.409999999999999837e-02,7.824266666666666279e+05
4.480000000000000000e+05,1.262029999999999985e+00,2.920000000000000026e-02,7.893046666666666279e+05
4.520000000000000000e+05,1.009413333333333496e+00,3.893333333333332674e-02,7.959850000000000000e+05
4.560000000000000000e+05,1.407540000000000013e+00,3.893333333333333368e-02,8.029273333333333721e+05
4.600000000000000000e+05,1.290680000000000049e+00,4.383333333333333526e-02,8.102300000000000000e+05
4.640000000000000000e+05,1.350263333333333371e+00,3.403333333333333210e-02,8.175240000000000000e+05
4.680000000000000000e+05,2.101523333333333188e+00,2.920000000000000026e-02,8.245220000000000000e+05
4.720000000000000000e+05,1.569363333333333443e+00,2.920000000000000026e-02,8.314473333333333721e+05
4.760000000000000000e+05,1.292336666666666689e+00,2.920000000000000026e-02,8.383356666666666279e+05
4.800000000000000000e+05,1.414886666666666626e+00,2.920000000000000026e-02,8.452396666666666279e+05
4.840000000000000000e+05,2.196026666666667015e+00,3.409999999999999837e-02,8.524196666666666279e+05
4.880000000000000000e+05,1.401693333333333458e+00,2.920000000000000026e-02,8.593620000000000000e+05
4.920000000000000000e+05,1.580646666666666533e+00,3.403333333333333210e-02,8.664303333333333721e+05
4.960000000000000000e+05,1.679513333333333414e+00,3.409999999999999837e-02,8.735963333333333721e+05
5.000000000000000000e+05,1.387040000000000051e+00,3.403333333333333210e-02,8.806013333333333721e+05
5.040000000000000000e+05,1.867226666666666590e+00,3.893333333333333368e-02,8.877886666666666279e+05
5.080000000000000000e+05,1.147096666666666653e+00,2.920000000000000026e-02,8.948293333333333721e+05
5.120000000000000000e+05,1.752683333333333371e+00,2.920000000000000026e-02,9.020830000000000000e+05
5.160000000000000000e+05,1.702396666666666336e+00,3.403333333333333210e-02,9.091450000000000000e+05
5.200000000000000000e+05,1.651756666666666540e+00,2.920000000000000026e-02,9.161093333333333721e+05
5.240000000000000000e+05,2.143583333333333396e+00,3.893333333333332674e-02,9.231970000000000000e+05
5.280000000000000000e+05,1.890980000000000105e+00,2.920000000000000026e-02,9.301290000000000000e+05
5.320000000000000000e+05,1.367693333333333428e+00,3.409999999999999837e-02,9.372436666666666279e+05
5.360000000000000000e+05,1.702303333333333279e+00,2.920000000000000026e-02,9.443540000000000000e+05
5.400000000000000000e+05,1.835369999999999946e+00,2.920000000000000026e-02,9.523686666666666279e+05
5.440000000000000000e+05,2.051303333333333256e+00,2.920000000000000026e-02,9.588533333333333721e+05
5.480000000000000000e+05,1.407986666666666720e+00,2.920000000000000026e-02,9.657703333333333721e+05
5.520000000000000000e+05,1.910339999999999927e+00,3.403333333333333210e-02,9.727936666666666279e+05
5.560000000000000000e+05,1.598986666666666556e+00,2.920000000000000026e-02,9.799923333333333721e+05
5.600000000000000000e+05,1.701303333333333612e+00,2.920000000000000026e-02,9.870433333333333721e+05
5.640000000000000000e+05,2.055316666666666681e+00,3.403333333333333210e-02,9.941066666666666279e+05
5.680000000000000000e+05,1.344266666666666721e+00,2.920000000000000026e-02,1.001098000000000000e+06
5.720000000000000000e+05,1.188193333333333213e+00,2.920000000000000026e-02,1.007950333333333372e+06
5.760000000000000000e+05,1.393703333333333072e+00,2.920000000000000026e-02,1.015199333333333372e+06
5.800000000000000000e+05,1.258763333333333234e+00,3.409999999999999837e-02,1.022337000000000000e+06
5.840000000000000000e+05,1.405736666666666634e+00,2.920000000000000026e-02,1.029561333333333372e+06
5.880000000000000000e+05,6.028999999999999915e-01,2.920000000000000026e-02,1.036339666666666628e+06
5.920000000000000000e+05,1.878153333333333341e+00,2.920000000000000026e-02,1.043585000000000000e+06
5.960000000000000000e+05,1.771289999999999809e+00,2.920000000000000026e-02,1.050399000000000000e+06
6.000000000000000000e+05,2.026723333333333432e+00,2.920000000000000026e-02,1.057393666666666744e+06
6.040000000000000000e+05,1.534939999999999749e+00,2.920000000000000026e-02,1.064263333333333256e+06
6.080000000000000000e+05,1.930080000000000018e+00,3.409999999999999837e-02,1.071467000000000000e+06
6.120000000000000000e+05,1.694016666666666948e+00,2.920000000000000026e-02,1.078488666666666744e+06
6.160000000000000000e+05,1.702330000000000121e+00,2.920000000000000026e-02,1.085357666666666744e+06
6.200000000000000000e+05,1.550656666666666794e+00,2.920000000000000026e-02,1.092361333333333256e+06
6.240000000000000000e+05,1.661243333333333405e+00,3.409999999999999837e-02,1.099435000000000000e+06
6.280000000000000000e+05,1.315033333333333276e+00,2.926666666666666652e-02,1.106274666666666744e+06
6.320000000000000000e+05,1.093563333333333221e+00,2.436666666666666495e-02,1.113113000000000000e+06
6.360000000000000000e+05,1.127850000000000019e+00,2.926666666666666652e-02,1.119944000000000000e+06
6.400000000000000000e+05,1.003763333333333341e+00,2.436666666666666495e-02,1.126811333333333256e+06
6.440000000000000000e+05,1.359369999999999967e+00,2.926666666666666652e-02,1.133542666666666744e+06
6.480000000000000000e+05,1.219699999999999784e+00,2.436666666666666495e-02,1.140513333333333256e+06
6.520000000000000000e+05,9.596666666666666679e-01,2.926666666666666652e-02,1.148018333333333256e+06
6.560000000000000000e+05,1.217570000000000041e+00,2.436666666666666495e-02,1.155128666666666744e+06
6.600000000000000000e+05,1.705169999999999852e+00,2.920000000000000026e-02,1.161739333333333256e+06
6.640000000000000000e+05,1.066803333333333326e+00,2.926666666666666652e-02,1.168529000000000000e+06
6.680000000000000000e+05,1.029923333333333302e+00,2.920000000000000026e-02,1.175214333333333256e+06
6.720000000000000000e+05,1.338303333333333400e+00,2.436666666666666495e-02,1.182180000000000000e+06
6.760000000000000000e+05,1.131723333333333414e+00,2.436666666666666495e-02,1.189258333333333256e+06
6.800000000000000000e+05,9.647499999999999964e-01,2.926666666666666652e-02,1.197116666666666744e+06
6.840000000000000000e+05,1.020046666666666768e+00,2.436666666666666495e-02,1.203447333333333256e+06
6.880000000000000000e+05,1.508770000000000167e+00,2.926666666666666652e-02,1.210250333333333256e+06
6.920000000000000000e+05,1.416586666666666661e+00,3.899999999999999994e-02,1.217384000000000000e+06
6.960000000000000000e+05,1.066230000000000011e+00,2.436666666666666495e-02,1.224192666666666744e+06
7.000000000000000000e+05,1.131313333333333171e+00,2.926666666666666652e-02,1.231270333333333256e+06
7.040000000000000000e+05,1.097693333333333188e+00,2.436666666666666495e-02,1.238385000000000000e+06
7.080000000000000000e+05,1.073476666666666635e+00,2.926666666666666652e-02,1.245265666666666744e+06
7.120000000000000000e+05,1.177816666666666734e+00,3.416666666666666463e-02,1.252256000000000000e+06
7.160000000000000000e+05,8.938766666666667637e-01,3.409999999999999837e-02,1.259024000000000000e+06
7.200000000000000000e+05,1.369143333333333379e+00,3.899999999999999994e-02,1.266186666666666744e+06
7.240000000000000000e+05,1.052203333333333157e+00,2.926666666666666652e-02,1.273372666666666744e+06
7.280000000000000000e+05,9.963199999999999834e-01,3.416666666666666463e-02,1.280337000000000000e+06
7.320000000000000000e+05,1.155750000000000055e+00,3.409999999999999837e-02,1.286935666666666744e+06
7.360000000000000000e+05,1.524213333333333198e+00,2.926666666666666652e-02,1.293936000000000000e+06
7.400000000000000000e+05,1.891206666666666480e+00,2.926666666666666652e-02,1.300832000000000000e+06
7.440000000000000000e+05,1.333783333333333099e+00,2.926666666666666652e-02,1.307736666666666744e+06
7.480000000000000000e+05,1.388586666666666636e+00,2.926666666666666652e-02,1.314577333333333256e+06
7.520000000000000000e+05,1.520243333333333391e+00,3.416666666666666463e-02,1.321293666666666744e+06
7.560000000000000000e+05,2.337469999999999715e+00,3.416666666666666463e-02,1.328172333333333256e+06
7.600000000000000000e+05,1.276236666666666686e+00,2.926666666666666652e-02,1.335435333333333256e+06
7.640000000000000000e+05,2.033510000000000151e+00,3.416666666666666463e-02,1.342586666666666744e+06
7.680000000000000000e+05,2.583486666666666487e+00,3.409999999999999837e-02,1.349623333333333256e+06
7.720000000000000000e+05,1.667036666666666500e+00,3.899999999999999994e-02,1.356607666666666744e+06
7.760000000000000000e+05,1.796076666666666766e+00,2.926666666666666652e-02,1.363336666666666744e+06
7.800000000000000000e+05,1.657600000000000184e+00,2.926666666666666652e-02,1.370457000000000000e+06
7.840000000000000000e+05,1.909810000000000008e+00,2.926666666666666652e-02,1.377388333333333256e+06
7.880000000000000000e+05,2.041069999999999940e+00,3.416666666666666463e-02,1.384209333333333256e+06
7.920000000000000000e+05,1.851029999999999953e+00,3.416666666666666463e-02,1.391032666666666744e+06
7.960000000000000000e+05,1.501853333333333262e+00,3.416666666666666463e-02,1.398003666666666744e+06
8.000000000000000000e+05,1.155563333333333276e+00,3.416666666666666463e-02,1.404732000000000000e+06
8.040000000000000000e+05,1.599603333333333266e+00,3.416666666666666463e-02,1.411551333333333256e+06
8.080000000000000000e+05,1.838419999999999943e+00,2.926666666666666652e-02,1.418326666666666744e+06
8.120000000000000000e+05,1.485023333333333362e+00,2.926666666666666652e-02,1.425315666666666744e+06
8.160000000000000000e+05,1.282016666666666582e+00,2.926666666666666652e-02,1.432273666666666744e+06
8.200000000000000000e+05,1.546286666666666365e+00,2.926666666666666652e-02,1.439345666666666744e+06
8.240000000000000000e+05,1.520616666666666950e+00,3.416666666666666463e-02,1.446267333333333256e+06
8.280000000000000000e+05,1.560833333333333073e+00,2.926666666666666652e-02,1.453279000000000000e+06
8.320000000000000000e+05,1.780533333333333301e+00,2.926666666666666652e-02,1.460472000000000000e+06
8.360000000000000000e+05,2.187840000000000007e+00,3.409999999999999837e-02,1.467421666666666744e+06
8.400000000000000000e+05,1.801206666666666623e+00,2.926666666666666652e-02,1.474321333333333256e+06
8.440000000000000000e+05,2.564753333333333440e+00,3.416666666666666463e-02,1.481255666666666744e+06
8.480000000000000000e+05,2.436913333333333487e+00,2.926666666666666652e-02,1.488048333333333256e+06
8.520000000000000000e+05,1.643903333333333272e+00,2.926666666666666652e-02,1.495023333333333256e+06
8.560000000000000000e+05,1.763850000000000362e+00,3.409999999999999837e-02,1.501949666666666744e+06
8.600000000000000000e+05,2.343836666666666790e+00,3.416666666666666463e-02,1.509596666666666744e+06
8.640000000000000000e+05,2.191383333333333461e+00,3.409999999999999837e-02,1.515773666666666744e+06
8.680000000000000000e+05,1.760036666666666916e+00,3.409999999999999837e-02,1.522739666666666744e+06
8.720000000000000000e+05,1.645586666666666753e+00,2.926666666666666652e-02,1.529824333333333256e+06
8.760000000000000000e+05,1.481379999999999697e+00,3.409999999999999837e-02,1.536653000000000000e+06
8.800000000000000000e+05,1.114240000000000119e+00,2.926666666666666652e-02,1.543657000000000000e+06
8.840000000000000000e+05,2.007063333333333421e+00,3.409999999999999837e-02,1.550720666666666744e+06
8.880000000000000000e+05,2.010296666666666621e+00,2.926666666666666652e-02,1.557595333333333256e+06
8.920000000000000000e+05,1.284466666666666645e+00,2.926666666666666652e-02,1.564634333333333256e+06
8.960000000000000000e+05,1.286813333333333143e+00,2.926666666666666652e-02,1.571450666666666744e+06
9.000000000000000000e+05,1.423716666666666519e+00,2.926666666666666652e-02,1.578309333333333256e+06
9.040000000000000000e+05,1.251783333333333248e+00,3.409999999999999837e-02,1.585414666666666744e+06
9.080000000000000000e+05,2.087230000000000363e+00,2.926666666666666652e-02,1.592177333333333256e+06
9.120000000000000000e+05,1.844203333333333639e+00,2.926666666666666652e-02,1.599059000000000000e+06
9.160000000000000000e+05,1.755703333333333616e+00,2.926666666666666652e-02,1.605905666666666744e+06
9.200000000000000000e+05,2.136096666666666533e+00,3.906666666666666621e-02,1.612787333333333256e+06
9.240000000000000000e+05,2.061843333333333472e+00,3.899999999999999994e-02,1.619893333333333256e+06
9.280000000000000000e+05,1.420413333333333306e+00,3.416666666666666463e-02,1.626861333333333256e+06
9.320000000000000000e+05,1.681853333333333422e+00,3.899999999999999994e-02,1.633679666666666744e+06
9.360000000000000000e+05,2.731623333333333292e+00,3.416666666666666463e-02,1.640580666666666744e+06
9.400000000000000000e+05,2.387486666666666757e+00,2.926666666666666652e-02,1.647673000000000000e+06
9.440000000000000000e+05,1.784476666666666711e+00,3.416666666666666463e-02,1.654450000000000000e+06
9.480000000000000000e+05,2.027016666666666911e+00,3.409999999999999837e-02,1.661224000000000000e+06
9.520000000000000000e+05,1.690676666666666605e+00,3.906666666666666621e-02,1.668108000000000000e+06
9.560000000000000000e+05,2.722746666666667092e+00,3.416666666666666463e-02,1.674921000000000000e+06
9.600000000000000000e+05,2.288336666666666463e+00,3.899999999999999994e-02,1.681416666666666744e+06
9.640000000000000000e+05,2.203763333333333296e+00,3.416666666666666463e-02,1.688471000000000000e+06
9.680000000000000000e+05,2.715846666666666298e+00,3.416666666666666463e-02,1.695119000000000000e+06
9.720000000000000000e+05,3.475176666666666581e+00,3.416666666666666463e-02,1.702096333333333256e+06
9.760000000000000000e+05,2.195699999999999985e+00,3.409999999999999837e-02,1.709017333333333256e+06
9.800000000000000000e+05,2.828536666666666921e+00,2.926666666666666652e-02,1.716139000000000000e+06
9.840000000000000000e+05,2.699526666666666852e+00,2.926666666666666652e-02,1.723747333333333256e+06
9.880000000000000000e+05,2.103849999999999998e+00,2.926666666666666652e-02,1.730571666666666744e+06
9.920000000000000000e+05,3.417566666666666197e+00,2.926666666666666652e-02,1.737579000000000000e+06
9.960000000000000000e+05,2.797789999999999555e+00,2.926666666666666652e-02,1.744182666666666744e+06
1.000000000000000000e+06,3.885159999999999503e+00,2.926666666666666652e-02,1.751298333333333256e+06
1.004000000000000000e+06,3.081896666666666729e+00,2.926666666666666652e-02,1.758292333333333256e+06
1.008000000000000000e+06,2.830989999999999895e+00,2.926666666666666652e-02,1.765322000000000000e+06
1.012000000000000000e+06,2.555906666666666549e+00,2.926666666666666652e-02,1.772269666666666744e+06
1.016000000000000000e+06,3.337376666666667102e+00,2.926666666666666652e-02,1.779517666666666744e+06
1.020000000000000000e+06,3.419409999999999616e+00,2.926666666666666652e-02,1.786468666666666744e+06
1.024000000000000000e+06,3.272653333333332970e+00,2.926666666666666652e-02,1.793654000000000000e+06
1.028000000000000000e+06,3.381563333333333699e+00,3.409999999999999837e-02,1.800480000000000000e+06
1.032000000000000000e+06,4.831360000000000099e+00,3.416666666666666463e-02,1.807645333333333256e+06
1.036000000000000000e+06,4.411850000000000271e+00,2.926666666666666652e-02,1.814674666666666744e+06
1.040000000000000000e+06,1.909493333333333043e+00,2.926666666666666652e-02,1.821423000000000000e+06
1.044000000000000000e+06,3.068873333333332898e+00,3.416666666666666463e-02,1.828522333333333256e+06
1.048000000000000000e+06,2.963733333333333331e+00,3.416666666666666463e-02,1.835531000000000000e+06
1.052000000000000000e+06,3.012169999999999792e+00,3.416666666666666463e-02,1.842456333333333256e+06
1.056000000000000000e+06,2.752326666666666366e+00,2.926666666666666652e-02,1.849425333333333256e+06
1.060000000000000000e+06,2.688176666666666659e+00,3.899999999999999994e-02,1.856202666666666744e+06
1.064000000000000000e+06,3.076869999999999994e+00,3.416666666666666463e-02,1.863045000000000000e+06
1.068000000000000000e+06,2.337166666666666615e+00,3.416666666666666463e-02,1.869926000000000000e+06
1.072000000000000000e+06,2.651110000000000078e+00,3.899999999999999994e-02,1.876690666666666744e+06
1.076000000000000000e+06,3.458976666666666588e+00,2.926666666666666652e-02,1.883308666666666744e+06
1.080000000000000000e+06,3.648509999999999920e+00,2.926666666666666652e-02,1.891157000000000000e+06
1.084000000000000000e+06,3.742173333333333574e+00,2.926666666666666652e-02,1.897170666666666744e+06
1.088000000000000000e+06,3.247799999999999798e+00,3.906666666666666621e-02,1.904440000000000000e+06
1.092000000000000000e+06,2.296450000000000102e+00,2.926666666666666652e-02,1.911466000000000000e+06
1.096000000000000000e+06,4.480343333333333788e+00,3.416666666666666463e-02,1.918650000000000000e+06
1.100000000000000000e+06,3.068333333333333357e+00,2.926666666666666652e-02,1.925700333333333256e+06
1.104000000000000000e+06,2.966716666666666669e+00,2.926666666666666652e-02,1.932698000000000000e+06
1.108000000000000000e+06,2.361286666666666534e+00,3.416666666666666463e-02,1.939882666666666744e+06
1.112000000000000000e+06,4.074069999999999858e+00,3.416666666666666463e-02,1.946752333333333256e+06
1.116000000000000000e+06,2.236163333333333281e+00,2.926666666666666652e-02,1.953770000000000000e+06
1.120000000000000000e+06,2.681089999999999751e+00,2.926666666666666652e-02,1.960891000000000000e+06
1.124000000000000000e+06,2.690183333333333593e+00,2.926666666666666652e-02,1.967582666666666744e+06
1.128000000000000000e+06,2.806620000000000115e+00,2.926666666666666652e-02,1.974488000000000000e+06
1.132000000000000000e+06,2.423516666666666541e+00,2.926666666666666652e-02,1.981482333333333256e+06
1.136000000000000000e+06,3.227623333333333733e+00,2.926666666666666652e-02,1.988295666666666744e+06
1.140000000000000000e+06,2.979889999999999706e+00,2.926666666666666652e-02,1.995179333333333256e+06
1.144000000000000000e+06,2.693596666666666195e+00,2.926666666666666652e-02,2.001880333333333256e+06
1.148000000000000000e+06,2.263776666666666770e+00,2.926666666666666652e-02,2.008896000000000000e+06
1.152000000000000000e+06,2.748849999999999572e+00,2.926666666666666652e-02,2.015684666666666744e+06
1.156000000000000000e+06,2.252569999999999961e+00,2.926666666666666652e-02,2.022214333333333256e+06
1.160000000000000000e+06,2.287656666666666450e+00,2.926666666666666652e-02,2.029066666666666744e+06
1.164000000000000000e+06,2.612769999999999815e+00,2.926666666666666652e-02,2.035888333333333256e+06
1.168000000000000000e+06,2.394093333333333629e+00,2.926666666666666652e-02,2.042654333333333256e+06
1.172000000000000000e+06,3.147993333333332533e+00,2.926666666666666652e-02,2.049732333333333256e+06
1.176000000000000000e+06,2.828546666666666543e+00,2.926666666666666652e-02,2.056680000000000000e+06
1.180000000000000000e+06,3.349950000000000205e+00,3.416666666666666463e-02,2.063680000000000000e+06
1.184000000000000000e+06,2.949553333333333693e+00,3.899999999999999994e-02,2.070551666666666744e+06
1.188000000000000000e+06,3.196680000000000188e+00,2.926666666666666652e-02,2.077373000000000000e+06
1.192000000000000000e+06,3.024923333333333630e+00,3.409999999999999837e-02,2.084439000000000000e+06
1.196000000000000000e+06,3.301903333333333634e+00,2.926666666666666652e-02,2.091413333333333256e+06
1.200000000000000000e+06,2.575743333333333052e+00,2.926666666666666652e-02,2.098385000000000000e+06
1.204000000000000000e+06,2.713703333333333134e+00,2.926666666666666652e-02,2.105038000000000000e+06
1.208000000000000000e+06,2.464183333333333170e+00,2.926666666666666652e-02,2.111879666666666511e+06
1.212000000000000000e+06,2.293209999999999749e+00,2.926666666666666652e-02,2.118521333333333489e+06
1.216000000000000000e+06,2.155786666666666740e+00,2.926666666666666652e-02,2.125354000000000000e+06
1.220000000000000000e+06,2.577179999999999804e+00,3.416666666666666463e-02,2.131830666666666511e+06
1.224000000000000000e+06,2.048669999999999991e+00,2.926666666666666652e-02,2.139087333333333489e+06
1.228000000000000000e+06,2.034106666666666730e+00,2.926666666666666652e-02,2.145822000000000000e+06
1.232000000000000000e+06,1.688579999999999970e+00,2.926666666666666652e-02,2.152893000000000000e+06
1.236000000000000000e+06,2.272250000000000103e+00,3.416666666666666463e-02,2.159651000000000000e+06
1.240000000000000000e+06,1.537956666666666417e+00,3.409999999999999837e-02,2.166769000000000000e+06
1.244000000000000000e+06,1.794603333333333550e+00,3.409999999999999837e-02,2.173873666666666511e+06
1.248000000000000000e+06,1.489136666666666775e+00,2.926666666666666652e-02,2.181052000000000000e+06
1.252000000000000000e+06,1.359990000000000032e+00,3.906666666666666621e-02,2.187672000000000000e+06
1.256000000000000000e+06,1.709743333333333171e+00,3.416666666666666463e-02,2.194609000000000000e+06
1.260000000000000000e+06,1.963599999999999790e+00,2.926666666666666652e-02,2.201249333333333489e+06
1.264000000000000000e+06,1.894673333333333209e+00,3.409999999999999837e-02,2.208099000000000000e+06
1.268000000000000000e+06,1.502756666666666518e+00,2.926666666666666652e-02,2.215072333333333489e+06
1.272000000000000000e+06,2.209383333333333699e+00,2.926666666666666652e-02,2.222114000000000000e+06
1.276000000000000000e+06,1.638330000000000064e+00,2.926666666666666652e-02,2.228649000000000000e+06
1.280000000000000000e+06,2.055926666666666680e+00,3.906666666666666621e-02,2.235805333333333489e+06
1.284000000000000000e+06,1.591293333333333448e+00,3.416666666666666463e-02,2.242659000000000000e+06
1.288000000000000000e+06,1.989546666666666574e+00,3.409999999999999837e-02,2.249832666666666511e+06
1.292000000000000000e+06,2.156749999999999723e+00,2.926666666666666652e-02,2.256475666666666511e+06
1.296000000000000000e+06,2.279866666666666486e+00,2.926666666666666652e-02,2.263884333333333489e+06
1.300000000000000000e+06,2.169149999999999689e+00,2.926666666666666652e-02,2.271371666666666511e+06
1.304000000000000000e+06,2.105120000000000324e+00,3.409999999999999837e-02,2.278532333333333489e+06
1.308000000000000000e+06,2.743026666666666724e+00,3.409999999999999837e-02,2.285470666666666511e+06
1.312000000000000000e+06,2.138680000000000359e+00,2.926666666666666652e-02,2.292573666666666511e+06
1.316000000000000000e+06,2.629760000000000097e+00,2.926666666666666652e-02,2.299844333333333489e+06
1.320000000000000000e+06,2.220599999999999685e+00,3.416666666666666463e-02,2.306535333333333489e+06
1.324000000000000000e+06,3.409426666666666605e+00,3.416666666666666463e-02,2.313532666666666511e+06
1.328000000000000000e+06,1.918900000000000050e+00,2.926666666666666652e-02,2.320375000000000000e+06
1.332000000000000000e+06,1.664493333333333380e+00,3.416666666666666463e-02,2.327257000000000000e+06
1.336000000000000000e+06,2.277306666666666590e+00,3.416666666666666463e-02,2.334200000000000000e+06
1.340000000000000000e+06,3.660686666666666422e+00,3.416666666666666463e-02,2.342080666666666511e+06
1.344000000000000000e+06,3.274083333333333456e+00,3.906666666666666621e-02,2.348165666666666511e+06
1.348000000000000000e+06,2.694813333333333727e+00,3.416666666666666463e-02,2.355149333333333489e+06
1.352000000000000000e+06,2.188839999999999897e+00,3.416666666666666463e-02,2.361875333333333489e+06
1.356000000000000000e+06,2.852826666666666622e+00,3.416666666666666463e-02,2.368722333333333489e+06
1.360000000000000000e+06,4.070806666666666906e+00,3.416666666666666463e-02,2.375656000000000000e+06
1.364000000000000000e+06,2.815110000000000223e+00,3.416666666666666463e-02,2.382565000000000000e+06
1.368000000000000000e+06,2.672390000000000043e+00,2.926666666666666652e-02,2.389417666666666511e+06
1.372000000000000000e+06,3.828556666666666164e+00,3.416666666666666463e-02,2.396121000000000000e+06
1.376000000000000000e+06,1.008679999999999799e+00,2.926666666666666652e-02,2.403258333333333489e+06
1.380000000000000000e+06,1.430649999999999977e+00,3.416666666666666463e-02,2.410291666666666511e+06
1.384000000000000000e+06,9.621633333333333704e-01,3.899999999999999994e-02,2.417245666666666511e+06
1.388000000000000000e+06,1.700450000000000017e+00,3.416666666666666463e-02,2.423954666666666511e+06
1.392000000000000000e+06,2.715766666666666662e+00,3.899999999999999994e-02,2.430943000000000000e+06
1.396000000000000000e+06,1.726793333333333180e+00,2.926666666666666652e-02,2.438005000000000000e+06
1.400000000000000000e+06,1.768023333333333058e+00,3.416666666666666463e-02,2.444871000000000000e+06
1.404000000000000000e+06,1.197920000000000096e+00,2.926666666666666652e-02,2.451842000000000000e+06
1.408000000000000000e+06,1.072323333333333517e+00,3.899999999999999994e-02,2.458618000000000000e+06
1.412000000000000000e+06,1.439250000000000140e+00,3.899999999999999994e-02,2.465674666666666511e+06
1.416000000000000000e+06,1.614299999999999902e-01,3.416666666666666463e-02,2.472602333333333489e+06
1.420000000000000000e+06,1.685299999999999854e-01,3.899999999999999994e-02,2.479276666666666511e+06
1.424000000000000000e+06,1.692233333333333090e-01,3.893333333333332674e-02,2.486219000000000000e+06
1.428000000000000000e+06,1.586566666666666681e-01,3.409999999999999837e-02,2.493226333333333489e+06
1.432000000000000000e+06,1.716966666666666919e-01,3.899999999999999994e-02,2.500064666666666511e+06
1.436000000000000000e+06,1.616199999999999859e-01,3.416666666666666463e-02,2.507042666666666511e+06
1.440000000000000000e+06,1.629466666666666841e-01,3.416666666666666463e-02,2.513965666666666511e+06
1.444000000000000000e+06,1.653833333333333544e-01,3.416666666666666463e-02,2.520970666666666511e+06
1.448000000000000000e+06,1.725266666666666338e-01,3.899999999999999994e-02,2.527619000000000000e+06
1.452000000000000000e+06,1.679900000000000004e-01,3.899999999999999994e-02,2.534654333333333489e+06
1.456000000000000000e+06,1.747033333333333494e-01,3.899999999999999994e-02,2.541960000000000000e+06
1.460000000000000000e+06,1.656533333333333191e-01,3.416666666666666463e-02,2.548963333333333489e+06
1.464000000000000000e+06,1.746733333333333194e-01,3.899999999999999994e-02,2.555959666666666511e+06
1.468000000000000000e+06,1.667533333333333367e-01,3.899999999999999994e-02,2.563044333333333489e+06
1.472000000000000000e+06,1.750199999999999811e-01,3.899999999999999994e-02,2.569785000000000000e+06
1.476000000000000000e+06,1.585000000000000020e-01,3.409999999999999837e-02,2.577038000000000000e+06
1.480000000000000000e+06,1.624866666666666681e-01,3.416666666666666463e-02,2.584115333333333489e+06
1.484000000000000000e+06,1.728966666666666707e-01,3.899999999999999994e-02,2.590974000000000000e+06
1.488000000000000000e+06,1.660366666666666657e-01,3.893333333333332674e-02,2.598025000000000000e+06
1.492000000000000000e+06,1.645066666666666622e-01,3.416666666666666463e-02,2.604891333333333489e+06
1.496000000000000000e+06,1.613666666666666583e-01,3.409999999999999837e-02,2.612013666666666511e+06
1.500000000000000000e+06,1.524366666666666648e-01,2.926666666666666652e-02,2.618955666666666511e+06
1.504000000000000000e+06,1.810833333333333461e-01,4.383333333333333526e-02,2.625961666666666511e+06
1.508000000000000000e+06,1.579366666666666974e-01,3.409999999999999837e-02,2.632860333333333489e+06
1.512000000000000000e+06,1.731633333333333358e-01,3.899999999999999994e-02,2.639638666666666511e+06
1.516000000000000000e+06,1.726333333333333331e-01,3.899999999999999994e-02,2.646831000000000000e+06
1.520000000000000000e+06,1.629833333333333412e-01,3.416666666666666463e-02,2.653824333333333489e+06
1.524000000000000000e+06,1.742599999999999982e-01,4.383333333333333526e-02,2.660743333333333489e+06
1.528000000000000000e+06,1.746866666666666568e-01,3.899999999999999994e-02,2.667867666666666511e+06
1.532000000000000000e+06,1.629366666666666463e-01,3.409999999999999837e-02,2.674657000000000000e+06
1.536000000000000000e+06,1.644466666666666577e-01,3.416666666666666463e-02,2.681620333333333489e+06
1.540000000000000000e+06,1.629466666666666563e-01,3.416666666666666463e-02,2.688648666666666511e+06
1.544000000000000000e+06,1.649299999999999933e-01,3.416666666666666463e-02,2.695515666666666511e+06
1.548000000000000000e+06,1.761033333333333617e-01,4.383333333333333526e-02,2.702382333333333489e+06
1.552000000000000000e+06,1.712299999999999933e-01,3.899999999999999994e-02,2.709273666666666511e+06
1.556000000000000000e+06,1.634799999999999864e-01,3.409999999999999837e-02,2.716064333333333489e+06
1.560000000000000000e+06,1.803333333333333455e-01,4.383333333333333526e-02,2.723200333333333489e+06
1.564000000000000000e+06,1.616733333333333356e-01,3.416666666666666463e-02,2.729550333333333489e+06
1.568000000000000000e+06,1.649233333333333384e-01,3.416666666666666463e-02,2.736385333333333489e+06
1.572000000000000000e+06,1.643466666666666687e-01,3.416666666666666463e-02,2.742868000000000000e+06
1.576000000000000000e+06,1.621833333333333460e-01,3.899999999999999994e-02,2.749384666666666511e+06
1.580000000000000000e+06,1.754799999999999971e-01,3.899999999999999994e-02,2.755894000000000000e+06
1.584000000000000000e+06,1.762666666666666548e-01,3.899999999999999994e-02,2.762559000000000000e+06
1.588000000000000000e+06,1.672566666666666924e-01,3.416666666666666463e-02,2.769428666666666511e+06
1.592000000000000000e+06,1.599533333333333363e-01,3.409999999999999837e-02,2.776282666666666511e+06
1.596000000000000000e+06,1.735299999999999898e-01,3.899999999999999994e-02,2.782977000000000000e+06
1.600000000000000000e+06,1.718766666666666776e-01,3.899999999999999994e-02,2.789248333333333489e+06
1.604000000000000000e+06,1.679233333333333411e-01,3.899999999999999994e-02,2.795538333333333489e+06
1.608000000000000000e+06,1.805533333333333434e-01,4.383333333333333526e-02,2.801950666666666511e+06
1.612000000000000000e+06,1.769966666666666633e-01,4.383333333333333526e-02,2.809003666666666511e+06
1.616000000000000000e+06,1.605499999999999983e-01,3.416666666666666463e-02,2.815689000000000000e+06
1.620000000000000000e+06,1.669466666666666599e-01,3.416666666666666463e-02,2.822237000000000000e+06
1.624000000000000000e+06,1.831899999999999917e-01,4.873333333333332990e-02,2.829201666666666511e+06
1.628000000000000000e+06,1.582699999999999940e-01,3.409999999999999837e-02,2.835902000000000000e+06
1.632000000000000000e+06,1.667800000000000116e-01,3.899999999999999994e-02,2.842537333333333489e+06
1.636000000000000000e+06,1.740199999999999803e-01,3.899999999999999994e-02,2.849095666666666511e+06
1.640000000000000000e+06,1.543566666666666698e-01,2.926666666666666652e-02,2.855321000000000000e+06
1.644000000000000000e+06,1.623400000000000121e-01,3.416666666666666463e-02,2.861954333333333489e+06
1.648000000000000000e+06,1.527300000000000046e-01,2.926666666666666652e-02,2.868429333333333489e+06
1.652000000000000000e+06,1.654966666666666530e-01,3.416666666666666463e-02,2.874994000000000000e+06
1.656000000000000000e+06,1.790299999999999947e-01,4.383333333333333526e-02,2.881473666666666511e+06
1.660000000000000000e+06,1.639666666666666772e-01,3.409999999999999837e-02,2.888113000000000000e+06
1.664000000000000000e+06,1.760533333333333117e-01,4.383333333333333526e-02,2.894559666666666511e+06
1.668000000000000000e+06,1.757766666666666922e-01,3.899999999999999994e-02,2.901172000000000000e+06
1.672000000000000000e+06,1.739199999999999913e-01,3.899999999999999994e-02,2.908022000000000000e+06
1.676000000000000000e+06,1.611133333333333306e-01,3.416666666666666463e-02,2.915742666666666511e+06
1.680000000000000000e+06,1.727299999999999669e-01,3.899999999999999994e-02,2.921211666666666511e+06
1.684000000000000000e+06,1.789033333333333309e-01,4.866666666666666363e-02,2.927830666666666511e+06
1.688000000000000000e+06,1.740433333333333277e-01,3.899999999999999994e-02,2.934855333333333489e+06
1.692000000000000000e+06,1.641366666666666807e-01,3.416666666666666463e-02,2.941297666666666511e+06
1.696000000000000000e+06,1.654066666666666741e-01,3.416666666666666463e-02,2.947977000000000000e+06
1.700000000000000000e+06,1.657566666666666910e-01,3.416666666666666463e-02,2.954490666666666511e+06
1.704000000000000000e+06,1.645999999999999963e-01,3.416666666666666463e-02,2.961214333333333489e+06
1.708000000000000000e+06,1.706166666666666387e-01,3.899999999999999994e-02,2.968019666666666511e+06
1.712000000000000000e+06,1.736900000000000110e-01,3.899999999999999994e-02,2.974660333333333489e+06
1.716000000000000000e+06,1.634899999999999964e-01,3.416666666666666463e-02,2.981078666666666511e+06
1.720000000000000000e+06,1.659066666666666467e-01,3.416666666666666463e-02,2.987868000000000000e+06
1.724000000000000000e+06,1.697333333333333194e-01,3.899999999999999994e-02,2.994435000000000000e+06
1.728000000000000000e+06,1.692399999999999738e-01,3.899999999999999994e-02,3.000810333333333489e+06
1.732000000000000000e+06,1.819866666666666577e-01,4.390000000000000152e-02,3.007169333333333489e+06
1.736000000000000000e+06,1.704766666666666930e-01,3.906666666666666621e-02,3.013682666666666511e+06
1.740000000000000000e+06,1.665533333333333310e-01,3.899999999999999994e-02,3.020029333333333489e+06
1.744000000000000000e+06,1.647266666666666601e-01,3.416666666666666463e-02,3.026920666666666511e+06
1.748000000000000000e+06,1.625233333333333252e-01,3.416666666666666463e-02,3.033601333333333489e+06
1.752000000000000000e+06,1.731566666666667087e-01,3.899999999999999994e-02,3.040300333333333489e+06
1.756000000000000000e+06,1.792033333333332978e-01,4.383333333333333526e-02,3.047008333333333489e+06
1.760000000000000000e+06,1.674566666666666703e-01,3.416666666666666463e-02,3.053288000000000000e+06
1.764000000000000000e+06,1.695233333333333314e-01,3.416666666666666463e-02,3.059732000000000000e+06
1.768000000000000000e+06,1.702100000000000002e-01,3.899999999999999994e-02,3.066394000000000000e+06
1.772000000000000000e+06,1.622999999999999998e-01,3.416666666666666463e-02,3.072968000000000000e+06
1.776000000000000000e+06,1.818833333333333135e-01,4.383333333333333526e-02,3.079322000000000000e+06
1.780000000000000000e+06,1.839800000000000046e-01,4.383333333333333526e-02,3.085564000000000000e+06
1.784000000000000000e+06,1.808533333333333104e-01,4.383333333333333526e-02,3.092186666666666511e+06
1.788000000000000000e+06,1.782799999999999940e-01,4.383333333333333526e-02,3.099083000000000000e+06
1.792000000000000000e+06,1.854900000000000160e-01,4.383333333333333526e-02,3.105533000000000000e+06
1.796000000000000000e+06,1.623933333333333340e-01,3.409999999999999837e-02,3.111960666666666511e+06
1.800000000000000000e+06,1.616933333333333278e-01,3.416666666666666463e-02,3.118687000000000000e+06
1.804000000000000000e+06,1.636999999999999844e-01,3.416666666666666463e-02,3.125215000000000000e+06
1.808000000000000000e+06,1.637999999999999734e-01,3.416666666666666463e-02,3.132093000000000000e+06
1.812000000000000000e+06,1.708033333333333348e-01,3.899999999999999994e-02,3.138539000000000000e+06
1.816000000000000000e+06,1.799699999999999911e-01,4.383333333333333526e-02,3.145239666666666511e+06
1.820000000000000000e+06,1.826966666666666461e-01,4.383333333333333526e-02,3.151867666666666511e+06
1.824000000000000000e+06,1.728633333333333411e-01,3.899999999999999994e-02,3.158483000000000000e+06
1.828000000000000000e+06,1.727199999999999847e-01,3.899999999999999994e-02,3.165086333333333489e+06
1.832000000000000000e+06,1.663833333333333275e-01,3.416666666666666463e-02,3.171834333333333489e+06
1.836000000000000000e+06,1.562833333333333297e-01,2.926666666666666652e-02,3.178736000000000000e+06
1.840000000000000000e+06,1.821766666666666534e-01,3.906666666666666621e-02,3.185493666666666511e+06
1.844000000000000000e+06,1.737100000000000311e-01,3.899999999999999994e-02,3.192022000000000000e+06
1.848000000000000000e+06,1.818800000000000139e-01,3.906666666666666621e-02,3.198225333333333489e+06
1.852000000000000000e+06,1.842399999999999871e-01,4.390000000000000152e-02,3.204924666666666511e+06
1.856000000000000000e+06,1.903366666666666818e-01,4.390000000000000152e-02,3.211490666666666511e+06
1.860000000000000000e+06,1.888600000000000001e-01,4.873333333333332990e-02,3.217587000000000000e+06
1.864000000000000000e+06,1.991066666666666818e-01,4.873333333333332990e-02,3.223981666666666511e+06
1.868000000000000000e+06,2.034133333333333071e-01,5.356666666666667215e-02,3.230412666666666511e+06
1.872000000000000000e+06,2.076666666666666661e-01,5.356666666666667215e-02,3.237077333333333489e+06
1.876000000000000000e+06,1.707466666666666855e-01,3.899999999999999994e-02,3.243598333333333489e+06
1.880000000000000000e+06,1.609966666666666490e-01,3.409999999999999837e-02,3.250024333333333489e+06
1.884000000000000000e+06,1.529766666666666775e-01,2.926666666666666652e-02,3.256404333333333489e+06
1.888000000000000000e+06,1.703866666666666863e-01,3.416666666666666463e-02,3.263003333333333489e+06
1.892000000000000000e+06,1.762666666666666548e-01,4.389999999999999458e-02,3.269514000000000000e+06


==> data/spam/ep-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,3.196466666666666900e-01,1.264566666666666617e-01,2.318233333333333212e+04
5.000000000000000000e+00,1.389266666666666705e-01,5.342333333333332962e-02,1.383963333333333430e+05
1.000000000000000000e+01,1.693633333333333102e-01,4.376333333333332770e-02,2.497330000000000000e+05
1.500000000000000000e+01,1.435333333333333183e-01,4.859333333333332866e-02,3.595806666666666861e+05
2.000000000000000000e+01,1.478000000000000147e-01,4.376333333333332770e-02,4.694963333333333139e+05
2.500000000000000000e+01,1.341733333333333389e-01,4.859333333333332866e-02,5.787253333333333721e+05
3.000000000000000000e+01,1.363000000000000045e-01,4.383666666666666267e-02,6.869593333333333721e+05
3.500000000000000000e+01,1.428766666666666796e-01,5.356999999999999956e-02,7.958866666666666279e+05
4.000000000000000000e+01,1.391133333333333111e-01,4.873999999999999860e-02,9.055086666666666279e+05
4.500000000000000000e+01,1.341900000000000037e-01,6.805999999999999550e-02,1.015976000000000000e+06
5.000000000000000000e+01,1.354400000000000048e-01,4.866666666666666363e-02,1.128305333333333256e+06
5.500000000000000000e+01,1.579366666666666974e-01,6.315666666666665263e-02,1.239221000000000000e+06
6.000000000000000000e+01,1.409766666666666668e-01,4.383666666666666267e-02,1.347725666666666744e+06
6.500000000000000000e+01,1.459933333333333361e-01,5.349666666666666459e-02,1.456085666666666744e+06
7.000000000000000000e+01,1.452499999999999902e-01,5.349666666666666459e-02,1.565858666666666744e+06
7.500000000000000000e+01,1.303233333333333466e-01,4.866666666666666363e-02,1.675735333333333256e+06
8.000000000000000000e+01,1.257266666666666810e-01,4.376333333333332770e-02,1.786770666666666744e+06
8.500000000000000000e+01,1.439533333333333498e-01,5.349666666666666459e-02,1.896571000000000000e+06
9.000000000000000000e+01,1.515766666666666651e-01,5.349666666666666459e-02,2.005354000000000000e+06
9.500000000000000000e+01,1.277366666666666650e-01,3.893333333333332674e-02,2.113805666666666511e+06
1.000000000000000000e+02,1.423200000000000021e-01,5.349666666666666459e-02,2.223369000000000000e+06
1.050000000000000000e+02,1.405966666666666753e-01,5.832666666666666555e-02,2.331681666666666511e+06
1.100000000000000000e+02,1.387866666666666693e-01,4.383666666666666267e-02,2.440682666666666511e+06
1.150000000000000000e+02,1.361766666666666681e-01,6.798666666666665359e-02,2.550998333333333489e+06
1.200000000000000000e+02,1.328733333333333155e-01,5.847000000000000114e-02,2.660624333333333489e+06
1.250000000000000000e+02,1.298933333333333329e-01,4.383666666666666267e-02,2.772131666666666511e+06
1.300000000000000000e+02,1.378166666666666706e-01,5.840000000000000052e-02,2.882187666666666511e+06
1.350000000000000000e+02,1.264533333333333343e-01,5.840000000000000052e-02,2.992311333333333489e+06
1.400000000000000000e+02,1.362966666666666493e-01,6.315666666666666651e-02,3.103017000000000000e+06
1.450000000000000000e+02,1.325166666666666715e-01,5.349666666666666459e-02,3.214366000000000000e+06
1.500000000000000000e+02,1.423066666666666646e-01,5.349666666666666459e-02,3.324546000000000000e+06
1.550000000000000000e+02,1.340766666666666496e-01,6.315666666666666651e-02,3.434596666666666511e+06
1.600000000000000000e+02,1.215366666666666678e-01,5.349666666666666459e-02,3.546243000000000000e+06


==> data/spam/ep-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.521200000000000330e-01,3.689933333333333398e-01,4.428600000000000000e+04
5.000000000000000000e+00,1.192766666666666558e-01,4.376333333333332770e-02,2.635553333333333139e+05
1.000000000000000000e+01,1.468033333333333412e-01,4.383666666666666267e-02,4.842713333333333139e+05
1.500000000000000000e+01,1.362733333333333297e-01,5.349666666666666459e-02,7.020706666666666279e+05
2.000000000000000000e+01,1.651266666666666716e-01,4.376333333333332770e-02,9.212196666666666279e+05
2.500000000000000000e+01,1.295966666666666656e-01,4.383666666666666267e-02,1.139521333333333256e+06
3.000000000000000000e+01,1.455399999999999749e-01,6.798999999999999488e-02,1.356813333333333256e+06
3.500000000000000000e+01,1.309066666666666712e-01,6.315666666666666651e-02,1.576303333333333256e+06
4.000000000000000000e+01,1.309066666666666712e-01,5.349666666666666459e-02,1.793561333333333256e+06
4.500000000000000000e+01,1.244066666666666654e-01,4.383666666666666267e-02,2.012287333333333256e+06
5.000000000000000000e+01,1.220200000000000035e-01,4.383666666666666267e-02,2.231067000000000000e+06
5.500000000000000000e+01,1.360166666666666746e-01,4.866666666666666363e-02,2.450771666666666511e+06
6.000000000000000000e+01,1.287300000000000111e-01,5.349666666666666459e-02,2.670500666666666511e+06
6.500000000000000000e+01,1.259133333333333216e-01,5.349666666666666459e-02,2.888217666666666511e+06
7.000000000000000000e+01,1.212666666666666754e-01,4.383666666666666267e-02,3.107032666666666511e+06
7.500000000000000000e+01,1.183033333333333159e-01,5.349666666666666459e-02,3.326976000000000000e+06
8.000000000000000000e+01,1.220166666666666622e-01,5.349666666666666459e-02,3.543049333333333489e+06


==> data/spam/noback-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,2.576733333333333653e-01,6.666666666666666574e-02,2.062300000000000000e+04
2.000000000000000000e+00,2.576733333333333653e-01,5.666666666666667074e-02,4.635033333333333576e+04
4.000000000000000000e+00,3.817933333333332624e-01,6.333333333333333870e-02,7.192133333333332848e+04
6.000000000000000000e+00,5.095100000000000184e-01,6.666666666666666574e-02,9.788233333333332848e+04
8.000000000000000000e+00,4.799299999999999677e-01,7.000000000000000666e-02,1.235876666666666715e+05
1.000000000000000000e+01,4.664800000000000058e-01,8.000000000000000167e-02,1.510103333333333430e+05
1.200000000000000000e+01,4.687666666666666093e-01,8.000000000000000167e-02,1.801163333333333430e+05
1.400000000000000000e+01,4.069233333333333036e-01,8.666666666666666963e-02,2.125086666666666570e+05
1.600000000000000000e+01,4.159766666666666612e-01,8.666666666666666963e-02,2.381373333333333430e+05
1.800000000000000000e+01,4.152366666666666428e-01,8.666666666666666963e-02,2.637776666666666861e+05
2.000000000000000000e+01,4.061133333333333262e-01,8.666666666666666963e-02,2.893210000000000000e+05
2.200000000000000000e+01,4.019099999999999895e-01,8.666666666666666963e-02,3.149446666666666861e+05
2.400000000000000000e+01,4.007266666666666755e-01,8.000000000000000167e-02,3.405293333333333139e+05
2.600000000000000000e+01,3.861000000000000543e-01,8.666666666666666963e-02,3.661576666666666861e+05
2.800000000000000000e+01,3.961766666666666770e-01,8.000000000000000167e-02,3.917500000000000000e+05
3.000000000000000000e+01,3.976333333333333386e-01,8.000000000000000167e-02,4.173650000000000000e+05
3.200000000000000000e+01,3.999733333333332919e-01,8.000000000000000167e-02,4.429970000000000000e+05
3.400000000000000000e+01,3.966966666666666974e-01,8.000000000000000167e-02,4.686806666666666861e+05
3.600000000000000000e+01,3.984733333333332905e-01,8.000000000000000167e-02,4.942720000000000000e+05
3.800000000000000000e+01,3.934500000000000219e-01,8.000000000000000167e-02,5.199353333333333139e+05
4.000000000000000000e+01,3.936233333333333806e-01,8.666666666666666963e-02,5.455536666666666279e+05
4.200000000000000000e+01,3.668666666666666742e-01,8.000000000000000167e-02,5.710740000000000000e+05
4.400000000000000000e+01,3.700433333333333352e-01,9.000000000000001055e-02,5.964566666666666279e+05
4.600000000000000000e+01,3.756499999999999839e-01,8.000000000000000167e-02,6.223773333333333721e+05
4.800000000000000000e+01,3.596799999999999997e-01,8.000000000000000167e-02,6.478750000000000000e+05
5.000000000000000000e+01,3.629433333333333400e-01,8.000000000000000167e-02,6.734703333333333721e+05
5.200000000000000000e+01,3.850233333333333285e-01,1.000000000000000194e-01,6.989506666666666279e+05
5.400000000000000000e+01,3.766200000000000103e-01,1.000000000000000194e-01,7.245553333333333721e+05
5.600000000000000000e+01,3.752533333333333831e-01,8.000000000000000167e-02,7.500920000000000000e+05
5.800000000000000000e+01,3.762800000000000034e-01,8.000000000000000167e-02,7.756366666666666279e+05
6.000000000000000000e+01,3.657866666666666489e-01,8.000000000000000167e-02,8.011713333333333721e+05
6.200000000000000000e+01,3.702633333333333332e-01,8.000000000000000167e-02,8.267803333333333721e+05
6.400000000000000000e+01,3.779333333333332878e-01,8.000000000000000167e-02,8.521170000000000000e+05
6.600000000000000000e+01,3.428033333333333488e-01,8.666666666666666963e-02,8.775446666666666279e+05
6.800000000000000000e+01,3.554433333333333334e-01,8.000000000000000167e-02,9.029320000000000000e+05
7.000000000000000000e+01,3.604733333333333678e-01,8.666666666666666963e-02,9.284826666666666279e+05
7.200000000000000000e+01,3.345299999999999940e-01,7.666666666666667462e-02,9.540623333333333721e+05
7.400000000000000000e+01,3.425533333333333208e-01,7.666666666666667462e-02,9.796426666666666279e+05
7.600000000000000000e+01,3.547499999999999543e-01,7.666666666666667462e-02,1.005457666666666628e+06
7.800000000000000000e+01,3.452299999999999813e-01,7.666666666666667462e-02,1.031100333333333372e+06
8.000000000000000000e+01,3.524899999999999700e-01,7.666666666666667462e-02,1.056633333333333256e+06
8.200000000000000000e+01,3.600833333333333108e-01,8.333333333333332871e-02,1.082128666666666744e+06
8.400000000000000000e+01,3.444100000000000494e-01,7.666666666666667462e-02,1.107517666666666744e+06
8.600000000000000000e+01,3.519599999999999951e-01,7.666666666666667462e-02,1.133134333333333256e+06
8.800000000000000000e+01,3.461066666666666181e-01,8.333333333333332871e-02,1.158470666666666744e+06
9.000000000000000000e+01,3.421766666666666290e-01,7.666666666666667462e-02,1.183955000000000000e+06
9.200000000000000000e+01,3.378566666666666940e-01,8.333333333333332871e-02,1.209280333333333256e+06
9.400000000000000000e+01,3.402533333333332966e-01,7.666666666666667462e-02,1.234798666666666744e+06
9.600000000000000000e+01,3.406633333333333735e-01,8.333333333333332871e-02,1.260216333333333256e+06
9.800000000000000000e+01,3.427100000000000146e-01,8.333333333333332871e-02,1.285857333333333256e+06
1.000000000000000000e+02,3.476766666666666339e-01,8.333333333333332871e-02,1.311353000000000000e+06
1.020000000000000000e+02,3.491133333333333311e-01,8.333333333333332871e-02,1.340320333333333256e+06
1.040000000000000000e+02,3.193466666666666676e-01,8.333333333333332871e-02,1.365813333333333256e+06
1.060000000000000000e+02,3.168500000000000205e-01,8.333333333333332871e-02,1.391327666666666744e+06
1.080000000000000000e+02,3.076200000000000045e-01,8.333333333333332871e-02,1.416824333333333256e+06
1.100000000000000000e+02,3.148000000000000242e-01,8.333333333333332871e-02,1.443976666666666744e+06
1.120000000000000000e+02,3.172933333333333716e-01,8.333333333333332871e-02,1.469392000000000000e+06
1.140000000000000000e+02,2.995833333333333126e-01,8.333333333333332871e-02,1.496713000000000000e+06
1.160000000000000000e+02,3.133433333333333626e-01,8.333333333333332871e-02,1.522059000000000000e+06
1.180000000000000000e+02,3.112066666666666870e-01,8.333333333333332871e-02,1.549258333333333256e+06
1.200000000000000000e+02,3.102666666666666906e-01,8.333333333333332871e-02,1.578305666666666744e+06
1.220000000000000000e+02,3.068366666666666465e-01,8.333333333333332871e-02,1.605494666666666744e+06
1.240000000000000000e+02,3.054366666666666341e-01,8.333333333333332871e-02,1.632745000000000000e+06
1.260000000000000000e+02,3.003833333333333355e-01,8.333333333333332871e-02,1.660037000000000000e+06
1.280000000000000000e+02,3.012233333333333429e-01,8.333333333333332871e-02,1.685483333333333256e+06
1.300000000000000000e+02,3.021866666666666590e-01,8.333333333333332871e-02,1.712691333333333256e+06
1.320000000000000000e+02,3.015366666666666196e-01,8.333333333333332871e-02,1.738156000000000000e+06
1.340000000000000000e+02,2.976866666666666550e-01,8.333333333333332871e-02,1.765400333333333256e+06
1.360000000000000000e+02,3.001833333333333020e-01,8.333333333333332871e-02,1.790912666666666744e+06
1.380000000000000000e+02,2.956300000000000039e-01,8.333333333333332871e-02,1.818174000000000000e+06
1.400000000000000000e+02,3.010466666666666291e-01,8.333333333333332871e-02,1.843637333333333256e+06
1.420000000000000000e+02,2.957433333333333025e-01,8.333333333333332871e-02,1.870773333333333256e+06
1.440000000000000000e+02,3.047533333333333205e-01,8.333333333333332871e-02,1.896072000000000000e+06
1.460000000000000000e+02,2.979166666666666630e-01,8.333333333333332871e-02,1.921785333333333256e+06
1.480000000000000000e+02,3.079933333333333412e-01,8.333333333333332871e-02,1.947068333333333256e+06
1.500000000000000000e+02,2.967166666666666841e-01,8.333333333333332871e-02,1.974194000000000000e+06
1.520000000000000000e+02,2.916066666666666807e-01,8.333333333333332871e-02,1.999760333333333256e+06
1.540000000000000000e+02,2.962400000000000033e-01,8.333333333333332871e-02,2.025361666666666744e+06
1.560000000000000000e+02,2.930066666666666375e-01,8.333333333333332871e-02,2.050811000000000000e+06
1.580000000000000000e+02,2.954100000000000059e-01,8.333333333333332871e-02,2.077999333333333256e+06
1.600000000000000000e+02,2.921066666666666811e-01,8.333333333333332871e-02,2.105089333333333489e+06
1.620000000000000000e+02,2.957766666666666322e-01,8.333333333333332871e-02,2.130696333333333489e+06
1.640000000000000000e+02,2.918166666666666687e-01,8.333333333333332871e-02,2.157867333333333489e+06
1.660000000000000000e+02,2.991166666666666418e-01,8.333333333333332871e-02,2.183331000000000000e+06
1.680000000000000000e+02,2.896366666666666534e-01,8.333333333333332871e-02,2.208865000000000000e+06
1.700000000000000000e+02,2.938200000000000256e-01,8.333333333333332871e-02,2.234360333333333489e+06
1.720000000000000000e+02,2.885666666666666380e-01,8.333333333333332871e-02,2.259708000000000000e+06
1.740000000000000000e+02,2.923599999999999532e-01,8.333333333333332871e-02,2.286830000000000000e+06
1.760000000000000000e+02,2.888999999999999901e-01,8.333333333333332871e-02,2.313994000000000000e+06
1.780000000000000000e+02,2.936266666666666469e-01,8.333333333333332871e-02,2.339612333333333489e+06
1.800000000000000000e+02,2.889566666666666950e-01,8.333333333333332871e-02,2.366770000000000000e+06
1.820000000000000000e+02,2.906000000000000250e-01,8.333333333333332871e-02,2.392258000000000000e+06
1.840000000000000000e+02,2.874899999999999678e-01,7.666666666666667462e-02,2.417627000000000000e+06
1.860000000000000000e+02,2.851799999999999891e-01,8.333333333333332871e-02,2.444871000000000000e+06
1.880000000000000000e+02,2.875699999999999923e-01,7.666666666666667462e-02,2.470426000000000000e+06
1.900000000000000000e+02,2.871833333333333460e-01,8.333333333333332871e-02,2.495882666666666511e+06
1.920000000000000000e+02,2.880900000000000127e-01,7.666666666666667462e-02,2.521480666666666511e+06
1.940000000000000000e+02,2.862933333333333441e-01,8.333333333333332871e-02,2.548641333333333489e+06
1.960000000000000000e+02,2.884899999999999687e-01,7.666666666666667462e-02,2.574346333333333489e+06
1.980000000000000000e+02,2.865400000000000169e-01,8.333333333333332871e-02,2.599908666666666511e+06
2.000000000000000000e+02,2.864533333333332821e-01,7.666666666666667462e-02,2.625491000000000000e+06
2.020000000000000000e+02,2.848499999999999921e-01,7.666666666666667462e-02,2.652753333333333489e+06
2.040000000000000000e+02,2.870166666666666977e-01,7.666666666666667462e-02,2.678168000000000000e+06
2.060000000000000000e+02,2.854766666666666564e-01,8.333333333333332871e-02,2.703768333333333489e+06
2.080000000000000000e+02,2.852600000000000136e-01,7.666666666666667462e-02,2.729174666666666511e+06
2.100000000000000000e+02,2.838899999999999757e-01,7.666666666666667462e-02,2.756360333333333489e+06
2.120000000000000000e+02,2.858566666666666478e-01,7.666666666666667462e-02,2.781880333333333489e+06
2.140000000000000000e+02,2.820133333333332826e-01,8.333333333333332871e-02,2.809177000000000000e+06
2.160000000000000000e+02,2.850900000000000101e-01,7.666666666666667462e-02,2.834529666666666511e+06
2.180000000000000000e+02,2.825866666666666527e-01,7.666666666666667462e-02,2.861877333333333489e+06
2.200000000000000000e+02,2.890900000000000136e-01,7.666666666666667462e-02,2.887216333333333489e+06
2.220000000000000000e+02,2.836566666666666681e-01,7.666666666666667462e-02,2.914437333333333489e+06
2.240000000000000000e+02,2.850666666666666349e-01,7.666666666666667462e-02,2.939776333333333489e+06
2.260000000000000000e+02,2.818433333333332791e-01,7.666666666666667462e-02,2.968750666666666511e+06
2.280000000000000000e+02,2.845199999999999951e-01,7.666666666666667462e-02,2.994188666666666511e+06
2.300000000000000000e+02,2.780633333333333290e-01,8.333333333333332871e-02,3.021425000000000000e+06
2.320000000000000000e+02,2.820500000000000229e-01,7.666666666666667462e-02,3.046991000000000000e+06
2.340000000000000000e+02,2.769566666666666843e-01,7.666666666666667462e-02,3.074358666666666511e+06
2.360000000000000000e+02,2.802000000000000046e-01,7.666666666666667462e-02,3.099804333333333489e+06
2.380000000000000000e+02,2.748200000000000087e-01,7.666666666666667462e-02,3.127055333333333489e+06
2.400000000000000000e+02,2.790499999999999647e-01,7.666666666666667462e-02,3.152467000000000000e+06
2.420000000000000000e+02,2.764033333333333342e-01,7.666666666666667462e-02,3.179713000000000000e+06
2.440000000000000000e+02,2.797400000000000442e-01,7.666666666666667462e-02,3.205318666666666511e+06
2.460000000000000000e+02,2.765299999999999980e-01,7.666666666666667462e-02,3.232590333333333489e+06
2.480000000000000000e+02,2.806899999999999396e-01,7.666666666666667462e-02,3.258032000000000000e+06
2.500000000000000000e+02,2.754433333333333178e-01,7.666666666666667462e-02,3.285364666666666511e+06
2.520000000000000000e+02,2.789733333333333509e-01,7.666666666666667462e-02,3.311031333333333489e+06
2.540000000000000000e+02,2.771633333333333726e-01,7.666666666666667462e-02,3.336601000000000000e+06
2.560000000000000000e+02,2.787066666666666581e-01,7.666666666666667462e-02,3.362027000000000000e+06
2.580000000000000000e+02,2.769199999999999995e-01,7.666666666666667462e-02,3.387542333333333489e+06
2.600000000000000000e+02,2.798866666666666725e-01,7.666666666666667462e-02,3.413035000000000000e+06
2.620000000000000000e+02,2.754833333333333023e-01,7.666666666666667462e-02,3.438481333333333489e+06
2.640000000000000000e+02,2.781033333333333135e-01,7.666666666666667462e-02,3.463886000000000000e+06
2.660000000000000000e+02,2.752399999999999847e-01,7.666666666666667462e-02,3.489589666666666511e+06
2.680000000000000000e+02,2.782566666666666522e-01,7.666666666666667462e-02,3.515029000000000000e+06
2.700000000000000000e+02,2.761833333333332807e-01,7.666666666666667462e-02,3.540602666666666511e+06
2.720000000000000000e+02,2.793499999999999872e-01,7.666666666666667462e-02,3.566155333333333489e+06


==> data/spam/noback-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,1.916666666666666519e-01,5.666666666666666380e-02,3.114566666666666788e+04
2.000000000000000000e+00,2.291366666666666552e-01,5.333333333333333676e-02,6.990400000000000000e+04
4.000000000000000000e+00,3.877033333333333442e-01,5.333333333333333676e-02,1.083850000000000000e+05
6.000000000000000000e+00,5.410666666666666957e-01,6.333333333333333870e-02,1.467153333333333430e+05
8.000000000000000000e+00,6.091900000000000093e-01,8.000000000000000167e-02,1.850853333333333430e+05
1.000000000000000000e+01,5.064833333333332854e-01,7.666666666666667462e-02,2.237573333333333430e+05
1.200000000000000000e+01,5.309233333333333027e-01,8.333333333333332871e-02,2.648580000000000000e+05
1.400000000000000000e+01,5.081933333333333858e-01,7.666666666666667462e-02,3.033876666666666861e+05
1.600000000000000000e+01,5.183200000000000029e-01,7.333333333333333370e-02,3.417913333333333139e+05
1.800000000000000000e+01,5.145800000000000374e-01,7.333333333333333370e-02,3.802556666666666861e+05
2.000000000000000000e+01,5.202966666666667406e-01,7.333333333333333370e-02,4.185883333333333139e+05
2.200000000000000000e+01,5.226533333333333031e-01,7.333333333333333370e-02,4.573720000000000000e+05
2.400000000000000000e+01,5.208099999999999952e-01,7.333333333333333370e-02,4.959046666666666861e+05
2.600000000000000000e+01,5.226966666666666983e-01,7.333333333333333370e-02,5.345386666666666279e+05
2.800000000000000000e+01,5.199333333333333584e-01,7.333333333333333370e-02,5.731750000000000000e+05
3.000000000000000000e+01,5.216733333333333222e-01,7.333333333333333370e-02,6.118273333333333721e+05
3.200000000000000000e+01,5.192333333333333245e-01,7.333333333333333370e-02,6.504243333333333721e+05
3.400000000000000000e+01,5.201866666666665751e-01,7.333333333333333370e-02,6.890486666666666279e+05
3.600000000000000000e+01,5.186800000000000299e-01,7.333333333333333370e-02,7.274623333333333721e+05
3.800000000000000000e+01,5.194100000000000383e-01,7.333333333333333370e-02,7.661290000000000000e+05
4.000000000000000000e+01,5.178833333333332511e-01,7.333333333333333370e-02,8.047456666666666279e+05
4.200000000000000000e+01,5.188066666666667492e-01,7.333333333333333370e-02,8.435316666666666279e+05
4.400000000000000000e+01,5.179399999999999560e-01,7.333333333333333370e-02,8.819826666666666279e+05
4.600000000000000000e+01,5.197866666666666191e-01,7.666666666666667462e-02,9.206156666666666279e+05
4.800000000000000000e+01,5.251899999999999347e-01,7.666666666666667462e-02,9.589926666666666279e+05
5.000000000000000000e+01,5.258033333333332893e-01,7.666666666666667462e-02,9.976053333333333721e+05
5.200000000000000000e+01,5.238133333333333530e-01,8.666666666666666963e-02,1.036036333333333372e+06
5.400000000000000000e+01,5.247266666666666746e-01,8.666666666666666963e-02,1.074785333333333256e+06
5.600000000000000000e+01,5.131400000000000405e-01,9.333333333333333759e-02,1.113227333333333256e+06
5.800000000000000000e+01,5.181900000000000395e-01,9.333333333333333759e-02,1.151857333333333256e+06
6.000000000000000000e+01,5.200500000000000123e-01,9.333333333333333759e-02,1.190543666666666744e+06
6.200000000000000000e+01,5.205666666666666220e-01,9.666666666666667851e-02,1.229484666666666744e+06
6.400000000000000000e+01,5.224433333333333707e-01,9.666666666666667851e-02,1.268028666666666744e+06
6.600000000000000000e+01,5.210166666666666835e-01,7.333333333333333370e-02,1.309116000000000000e+06
6.800000000000000000e+01,5.231133333333333191e-01,7.333333333333333370e-02,1.347658000000000000e+06
7.000000000000000000e+01,5.239300000000000068e-01,7.333333333333333370e-02,1.386379000000000000e+06
7.200000000000000000e+01,5.283533333333333415e-01,7.333333333333333370e-02,1.424881666666666744e+06
7.400000000000000000e+01,5.231000000000000094e-01,7.333333333333333370e-02,1.463647000000000000e+06
7.600000000000000000e+01,5.258666666666665934e-01,7.333333333333333370e-02,1.502173000000000000e+06
7.800000000000000000e+01,5.247933333333333339e-01,7.666666666666667462e-02,1.540662000000000000e+06
8.000000000000000000e+01,5.263033333333333452e-01,7.333333333333333370e-02,1.579603333333333256e+06
8.200000000000000000e+01,5.227100000000000080e-01,7.333333333333333370e-02,1.618259333333333256e+06
8.400000000000000000e+01,5.246199999999999752e-01,7.333333333333333370e-02,1.657111000000000000e+06
8.600000000000000000e+01,5.250899999999999457e-01,7.333333333333333370e-02,1.695850000000000000e+06
8.800000000000000000e+01,5.262166666666666659e-01,7.333333333333333370e-02,1.734298000000000000e+06
9.000000000000000000e+01,5.292266666666666231e-01,7.333333333333333370e-02,1.773201333333333256e+06
9.200000000000000000e+01,5.181000000000000050e-01,7.333333333333333370e-02,1.811738666666666744e+06
9.400000000000000000e+01,5.246266666666666856e-01,7.333333333333333370e-02,1.850405333333333256e+06
9.600000000000000000e+01,5.268766666666666598e-01,7.333333333333333370e-02,1.888965000000000000e+06
9.800000000000000000e+01,5.180633333333332091e-01,7.333333333333333370e-02,1.927654333333333256e+06
1.000000000000000000e+02,5.201966666666666406e-01,8.000000000000000167e-02,1.966095333333333256e+06
1.020000000000000000e+02,5.185533333333333106e-01,7.333333333333333370e-02,2.004692000000000000e+06
1.040000000000000000e+02,5.155433333333333534e-01,7.333333333333333370e-02,2.043181000000000000e+06
1.060000000000000000e+02,5.154566666666666741e-01,7.333333333333333370e-02,2.081844666666666744e+06
1.080000000000000000e+02,5.151833333333334375e-01,7.333333333333333370e-02,2.120324000000000000e+06
1.100000000000000000e+02,5.128166666666666984e-01,7.333333333333333370e-02,2.158847000000000000e+06
1.120000000000000000e+02,5.131633333333333047e-01,7.333333333333333370e-02,2.197418000000000000e+06
1.140000000000000000e+02,5.133166666666666433e-01,7.333333333333333370e-02,2.235992333333333489e+06
1.160000000000000000e+02,4.984966666666666435e-01,7.333333333333333370e-02,2.274351000000000000e+06
1.180000000000000000e+02,5.025333333333333874e-01,7.666666666666667462e-02,2.315552333333333489e+06
1.200000000000000000e+02,5.169033333333332703e-01,7.333333333333333370e-02,2.359193666666666511e+06
1.220000000000000000e+02,5.122766666666667135e-01,7.666666666666667462e-02,2.398064666666666511e+06
1.240000000000000000e+02,5.100033333333332530e-01,7.333333333333333370e-02,2.436418666666666511e+06
1.260000000000000000e+02,5.038733333333332842e-01,8.333333333333332871e-02,2.475286666666666511e+06
1.280000000000000000e+02,5.093733333333333446e-01,8.333333333333332871e-02,2.513537000000000000e+06
1.300000000000000000e+02,5.082766666666667099e-01,7.666666666666667462e-02,2.552118666666666511e+06
1.320000000000000000e+02,5.059733333333332750e-01,9.000000000000001055e-02,2.590591000000000000e+06
1.340000000000000000e+02,5.019233333333333880e-01,8.333333333333332871e-02,2.629278000000000000e+06
1.360000000000000000e+02,5.011966666666666237e-01,8.333333333333332871e-02,2.670426666666666511e+06
1.380000000000000000e+02,5.036733333333333062e-01,8.000000000000000167e-02,2.709049333333333489e+06
1.400000000000000000e+02,4.985066666666666535e-01,8.333333333333332871e-02,2.747344666666666511e+06
1.420000000000000000e+02,5.020466666666666411e-01,8.333333333333332871e-02,2.788397333333333489e+06
1.440000000000000000e+02,5.069766666666666310e-01,8.333333333333332871e-02,2.826647333333333489e+06
1.460000000000000000e+02,5.051533333333333431e-01,8.000000000000000167e-02,2.865249000000000000e+06
1.480000000000000000e+02,5.029200000000000337e-01,8.333333333333332871e-02,2.903833333333333489e+06
1.500000000000000000e+02,5.042233333333333567e-01,8.000000000000000167e-02,2.942487333333333489e+06
1.520000000000000000e+02,5.049500000000000099e-01,8.333333333333332871e-02,2.981010000000000000e+06
1.540000000000000000e+02,5.019233333333333880e-01,8.000000000000000167e-02,3.019595666666666511e+06
1.560000000000000000e+02,5.024766666666666826e-01,8.333333333333332871e-02,3.058143666666666511e+06
1.580000000000000000e+02,5.027733333333332943e-01,8.000000000000000167e-02,3.096746666666666511e+06
1.600000000000000000e+02,4.935133333333333039e-01,7.333333333333333370e-02,3.135288333333333489e+06
1.620000000000000000e+02,4.982133333333333414e-01,7.333333333333333370e-02,3.173783000000000000e+06
1.640000000000000000e+02,4.943600000000000771e-01,7.666666666666667462e-02,3.214979333333333489e+06
1.660000000000000000e+02,4.955833333333332646e-01,7.333333333333333370e-02,3.253531000000000000e+06
1.680000000000000000e+02,4.912399999999999545e-01,7.666666666666667462e-02,3.292107666666666511e+06
1.700000000000000000e+02,4.915700000000000069e-01,6.999999999999999278e-02,3.330601000000000000e+06
1.720000000000000000e+02,4.910333333333332662e-01,7.333333333333333370e-02,3.371972000000000000e+06
1.740000000000000000e+02,4.938499999999999557e-01,6.999999999999999278e-02,3.410680000000000000e+06
1.760000000000000000e+02,4.871133333333333426e-01,7.333333333333333370e-02,3.451464666666666511e+06
1.780000000000000000e+02,4.912833333333333496e-01,6.999999999999999278e-02,3.489987666666666511e+06
1.800000000000000000e+02,4.893600000000000172e-01,6.999999999999999278e-02,3.531209333333333489e+06
1.820000000000000000e+02,4.808766666666666745e-01,7.333333333333333370e-02,3.572392666666666511e+06


==> data/spam/rbf-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.886433333333332740e-01,4.026000000000000134e-01,9.826666666666666288e+02
5.000000000000000000e+03,1.944333333333333191e-01,7.786666666666666736e-02,2.424400000000000000e+04
1.000000000000000000e+04,2.039066666666666805e-01,6.323333333333333584e-02,4.772900000000000000e+04
1.500000000000000000e+04,1.759000000000000286e-01,5.349999999999999895e-02,7.164466666666667152e+04
2.000000000000000000e+04,1.929066666666666707e-01,6.323333333333332196e-02,9.521333333333332848e+04
2.500000000000000000e+04,1.748300000000000132e-01,5.349999999999999895e-02,1.188866666666666715e+05
3.000000000000000000e+04,2.015699999999999992e-01,6.806666666666666421e-02,1.426803333333333430e+05
3.500000000000000000e+04,1.874399999999999678e-01,5.349999999999999895e-02,1.664143333333333430e+05
4.000000000000000000e+04,1.810966666666666836e-01,4.866666666666666363e-02,1.897916666666666570e+05
4.500000000000000000e+04,1.933666666666666867e-01,5.349999999999999201e-02,2.134030000000000000e+05
5.000000000000000000e+04,1.846633333333333182e-01,4.859999999999999737e-02,2.369810000000000000e+05
5.500000000000000000e+04,1.839066666666666627e-01,4.860000000000000431e-02,2.606380000000000000e+05
6.000000000000000000e+04,1.950033333333333341e-01,5.363333333333333147e-02,2.842526666666666861e+05
6.500000000000000000e+04,1.886233333333333373e-01,5.349999999999999201e-02,3.077260000000000000e+05
7.000000000000000000e+04,1.982599999999999918e-01,5.343333333333333268e-02,3.315623333333333139e+05
7.500000000000000000e+04,1.806999999999999995e-01,6.330000000000000904e-02,3.549340000000000000e+05
8.000000000000000000e+04,2.012566666666666670e-01,7.296666666666666579e-02,3.784800000000000000e+05
8.500000000000000000e+04,1.842333333333333323e-01,6.316666666666666263e-02,4.020140000000000000e+05
9.000000000000000000e+04,1.883333333333333526e-01,5.343333333333333268e-02,4.255300000000000000e+05
9.500000000000000000e+04,1.917766666666666786e-01,5.349999999999999201e-02,4.491400000000000000e+05
1.000000000000000000e+05,1.820700000000000374e-01,4.866666666666667057e-02,4.725423333333333139e+05
1.050000000000000000e+05,1.866766666666666852e-01,5.343333333333333268e-02,4.975133333333333139e+05
1.100000000000000000e+05,1.721499999999999975e-01,4.376666666666666899e-02,5.214170000000000000e+05
1.150000000000000000e+05,1.841399999999999704e-01,4.873333333333332990e-02,5.455340000000000000e+05
1.200000000000000000e+05,1.961133333333333617e-01,7.296666666666666579e-02,5.696116666666666279e+05
1.250000000000000000e+05,2.025533333333333352e-01,6.806666666666666421e-02,5.937056666666666279e+05
1.300000000000000000e+05,1.975666666666666682e-01,6.316666666666666263e-02,6.176086666666666279e+05
1.350000000000000000e+05,1.895566666666666789e-01,6.806666666666666421e-02,6.417006666666666279e+05
1.400000000000000000e+05,1.822000000000000008e-01,5.840000000000000052e-02,6.665716666666666279e+05
1.450000000000000000e+05,1.911799999999999888e-01,6.316666666666666263e-02,6.905180000000000000e+05
1.500000000000000000e+05,1.714166666666666616e-01,5.349999999999999201e-02,7.148110000000000000e+05
1.550000000000000000e+05,2.055166666666666531e-01,7.303333333333332511e-02,7.387570000000000000e+05
1.600000000000000000e+05,2.021666666666666889e-01,7.296666666666666579e-02,7.627686666666666279e+05
1.650000000000000000e+05,1.924099999999999977e-01,6.806666666666666421e-02,7.868920000000000000e+05
1.700000000000000000e+05,1.846700000000000286e-01,5.846666666666666679e-02,8.110500000000000000e+05
1.750000000000000000e+05,1.756633333333333657e-01,5.840000000000000052e-02,8.359376666666666279e+05
1.800000000000000000e+05,1.836033333333333406e-01,5.840000000000000052e-02,8.600610000000000000e+05
1.850000000000000000e+05,2.005066666666666941e-01,6.323333333333332196e-02,8.841353333333333721e+05
1.900000000000000000e+05,1.793566666666666920e-01,4.866666666666666363e-02,9.083176666666666279e+05
1.950000000000000000e+05,1.915233333333333510e-01,6.323333333333333584e-02,9.330826666666666279e+05
2.000000000000000000e+05,1.721633333333333349e-01,3.899999999999999994e-02,9.574976666666666279e+05
2.050000000000000000e+05,1.814033333333333331e-01,4.873333333333332990e-02,9.824716666666666279e+05
2.100000000000000000e+05,1.641100000000000059e-01,3.899999999999999994e-02,1.006677666666666628e+06
2.150000000000000000e+05,1.808333333333333182e-01,4.383333333333333526e-02,1.031521333333333372e+06
2.200000000000000000e+05,2.003533333333333555e-01,6.813333333333333741e-02,1.056199666666666744e+06
2.250000000000000000e+05,1.837199999999999944e-01,4.873333333333332990e-02,1.080704000000000000e+06
2.300000000000000000e+05,1.950999999999999679e-01,5.840000000000000052e-02,1.105318333333333256e+06
2.350000000000000000e+05,1.816099999999999659e-01,3.893333333333333368e-02,1.129976000000000000e+06
2.400000000000000000e+05,2.108900000000000219e-01,5.840000000000000746e-02,1.154559333333333256e+06
2.450000000000000000e+05,1.885666666666666602e-01,5.840000000000000746e-02,1.179124333333333256e+06
2.500000000000000000e+05,1.819133333333333435e-01,4.866666666666666363e-02,1.203688000000000000e+06
2.550000000000000000e+05,1.869800000000000073e-01,4.866666666666666363e-02,1.228221000000000000e+06
2.600000000000000000e+05,1.919533333333333369e-01,5.833333333333332732e-02,1.253610666666666744e+06
2.650000000000000000e+05,1.861800000000000122e-01,7.296666666666666579e-02,1.278013666666666744e+06
2.700000000000000000e+05,1.982433333333333270e-01,6.336666666666666836e-02,1.302473333333333256e+06
2.750000000000000000e+05,1.814500000000000002e-01,5.356666666666667215e-02,1.327442666666666744e+06
2.800000000000000000e+05,1.950166666666666437e-01,5.840000000000000052e-02,1.351576000000000000e+06
2.850000000000000000e+05,1.915000000000000036e-01,4.866666666666666363e-02,1.376032666666666744e+06
2.900000000000000000e+05,2.221100000000000019e-01,7.290000000000000646e-02,1.400677000000000000e+06
2.950000000000000000e+05,1.863766666666666350e-01,5.846666666666666679e-02,1.425181333333333256e+06
3.000000000000000000e+05,1.808566666666666656e-01,5.349999999999999895e-02,1.449677333333333256e+06
3.050000000000000000e+05,1.915566666666666806e-01,5.840000000000000052e-02,1.475139000000000000e+06
3.100000000000000000e+05,1.663099999999999856e-01,5.840000000000000052e-02,1.499643666666666744e+06
3.150000000000000000e+05,1.748833333333333073e-01,4.866666666666666363e-02,1.524185666666666744e+06
3.200000000000000000e+05,1.701066666666666560e-01,4.376666666666666899e-02,1.548720666666666744e+06
3.250000000000000000e+05,1.737166666666666581e-01,4.866666666666666363e-02,1.573300666666666744e+06
3.300000000000000000e+05,1.671600000000000030e-01,4.859999999999999737e-02,1.597843666666666744e+06
3.350000000000000000e+05,1.769099999999999839e-01,5.840000000000000052e-02,1.622477666666666744e+06
3.400000000000000000e+05,1.677633333333333476e-01,5.349999999999999201e-02,1.646891666666666744e+06
3.450000000000000000e+05,1.681333333333333568e-01,5.343333333333333268e-02,1.671481666666666744e+06
3.500000000000000000e+05,1.859533333333333316e-01,5.343333333333333268e-02,1.696882000000000000e+06
3.550000000000000000e+05,1.725766666666666838e-01,5.349999999999999201e-02,1.721841000000000000e+06
3.600000000000000000e+05,1.770233333333333103e-01,5.840000000000000052e-02,1.745981000000000000e+06
3.650000000000000000e+05,1.636033333333333506e-01,4.873333333333332990e-02,1.770542000000000000e+06
3.700000000000000000e+05,1.627766666666666806e-01,4.873333333333332990e-02,1.795057333333333256e+06
3.750000000000000000e+05,1.679566666666666708e-01,5.356666666666667215e-02,1.819621000000000000e+06
3.800000000000000000e+05,1.683300000000000074e-01,4.866666666666666363e-02,1.844298333333333256e+06
3.850000000000000000e+05,1.645199999999999718e-01,4.873333333333332990e-02,1.868761333333333256e+06
3.900000000000000000e+05,1.722666666666666790e-01,6.316666666666666263e-02,1.893308333333333256e+06
3.950000000000000000e+05,1.658766666666666723e-01,2.926666666666666652e-02,1.918444666666666744e+06
4.000000000000000000e+05,1.583600000000000008e-01,3.893333333333333368e-02,1.942933666666666744e+06
4.050000000000000000e+05,1.743866666666666621e-01,4.860000000000000431e-02,1.967398333333333256e+06
4.100000000000000000e+05,1.658366666666666600e-01,3.886666666666666742e-02,1.991880333333333256e+06
4.150000000000000000e+05,1.721833333333333549e-01,5.349999999999999201e-02,2.016435000000000000e+06
4.200000000000000000e+05,1.764133333333333387e-01,5.349999999999999895e-02,2.040993666666666744e+06
4.250000000000000000e+05,1.559133333333333205e-01,5.356666666666667215e-02,2.065554000000000000e+06
4.300000000000000000e+05,1.748866666666666625e-01,4.376666666666666899e-02,2.090007666666666744e+06
4.350000000000000000e+05,1.559666666666666701e-01,2.913333333333333400e-02,2.115479000000000000e+06
4.400000000000000000e+05,1.680800000000000072e-01,4.376666666666666899e-02,2.139849333333333489e+06
4.450000000000000000e+05,1.636633333333333551e-01,4.376666666666666899e-02,2.164339000000000000e+06
4.500000000000000000e+05,1.519733333333333214e-01,3.403333333333333210e-02,2.188801000000000000e+06
4.550000000000000000e+05,1.591166666666666563e-01,3.396666666666666584e-02,2.213847666666666511e+06
4.600000000000000000e+05,1.698333333333333084e-01,4.369999999999999579e-02,2.237958333333333489e+06
4.650000000000000000e+05,1.706600000000000061e-01,4.383333333333333526e-02,2.262452000000000000e+06
4.700000000000000000e+05,1.717899999999999983e-01,6.316666666666666263e-02,2.286957333333333489e+06
4.750000000000000000e+05,1.522433333333333416e-01,3.403333333333333210e-02,2.311618000000000000e+06
4.800000000000000000e+05,1.643000000000000016e-01,4.369999999999999579e-02,2.336888333333333489e+06
4.850000000000000000e+05,1.649500000000000133e-01,5.349999999999999201e-02,2.361416000000000000e+06
4.900000000000000000e+05,1.668600000000000083e-01,5.833333333333332732e-02,2.385946000000000000e+06
4.950000000000000000e+05,1.662666666666666460e-01,4.369999999999999579e-02,2.410448000000000000e+06
5.000000000000000000e+05,1.757300000000000251e-01,5.336666666666667336e-02,2.434990666666666511e+06
5.050000000000000000e+05,1.619733333333333303e-01,3.886666666666666742e-02,2.459368000000000000e+06
5.100000000000000000e+05,1.621100000000000041e-01,4.369999999999999579e-02,2.484001666666666511e+06
5.150000000000000000e+05,1.850666666666666293e-01,3.886666666666666742e-02,2.508596000000000000e+06
5.200000000000000000e+05,1.580900000000000083e-01,5.343333333333333268e-02,2.533158666666666511e+06
5.250000000000000000e+05,1.697300000000000197e-01,5.343333333333333268e-02,2.558323666666666511e+06
5.300000000000000000e+05,1.550766666666666682e-01,3.886666666666666742e-02,2.582849000000000000e+06
5.350000000000000000e+05,1.599800000000000111e-01,4.853333333333333804e-02,2.607451333333333489e+06
5.400000000000000000e+05,1.737466666666666326e-01,4.859999999999999737e-02,2.631983333333333489e+06
5.450000000000000000e+05,1.676333333333333286e-01,4.866666666666666363e-02,2.656524666666666511e+06
5.500000000000000000e+05,1.542199999999999960e-01,4.383333333333333526e-02,2.681354000000000000e+06
5.550000000000000000e+05,1.724599999999999744e-01,4.873333333333332990e-02,2.705628666666666511e+06
5.600000000000000000e+05,1.713500000000000023e-01,4.376666666666666899e-02,2.730267333333333489e+06
5.650000000000000000e+05,1.747233333333333416e-01,4.866666666666667057e-02,2.755234666666666511e+06
5.700000000000000000e+05,1.604166666666666519e-01,5.833333333333332732e-02,2.779880666666666511e+06
5.750000000000000000e+05,1.680333333333333401e-01,4.376666666666666899e-02,2.804935666666666511e+06
5.800000000000000000e+05,1.614800000000000124e-01,4.866666666666666363e-02,2.828951333333333489e+06
5.850000000000000000e+05,1.616033333333333488e-01,5.356666666666667215e-02,2.853424333333333489e+06
5.900000000000000000e+05,1.747533333333333161e-01,5.349999999999999201e-02,2.877978000000000000e+06
5.950000000000000000e+05,1.587233333333333274e-01,4.853333333333333804e-02,2.902735666666666511e+06
6.000000000000000000e+05,1.689433333333333342e-01,3.886666666666666742e-02,2.927319666666666511e+06
6.050000000000000000e+05,1.680466666666666775e-01,4.866666666666666363e-02,2.951922000000000000e+06
6.100000000000000000e+05,1.747033333333333494e-01,4.873333333333332990e-02,2.976972666666666511e+06
6.150000000000000000e+05,1.560733333333333417e-01,3.886666666666666742e-02,3.001502666666666511e+06
6.200000000000000000e+05,1.715033333333333410e-01,5.343333333333333268e-02,3.026074000000000000e+06
6.250000000000000000e+05,1.867199999999999971e-01,4.860000000000000431e-02,3.050669666666666511e+06
6.300000000000000000e+05,1.673299999999999788e-01,5.833333333333332732e-02,3.075121333333333489e+06
6.350000000000000000e+05,1.575033333333333285e-01,4.853333333333333804e-02,3.099566333333333489e+06
6.400000000000000000e+05,1.696600000000000052e-01,5.840000000000000746e-02,3.124181000000000000e+06
6.450000000000000000e+05,1.655699999999999950e-01,4.859999999999999737e-02,3.148750333333333489e+06
6.500000000000000000e+05,1.518966666666666521e-01,3.886666666666666742e-02,3.173717000000000000e+06
6.550000000000000000e+05,1.715099999999999680e-01,5.356666666666667215e-02,3.198307666666666511e+06
6.600000000000000000e+05,1.654233333333333389e-01,5.840000000000000746e-02,3.222832666666666511e+06
6.650000000000000000e+05,1.664066666666666749e-01,4.376666666666666899e-02,3.247342333333333489e+06
6.700000000000000000e+05,1.627466666666666784e-01,5.356666666666667215e-02,3.271910000000000000e+06
6.750000000000000000e+05,1.718933333333333424e-01,4.376666666666666899e-02,3.296479333333333489e+06


==> data/spam/rbf-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.931533333333333990e-01,4.955333333333333812e-01,1.543333333333333258e+03
5.000000000000000000e+03,3.815466666666666451e-01,1.548666666666666802e-01,3.673200000000000000e+04
1.000000000000000000e+04,3.652599999999999736e-01,1.743999999999999995e-01,7.371366666666667152e+04
1.500000000000000000e+04,3.506866666666666466e-01,1.647333333333333150e-01,1.103516666666666715e+05
2.000000000000000000e+04,3.615266666666666073e-01,1.598333333333333273e-01,1.458903333333333430e+05
2.500000000000000000e+04,3.621966666666667223e-01,1.549333333333333396e-01,1.815816666666666570e+05
3.000000000000000000e+04,3.586566666666666237e-01,1.695666666666666711e-01,2.164756666666666570e+05
3.500000000000000000e+04,3.538166666666666682e-01,1.451999999999999957e-01,2.517303333333333430e+05
4.000000000000000000e+04,3.425400000000000111e-01,1.500333333333333241e-01,2.871056666666666861e+05
4.500000000000000000e+04,3.530900000000000705e-01,1.549333333333333396e-01,3.240056666666666861e+05
5.000000000000000000e+04,3.377266666666666750e-01,1.451999999999999957e-01,3.597710000000000000e+05
5.500000000000000000e+04,3.418166666666666575e-01,1.451999999999999957e-01,3.945856666666666861e+05
6.000000000000000000e+04,3.367066666666666541e-01,1.598333333333333273e-01,4.299050000000000000e+05
6.500000000000000000e+04,3.398566666666666958e-01,1.402999999999999803e-01,4.651796666666666861e+05
7.000000000000000000e+04,3.353166666666666518e-01,1.451333333333333364e-01,5.004963333333333139e+05
7.500000000000000000e+04,3.462566666666666571e-01,1.695666666666666711e-01,5.356106666666666279e+05
8.000000000000000000e+04,3.508733333333333704e-01,1.548666666666666802e-01,5.730370000000000000e+05
8.500000000000000000e+04,3.345400000000000040e-01,1.500999999999999834e-01,6.090070000000000000e+05
9.000000000000000000e+04,3.647900000000000031e-01,1.549333333333333396e-01,6.436683333333333721e+05
9.500000000000000000e+04,3.347066666666666523e-01,1.500999999999999834e-01,6.787626666666666279e+05
1.000000000000000000e+05,3.381566666666666610e-01,1.452666666666666828e-01,7.141130000000000000e+05
1.050000000000000000e+05,3.448033333333333506e-01,1.451999999999999957e-01,7.494646666666666279e+05
1.100000000000000000e+05,3.249099999999999766e-01,1.354666666666666519e-01,7.848383333333333721e+05
1.150000000000000000e+05,3.434999999999999720e-01,1.500333333333333241e-01,8.218636666666666279e+05
1.200000000000000000e+05,3.323633333333333439e-01,1.500333333333333241e-01,8.577140000000000000e+05
1.250000000000000000e+05,3.290299999999999891e-01,1.402999999999999803e-01,8.924056666666666279e+05
1.300000000000000000e+05,3.382099999999999551e-01,1.451999999999999957e-01,9.276746666666666279e+05
1.350000000000000000e+05,3.447466666666667012e-01,1.500333333333333241e-01,9.628633333333333721e+05
1.400000000000000000e+05,3.325133333333333274e-01,1.451999999999999957e-01,9.980356666666666279e+05
1.450000000000000000e+05,3.477600000000000136e-01,1.500999999999999834e-01,1.034211666666666628e+06
1.500000000000000000e+05,3.600900000000000212e-01,1.549999999999999989e-01,1.070207333333333256e+06
1.550000000000000000e+05,3.602266666666666950e-01,1.597666666666666679e-01,1.105455000000000000e+06
1.600000000000000000e+05,3.427633333333333643e-01,1.500999999999999834e-01,1.140735666666666744e+06
1.650000000000000000e+05,3.428766666666666629e-01,1.549333333333333396e-01,1.176573000000000000e+06
1.700000000000000000e+05,3.576266666666667038e-01,1.501666666666666705e-01,1.211018000000000000e+06
1.750000000000000000e+05,3.469133333333333513e-01,1.500333333333333241e-01,1.246435333333333256e+06
1.800000000000000000e+05,3.457399999999999918e-01,1.501666666666666705e-01,1.282940666666666744e+06
1.850000000000000000e+05,3.374033333333333329e-01,1.500333333333333241e-01,1.319077000000000000e+06
1.900000000000000000e+05,3.454033333333333400e-01,1.451999999999999957e-01,1.354415333333333256e+06
1.950000000000000000e+05,3.457433333333333469e-01,1.451999999999999957e-01,1.389807000000000000e+06
2.000000000000000000e+05,3.357833333333333226e-01,1.452666666666666828e-01,1.425417333333333256e+06
2.050000000000000000e+05,3.440366666666666018e-01,1.451999999999999957e-01,1.460632333333333256e+06
2.100000000000000000e+05,3.463133333333333064e-01,1.500333333333333241e-01,1.496079333333333256e+06
2.150000000000000000e+05,3.450266666666666482e-01,1.500333333333333241e-01,1.532881666666666744e+06
2.200000000000000000e+05,3.287566666666666415e-01,1.451999999999999957e-01,1.568983333333333256e+06
2.250000000000000000e+05,3.412666666666666626e-01,1.402999999999999803e-01,1.603561333333333256e+06
2.300000000000000000e+05,3.396600000000000175e-01,1.402999999999999803e-01,1.638825666666666744e+06
2.350000000000000000e+05,3.546433333333332549e-01,1.452666666666666828e-01,1.674086000000000000e+06
2.400000000000000000e+05,3.494600000000000484e-01,1.502333333333333298e-01,1.709505333333333256e+06
2.450000000000000000e+05,3.377133333333333653e-01,1.403666666666666674e-01,1.745302333333333256e+06
2.500000000000000000e+05,3.359800000000000009e-01,1.355333333333333390e-01,1.781921333333333256e+06
2.550000000000000000e+05,3.450733333333333430e-01,1.403666666666666674e-01,1.817276666666666744e+06
2.600000000000000000e+05,3.356433333333332936e-01,1.451999999999999957e-01,1.852384666666666744e+06
2.650000000000000000e+05,3.458966666666666856e-01,1.549333333333333396e-01,1.887624333333333256e+06
2.700000000000000000e+05,3.436666666666666203e-01,1.451333333333333364e-01,1.923073000000000000e+06
2.750000000000000000e+05,3.229799999999999893e-01,1.354666666666666519e-01,1.958573666666666744e+06
2.800000000000000000e+05,3.355400000000000049e-01,1.549333333333333396e-01,1.994378333333333256e+06
2.850000000000000000e+05,3.438133333333333042e-01,1.500333333333333241e-01,2.031680333333333256e+06
2.900000000000000000e+05,3.343833333333333102e-01,1.402999999999999803e-01,2.066164666666666744e+06
2.950000000000000000e+05,3.440900000000000070e-01,1.646666666666666556e-01,2.101378000000000000e+06
3.000000000000000000e+05,3.287366666666666770e-01,1.451999999999999957e-01,2.136758333333333489e+06
3.050000000000000000e+05,3.489433333333333276e-01,1.451999999999999957e-01,2.172289000000000000e+06
3.100000000000000000e+05,3.453299999999999703e-01,1.402999999999999803e-01,2.208321666666666511e+06
3.150000000000000000e+05,3.491366666666666507e-01,1.451333333333333364e-01,2.243543666666666511e+06
3.200000000000000000e+05,3.516300000000000536e-01,1.548666666666666802e-01,2.280416666666666511e+06
3.250000000000000000e+05,3.323333333333333695e-01,1.403666666666666674e-01,2.315700666666666511e+06
3.300000000000000000e+05,3.529733333333333611e-01,1.500333333333333241e-01,2.351110666666666511e+06
3.350000000000000000e+05,3.433833333333333182e-01,1.451999999999999957e-01,2.386382000000000000e+06
3.400000000000000000e+05,3.291799999999999726e-01,1.404333333333333267e-01,2.421308333333333489e+06
3.450000000000000000e+05,3.486100000000000310e-01,1.549999999999999989e-01,2.456747666666666511e+06
3.500000000000000000e+05,3.473700000000000121e-01,1.451999999999999957e-01,2.491753000000000000e+06
3.550000000000000000e+05,3.361366666666666947e-01,1.402999999999999803e-01,2.528121000000000000e+06
3.600000000000000000e+05,3.335899999999999976e-01,1.402999999999999803e-01,2.563230000000000000e+06
3.650000000000000000e+05,3.388700000000000045e-01,1.451999999999999957e-01,2.598737333333333489e+06
3.700000000000000000e+05,3.433399999999999785e-01,1.451999999999999957e-01,2.632654333333333489e+06
3.750000000000000000e+05,3.398866666666666703e-01,1.499666666666666648e-01,2.667538333333333489e+06
3.800000000000000000e+05,3.540233333333333010e-01,1.645000000000000073e-01,2.703076333333333489e+06
3.850000000000000000e+05,3.314500000000000224e-01,1.403666666666666674e-01,2.739076000000000000e+06
3.900000000000000000e+05,3.357799999999999674e-01,1.305666666666666642e-01,2.774137333333333489e+06
3.950000000000000000e+05,3.529800000000000160e-01,1.500999999999999834e-01,2.808863666666666511e+06
4.000000000000000000e+05,3.430533333333332657e-01,1.500999999999999834e-01,2.843782000000000000e+06
4.050000000000000000e+05,3.275566666666667182e-01,1.403666666666666674e-01,2.878645000000000000e+06
4.100000000000000000e+05,3.447766666666666757e-01,1.500999999999999834e-01,2.914192333333333489e+06
4.150000000000000000e+05,3.468566666666666465e-01,1.500999999999999834e-01,2.949251666666666511e+06
4.200000000000000000e+05,3.387700000000000156e-01,1.403666666666666674e-01,2.985188666666666511e+06
4.250000000000000000e+05,3.564966666666666839e-01,1.451999999999999957e-01,3.020159333333333489e+06
4.300000000000000000e+05,3.459733333333332994e-01,1.549333333333333396e-01,3.055100666666666511e+06
4.350000000000000000e+05,3.441033333333333721e-01,1.500333333333333241e-01,3.089999666666666511e+06
4.400000000000000000e+05,3.510233333333332983e-01,1.549333333333333396e-01,3.124871333333333489e+06
4.450000000000000000e+05,3.480699999999999350e-01,1.452666666666666828e-01,3.160407000000000000e+06
4.500000000000000000e+05,3.532266666666666333e-01,1.597666666666666679e-01,3.195442000000000000e+06
4.550000000000000000e+05,3.297866666666666724e-01,1.500999999999999834e-01,3.231547333333333489e+06
4.600000000000000000e+05,3.309500000000000219e-01,1.403666666666666674e-01,3.267398333333333489e+06
4.650000000000000000e+05,3.632066666666666777e-01,1.452666666666666828e-01,3.301256666666666511e+06
4.700000000000000000e+05,3.436933333333333507e-01,1.451999999999999957e-01,3.336280000000000000e+06
4.750000000000000000e+05,3.409300000000000108e-01,1.403666666666666674e-01,3.370988666666666511e+06
4.800000000000000000e+05,3.311766666666666747e-01,1.451333333333333364e-01,3.406298000000000000e+06
4.850000000000000000e+05,3.367299999999999738e-01,1.354666666666666519e-01,3.441810666666666511e+06
4.900000000000000000e+05,3.565899999999999626e-01,1.647999999999999743e-01,3.477400333333333489e+06
4.950000000000000000e+05,3.439233333333333587e-01,1.500999999999999834e-01,3.512343333333333489e+06


==> data/spam/rbf-f-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,7.243166666666667197e-01,6.309999999999998943e-01,1.082000000000000000e+03
5.000000000000000000e+03,1.615699999999999914e-01,4.866666666666666363e-02,2.137733333333333212e+04
1.000000000000000000e+04,1.707533333333333403e-01,4.383333333333333526e-02,4.183933333333333576e+04
1.500000000000000000e+04,1.585866666666666813e-01,5.356666666666667215e-02,6.567900000000000000e+04
2.000000000000000000e+04,1.601299999999999946e-01,4.866666666666666363e-02,9.133466666666667152e+04
2.500000000000000000e+04,1.555366666666666564e-01,4.866666666666666363e-02,1.170480000000000000e+05
3.000000000000000000e+04,1.511900000000000188e-01,4.866666666666667057e-02,1.428096666666666570e+05
3.500000000000000000e+04,1.532799999999999996e-01,4.866666666666666363e-02,1.684083333333333430e+05
4.000000000000000000e+04,1.575733333333333153e-01,4.860000000000000431e-02,1.939646666666666570e+05
4.500000000000000000e+04,1.534966666666666701e-01,4.376666666666666899e-02,2.195733333333333430e+05
5.000000000000000000e+04,1.895533333333333237e-01,6.813333333333333741e-02,2.449670000000000000e+05
5.500000000000000000e+04,1.583866666666666756e-01,4.866666666666666363e-02,2.707846666666666861e+05
6.000000000000000000e+04,1.533099999999999741e-01,4.376666666666666899e-02,2.961670000000000000e+05
6.500000000000000000e+04,1.591833333333333433e-01,4.376666666666666899e-02,3.216226666666666861e+05
7.000000000000000000e+04,1.548666666666666802e-01,4.376666666666666899e-02,3.470516666666666861e+05
7.500000000000000000e+04,1.471599999999999853e-01,4.866666666666666363e-02,3.724320000000000000e+05
8.000000000000000000e+04,1.464133333333333120e-01,4.860000000000000431e-02,3.979873333333333139e+05
8.500000000000000000e+04,1.536733333333333285e-01,3.893333333333333368e-02,4.234370000000000000e+05
9.000000000000000000e+04,1.554333333333333400e-01,3.893333333333332674e-02,4.490926666666666861e+05
9.500000000000000000e+04,1.443833333333333357e-01,4.383333333333333526e-02,4.742423333333333139e+05
1.000000000000000000e+05,1.482733333333333403e-01,4.383333333333333526e-02,4.996856666666666861e+05
1.050000000000000000e+05,1.478899999999999937e-01,3.893333333333333368e-02,5.250916666666666279e+05
1.100000000000000000e+05,1.491999999999999993e-01,4.376666666666666899e-02,5.504556666666666279e+05
1.150000000000000000e+05,1.478299999999999892e-01,3.893333333333333368e-02,5.759253333333333721e+05
1.200000000000000000e+05,1.488866666666666672e-01,4.376666666666666899e-02,6.014770000000000000e+05
1.250000000000000000e+05,1.472799999999999943e-01,3.893333333333333368e-02,6.283500000000000000e+05
1.300000000000000000e+05,1.551466666666666827e-01,3.886666666666666742e-02,6.552886666666666279e+05
1.350000000000000000e+05,1.442400000000000071e-01,3.893333333333333368e-02,6.821130000000000000e+05
1.400000000000000000e+05,1.505100000000000049e-01,4.383333333333333526e-02,7.086430000000000000e+05
1.450000000000000000e+05,1.487900000000000056e-01,3.409999999999999837e-02,7.354106666666666279e+05
1.500000000000000000e+05,1.463000000000000134e-01,3.893333333333333368e-02,7.622936666666666279e+05
1.550000000000000000e+05,1.487266666666666737e-01,3.893333333333333368e-02,7.891940000000000000e+05
1.600000000000000000e+05,1.410566666666666635e-01,3.893333333333333368e-02,8.164900000000000000e+05
1.650000000000000000e+05,1.566700000000000037e-01,5.356666666666667215e-02,8.432826666666666279e+05
1.700000000000000000e+05,1.452933333333333299e-01,4.376666666666666899e-02,8.701680000000000000e+05
1.750000000000000000e+05,1.431300000000000072e-01,3.893333333333333368e-02,8.970463333333333721e+05
1.800000000000000000e+05,1.438266666666666582e-01,3.899999999999999994e-02,9.240140000000000000e+05
1.850000000000000000e+05,1.464199999999999946e-01,3.893333333333333368e-02,9.510746666666666279e+05
1.900000000000000000e+05,1.679833333333333456e-01,4.859999999999999737e-02,9.777443333333333721e+05
1.950000000000000000e+05,1.477633333333333299e-01,3.893333333333333368e-02,1.005063000000000000e+06
2.000000000000000000e+05,1.447666666666666824e-01,4.383333333333333526e-02,1.031816333333333372e+06
2.050000000000000000e+05,1.460166666666666557e-01,4.376666666666666899e-02,1.058576333333333256e+06
2.100000000000000000e+05,1.573366666666666525e-01,4.376666666666666899e-02,1.085248000000000000e+06
2.150000000000000000e+05,1.635199999999999987e-01,4.376666666666666899e-02,1.112044333333333256e+06
2.200000000000000000e+05,1.441133333333333155e-01,3.403333333333333210e-02,1.138670000000000000e+06
2.250000000000000000e+05,1.471000000000000085e-01,4.376666666666666899e-02,1.165421333333333256e+06
2.300000000000000000e+05,1.465766666666666607e-01,4.866666666666666363e-02,1.192820666666666744e+06
2.350000000000000000e+05,1.455400000000000027e-01,3.893333333333333368e-02,1.219424666666666744e+06
2.400000000000000000e+05,1.457666666666666833e-01,2.920000000000000373e-02,1.246211000000000000e+06
2.450000000000000000e+05,1.454000000000000015e-01,3.893333333333333368e-02,1.273198000000000000e+06
2.500000000000000000e+05,1.395266666666666600e-01,3.893333333333333368e-02,1.300067000000000000e+06
2.550000000000000000e+05,1.428299999999999847e-01,3.893333333333333368e-02,1.326373000000000000e+06
2.600000000000000000e+05,1.385499999999999787e-01,3.893333333333333368e-02,1.353205333333333256e+06
2.650000000000000000e+05,1.563799999999999912e-01,3.893333333333333368e-02,1.380382000000000000e+06
2.700000000000000000e+05,1.418633333333333413e-01,3.893333333333333368e-02,1.407248666666666744e+06
2.750000000000000000e+05,1.478666666666666740e-01,4.376666666666666899e-02,1.434182666666666744e+06
2.800000000000000000e+05,1.449700000000000155e-01,3.893333333333333368e-02,1.461083333333333256e+06
2.850000000000000000e+05,1.448066666666666669e-01,4.376666666666666899e-02,1.488018000000000000e+06
2.900000000000000000e+05,1.451633333333333387e-01,4.376666666666666899e-02,1.514779666666666744e+06
2.950000000000000000e+05,1.527133333333333398e-01,4.873333333333332990e-02,1.541553000000000000e+06
3.000000000000000000e+05,1.477766666666666673e-01,3.893333333333332674e-02,1.568881666666666744e+06
3.050000000000000000e+05,1.499933333333333396e-01,4.376666666666666899e-02,1.595736333333333256e+06
3.100000000000000000e+05,1.429166666666666641e-01,3.893333333333333368e-02,1.622721000000000000e+06
3.150000000000000000e+05,1.540466666666666651e-01,4.376666666666666899e-02,1.649572333333333256e+06
3.200000000000000000e+05,1.455033333333333456e-01,3.893333333333333368e-02,1.676515000000000000e+06
3.250000000000000000e+05,1.450633333333333219e-01,4.376666666666666899e-02,1.703287333333333256e+06
3.300000000000000000e+05,1.453166666666666773e-01,3.893333333333333368e-02,1.730476666666666744e+06
3.350000000000000000e+05,1.455899999999999972e-01,3.409999999999999837e-02,1.757444666666666744e+06
3.400000000000000000e+05,1.475866666666666716e-01,3.893333333333333368e-02,1.784262333333333256e+06
3.450000000000000000e+05,1.463933333333333475e-01,3.893333333333333368e-02,1.811233666666666744e+06
3.500000000000000000e+05,1.568366666666666520e-01,3.893333333333333368e-02,1.838147000000000000e+06
3.550000000000000000e+05,1.457766666666666655e-01,3.893333333333333368e-02,1.864967333333333256e+06
3.600000000000000000e+05,1.402433333333333310e-01,3.409999999999999837e-02,1.891947000000000000e+06
3.650000000000000000e+05,1.491866666666666619e-01,4.376666666666666899e-02,1.918899666666666744e+06
3.700000000000000000e+05,1.499600000000000100e-01,3.403333333333333210e-02,1.946227333333333256e+06
3.750000000000000000e+05,1.449100000000000110e-01,4.383333333333333526e-02,1.972978333333333256e+06
3.800000000000000000e+05,1.442866666666666742e-01,4.376666666666666899e-02,1.999882333333333256e+06
3.850000000000000000e+05,1.416500000000000259e-01,3.893333333333333368e-02,2.026760000000000000e+06
3.900000000000000000e+05,1.442566666666666719e-01,3.893333333333333368e-02,2.053536666666666744e+06
3.950000000000000000e+05,1.468299999999999883e-01,4.376666666666666899e-02,2.080406333333333256e+06
4.000000000000000000e+05,1.465033333333333188e-01,4.376666666666666899e-02,2.107215000000000000e+06
4.050000000000000000e+05,1.477500000000000202e-01,4.376666666666666899e-02,2.134362000000000000e+06
4.100000000000000000e+05,1.501699999999999979e-01,3.886666666666666742e-02,2.160910000000000000e+06
4.150000000000000000e+05,1.409033333333333526e-01,4.376666666666666899e-02,2.188013666666666511e+06
4.200000000000000000e+05,1.450266666666666648e-01,4.376666666666666899e-02,2.214629666666666511e+06
4.250000000000000000e+05,1.403466666666666474e-01,3.893333333333333368e-02,2.241900333333333489e+06
4.300000000000000000e+05,1.462233333333333440e-01,4.376666666666666899e-02,2.268430000000000000e+06
4.350000000000000000e+05,1.508599999999999941e-01,4.376666666666666899e-02,2.295092000000000000e+06
4.400000000000000000e+05,1.500466666666666615e-01,4.376666666666666899e-02,2.322295333333333489e+06
4.450000000000000000e+05,1.457366666666666533e-01,4.376666666666666899e-02,2.349155666666666511e+06
4.500000000000000000e+05,1.420033333333333425e-01,4.376666666666666899e-02,2.376167333333333489e+06
4.550000000000000000e+05,1.421733333333333460e-01,3.893333333333333368e-02,2.402941000000000000e+06
4.600000000000000000e+05,1.472799999999999943e-01,4.376666666666666899e-02,2.429900000000000000e+06
4.650000000000000000e+05,1.460466666666666580e-01,3.409999999999999837e-02,2.456632333333333489e+06
4.700000000000000000e+05,1.440833333333333410e-01,3.893333333333333368e-02,2.483473666666666511e+06
4.750000000000000000e+05,1.480366666666666775e-01,4.376666666666666899e-02,2.510691000000000000e+06
4.800000000000000000e+05,1.437133333333333318e-01,3.893333333333333368e-02,2.537512000000000000e+06
4.850000000000000000e+05,1.486300000000000121e-01,3.893333333333333368e-02,2.564033333333333489e+06
4.900000000000000000e+05,1.477500000000000202e-01,3.886666666666666742e-02,2.590819666666666511e+06
4.950000000000000000e+05,1.460833333333333428e-01,3.403333333333333210e-02,2.617788333333333489e+06
5.000000000000000000e+05,1.571566666666666667e-01,5.356666666666667215e-02,2.644575666666666511e+06
5.050000000000000000e+05,1.410200000000000065e-01,3.893333333333333368e-02,2.671340333333333489e+06
5.100000000000000000e+05,1.424499999999999933e-01,3.893333333333333368e-02,2.698702666666666511e+06
5.150000000000000000e+05,1.434066666666666545e-01,3.893333333333333368e-02,2.725561333333333489e+06
5.200000000000000000e+05,1.484333333333333338e-01,4.376666666666666899e-02,2.752506666666666511e+06
5.250000000000000000e+05,1.437299999999999967e-01,3.893333333333333368e-02,2.779457333333333489e+06
5.300000000000000000e+05,1.542433333333333156e-01,3.893333333333333368e-02,2.806456333333333489e+06
5.350000000000000000e+05,1.488166666666666804e-01,3.409999999999999837e-02,2.833040333333333489e+06
5.400000000000000000e+05,1.468699999999999728e-01,4.376666666666666899e-02,2.860439333333333489e+06
5.450000000000000000e+05,1.421199999999999963e-01,3.893333333333333368e-02,2.887370333333333489e+06
5.500000000000000000e+05,1.524966666666666693e-01,4.376666666666666899e-02,2.914238000000000000e+06
5.550000000000000000e+05,1.504066666666666607e-01,4.376666666666666899e-02,2.941090000000000000e+06
5.600000000000000000e+05,1.533299999999999941e-01,3.893333333333333368e-02,2.968090333333333489e+06
5.650000000000000000e+05,1.598366666666666547e-01,3.893333333333333368e-02,2.994942000000000000e+06
5.700000000000000000e+05,1.443833333333333357e-01,3.893333333333333368e-02,3.021776000000000000e+06
5.750000000000000000e+05,1.468599999999999905e-01,4.376666666666666899e-02,3.048807333333333489e+06
5.800000000000000000e+05,1.398500000000000021e-01,3.409999999999999837e-02,3.075892000000000000e+06
5.850000000000000000e+05,1.433766666666666800e-01,3.893333333333333368e-02,3.102812333333333489e+06
5.900000000000000000e+05,1.444433333333333402e-01,3.893333333333333368e-02,3.129534666666666511e+06
5.950000000000000000e+05,1.406300000000000050e-01,3.893333333333333368e-02,3.156183333333333489e+06
6.000000000000000000e+05,1.459799999999999986e-01,3.893333333333333368e-02,3.182993000000000000e+06
6.050000000000000000e+05,1.499999999999999944e-01,4.376666666666666899e-02,3.209708666666666511e+06
6.100000000000000000e+05,1.391733333333333433e-01,3.893333333333333368e-02,3.236628666666666511e+06
6.150000000000000000e+05,1.457033333333333236e-01,4.376666666666666899e-02,3.263883666666666511e+06
6.200000000000000000e+05,1.610433333333333439e-01,4.859999999999999737e-02,3.290458000000000000e+06


==> data/spam/rbf-f-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.944566666666666110e-01,5.049000000000000155e-01,1.345333333333333258e+03
5.000000000000000000e+03,1.821800000000000086e-01,6.336666666666666836e-02,3.316100000000000000e+04
1.000000000000000000e+04,1.776733333333333498e-01,6.316666666666666263e-02,6.558366666666667152e+04
1.500000000000000000e+04,1.567666666666666653e-01,4.383333333333333526e-02,1.025206666666666715e+05
2.000000000000000000e+04,1.604633333333333189e-01,4.383333333333333526e-02,1.417990000000000000e+05
2.500000000000000000e+04,1.613900000000000057e-01,4.376666666666666899e-02,1.819176666666666570e+05
3.000000000000000000e+04,1.551466666666666550e-01,4.866666666666666363e-02,2.209260000000000000e+05
3.500000000000000000e+04,1.630966666666666676e-01,4.383333333333333526e-02,2.604516666666666570e+05
4.000000000000000000e+04,1.478500000000000092e-01,4.383333333333333526e-02,2.991940000000000000e+05
4.500000000000000000e+04,1.653300000000000047e-01,3.893333333333333368e-02,3.383773333333333139e+05
5.000000000000000000e+04,1.478733333333333289e-01,3.893333333333333368e-02,3.781806666666666861e+05
5.500000000000000000e+04,1.490933333333333277e-01,4.376666666666666899e-02,4.174176666666666861e+05
6.000000000000000000e+04,1.517966666666666631e-01,4.376666666666666899e-02,4.569790000000000000e+05
6.500000000000000000e+04,1.539000000000000090e-01,4.376666666666666899e-02,4.954726666666666861e+05
7.000000000000000000e+04,1.524000000000000077e-01,3.899999999999999994e-02,5.345926666666666279e+05
7.500000000000000000e+04,1.537833333333333552e-01,4.860000000000000431e-02,5.738073333333333721e+05
8.000000000000000000e+04,1.704700000000000104e-01,4.860000000000000431e-02,6.137070000000000000e+05
8.500000000000000000e+04,1.652866666666666651e-01,4.866666666666666363e-02,6.529783333333333721e+05
9.000000000000000000e+04,1.539099999999999913e-01,4.383333333333333526e-02,6.919773333333333721e+05
9.500000000000000000e+04,1.504266666666666807e-01,4.860000000000000431e-02,7.313926666666666279e+05
1.000000000000000000e+05,1.625199999999999978e-01,4.376666666666666899e-02,7.701483333333333721e+05
1.050000000000000000e+05,1.529599999999999849e-01,4.376666666666666899e-02,8.099303333333333721e+05
1.100000000000000000e+05,1.595033333333333303e-01,4.383333333333333526e-02,8.494536666666666279e+05
1.150000000000000000e+05,1.660666666666666680e-01,4.866666666666666363e-02,8.886303333333333721e+05
1.200000000000000000e+05,1.851266666666666616e-01,5.343333333333333268e-02,9.277960000000000000e+05
1.250000000000000000e+05,1.564599999999999880e-01,5.349999999999999201e-02,9.669080000000000000e+05
1.300000000000000000e+05,1.627433333333333232e-01,5.349999999999999201e-02,1.006424666666666628e+06
1.350000000000000000e+05,1.578066666666666784e-01,5.349999999999999201e-02,1.047032333333333372e+06
1.400000000000000000e+05,1.550033333333333263e-01,4.859999999999999737e-02,1.085639666666666744e+06
1.450000000000000000e+05,1.529199999999999726e-01,5.349999999999999201e-02,1.124871666666666744e+06
1.500000000000000000e+05,1.603766666666666674e-01,5.349999999999999201e-02,1.164012000000000000e+06
1.550000000000000000e+05,1.564800000000000080e-01,4.376666666666666899e-02,1.203255666666666744e+06
1.600000000000000000e+05,1.605133333333333412e-01,4.859999999999999737e-02,1.243225000000000000e+06
1.650000000000000000e+05,1.570733333333333148e-01,4.866666666666666363e-02,1.282764000000000000e+06
1.700000000000000000e+05,1.590033333333333299e-01,4.376666666666666899e-02,1.321922333333333256e+06
1.750000000000000000e+05,1.593866666666666765e-01,4.866666666666666363e-02,1.360956666666666744e+06
1.800000000000000000e+05,1.529933333333333423e-01,4.859999999999999737e-02,1.400020333333333256e+06
1.850000000000000000e+05,1.582633333333333392e-01,4.376666666666666899e-02,1.440390666666666744e+06
1.900000000000000000e+05,1.522033333333333294e-01,4.376666666666666899e-02,1.479124333333333256e+06
1.950000000000000000e+05,1.623533333333333217e-01,5.349999999999999201e-02,1.518928666666666744e+06
2.000000000000000000e+05,1.747100000000000042e-01,4.383333333333333526e-02,1.557914000000000000e+06
2.050000000000000000e+05,1.629800000000000137e-01,4.376666666666666899e-02,1.596904333333333256e+06
2.100000000000000000e+05,1.663033333333333308e-01,4.859999999999999737e-02,1.636312333333333256e+06
2.150000000000000000e+05,1.533899999999999986e-01,5.349999999999999201e-02,1.675413666666666744e+06
2.200000000000000000e+05,1.585600000000000065e-01,4.383333333333333526e-02,1.715018000000000000e+06
2.250000000000000000e+05,1.588866666666666483e-01,4.866666666666666363e-02,1.754090333333333256e+06
2.300000000000000000e+05,1.568933333333333291e-01,4.860000000000000431e-02,1.792988333333333256e+06
2.350000000000000000e+05,1.516133333333333499e-01,4.866666666666666363e-02,1.832486333333333256e+06
2.400000000000000000e+05,1.619566666666666654e-01,4.383333333333333526e-02,1.871578666666666744e+06
2.450000000000000000e+05,1.587433333333333196e-01,3.893333333333333368e-02,1.911114333333333256e+06
2.500000000000000000e+05,1.504733333333333201e-01,3.893333333333333368e-02,1.949850000000000000e+06
2.550000000000000000e+05,1.573799999999999921e-01,4.383333333333333526e-02,1.988814666666666744e+06
2.600000000000000000e+05,1.691533333333333500e-01,4.383333333333333526e-02,2.028056000000000000e+06
2.650000000000000000e+05,1.583466666666666633e-01,3.893333333333333368e-02,2.067224000000000000e+06
2.700000000000000000e+05,1.563133333333333319e-01,3.409999999999999837e-02,2.106417666666666511e+06
2.750000000000000000e+05,1.507566666666666777e-01,4.866666666666666363e-02,2.145715333333333489e+06
2.800000000000000000e+05,1.595433333333333425e-01,4.376666666666666899e-02,2.184624000000000000e+06
2.850000000000000000e+05,1.554233333333333300e-01,4.376666666666666899e-02,2.223232000000000000e+06
2.900000000000000000e+05,1.599899999999999933e-01,3.893333333333332674e-02,2.262271666666666511e+06
2.950000000000000000e+05,1.708166666666667000e-01,4.383333333333333526e-02,2.301457333333333489e+06
3.000000000000000000e+05,1.555766666666666687e-01,4.376666666666666899e-02,2.340185333333333489e+06
3.050000000000000000e+05,1.544666666666666688e-01,4.376666666666666899e-02,2.379237000000000000e+06
3.100000000000000000e+05,1.583500000000000185e-01,4.866666666666666363e-02,2.417949666666666511e+06
3.150000000000000000e+05,1.537133333333333407e-01,4.866666666666666363e-02,2.457714333333333489e+06
3.200000000000000000e+05,1.620033333333333603e-01,4.376666666666666899e-02,2.495589666666666511e+06
3.250000000000000000e+05,1.602299999999999836e-01,4.866666666666666363e-02,2.534056333333333489e+06
3.300000000000000000e+05,1.484366666666666612e-01,4.376666666666666899e-02,2.573252000000000000e+06
3.350000000000000000e+05,1.553499999999999881e-01,4.376666666666666899e-02,2.611858666666666511e+06
3.400000000000000000e+05,1.595300000000000051e-01,4.866666666666666363e-02,2.650442000000000000e+06
3.450000000000000000e+05,1.615666666666666640e-01,4.383333333333333526e-02,2.689535666666666511e+06
3.500000000000000000e+05,1.552599999999999814e-01,4.376666666666666899e-02,2.728867333333333489e+06
3.550000000000000000e+05,1.517933333333333357e-01,4.866666666666666363e-02,2.767498666666666511e+06
3.600000000000000000e+05,1.629766666666666586e-01,4.376666666666666899e-02,2.806389666666666511e+06
3.650000000000000000e+05,1.513633333333333220e-01,3.409999999999999837e-02,2.844924000000000000e+06
3.700000000000000000e+05,1.565000000000000002e-01,3.899999999999999994e-02,2.883659000000000000e+06
3.750000000000000000e+05,1.621366666666666789e-01,4.866666666666666363e-02,2.922338000000000000e+06
3.800000000000000000e+05,1.540066666666666528e-01,4.376666666666666899e-02,2.961404666666666511e+06
3.850000000000000000e+05,1.517799999999999983e-01,4.376666666666666899e-02,3.000613000000000000e+06
3.900000000000000000e+05,1.491266666666666574e-01,3.893333333333333368e-02,3.039236000000000000e+06
3.950000000000000000e+05,1.683566666666666822e-01,4.383333333333333526e-02,3.078134666666666511e+06
4.000000000000000000e+05,1.443299999999999861e-01,3.893333333333333368e-02,3.116570333333333489e+06
4.050000000000000000e+05,1.511599999999999888e-01,4.866666666666666363e-02,3.156351333333333489e+06
4.100000000000000000e+05,1.529033333333333355e-01,4.376666666666666899e-02,3.194197666666666511e+06
4.150000000000000000e+05,1.560999999999999888e-01,3.409999999999999837e-02,3.232854000000000000e+06
4.200000000000000000e+05,1.494466666666666721e-01,4.376666666666666899e-02,3.271684666666666511e+06
4.250000000000000000e+05,1.566166666666666540e-01,4.866666666666666363e-02,3.310422666666666511e+06
4.300000000000000000e+05,1.538333333333333497e-01,4.866666666666666363e-02,3.349279666666666511e+06
4.350000000000000000e+05,1.688766666666666749e-01,3.893333333333332674e-02,3.387945333333333489e+06
4.400000000000000000e+05,1.555999999999999883e-01,3.899999999999999994e-02,3.426872666666666511e+06
4.450000000000000000e+05,1.612033333333333374e-01,4.376666666666666899e-02,3.465315333333333489e+06
4.500000000000000000e+05,1.695200000000000040e-01,4.383333333333333526e-02,3.504075666666666511e+06


==> data/spam/rbf-o-2.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.874733333333332697e-01,3.884666666666666823e-01,1.006333333333333371e+03
5.000000000000000000e+03,1.633833333333333249e-01,5.833333333333332732e-02,2.414966666666666788e+04
1.000000000000000000e+04,1.395466666666666800e-01,4.866666666666666363e-02,4.763666666666666424e+04
1.500000000000000000e+04,1.552033333333333320e-01,5.356666666666667215e-02,7.128933333333332848e+04
2.000000000000000000e+04,1.570566666666666500e-01,5.833333333333332732e-02,9.476233333333332848e+04
2.500000000000000000e+04,1.808833333333333682e-01,6.323333333333333584e-02,1.182556666666666715e+05
3.000000000000000000e+04,1.443233333333333313e-01,5.833333333333332732e-02,1.415203333333333430e+05
3.500000000000000000e+04,9.319333333333333635e-02,4.860000000000000431e-02,1.649236666666666570e+05
4.000000000000000000e+04,1.656400000000000095e-01,4.859999999999999737e-02,1.884843333333333430e+05
4.500000000000000000e+04,2.206299999999999928e-01,7.786666666666666736e-02,2.117266666666666570e+05
5.000000000000000000e+04,2.431366666666666676e-01,8.279999999999999860e-02,2.351573333333333430e+05
5.500000000000000000e+04,2.454133333333333444e-01,6.316666666666666263e-02,2.586643333333333430e+05
6.000000000000000000e+04,2.125866666666667015e-01,5.349999999999999895e-02,2.819250000000000000e+05
6.500000000000000000e+04,1.688333333333333630e-01,5.349999999999999201e-02,3.053130000000000000e+05
7.000000000000000000e+04,2.242066666666666652e-01,8.760000000000001119e-02,3.289326666666666861e+05
7.500000000000000000e+04,2.235966666666666658e-01,6.806666666666666421e-02,3.521050000000000000e+05
8.000000000000000000e+04,2.386099999999999888e-01,8.240000000000000102e-02,3.754380000000000000e+05
8.500000000000000000e+04,2.324699999999999822e-01,7.290000000000000646e-02,3.987960000000000000e+05
9.000000000000000000e+04,1.652899999999999925e-01,6.819999999999999674e-02,4.222273333333333139e+05
9.500000000000000000e+04,2.013366666666666360e-01,6.806666666666666421e-02,4.455020000000000000e+05
1.000000000000000000e+05,1.590533333333333521e-01,4.369999999999999579e-02,4.688623333333333139e+05
1.050000000000000000e+05,2.386133333333333439e-01,7.286666666666667680e-02,4.924616666666666861e+05
1.100000000000000000e+05,2.380166666666666542e-01,8.263333333333333641e-02,5.155416666666666861e+05
1.150000000000000000e+05,1.595299999999999774e-01,5.823333333333333139e-02,5.389376666666666279e+05
1.200000000000000000e+05,2.024866666666666759e-01,6.316666666666666263e-02,5.622713333333333721e+05
1.250000000000000000e+05,2.169733333333333236e-01,6.800000000000000488e-02,5.856500000000000000e+05
1.300000000000000000e+05,2.259933333333333516e-01,6.793333333333333168e-02,6.091556666666666279e+05
1.350000000000000000e+05,1.785200000000000120e-01,5.820000000000000173e-02,6.324246666666666279e+05
1.400000000000000000e+05,1.791166666666666740e-01,5.826666666666666106e-02,6.556603333333333721e+05
1.450000000000000000e+05,2.501300000000000190e-01,8.716666666666665619e-02,6.790420000000000000e+05
1.500000000000000000e+05,1.543600000000000250e-01,5.813333333333333547e-02,7.024176666666666279e+05
1.550000000000000000e+05,2.027299999999999935e-01,5.833333333333332732e-02,7.260523333333333721e+05
1.600000000000000000e+05,1.916200000000000125e-01,7.283333333333331938e-02,7.491060000000000000e+05
1.650000000000000000e+05,2.041933333333333378e-01,6.790000000000000202e-02,7.725326666666666279e+05
1.700000000000000000e+05,2.280933333333333424e-01,7.763333333333333197e-02,7.960036666666666279e+05
1.750000000000000000e+05,2.208833333333333204e-01,7.779999999999999416e-02,8.194566666666666279e+05
1.800000000000000000e+05,1.940266666666666528e-01,8.743333333333332125e-02,8.427906666666666279e+05
1.850000000000000000e+05,2.483133333333333026e-01,9.203333333333334199e-02,8.663230000000000000e+05
1.900000000000000000e+05,1.945566666666666833e-01,5.820000000000000173e-02,8.896126666666666279e+05
1.950000000000000000e+05,2.250000000000000056e-01,7.779999999999999416e-02,9.129600000000000000e+05
2.000000000000000000e+05,1.992033333333333156e-01,7.773333333333333484e-02,9.363136666666666279e+05
2.050000000000000000e+05,2.246066666666666489e-01,7.749999999999999944e-02,9.596696666666666279e+05
2.100000000000000000e+05,2.831400000000000028e-01,1.021000000000000102e-01,9.832926666666666279e+05
2.150000000000000000e+05,1.955300000000000094e-01,4.846666666666666484e-02,1.006187333333333372e+06
2.200000000000000000e+05,1.665099999999999913e-01,4.369999999999999579e-02,1.029496000000000000e+06
2.250000000000000000e+05,2.007733333333333314e-01,6.819999999999999674e-02,1.052796333333333256e+06
2.300000000000000000e+05,2.020399999999999974e-01,7.773333333333333484e-02,1.076133666666666744e+06
2.350000000000000000e+05,1.746733333333333194e-01,3.893333333333333368e-02,1.099468666666666744e+06
2.400000000000000000e+05,2.230100000000000138e-01,8.263333333333333641e-02,1.122789000000000000e+06
2.450000000000000000e+05,2.069933333333333347e-01,6.316666666666666263e-02,1.146094333333333256e+06
2.500000000000000000e+05,2.137266666666667037e-01,7.266666666666667107e-02,1.169565666666666744e+06
2.550000000000000000e+05,1.885666666666666602e-01,6.806666666666666421e-02,1.192618000000000000e+06
2.600000000000000000e+05,1.604933333333333489e-01,6.316666666666666263e-02,1.215899000000000000e+06
2.650000000000000000e+05,1.489966666666666661e-01,5.833333333333332732e-02,1.239106666666666744e+06
2.700000000000000000e+05,1.800366666666666504e-01,6.800000000000000488e-02,1.262312666666666744e+06
2.750000000000000000e+05,1.601199999999999846e-01,5.810000000000000581e-02,1.285474000000000000e+06
2.800000000000000000e+05,1.905133333333333401e-01,6.310000000000000331e-02,1.309084666666666744e+06
2.850000000000000000e+05,1.819866666666666577e-01,5.826666666666666800e-02,1.331962000000000000e+06
2.900000000000000000e+05,2.283133333333333681e-01,8.269999999999999574e-02,1.355294000000000000e+06
2.950000000000000000e+05,2.081866666666666588e-01,7.759999999999998843e-02,1.378556333333333256e+06
3.000000000000000000e+05,2.127733333333333421e-01,8.246666666666667422e-02,1.401764000000000000e+06
3.050000000000000000e+05,2.335566666666666624e-01,6.806666666666666421e-02,1.425049333333333256e+06
3.100000000000000000e+05,1.929599999999999926e-01,8.743333333333334900e-02,1.448331000000000000e+06
3.150000000000000000e+05,1.873966666666666558e-01,5.853333333333333305e-02,1.471577000000000000e+06
3.200000000000000000e+05,1.634566666666666668e-01,5.826666666666666106e-02,1.494744333333333256e+06
3.250000000000000000e+05,2.146666666666666723e-01,7.773333333333333484e-02,1.518160333333333256e+06
3.300000000000000000e+05,1.682433333333333281e-01,6.793333333333333168e-02,1.541152666666666744e+06
3.350000000000000000e+05,1.786033333333333362e-01,5.840000000000000746e-02,1.564392666666666744e+06
3.400000000000000000e+05,2.231866666666666443e-01,7.779999999999999416e-02,1.587531000000000000e+06
3.450000000000000000e+05,1.776966666666666417e-01,6.806666666666666421e-02,1.610761000000000000e+06
3.500000000000000000e+05,1.640666666666666662e-01,6.793333333333333168e-02,1.634036666666666744e+06
3.550000000000000000e+05,2.391866666666666585e-01,9.226666666666666350e-02,1.657283333333333256e+06
3.600000000000000000e+05,2.210000000000000020e-01,8.730000000000000260e-02,1.680512000000000000e+06
3.650000000000000000e+05,2.484099999999999919e-01,7.773333333333333484e-02,1.704168666666666744e+06
3.700000000000000000e+05,2.126099999999999934e-01,8.293333333333334501e-02,1.727015666666666744e+06
3.750000000000000000e+05,2.249466666666666559e-01,8.743333333333334900e-02,1.750281666666666744e+06
3.800000000000000000e+05,2.549933333333333496e-01,1.068333333333333218e-01,1.773485333333333256e+06
3.850000000000000000e+05,1.821500000000000064e-01,5.343333333333333268e-02,1.796684000000000000e+06
3.900000000000000000e+05,1.360066666666666646e-01,4.390000000000000152e-02,1.819835000000000000e+06
3.950000000000000000e+05,2.170466666666666933e-01,7.766666666666666163e-02,1.843107333333333256e+06
4.000000000000000000e+05,1.807299999999999740e-01,7.276666666666666006e-02,1.866240333333333256e+06
4.050000000000000000e+05,1.852233333333333232e-01,7.290000000000000646e-02,1.889450000000000000e+06
4.100000000000000000e+05,1.805599999999999705e-01,5.820000000000000173e-02,1.912634666666666744e+06
4.150000000000000000e+05,1.458899999999999919e-01,5.840000000000000052e-02,1.935809000000000000e+06
4.200000000000000000e+05,1.814733333333333476e-01,6.793333333333333168e-02,1.959047333333333256e+06
4.250000000000000000e+05,2.352966666666666817e-01,7.296666666666666579e-02,1.982483000000000000e+06
4.300000000000000000e+05,1.750533333333333108e-01,5.826666666666666800e-02,2.005487666666666744e+06
4.350000000000000000e+05,1.566366666666666740e-01,5.833333333333332732e-02,2.028664000000000000e+06
4.400000000000000000e+05,1.658499999999999974e-01,7.303333333333333899e-02,2.051960333333333256e+06
4.450000000000000000e+05,1.699699999999999822e-01,7.283333333333331938e-02,2.075184333333333256e+06
4.500000000000000000e+05,1.834500000000000020e-01,5.349999999999999895e-02,2.098289666666666511e+06
4.550000000000000000e+05,1.422700000000000076e-01,3.880000000000000115e-02,2.121402333333333489e+06
4.600000000000000000e+05,1.539566666666666583e-01,5.343333333333333268e-02,2.144575333333333489e+06
4.650000000000000000e+05,1.754833333333333245e-01,7.276666666666666006e-02,2.167724333333333489e+06
4.700000000000000000e+05,1.833400000000000307e-01,7.773333333333333484e-02,2.191296666666666511e+06
4.750000000000000000e+05,1.690800000000000081e-01,5.833333333333332732e-02,2.214070333333333489e+06
4.800000000000000000e+05,1.881433333333333291e-01,6.310000000000000331e-02,2.237305000000000000e+06
4.850000000000000000e+05,1.904333333333333156e-01,5.826666666666666800e-02,2.260503666666666511e+06
4.900000000000000000e+05,2.171499999999999819e-01,6.806666666666666421e-02,2.283754333333333489e+06
4.950000000000000000e+05,1.979266666666666674e-01,5.349999999999999201e-02,2.306963000000000000e+06
5.000000000000000000e+05,1.937433333333333507e-01,6.800000000000000488e-02,2.330168000000000000e+06
5.050000000000000000e+05,1.795133333333333303e-01,5.833333333333332732e-02,2.353380000000000000e+06
5.100000000000000000e+05,1.703599999999999837e-01,6.316666666666666263e-02,2.376474000000000000e+06
5.150000000000000000e+05,2.002433333333333287e-01,6.323333333333332196e-02,2.399673000000000000e+06
5.200000000000000000e+05,1.863966666666666550e-01,5.846666666666666679e-02,2.422789666666666511e+06
5.250000000000000000e+05,1.765466666666666573e-01,6.806666666666666421e-02,2.445983333333333489e+06
5.300000000000000000e+05,1.976766666666666394e-01,5.833333333333332732e-02,2.469164333333333489e+06
5.350000000000000000e+05,1.788533333333333364e-01,6.323333333333333584e-02,2.492437666666666511e+06
5.400000000000000000e+05,1.593866666666666765e-01,4.873333333333332990e-02,2.515843666666666511e+06
5.450000000000000000e+05,2.142166666666666386e-01,7.779999999999999416e-02,2.538766666666666511e+06
5.500000000000000000e+05,1.671766666666666679e-01,5.840000000000000052e-02,2.561997666666666511e+06
5.550000000000000000e+05,1.729066666666666807e-01,6.323333333333333584e-02,2.585182000000000000e+06
5.600000000000000000e+05,2.092233333333333167e-01,7.766666666666666163e-02,2.608384333333333489e+06
5.650000000000000000e+05,2.094366666666666876e-01,5.840000000000000052e-02,2.631581333333333489e+06
5.700000000000000000e+05,1.720700000000000285e-01,4.860000000000000431e-02,2.654793000000000000e+06
5.750000000000000000e+05,2.177333333333333343e-01,7.296666666666666579e-02,2.677880666666666511e+06
5.800000000000000000e+05,2.109433333333333438e-01,6.806666666666666421e-02,2.701091000000000000e+06
5.850000000000000000e+05,1.980100000000000193e-01,7.786666666666666736e-02,2.724242333333333489e+06
5.900000000000000000e+05,2.391366666666666918e-01,8.743333333333334900e-02,2.747877000000000000e+06
5.950000000000000000e+05,1.748266666666666858e-01,5.833333333333332732e-02,2.770626000000000000e+06
6.000000000000000000e+05,2.010600000000000165e-01,7.296666666666666579e-02,2.793820000000000000e+06
6.050000000000000000e+05,2.397900000000000309e-01,8.279999999999999860e-02,2.816970666666666511e+06
6.100000000000000000e+05,1.690833333333333355e-01,5.349999999999999201e-02,2.840204333333333489e+06
6.150000000000000000e+05,2.031766666666666721e-01,6.813333333333333741e-02,2.863443000000000000e+06
6.200000000000000000e+05,1.747966666666666280e-01,6.316666666666666263e-02,2.886633000000000000e+06
6.250000000000000000e+05,2.074366666666666859e-01,6.800000000000000488e-02,2.909846000000000000e+06
6.300000000000000000e+05,2.100333333333333219e-01,7.290000000000000646e-02,2.932976666666666511e+06
6.350000000000000000e+05,2.005033333333333390e-01,9.213333333333333097e-02,2.956104666666666511e+06
6.400000000000000000e+05,2.187566666666666826e-01,7.786666666666666736e-02,2.979123666666666511e+06
6.450000000000000000e+05,1.844633333333333403e-01,6.316666666666666263e-02,3.002366333333333489e+06
6.500000000000000000e+05,1.810900000000000010e-01,5.826666666666666106e-02,3.025547333333333489e+06
6.550000000000000000e+05,1.661100000000000076e-01,5.343333333333333268e-02,3.048781666666666511e+06
6.600000000000000000e+05,2.026199999999999946e-01,6.819999999999999674e-02,3.071974000000000000e+06
6.650000000000000000e+05,1.905599999999999794e-01,5.349999999999999201e-02,3.095110666666666511e+06
6.700000000000000000e+05,1.884099999999999941e-01,5.820000000000000173e-02,3.118352333333333489e+06
6.750000000000000000e+05,2.184199999999999753e-01,7.290000000000000646e-02,3.141571666666666511e+06
6.800000000000000000e+05,2.199933333333333463e-01,7.296666666666666579e-02,3.165078000000000000e+06
6.850000000000000000e+05,1.911466666666666592e-01,7.283333333333331938e-02,3.188019333333333489e+06
6.900000000000000000e+05,1.768433333333333524e-01,5.826666666666666800e-02,3.211215000000000000e+06
6.950000000000000000e+05,2.196733333333333038e-01,6.800000000000000488e-02,3.234263333333333489e+06
7.000000000000000000e+05,1.970633333333333403e-01,5.840000000000000052e-02,3.257386000000000000e+06
7.050000000000000000e+05,1.831333333333333424e-01,6.310000000000000331e-02,3.280587666666666511e+06
7.100000000000000000e+05,1.943633333333333324e-01,5.833333333333332732e-02,3.303877333333333489e+06
7.150000000000000000e+05,2.019966666666666855e-01,5.349999999999999895e-02,3.327087666666666511e+06
7.200000000000000000e+05,2.031733333333333447e-01,6.806666666666666421e-02,3.350185666666666511e+06
7.250000000000000000e+05,2.075000000000000178e-01,5.833333333333332732e-02,3.373394333333333489e+06
7.300000000000000000e+05,2.212766666666666493e-01,8.253333333333333355e-02,3.396658000000000000e+06
7.350000000000000000e+05,2.311233333333333473e-01,6.806666666666666421e-02,3.419882666666666511e+06
7.400000000000000000e+05,2.048733333333333240e-01,6.813333333333333741e-02,3.443124666666666511e+06
7.450000000000000000e+05,2.197699999999999931e-01,7.779999999999999416e-02,3.466331666666666511e+06
7.500000000000000000e+05,2.332933333333333525e-01,7.796666666666667023e-02,3.490085666666666511e+06
7.550000000000000000e+05,2.246833333333333460e-01,9.236666666666665249e-02,3.512513666666666511e+06
7.600000000000000000e+05,2.241633333333333533e-01,7.786666666666665348e-02,3.535607000000000000e+06


==> data/spam/rbf-o-3.txt <==
iteration,mnll,error,time
0.000000000000000000e+00,6.886566666666666947e-01,4.272666666666666835e-01,1.211333333333333258e+03
5.000000000000000000e+03,1.447966666666666569e-01,5.840000000000000746e-02,3.014800000000000000e+04
1.000000000000000000e+04,1.562666666666666648e-01,6.346666666666665735e-02,5.938033333333333576e+04
1.500000000000000000e+04,1.268533333333333457e-01,5.356666666666667215e-02,8.930800000000000000e+04
2.000000000000000000e+04,1.546133333333333248e-01,4.873333333333332990e-02,1.191196666666666715e+05
2.500000000000000000e+04,1.394466666666666632e-01,4.860000000000000431e-02,1.487936666666666570e+05
3.000000000000000000e+04,1.770166666666666833e-01,4.866666666666666363e-02,1.789083333333333430e+05
3.500000000000000000e+04,1.372366666666666735e-01,3.403333333333333210e-02,2.082723333333333430e+05
4.000000000000000000e+04,1.388333333333333364e-01,3.893333333333332674e-02,2.380060000000000000e+05
4.500000000000000000e+04,1.796433333333333493e-01,6.806666666666666421e-02,2.676380000000000000e+05
5.000000000000000000e+04,1.419600000000000029e-01,4.369999999999999579e-02,2.973870000000000000e+05
5.500000000000000000e+04,1.456999999999999962e-01,4.376666666666666899e-02,3.271416666666666861e+05
6.000000000000000000e+04,2.023300000000000098e-01,6.323333333333333584e-02,3.573116666666666861e+05
6.500000000000000000e+04,1.630466666666666453e-01,5.833333333333332732e-02,3.867200000000000000e+05
7.000000000000000000e+04,1.927366666666666672e-01,5.826666666666666106e-02,4.164686666666666861e+05
7.500000000000000000e+04,2.618300000000000072e-01,7.776666666666666450e-02,4.462263333333333139e+05
8.000000000000000000e+04,2.360999999999999766e-01,6.330000000000000904e-02,4.758483333333333139e+05
8.500000000000000000e+04,2.029666666666666563e-01,7.296666666666666579e-02,5.055896666666666861e+05
9.000000000000000000e+04,2.084266666666666490e-01,6.306666666666667365e-02,5.356456666666666279e+05
9.500000000000000000e+04,1.886466666666666570e-01,6.336666666666666836e-02,5.649480000000000000e+05
1.000000000000000000e+05,2.352033333333333198e-01,7.763333333333333197e-02,5.946926666666666279e+05
1.050000000000000000e+05,2.059966666666666890e-01,7.290000000000000646e-02,6.244503333333333721e+05
1.100000000000000000e+05,1.821833333333333360e-01,5.349999999999999895e-02,6.540440000000000000e+05
1.150000000000000000e+05,2.519466666666666521e-01,1.019333333333333202e-01,6.836700000000000000e+05
1.200000000000000000e+05,2.245899999999999841e-01,8.776666666666665950e-02,7.134170000000000000e+05
1.250000000000000000e+05,2.086933333333333140e-01,7.770000000000000517e-02,7.430653333333333721e+05
1.300000000000000000e+05,2.449500000000000011e-01,6.323333333333333584e-02,7.726680000000000000e+05
1.350000000000000000e+05,1.809366666666666623e-01,5.336666666666666642e-02,8.027373333333333721e+05
1.400000000000000000e+05,2.231933333333333547e-01,8.263333333333333641e-02,8.320520000000000000e+05
1.450000000000000000e+05,2.054033333333332989e-01,7.779999999999999416e-02,8.618873333333333721e+05
1.500000000000000000e+05,1.740899999999999948e-01,5.323333333333332695e-02,8.916673333333333721e+05
1.550000000000000000e+05,2.271966666666666301e-01,6.310000000000000331e-02,9.211940000000000000e+05
1.600000000000000000e+05,1.711800000000000266e-01,5.356666666666667215e-02,9.508456666666666279e+05
1.650000000000000000e+05,3.082199999999999940e-01,9.736666666666667080e-02,9.804300000000000000e+05
1.700000000000000000e+05,2.158799999999999886e-01,6.793333333333333168e-02,1.010147333333333372e+06
1.750000000000000000e+05,1.818400000000000016e-01,5.326666666666667743e-02,1.039839666666666628e+06
1.800000000000000000e+05,1.889866666666666639e-01,5.336666666666666642e-02,1.070054333333333256e+06
1.850000000000000000e+05,2.218333333333333268e-01,7.759999999999998843e-02,1.099191666666666744e+06
1.900000000000000000e+05,2.402733333333333388e-01,6.793333333333333168e-02,1.128842333333333256e+06
1.950000000000000000e+05,2.042033333333333200e-01,8.253333333333333355e-02,1.158547666666666744e+06
2.000000000000000000e+05,2.379266666666667029e-01,9.253333333333334243e-02,1.188215666666666744e+06
2.050000000000000000e+05,2.691833333333333300e-01,8.263333333333333641e-02,1.217857000000000000e+06
2.100000000000000000e+05,2.769366666666666643e-01,1.066666666666666735e-01,1.247458666666666744e+06
2.150000000000000000e+05,2.197533333333333283e-01,6.786666666666665848e-02,1.277277666666666744e+06
2.200000000000000000e+05,2.796433333333332993e-01,9.253333333333334243e-02,1.306958333333333256e+06
2.250000000000000000e+05,2.643300000000000094e-01,9.220000000000000417e-02,1.336519333333333256e+06
2.300000000000000000e+05,1.706400000000000139e-01,5.816666666666667207e-02,1.365955333333333256e+06
2.350000000000000000e+05,2.290166666666666462e-01,8.233333333333332782e-02,1.395837333333333256e+06
2.400000000000000000e+05,1.834966666666666413e-01,8.256666666666666321e-02,1.426123000000000000e+06
2.450000000000000000e+05,2.369599999999999762e-01,6.316666666666666263e-02,1.455341333333333256e+06
2.500000000000000000e+05,2.579066666666666729e-01,8.723333333333332940e-02,1.485061333333333256e+06
2.550000000000000000e+05,2.250833333333333297e-01,7.773333333333333484e-02,1.514694000000000000e+06
2.600000000000000000e+05,2.408366666666666711e-01,9.719999999999999474e-02,1.544274666666666744e+06
2.650000000000000000e+05,2.290099999999999636e-01,7.283333333333331938e-02,1.574084000000000000e+06
2.700000000000000000e+05,2.193333333333332968e-01,7.290000000000000646e-02,1.603716333333333256e+06
2.750000000000000000e+05,2.121600000000000152e-01,8.240000000000000102e-02,1.633384000000000000e+06
2.800000000000000000e+05,2.290533333333333310e-01,7.276666666666666006e-02,1.662970000000000000e+06
2.850000000000000000e+05,2.659033333333333249e-01,9.233333333333333670e-02,1.692643000000000000e+06
2.900000000000000000e+05,2.384533333333333227e-01,6.790000000000000202e-02,1.722312666666666744e+06
2.950000000000000000e+05,1.902933333333333421e-01,7.296666666666666579e-02,1.751945000000000000e+06
3.000000000000000000e+05,1.999733333333333363e-01,6.303333333333333011e-02,1.781408000000000000e+06
3.050000000000000000e+05,2.176166666666666527e-01,8.719999999999999973e-02,1.810898333333333256e+06
3.100000000000000000e+05,2.615200000000000302e-01,1.017000000000000126e-01,1.841179000000000000e+06
3.150000000000000000e+05,2.559733333333333305e-01,9.220000000000000417e-02,1.870246000000000000e+06
3.200000000000000000e+05,2.721000000000000085e-01,1.019999999999999934e-01,1.899710333333333256e+06
3.250000000000000000e+05,1.881000000000000172e-01,7.290000000000000646e-02,1.929398666666666744e+06
3.300000000000000000e+05,1.958166666666666667e-01,7.279999999999998972e-02,1.959110333333333256e+06
3.350000000000000000e+05,2.442666666666666597e-01,8.729999999999998872e-02,1.988670666666666744e+06
3.400000000000000000e+05,2.038500000000000034e-01,8.746666666666665091e-02,2.018308333333333256e+06
3.450000000000000000e+05,2.452333333333333310e-01,1.066333333333333161e-01,2.047831000000000000e+06
3.500000000000000000e+05,1.629400000000000015e-01,5.813333333333333547e-02,2.077483666666666744e+06
3.550000000000000000e+05,1.478733333333333289e-01,3.879999999999999422e-02,2.107013000000000000e+06
3.600000000000000000e+05,1.705833333333333368e-01,6.303333333333333011e-02,2.136629333333333489e+06
3.650000000000000000e+05,2.328300000000000092e-01,9.229999999999999316e-02,2.166279333333333489e+06
3.700000000000000000e+05,1.722066666666666468e-01,8.246666666666667422e-02,2.195809000000000000e+06
3.750000000000000000e+05,1.680033333333333101e-01,5.820000000000000173e-02,2.225350666666666511e+06
3.800000000000000000e+05,2.081733333333333213e-01,8.730000000000000260e-02,2.255012333333333489e+06
3.850000000000000000e+05,2.556666666666666532e-01,7.296666666666666579e-02,2.284738000000000000e+06
3.900000000000000000e+05,2.326499999999999957e-01,6.800000000000000488e-02,2.314197666666666511e+06
3.950000000000000000e+05,2.232500000000000318e-01,7.293333333333333612e-02,2.344542000000000000e+06
4.000000000000000000e+05,2.265000000000000069e-01,8.753333333333333799e-02,2.373257666666666511e+06
4.050000000000000000e+05,2.131066666666666665e-01,6.806666666666666421e-02,2.402881666666666511e+06
4.100000000000000000e+05,2.282366666666666710e-01,9.229999999999999316e-02,2.432470666666666511e+06
4.150000000000000000e+05,2.556300000000000239e-01,9.220000000000000417e-02,2.461923666666666511e+06
4.200000000000000000e+05,2.458366666666666200e-01,1.021000000000000102e-01,2.491377333333333489e+06
4.250000000000000000e+05,2.270466666666666467e-01,9.229999999999999316e-02,2.521009000000000000e+06
4.300000000000000000e+05,2.042199999999999849e-01,7.276666666666666006e-02,2.550633000000000000e+06
4.350000000000000000e+05,2.432333333333333292e-01,7.773333333333333484e-02,2.580318666666666511e+06
4.400000000000000000e+05,2.278666666666666618e-01,7.296666666666666579e-02,2.609962000000000000e+06
4.450000000000000000e+05,2.271999999999999853e-01,8.253333333333333355e-02,2.639654666666666511e+06
4.500000000000000000e+05,2.322933333333333239e-01,7.773333333333333484e-02,2.669126000000000000e+06
4.550000000000000000e+05,1.950566666666666560e-01,5.826666666666666106e-02,2.698727000000000000e+06
4.600000000000000000e+05,1.854633333333333134e-01,6.316666666666666263e-02,2.728353333333333489e+06
4.650000000000000000e+05,2.169033333333333369e-01,9.236666666666665249e-02,2.757894666666666511e+06
4.700000000000000000e+05,1.985266666666666568e-01,7.276666666666666006e-02,2.787307000000000000e+06
4.750000000000000000e+05,1.948433333333333406e-01,6.783333333333334270e-02,2.816947666666666511e+06
4.800000000000000000e+05,1.977600000000000191e-01,7.290000000000000646e-02,2.846637000000000000e+06
4.850000000000000000e+05,2.147099999999999842e-01,6.803333333333333455e-02,2.876141333333333489e+06
4.900000000000000000e+05,2.234899999999999942e-01,9.226666666666666350e-02,2.905735666666666511e+06
4.950000000000000000e+05,2.447866666666666802e-01,7.290000000000000646e-02,2.936143333333333489e+06
5.000000000000000000e+05,2.090199999999999836e-01,6.323333333333332196e-02,2.964794000000000000e+06
5.050000000000000000e+05,2.421999999999999986e-01,7.290000000000000646e-02,2.994314000000000000e+06
5.100000000000000000e+05,2.012100000000000000e-01,5.343333333333333268e-02,3.023671000000000000e+06
5.150000000000000000e+05,2.111300000000000121e-01,9.226666666666666350e-02,3.053176666666666511e+06
5.200000000000000000e+05,2.504233333333333311e-01,7.283333333333331938e-02,3.082802333333333489e+06
5.250000000000000000e+05,2.480366666666666831e-01,9.213333333333333097e-02,3.112237333333333489e+06
5.300000000000000000e+05,2.346966666666666645e-01,8.260000000000000675e-02,3.141783666666666511e+06
5.350000000000000000e+05,2.485199999999999909e-01,8.736666666666666192e-02,3.171330000000000000e+06
5.400000000000000000e+05,2.406966666666666699e-01,7.290000000000000646e-02,3.200787000000000000e+06
5.450000000000000000e+05,2.490033333333333265e-01,8.739999999999999158e-02,3.230269333333333489e+06
5.500000000000000000e+05,2.374166666666666925e-01,7.283333333333331938e-02,3.259747000000000000e+06
5.550000000000000000e+05,2.047133333333333305e-01,6.800000000000000488e-02,3.289201333333333489e+06
5.600000000000000000e+05,2.187599999999999822e-01,7.773333333333333484e-02,3.318717000000000000e+06
5.650000000000000000e+05,2.035099999999999965e-01,7.773333333333333484e-02,3.348252333333333489e+06
5.700000000000000000e+05,2.067266666666666419e-01,7.770000000000000517e-02,3.377826666666666511e+06
5.750000000000000000e+05,2.124733333333333196e-01,8.256666666666666321e-02,3.407356333333333489e+06
5.800000000000000000e+05,2.194899999999999907e-01,7.779999999999999416e-02,3.436860666666666511e+06
5.850000000000000000e+05,2.312433333333333285e-01,8.730000000000000260e-02,3.466385666666666511e+06
5.900000000000000000e+05,2.210533333333333517e-01,7.766666666666666163e-02,3.495808000000000000e+06

